Isogeometric Analysis for Explicit Wave Propagation in Poroelastic Media

For higher-order discretizations of explicit dynamics problems, Isogeometric Analysis (IGA) has several favorable properties as compared to classical Finite Element Analysis (FEA). While FEA produces spurious modes at orders beyond linear, this is not the case for IGA. Consequently, fewer degrees of freedom are required for comparable accuracy, larger timesteps can be taken, and the method is more robust for nonlinear problems. If outlier modes are removed, the timestep even becomes virtually independent of the order. In this paper, we investigate how these advantages apply to the poroelastic continuum model. We consider both a primal formulation, wherein our variables are the displacement of the matrix material, the fluid displacement, and the pressure, as well as a reduced form wherein the pressure is eliminated. For our discretizations, we employ divergence-conforming spline spaces. Conforming spline spaces for the fluid displacement ensure inf-sup stability for the primal form, as well as a correct null space in the reduced form. Furthermore, we prove and demonstrate that the two formulations coincide when both displacements are discretized with conforming spline spaces. Through spectral analysis, we find that the aforementioned benefits of IGA do carry over directly to the context of poroelasticity. In 1D, we split the discrete spectrum into fast and slow waves. When normalized against an analytical solution, each of these sub-spectra closely resembles results known in elasticity. Consequently, when poroelasticity is discretized with outlier-free IGA, the timestep is essentially independent of the order. We show this timestep scaling in 2D as well.

==> data/1D_solutions_over_time/newmark_validation_ne100_p3-2-3_c2-1-2_newmark_dt1em06_x20.csv <==
time,time_normalized,solid_velocity_cm_per_s,fluid_velocity_cm_per_s
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.999999999999999547e-07,7.097232079488998910e-03,1.452368524202377555e-20,-3.824408443777352243e-19
1.999999999999999909e-06,1.419446415897799782e-02,-8.581530207822939454e-20,2.380917488319959911e-18
3.000000000000000076e-06,2.129169623846699846e-02,7.414468878882420534e-20,-3.478225517489867082e-18
3.999999999999999819e-06,2.838892831795599564e-02,5.477792045516076206e-19,-5.234254987076001235e-18
4.999999999999999562e-06,3.548616039744498935e-02,-1.745905760172447244e-18,1.003125043458034466e-17
5.999999999999999305e-06,4.258339247693398999e-02,3.108448792073030526e-18,2.023976755928371866e-17
6.999999999999999048e-06,4.968062455642298370e-02,-7.229422222213585396e-18,-2.105943935468860012e-17
7.999999999999999638e-06,5.677785663591199128e-02,1.265542316466657963e-17,-5.372938155390839294e-17
9.000000000000000228e-06,6.387508871540098498e-02,-2.469675507687146054e-18,-1.143879556660424366e-17
1.000000000000000082e-05,7.097232079488999257e-02,-2.735817391254605742e-17,1.134638069974780547e-16
1.100000000000000141e-05,7.806955287437900015e-02,4.924081591527341351e-17,1.784591129261575575e-16
1.200000000000000200e-05,8.516678495386799386e-02,-4.658931758802698753e-17,-1.205570654788148214e-16
1.300000000000000259e-05,9.226401703335700144e-02,-2.630423680962655918e-17,-4.507844931930965243e-16
1.400000000000000318e-05,9.936124911284600902e-02,2.034597857030265239e-16,-2.309744443013316057e-16
1.500000000000000377e-05,1.064584811923350027e-01,-2.239215952083228875e-16,3.621716827268538339e-16
1.600000000000000266e-05,1.135557132718239964e-01,-1.578830535375514812e-16,1.159053538195296405e-15
1.700000000000000325e-05,1.206529453513130040e-01,5.713396416441170742e-16,9.733877778297062219e-16
1.800000000000000384e-05,1.277501774308019977e-01,-5.247521099003835442e-16,-1.644206720721540450e-15
1.900000000000000443e-05,1.348474095102910053e-01,-3.529103520618302524e-16,-3.344819726821232756e-15
2.000000000000000502e-05,1.419446415897800129e-01,1.806965734811013612e-15,-9.136666218970285769e-16
2.100000000000000561e-05,1.490418736692690205e-01,-1.250833271345902665e-15,2.708918499660295709e-15
2.200000000000000620e-05,1.561391057487580281e-01,-2.364756448862113938e-15,6.615035875230905363e-15
2.300000000000000679e-05,1.632363378282470079e-01,4.185968019558828769e-15,7.022848081781097714e-15
2.400000000000000738e-05,1.703335699077360155e-01,-5.072154237796560641e-16,-6.543381097895508469e-15
2.500000000000000797e-05,1.774308019872250231e-01,-6.588211893905276693e-15,-2.077494510149641764e-14
2.600000000000000856e-05,1.845280340667140306e-01,9.011585466296963250e-15,-1.036370832471080048e-14
2.700000000000000915e-05,1.916252661462030382e-01,4.629080804409250986e-15,1.084286675964528002e-14
2.800000000000000974e-05,1.987224982256920458e-01,-2.082767532243796526e-14,2.715077198664056764e-14
2.900000000000001033e-05,2.058197303051810256e-01,7.053291677983186741e-15,4.301474880637064000e-14
3.000000000000001092e-05,2.129169623846700332e-01,2.611050759610110742e-14,9.841648739605255895e-15
3.100000000000000813e-05,2.200141944641590130e-01,-3.365813966438169550e-14,-8.419309187417017673e-14
3.200000000000000533e-05,2.271114265436479929e-01,-1.072303367063676414e-14,-1.021064986066359223e-13
3.300000000000000253e-05,2.342086586231369727e-01,7.317059941465341782e-14,-5.809014859895788331e-17
3.399999999999999973e-05,2.413058907026259525e-01,-3.505950600466888741e-14,8.636571505930250855e-14
3.499999999999999693e-05,2.484031227821149324e-01,-1.024646150891220548e-13,1.603413810844599407e-13
3.599999999999999414e-05,2.555003548616039399e-01,1.131931084612173769e-13,2.049891399726055455e-13
3.699999999999999134e-05,2.625975869410929198e-01,7.189043353718461647e-14,-6.397807167224837743e-14
3.799999999999998854e-05,2.696948190205818996e-01,-2.223329156463004962e-13,-4.880617631075530023e-13
3.899999999999998574e-05,2.767920511000708794e-01,6.724467980695498505e-14,-3.967410924256493153e-13
3.999999999999998294e-05,2.838892831795598037e-01,3.422687647218269235e-13,9.939525570547415532e-14
4.099999999999998015e-05,2.909865152590487836e-01,-3.176904302142748351e-13,4.091632244948937398e-13
4.199999999999997735e-05,2.980837473385377634e-01,-3.796912614951108536e-13,7.675011659104999724e-13
4.299999999999997455e-05,3.051809794180267432e-01,6.428400023800059378e-13,9.051589920313775618e-13
4.399999999999997175e-05,3.122782114975157230e-01,1.509457644837095226e-13,-4.313323712654277630e-13
4.499999999999996895e-05,3.193754435770047029e-01,-1.027214538260458092e-12,-2.155730283759899133e-12
4.599999999999996615e-05,3.264726756564936827e-01,4.881681583805813569e-13,-1.587078036135208350e-12
4.699999999999996336e-05,3.335699077359826625e-01,1.428172141983016789e-12,3.535811624120011988e-13
4.799999999999996056e-05,3.406671398154716424e-01,-1.463914314931152922e-12,1.495867620548558239e-12
4.899999999999995776e-05,3.477643718949606222e-01,-1.479154919571406530e-12,3.150232628894028159e-12
4.999999999999995496e-05,3.548616039744496020e-01,2.830370527264339158e-12,4.087834073642777450e-12
5.099999999999995216e-05,3.619588360539385818e-01,1.310177739447261602e-12,-7.313117671933045029e-13
5.199999999999994937e-05,3.690560681334275617e-01,-1.803968221203424581e-12,-6.940150808555476292e-12
5.299999999999994657e-05,3.761533002129165415e-01,9.949906026599290794e-12,-2.800681828011029095e-12
5.399999999999994377e-05,3.832505322924055213e-01,3.559077573913476971e-11,1.392339363288805791e-11
5.499999999999994097e-05,3.903477643718945012e-01,9.618812804729158096e-11,5.171491908567390490e-11
5.599999999999993817e-05,3.974449964513834810e-01,3.257570432765685103e-10,1.678217953649953880e-10
5.699999999999993538e-05,4.045422285308724608e-01,1.073918993361137368e-09,5.201728727929350531e-10
5.799999999999993258e-05,4.116394606103614406e-01,3.315715866790390547e-09,1.566791815730502269e-09
5.899999999999992978e-05,4.187366926898504205e-01,9.971885546854982188e-09,4.693710952590528064e-09
5.999999999999992698e-05,4.258339247693394003e-01,2.924186997357312756e-08,1.378806942589263227e-08
6.099999999999992418e-05,4.329311568488283801e-01,8.313693013165464476e-08,3.926163917151723527e-08
6.199999999999992138e-05,4.400283889283173600e-01,2.292968553602456488e-07,1.083486435968260999e-07
6.299999999999991859e-05,4.471256210078063398e-01,6.140126708399019633e-07,2.901540432615030417e-07
6.399999999999991579e-05,4.542228530872953196e-01,1.595909425961526000e-06,7.541003361889978898e-07
6.499999999999991299e-05,4.613200851667842994e-01,4.025215538204367294e-06,1.901899461045869806e-06
6.599999999999991019e-05,4.684173172462732793e-01,9.851280550128068824e-06,4.654623899913973810e-06
6.699999999999990739e-05,4.755145493257622591e-01,2.339184987373271588e-05,1.105245158404883672e-05
6.799999999999990460e-05,4.826117814052512389e-01,5.387931523773186382e-05,2.545778296386722340e-05
6.899999999999990180e-05,4.897090134847402187e-01,1.203578704515013238e-04,5.686920449322858473e-05
6.999999999999989900e-05,4.968062455642291986e-01,2.606876890806906805e-04,1.231761621655122073e-04
7.099999999999989620e-05,5.039034776437182339e-01,5.473215870367990812e-04,2.586139577400168904e-04
7.199999999999989340e-05,5.110007097232071027e-01,1.113542810878593355e-03,5.261622603694561875e-04
7.299999999999989061e-05,5.180979418026960825e-01,2.194642970887125157e-03,1.037003990320078863e-03
7.399999999999988781e-05,5.251951738821850624e-01,4.188383891301336939e-03,1.979097859356042030e-03
7.499999999999988501e-05,5.322924059616740422e-01,7.736937299162745946e-03,3.655902511593102019e-03
7.599999999999988221e-05,5.393896380411630220e-01,1.382695351466395675e-02,6.533671781188081680e-03
7.699999999999987941e-05,5.464868701206520019e-01,2.389424426799288681e-02,1.129093751390227753e-02
7.799999999999987662e-05,5.535841022001409817e-01,3.990460721300518460e-02,1.885672882084397928e-02
7.899999999999987382e-05,5.606813342796299615e-01,6.436476247458081112e-02,3.041577966630402280e-02
7.999999999999987102e-05,5.677785663591189413e-01,1.002030061974907155e-01,4.735218630299687509e-02
8.099999999999986822e-05,5.748757984386079212e-01,1.504577595763225695e-01,7.110229742944759734e-02
8.199999999999986542e-05,5.819730305180969010e-01,2.177356975259914229e-01,1.028987202252942962e-01
8.299999999999986262e-05,5.890702625975858808e-01,3.034590026357630865e-01,1.434146586854426753e-01
8.399999999999985983e-05,5.961674946770748607e-01,4.070126756957889169e-01,1.923609766476529481e-01
8.499999999999985703e-05,6.032647267565638405e-01,5.250086855609270575e-01,2.481383951547239120e-01
8.599999999999985423e-05,6.103619588360528203e-01,6.509635071486428171e-01,3.076849352380269798e-01
8.699999999999985143e-05,6.174591909155418001e-01,7.756846182060488371e-01,3.666582777462885634e-01
8.799999999999984863e-05,6.245564229950307800e-01,8.885326112583817881e-01,4.200318299150633816e-01
8.899999999999984584e-05,6.316536550745197598e-01,9.794610558298055825e-01,4.630583301559269005e-01
8.999999999999984304e-05,6.387508871540087396e-01,1.041396352633341849e+00,4.923942352876193862e-01
9.099999999999984024e-05,6.458481192334977194e-01,1.072235974043101336e+00,5.070439997600042492e-01
9.199999999999983744e-05,6.529453513129866993e-01,1.075678978914579975e+00,5.087528259481688409e-01
9.299999999999983464e-05,6.600425833924756791e-01,1.060372646102254457e+00,5.016039430741870975e-01
9.399999999999983185e-05,6.671398154719646589e-01,1.037441226744832523e+00,4.908514671975600097e-01
9.499999999999982905e-05,6.742370475514536388e-01,1.017154717970632172e+00,4.813467828920758307e-01
9.599999999999982625e-05,6.813342796309426186e-01,1.005969137552237935e+00,4.761401821832541570e-01
9.699999999999982345e-05,6.884315117104315984e-01,1.005127862097518143e+00,4.758197870942990626e-01
9.799999999999982065e-05,6.955287437899205782e-01,1.011380587144806276e+00,4.788508160280499082e-01
9.899999999999981785e-05,7.026259758694095581e-01,1.019403393123352153e+00,4.827185768225318863e-01
9.999999999999981506e-05,7.097232079488985379e-01,1.024686341161751502e+00,4.852925252482826468e-01
1.009999999999998123e-04,7.168204400283875177e-01,1.025469343647247511e+00,4.857409112352409908e-01
1.019999999999998095e-04,7.239176721078764976e-01,1.022897547987006828e+00,4.846043997800674186e-01
1.029999999999998067e-04,7.310149041873654774e-01,1.019607596780698344e+00,4.831283870027645033e-01
1.039999999999998039e-04,7.381121362668544572e-01,1.017814318892730885e+00,4.823591917669048379e-01
1.049999999999998011e-04,7.452093683463434370e-01,1.018111457663358976e+00,4.825774403149120095e-01
1.059999999999997983e-04,7.523066004258324169e-01,1.019571212915747704e+00,4.833449694202467950e-01
1.069999999999997955e-04,7.594038325053213967e-01,1.020796179268006032e+00,4.840016851576015577e-01
1.079999999999997927e-04,7.665010645848103765e-01,1.021007385322135308e+00,4.841795560254649189e-01
1.089999999999997899e-04,7.735982966642993564e-01,1.020406942251964377e+00,4.839739863002392450e-01
1.099999999999997871e-04,7.806955287437883362e-01,1.019731158661672410e+00,4.837327644324660447e-01
1.109999999999997843e-04,7.877927608232773160e-01,1.019529032216561770e+00,4.837152392707014803e-01
1.119999999999997815e-04,7.948899929027662958e-01,1.019791637651674021e+00,4.839172220938919855e-01
1.129999999999997787e-04,8.019872249822552757e-01,1.020134737558260341e+00,4.841572237775615406e-01
1.139999999999997759e-04,8.090844570617442555e-01,1.020236912514093319e+00,4.842834170660585968e-01
1.149999999999997731e-04,8.161816891412332353e-01,1.020093978662773182e+00,4.842938303486167273e-01
1.159999999999997703e-04,8.232789212207222151e-01,1.019919995013510938e+00,4.842895898946784072e-01
1.169999999999997675e-04,8.303761533002111950e-01,1.019882975890023857e+00,4.843500645274800842e-01
1.179999999999997647e-04,8.374733853797001748e-01,1.019964798049834753e+00,4.844666749248999760e-01
1.189999999999997619e-04,8.445706174591891546e-01,1.020040631048941382e+00,4.845804176935800123e-01
1.199999999999997591e-04,8.516678495386781345e-01,1.020036104788975884e+00,4.846561310216028762e-01
1.209999999999997563e-04,8.587650816181671143e-01,1.019983661858181456e+00,4.847091409764582859e-01
1.219999999999997535e-04,8.658623136976560941e-01,1.019952429686407758e+00,4.847721428118323961e-01
1.229999999999997643e-04,8.729595457771451850e-01,1.019963847843180726e+00,4.848553258734275007e-01
1.239999999999997615e-04,8.800567778566341648e-01,1.019986372854063017e+00,4.849438358855536757e-01
1.249999999999997587e-04,8.871540099361231446e-01,1.019988746201024643e+00,4.850229054843470111e-01
1.259999999999997559e-04,8.942512420156121244e-01,1.019973857576003340e+00,4.850938420600187650e-01
1.269999999999997531e-04,9.013484740951011043e-01,1.019962440981255769e+00,4.851663494089242801e-01
1.279999999999997503e-04,9.084457061745900841e-01,1.019962893429709805e+00,4.852443181281570483e-01
1.289999999999997475e-04,9.155429382540790639e-01,1.019966728769142961e+00,4.853237274332330986e-01
1.299999999999997447e-04,9.226401703335680438e-01,1.019965226944389292e+00,4.854005323195300647e-01
1.309999999999997419e-04,9.297374024130570236e-01,1.019959606368961769e+00,4.854754439103107222e-01
1.319999999999997391e-04,9.368346344925460034e-01,1.019955311002715970e+00,4.855511623478226402e-01
1.329999999999997363e-04,9.439318665720349832e-01,1.019953743481947006e+00,4.856283916036033266e-01
1.339999999999997335e-04,9.510290986515239631e-01,1.019952444924898227e+00,4.857058792953146686e-01
1.349999999999997307e-04,9.581263307310129429e-01,1.019949823460787997e+00,4.857826755052209733e-01
1.359999999999997279e-04,9.652235628105019227e-01,1.019946640611883337e+00,4.858589303505266854e-01
1.369999999999997251e-04,9.723207948899909026e-01,1.019943941596791026e+00,4.859350396302901665e-01
1.379999999999997223e-04,9.794180269694798824e-01,1.019941665102717998e+00,4.860110713887157985e-01
1.389999999999997195e-04,9.865152590489688622e-01,1.019939296785729699e+00,4.860870595436510566e-01
1.399999999999997167e-04,9.936124911284578420e-01,1.019936711472495094e+00,4.861632763214506769e-01
1.409999999999997139e-04,1.000709723207946711e+00,1.019934082074577475e+00,4.862400045947948835e-01
1.419999999999997111e-04,1.007806955287435802e+00,1.019931504231292863e+00,4.863172136115834765e-01
1.429999999999997083e-04,1.014904187366924670e+00,1.019928957183223517e+00,4.863945259190496362e-01
1.439999999999997055e-04,1.022001419446413761e+00,1.019926419973920861e+00,4.864714261180882460e-01
1.449999999999997027e-04,1.029098651525902630e+00,1.019923893958312400e+00,4.865475382670210180e-01
1.459999999999996999e-04,1.036195883605391721e+00,1.019921383467186748e+00,4.866228635111974343e-01
1.469999999999996971e-04,1.043293115684880590e+00,1.019918891401558003e+00,4.866978568095148283e-01
1.479999999999996943e-04,1.050390347764369681e+00,1.019916400922197930e+00,4.867732493981909991e-01
1.489999999999996915e-04,1.057487579843858549e+00,1.019913871212400736e+00,4.868496783506912062e-01
1.499999999999996887e-04,1.064584811923347640e+00,1.019911280635742212e+00,4.869273119910528247e-01
1.509999999999996859e-04,1.071682044002836509e+00,1.019908658557137526e+00,4.870056655365532228e-01
1.519999999999996831e-04,1.078779276082325600e+00,1.019906057142062172e+00,4.870837368088447583e-01
1.529999999999996803e-04,1.085876508161814469e+00,1.019903510873222841e+00,4.871604672851349016e-01
1.539999999999996775e-04,1.092973740241303560e+00,1.019901030066599379e+00,4.872353407056214669e-01
1.549999999999996747e-04,1.100070972320792428e+00,1.019898602600844084e+00,4.873087884574549000e-01
1.559999999999996719e-04,1.107168204400281519e+00,1.019896183962522018e+00,4.873821255056005608e-01
1.569999999999996691e-04,1.114265436479770388e+00,1.019893707019367879e+00,4.874569773180559840e-01
1.579999999999996663e-04,1.121362668559259479e+00,1.019891124484647360e+00,4.875344316058253247e-01
1.589999999999996635e-04,1.128459900638748348e+00,1.019888444837943942e+00,4.876143293070745455e-01
1.599999999999996607e-04,1.135557132718237439e+00,1.019885730405741819e+00,4.876951124607699084e-01
1.609999999999996579e-04,1.142654364797726307e+00,1.019883067744068228e+00,4.877744237822698170e-01
1.619999999999996551e-04,1.149751596877215398e+00,1.019880527019707328e+00,4.878502644526416243e-01
1.629999999999996523e-04,1.156848828956704267e+00,1.019878116992824157e+00,4.879221633372820555e-01
1.639999999999996495e-04,1.163946061036193358e+00,1.019875753921865247e+00,4.879917114171750669e-01
1.649999999999996467e-04,1.171043293115682227e+00,1.019873269061879917e+00,4.880620565170000758e-01
1.659999999999996439e-04,1.178140525195171318e+00,1.019870450530097283e+00,4.881364482663559379e-01
1.669999999999996411e-04,1.185237757274660186e+00,1.019867080279754035e+00,4.882164515512469327e-01
1.679999999999996383e-04,1.192334989354149277e+00,1.019862918592946643e+00,4.883007317536642855e-01
1.689999999999996355e-04,1.199432221433638146e+00,1.019857595767764247e+00,4.883851515674746402e-01
1.699999999999996327e-04,1.206529453513127237e+00,1.019850376744604548e+00,4.884643152227907681e-01
1.709999999999996299e-04,1.213626685592616106e+00,1.019839772988736071e+00,4.885339108033476263e-01
1.719999999999996271e-04,1.220723917672105197e+00,1.019822979528525853e+00,4.885926285577350536e-01
1.729999999999996243e-04,1.227821149751594065e+00,1.019795085755998754e+00,4.886424032094398573e-01
1.739999999999996215e-04,1.234918381831083156e+00,1.019747935001162009e+00,4.886863328022690856e-01
1.749999999999996188e-04,1.242015613910572025e+00,1.019668408750457278e+00,4.887246350759497093e-01
1.759999999999996160e-04,1.249112845990061116e+00,1.019535810739483628e+00,4.887499279453909051e-01
1.769999999999996132e-04,1.256210078069549985e+00,1.019317941792404092e+00,4.887434419338874680e-01
1.779999999999996104e-04,1.263307310149039075e+00,1.018965409650554932e+00,4.886732150739752090e-01
1.789999999999996076e-04,1.270404542228527944e+00,1.018403730914351879e+00,4.884940425658046426e-01
1.799999999999996048e-04,1.277501774308017035e+00,1.017522865000041632e+00,4.881475230940900412e-01
1.809999999999996020e-04,1.284599006387505904e+00,1.016163981734722777e+00,4.875597084161391037e-01
1.819999999999995992e-04,1.291696238466994995e+00,1.014103534706009224e+00,4.866341945066171570e-01
1.829999999999995964e-04,1.298793470546483864e+00,1.011035145231058197e+00,4.852400716194830155e-01
1.839999999999995936e-04,1.305890702625972954e+00,1.006550455890762308e+00,4.831964594368681754e-01
1.849999999999995908e-04,1.312987934705461823e+00,1.000121026754380527e+00,4.802574651279465923e-01
1.859999999999995880e-04,1.320085166784950914e+00,9.910845032553852185e-01,4.761023981208884481e-01
1.869999999999995852e-04,1.327182398864439783e+00,9.786395584343779985e-01,4.703354963909756603e-01
1.879999999999995824e-04,1.334279630943928874e+00,9.618552397130437637e-01,4.624975212334018759e-01
1.889999999999995796e-04,1.341376863023417743e+00,9.397009311558718325e-01,4.520892411579656711e-01
1.899999999999995768e-04,1.348474095102906833e+00,9.111026907576083023e-01,4.386051223458559689e-01
1.909999999999995740e-04,1.355571327182395702e+00,8.750297641784801073e-01,4.215751499564852622e-01
1.919999999999995712e-04,1.362668559261884793e+00,8.306112881980871609e-01,4.006134638337096043e-01
1.929999999999995684e-04,1.369765791341373662e+00,7.772775735186958634e-01,3.754733813753253768e-01
1.939999999999995656e-04,1.376863023420862753e+00,7.149133639397396989e-01,3.461079739391962340e-01
1.949999999999995628e-04,1.383960255500351622e+00,6.440031386136129132e-01,3.127326249507572098e-01
1.959999999999995600e-04,1.391057487579840712e+00,5.657424337863337094e-01,2.758810459015198502e-01
1.969999999999995572e-04,1.398154719659329581e+00,4.820862555436288277e-01,2.364406638437810682e-01
1.979999999999995544e-04,1.405251951738818672e+00,3.957078783147333079e-01,1.956498455169229100e-01
1.989999999999995516e-04,1.412349183818307541e+00,3.098500719446985463e-01,1.550409148972315132e-01
1.999999999999995488e-04,1.419446415897796632e+00,2.280662992838458636e-01,1.163209626038419764e-01
2.009999999999995460e-04,1.426543647977285501e+00,1.538701928489689397e-01,8.119637057456123574e-02
2.019999999999995432e-04,1.433640880056774591e+00,9.033422556188368258e-02,5.116355734674387506e-02
2.029999999999995404e-04,1.440738112136263460e+00,3.969785502901772289e-02,2.730264592498028720e-02
2.039999999999995376e-04,1.447835344215752551e+00,3.055746135261894810e-03,1.011732068083820435e-02
2.049999999999995348e-04,1.454932576295241420e+00,-1.980702918789819730e-02,-5.404443333121755535e-04
2.059999999999995320e-04,1.462029808374730511e+00,-3.038605675416778534e-02,-5.438093502680253939e-03
2.069999999999995292e-04,1.469127040454219379e+00,-3.122303853021706627e-02,-5.823849754190021065e-03
2.079999999999995264e-04,1.476224272533708470e+00,-2.549704458493981182e-02,-3.208360395231099962e-03
2.089999999999995236e-04,1.483321504613197339e+00,-1.651441617223251696e-02,8.871994612816394869e-04
2.099999999999995208e-04,1.490418736692686430e+00,-7.198175284575371313e-03,5.162704009529938201e-03
2.109999999999995180e-04,1.497515968772175299e+00,3.172915836687792510e-04,8.703135370818891950e-03
2.119999999999995152e-04,1.504613200851664390e+00,4.902740306628524704e-03,1.104704241231128578e-02
2.129999999999995124e-04,1.511710432931153258e+00,6.423800110632957999e-03,1.215711643056536367e-02
2.139999999999995096e-04,1.518807665010642349e+00,5.523273294031475801e-03,1.231527656226808626e-02
2.149999999999995068e-04,1.525904897090131218e+00,3.267939844585486704e-03,1.198094532062506969e-02
2.159999999999995040e-04,1.533002129169620309e+00,7.634787189387470200e-04,1.165476256332620419e-02
2.169999999999995012e-04,1.540099361249109178e+00,-1.158345554877085980e-03,1.178083498375703808e-02
2.179999999999994984e-04,1.547196593328598269e+00,-2.106824921526540603e-03,1.270295563970488123e-02
2.189999999999994956e-04,1.554293825408087137e+00,-2.131793117736830584e-03,1.467083880579897123e-02
2.199999999999994928e-04,1.561391057487576228e+00,-1.587663443771107543e-03,1.787809518163213998e-02
2.209999999999994900e-04,1.568488289567065097e+00,-9.325074061490370991e-04,2.250868140870545403e-02
2.219999999999994872e-04,1.575585521646554188e+00,-5.426793779349891982e-04,2.877309747007217311e-02
2.229999999999994844e-04,1.582682753726043057e+00,-6.040099180356914895e-04,3.692597003467831818e-02
2.239999999999994816e-04,1.589779985805532148e+00,-1.101740204769355042e-03,4.726705176220825921e-02
2.249999999999994788e-04,1.596877217885021016e+00,-1.890142515932086587e-03,6.013293878952830768e-02
2.259999999999994760e-04,1.603974449964510107e+00,-2.795647956501014740e-03,7.588491826716155242e-02
2.269999999999994732e-04,1.611071682043998976e+00,-3.703325705122606070e-03,9.489135906290496747e-02
2.279999999999994705e-04,1.618168914123488067e+00,-4.593999751413672256e-03,1.174960694193731559e-01
2.289999999999994677e-04,1.625266146202976936e+00,-5.527372043826988060e-03,1.439625790033060015e-01
2.299999999999994649e-04,1.632363378282466027e+00,-6.591192281508477177e-03,1.743912178100047172e-01
2.309999999999994621e-04,1.639460610361954895e+00,-7.847291527711682674e-03,2.086194851056152044e-01
2.319999999999994593e-04,1.646557842441443986e+00,-9.299765055359643720e-03,2.461306865552088663e-01
2.329999999999994565e-04,1.653655074520932855e+00,-1.089448388688770558e-02,2.860037576944275961e-01
2.339999999999994537e-04,1.660752306600421946e+00,-1.254231645845511195e-02,3.269332458908065231e-01
2.349999999999994509e-04,1.667849538679910815e+00,-1.414936406548910480e-02,3.673321765652628468e-01
2.359999999999994481e-04,1.674946770759399906e+00,-1.563900548591497588e-02,4.055070723709467972e-01
2.369999999999994453e-04,1.682044002838888774e+00,-1.695935308382446466e-02,4.398722438849899108e-01
2.379999999999994425e-04,1.689141234918377865e+00,-1.807935138583584289e-02,4.691578380297036777e-01
2.389999999999994397e-04,1.696238466997866734e+00,-1.898167409505652561e-02,4.925673760005901403e-01
2.399999999999994369e-04,1.703335699077355825e+00,-1.965918978468646910e-02,5.098545058824862641e-01
2.409999999999994341e-04,1.710432931156844694e+00,-2.011653785947025916e-02,5.213097531548251951e-01
2.419999999999994313e-04,1.717530163236333784e+00,-2.037352792657010081e-02,5.276687746392788592e-01
2.429999999999994285e-04,1.724627395315822653e+00,-2.046570307025740582e-02,5.299680572618221674e-01
2.439999999999994257e-04,1.731724627395311522e+00,-2.043967987842444309e-02,5.293796083935864427e-01
2.449999999999994500e-04,1.738821859474800835e+00,-2.034456867816245712e-02,5.270538811235025989e-01
2.459999999999994743e-04,1.745919091554289926e+00,-2.022316755535316993e-02,5.239929189480539984e-01
2.469999999999994986e-04,1.753016323633779239e+00,-2.010638457336721974e-02,5.209666397256134118e-01
2.479999999999995229e-04,1.760113555713268330e+00,-2.001213479867201481e-02,5.184764500812668597e-01
2.489999999999995472e-04,1.767210787792757420e+00,-1.994758212725741137e-02,5.167629475531481109e-01
2.499999999999995715e-04,1.774308019872246733e+00,-1.991254200850306466e-02,5.158486438510898608e-01
2.509999999999995958e-04,1.781405251951735824e+00,-1.990238195709450458e-02,5.156027040759104674e-01
2.519999999999996201e-04,1.788502484031224915e+00,-1.990999550361695000e-02,5.158130684570707558e-01
2.529999999999996444e-04,1.795599716110714228e+00,-1.992729519200361551e-02,5.162523205643559931e-01
2.539999999999996688e-04,1.802696948190203319e+00,-1.994668870890358575e-02,5.167271080059405719e-01
2.549999999999996931e-04,1.809794180269692410e+00,-1.996248015078676274e-02,5.171059739715414549e-01
2.559999999999997174e-04,1.816891412349181723e+00,-1.997172896987886581e-02,5.173258375226663652e-01
2.569999999999997417e-04,1.823988644428670813e+00,-1.997419310659638222e-02,5.173817658343089487e-01
2.579999999999997660e-04,1.831085876508160126e+00,-1.997145317866174524e-02,5.173072015898493303e-01
2.589999999999997903e-04,1.838183108587649217e+00,-1.996573294344366339e-02,5.171521380290584613e-01
2.599999999999998146e-04,1.845280340667138308e+00,-1.995897963460447136e-02,5.169651698484188929e-01
2.609999999999998389e-04,1.852377572746627621e+00,-1.995247237307656157e-02,5.167826346741477561e-01
2.619999999999998632e-04,1.859474804826116712e+00,-1.994686444641604814e-02,5.166251508114536595e-01
2.629999999999998875e-04,1.866572036905605803e+00,-1.994239171657026521e-02,5.164996372358299226e-01
2.639999999999999118e-04,1.873669268985095115e+00,-1.993904111470286983e-02,5.164039202436395692e-01
2.649999999999999361e-04,1.880766501064584206e+00,-1.993663293650720786e-02,5.163313323138061239e-01
2.659999999999999604e-04,1.887863733144073297e+00,-1.993487133285089252e-02,5.162738538328548454e-01
2.669999999999999847e-04,1.894960965223562610e+00,-1.993341117964346140e-02,5.162236443531568186e-01
2.680000000000000090e-04,1.902058197303051701e+00,-1.993193573779229386e-02,5.161736463571690026e-01
2.690000000000000334e-04,1.909155429382541014e+00,-1.993021304372323554e-02,5.161180637070790223e-01
2.700000000000000577e-04,1.916252661462030105e+00,-1.992811690178424022e-02,5.160530788459986029e-01
2.710000000000000820e-04,1.923349893541519195e+00,-1.992562529753822559e-02,5.159775949795726291e-01
2.720000000000001063e-04,1.930447125621008508e+00,-1.992281144941773774e-02,5.158934773802881235e-01
2.730000000000001306e-04,1.937544357700497599e+00,-1.991982483087742159e-02,5.158048961324698256e-01
2.740000000000001549e-04,1.944641589779986690e+00,-1.991684973254363028e-02,5.157168264052445217e-01
2.750000000000001792e-04,1.951738821859476003e+00,-1.991404281888709688e-02,5.156332442710753750e-01
2.760000000000002035e-04,1.958836053938965094e+00,-1.991147475836460221e-02,5.155557734428151129e-01
2.770000000000002278e-04,1.965933286018454185e+00,-1.990910853130750668e-02,5.154833626576027505e-01
2.780000000000002521e-04,1.973030518097943498e+00,-1.990682843179206185e-02,5.154130965374137396e-01
2.790000000000002764e-04,1.980127750177432588e+00,-1.990450345691999884e-02,5.153417143288079316e-01
2.800000000000003007e-04,1.987224982256921901e+00,-1.990204992138677048e-02,5.152671007888420807e-01
2.810000000000003250e-04,1.994322214336410992e+00,-1.989946231246138286e-02,5.151890714677562766e-01
2.820000000000003493e-04,2.001419446415900083e+00,-1.989680217145251701e-02,5.151091579915643148e-01
2.830000000000003737e-04,2.008516678495389396e+00,-1.989415694691237801e-02,5.150296014811787115e-01
2.840000000000003980e-04,2.015613910574878265e+00,-1.989159278769264683e-02,5.149521270237816806e-01
2.850000000000004223e-04,2.022711142654367578e+00,-1.988912423474129346e-02,5.148771259048920967e-01
2.860000000000004466e-04,2.029808374733856891e+00,-1.988671304326148845e-02,5.148036102651121215e-01
2.870000000000004709e-04,2.036905606813346203e+00,-1.988429364251172518e-02,5.147298827714168468e-01
2.880000000000004952e-04,2.044002838892835072e+00,-1.988181023686078769e-02,5.146545075932523750e-01
2.890000000000005195e-04,2.051100070972324385e+00,-1.987924575070610517e-02,5.145770535802471901e-01
2.900000000000005438e-04,2.058197303051813698e+00,-1.987662815237198344e-02,5.144982448133874620e-01
2.910000000000005681e-04,2.065294535131302567e+00,-1.987401241140437230e-02,5.144194908135439892e-01
2.920000000000005924e-04,2.072391767210791880e+00,-1.987144939447293979e-02,5.143420920609834690e-01
2.930000000000006167e-04,2.079488999290281193e+00,-1.986895916474681195e-02,5.142665612343513271e-01
2.940000000000006410e-04,2.086586231369770061e+00,-1.986652247570504237e-02,5.141924061936311574e-01
2.950000000000006653e-04,2.093683463449259374e+00,-1.986409353636592670e-02,5.141184542778202138e-01
2.960000000000006896e-04,2.100780695528748687e+00,-1.986162573087539573e-02,5.140435097464528535e-01
2.970000000000007139e-04,2.107877927608237556e+00,-1.985909591723967332e-02,5.139669778459765581e-01
2.980000000000007383e-04,2.114975159687726869e+00,-1.985651480250739953e-02,5.138891326935909332e-01
2.990000000000007626e-04,2.122072391767216182e+00,-1.985391902729449418e-02,5.138109145985232384e-01
3.000000000000007869e-04,2.129169623846705051e+00,-1.985135035672755746e-02,5.137333954114304824e-01
3.010000000000008112e-04,2.136266855926194363e+00,-1.984883367062078435e-02,5.136572133338805912e-01
3.020000000000008355e-04,2.143364088005683676e+00,-1.984636526818207847e-02,5.135822731243333550e-01
3.030000000000008598e-04,2.150461320085172545e+00,-1.984391684739237466e-02,5.135078486367742334e-01
3.040000000000008841e-04,2.157558552164661858e+00,-1.984145198658139597e-02,5.134330056992303382e-01
3.050000000000009084e-04,2.164655784244151171e+00,-1.983894566309826052e-02,5.133571025744716465e-01
3.060000000000009327e-04,2.171753016323640040e+00,-1.983639642879783324e-02,5.132801021681981934e-01
3.070000000000009570e-04,2.178850248403129353e+00,-1.983382543509907420e-02,5.132025470503218667e-01
3.080000000000009813e-04,2.185947480482618666e+00,-1.983126376150317824e-02,5.131252345169206031e-01
3.090000000000010056e-04,2.193044712562107978e+00,-1.982873549018115966e-02,5.130487824998497537e-01
3.100000000000010299e-04,2.200141944641596847e+00,-1.982624565339983352e-02,5.129733204084983011e-01
3.110000000000010542e-04,2.207239176721086160e+00,-1.982377898375281208e-02,5.128984571610978316e-01
3.120000000000010786e-04,2.214336408800575473e+00,-1.982130933885911661e-02,5.128235232142459576e-01
3.130000000000011029e-04,2.221433640880064342e+00,-1.981881410975477528e-02,5.127479406043780052e-01
3.140000000000011272e-04,2.228530872959553655e+00,-1.981628571738894978e-02,5.126715185438124323e-01
3.150000000000011515e-04,2.235628105039042968e+00,-1.981373437119537256e-02,5.125945253888377628e-01
3.160000000000011758e-04,2.242725337118531836e+00,-1.981118122393251899e-02,5.125175152918618471e-01
3.170000000000012001e-04,2.249822569198021149e+00,-1.980864611931787422e-02,5.124410177158024160e-01
3.180000000000012244e-04,2.256919801277510462e+00,-1.980613660839613405e-02,5.123652621456411538e-01
3.190000000000012487e-04,2.264017033356999331e+00,-1.980364368744979425e-02,5.122900797877889545e-01
3.200000000000012730e-04,2.271114265436488644e+00,-1.980114567079225424e-02,5.122150214135181567e-01
3.210000000000012973e-04,2.278211497515977957e+00,-1.979861702431368053e-02,5.121396145792362908e-01
3.220000000000013216e-04,2.285308729595466826e+00,-1.979603624054772706e-02,5.120636159410534294e-01
3.230000000000013459e-04,2.292405961674956139e+00,-1.979338717338725850e-02,5.119871273343548079e-01
3.240000000000013702e-04,2.299503193754445451e+00,-1.979065116552564119e-02,5.119105254034875818e-01
3.250000000000013945e-04,2.306600425833934320e+00,-1.978779089819433443e-02,5.118342566379789904e-01
3.260000000000014189e-04,2.313697657913423633e+00,-1.978472899041278099e-02,5.117586177679149806e-01
3.270000000000014432e-04,2.320794889992912946e+00,-1.978132360646306376e-02,5.116836423817278101e-01
3.280000000000014675e-04,2.327892122072401815e+00,-1.977733976191051873e-02,5.116091527386810167e-01
3.290000000000014918e-04,2.334989354151891128e+00,-1.977240999642383007e-02,5.115349482640851875e-01
3.300000000000015161e-04,2.342086586231380441e+00,-1.976597333744402329e-02,5.114610373884057593e-01
3.310000000000015404e-04,2.349183818310869754e+00,-1.975717813473084131e-02,5.113878103899935912e-01
3.320000000000015647e-04,2.356281050390358622e+00,-1.974473230503286797e-02,5.113160994749462729e-01
3.330000000000015890e-04,2.363378282469847935e+00,-1.972668249325057466e-02,5.112471500177141470e-01
3.340000000000016133e-04,2.370475514549337248e+00,-1.970009988900630477e-02,5.111825921279093965e-01
3.350000000000016376e-04,2.377572746628826117e+00,-1.966064363163816386e-02,5.111245225774752043e-01
3.360000000000016619e-04,2.384669978708315430e+00,-1.960196276822590705e-02,5.110757775182439566e-01
3.370000000000016862e-04,2.391767210787804743e+00,-1.951488576637444919e-02,5.110404174269329580e-01
3.380000000000017105e-04,2.398864442867293612e+00,-1.938633470524961724e-02,5.110243925176735091e-01
3.390000000000017348e-04,2.405961674946782924e+00,-1.919789181292656105e-02,5.110363389916303678e-01
3.400000000000017591e-04,2.413058907026272237e+00,-1.892394109776073668e-02,5.110884822542431927e-01
3.410000000000017835e-04,2.420156139105761106e+00,-1.852930929681229424e-02,5.111976762672368890e-01
3.420000000000018078e-04,2.427253371185250419e+00,-1.796634023805532276e-02,5.113866571304899189e-01
3.430000000000018321e-04,2.434350603264739732e+00,-1.717135775595648658e-02,5.116856041825799117e-01
3.440000000000018564e-04,2.441447835344228601e+00,-1.606050835665272583e-02,5.121340702229210118e-01
3.450000000000018807e-04,2.448545067423717914e+00,-1.452503060302602796e-02,5.127832720867959715e-01
3.460000000000019050e-04,2.455642299503207227e+00,-1.242607825015582326e-02,5.136986468859630062e-01
3.470000000000019293e-04,2.462739531582696095e+00,-9.589331460084674769e-03,5.149625020509178697e-01
3.480000000000019536e-04,2.469836763662185408e+00,-5.799764515023991124e-03,5.166765316659048812e-01
3.490000000000019779e-04,2.476933995741674721e+00,-7.970938579766053637e-04,5.189639336403613079e-01
3.500000000000020022e-04,2.484031227821163590e+00,5.727404618740437534e-03,5.219708268440272914e-01
3.510000000000020265e-04,2.491128459900652903e+00,1.413186386594980984e-02,5.258666201331214651e-01
3.520000000000020508e-04,2.498225691980142216e+00,2.482161228102442579e-02,5.308429251176779440e-01
3.530000000000020751e-04,2.505322924059631085e+00,3.824275465862196632e-02,5.371105495214485437e-01
3.540000000000020994e-04,2.512420156139120397e+00,5.487056737591931854e-02,5.448940913038784473e-01
3.550000000000021238e-04,2.519517388218609710e+00,7.519190753352286705e-02,5.544237125399251731e-01
3.560000000000021481e-04,2.526614620298099023e+00,9.968118185934501940e-02,5.659238337569091337e-01
3.570000000000021724e-04,2.533711852377587892e+00,1.287699513278930952e-01,5.795987616993835134e-01
3.580000000000021967e-04,2.540809084457077205e+00,1.628109584233048412e-01,5.956156317065370853e-01
3.590000000000022210e-04,2.547906316536566518e+00,2.020382232028968827e-01,6.140854767440819817e-01
3.600000000000022453e-04,2.555003548616055387e+00,2.465257933922610500e-01,6.350436836565014342e-01
3.610000000000022696e-04,2.562100780695544699e+00,2.961486465663232814e-01,6.584315121042981778e-01
3.620000000000022939e-04,2.569198012775034012e+00,3.505499897433763667e-01,6.840806773029370902e-01
3.630000000000023182e-04,2.576295244854522881e+00,4.091196236567993250e-01,7.117031740608580348e-01
3.640000000000023425e-04,2.583392476934012194e+00,4.709879764753792109e-01,7.408884836068783120e-01
3.650000000000023668e-04,2.590489709013501507e+00,5.350397346300141965e-01,7.711099972978017192e-01
3.660000000000023911e-04,2.597586941092990376e+00,5.999496375061845743e-01,8.017418720765103757e-01
3.670000000000024154e-04,2.604684173172479689e+00,6.642409806404601103e-01,8.320865988784532652e-01
3.680000000000024397e-04,2.611781405251969002e+00,7.263648255163555056e-01,8.614123703630444107e-01
3.690000000000024640e-04,2.618878637331457870e+00,7.847951015214635895e-01,8.889979969222896461e-01
3.700000000000024884e-04,2.625975869410947183e+00,8.381320728612402515e-01,9.141818182991980901e-01
3.710000000000025127e-04,2.633073101490436496e+00,8.852044642001628549e-01,9.364100085927565820e-01
3.720000000000025370e-04,2.640170333569925365e+00,9.251593326712511667e-01,9.552790928085138633e-01
3.730000000000025613e-04,2.647267565649414678e+00,9.575289049519561946e-01,9.705675597660834431e-01
3.740000000000025856e-04,2.654364797728903991e+00,9.822652714915381944e-01,9.822522621692597600e-01
3.750000000000026099e-04,2.661462029808392860e+00,9.997370202937989614e-01,9.905068187367155330e-01
3.760000000000026342e-04,2.668559261887882172e+00,1.010686304298426208e+00,9.956813264872126368e-01
3.770000000000026585e-04,2.675656493967371485e+00,1.016149911431071029e+00,9.982650856069993361e-01
3.780000000000026828e-04,2.682753726046860798e+00,1.017352888621429585e+00,9.988363801052990709e-01
3.790000000000027071e-04,2.689850958126349667e+00,1.015587323126940111e+00,9.980052568785700018e-01
3.800000000000027314e-04,2.696948190205838980e+00,1.012091241541693165e+00,9.963563508794983647e-01
3.810000000000027557e-04,2.704045422285328293e+00,1.007942718752512068e+00,9.943988689093159472e-01
3.820000000000027800e-04,2.711142654364817162e+00,1.003982034802546774e+00,9.925297914160893242e-01
3.830000000000028043e-04,2.718239886444306475e+00,1.000770356768684755e+00,9.910143061618095217e-01
3.840000000000028287e-04,2.725337118523795787e+00,9.985876588658114672e-01,9.899847743948790857e-01
3.850000000000028530e-04,2.732434350603284656e+00,9.974664414754328412e-01,9.894566237281859911e-01
3.860000000000028773e-04,2.739531582682773969e+00,9.972524005819874970e-01,9.893569975959909391e-01
3.870000000000029016e-04,2.746628814762263282e+00,9.976795465935117679e-01,9.895602528891567218e-01
3.880000000000029259e-04,2.753726046841752151e+00,9.984460451258349023e-01,9.899238081896500896e-01
3.890000000000029502e-04,2.760823278921241464e+00,9.992784188994763284e-01,9.903184884571939461e-01
3.900000000000029745e-04,2.767920511000730777e+00,9.999753263201803799e-01,9.906492073896587813e-01
3.910000000000029988e-04,2.775017743080219645e+00,1.000427068045417922e+00,9.908641702224481040e-01
3.920000000000030231e-04,2.782114975159708958e+00,1.000612147979668354e+00,9.909532326924669343e-01
3.930000000000030474e-04,2.789212207239198271e+00,1.000576507496113710e+00,9.909380817885427017e-01
3.940000000000030717e-04,2.796309439318687140e+00,1.000403605054452694e+00,9.908581055685515837e-01
3.950000000000030960e-04,2.803406671398176453e+00,1.000183935914019440e+00,9.907560106674415668e-01
3.960000000000031203e-04,2.810503903477665766e+00,9.999910254528481257e-01,9.906665015012767750e-01
3.970000000000031446e-04,2.817601135557154635e+00,9.998680016839166518e-01,9.906099499990077550e-01
3.980000000000031690e-04,2.824698367636643948e+00,9.998254530278465335e-01,9.905913827029061425e-01
3.990000000000031933e-04,2.831795599716133260e+00,9.998483219480392981e-01,9.906037234431519511e-01
4.000000000000032176e-04,2.838892831795622573e+00,9.999077624119362406e-01,9.906333755973923960e-01
4.010000000000032419e-04,2.845990063875111442e+00,9.999734949224736713e-01,9.906660441787736859e-01
4.020000000000032662e-04,2.853087295954600755e+00,1.000023089604095361e+00,9.906911186261482261e-01
4.030000000000032905e-04,2.860184528034090068e+00,1.000046315355118232e+00,9.907037371783923296e-01
4.040000000000033148e-04,2.867281760113578937e+00,1.000044572069759052e+00,9.907045348738887647e-01
4.050000000000033391e-04,2.874378992193068250e+00,1.000026887468753234e+00,9.906977661049934936e-01
4.060000000000033634e-04,2.881476224272557563e+00,1.000004649045725502e+00,9.906888201020744855e-01
4.070000000000033877e-04,2.888573456352046431e+00,9.999870980326119874e-01,9.906820853989561915e-01
4.080000000000034120e-04,2.895670688431535744e+00,9.999788538818418226e-01,9.906797669903617543e-01
4.090000000000034363e-04,2.902767920511025057e+00,9.999797414187768796e-01,9.906817923768213019e-01
4.100000000000034606e-04,2.909865152590513926e+00,9.999863419554974042e-01,9.906865396223503151e-01
4.110000000000034849e-04,2.916962384670003239e+00,9.999942424507528571e-01,9.906919047762461350e-01
4.120000000000035092e-04,2.924059616749492552e+00,9.999999789831663932e-01,9.906962312054262698e-01
4.130000000000035336e-04,2.931156848828981420e+00,1.000002047795863547e+00,9.906987982984213348e-01
4.140000000000035579e-04,2.938254080908470733e+00,1.000000869889230870e+00,9.906998097085343291e-01
4.150000000000035822e-04,2.945351312987960046e+00,9.999980212817788372e-01,9.907000262733369755e-01
4.160000000000036065e-04,2.952448545067448915e+00,9.999952394850295523e-01,9.907002871653581844e-01
4.170000000000036308e-04,2.959545777146938228e+00,9.999936653088307148e-01,9.907011416454545305e-01
4.180000000000036551e-04,2.966643009226427541e+00,9.999935587027890538e-01,9.907027096473233208e-01
4.190000000000036794e-04,2.973740241305916410e+00,9.999944679372479994e-01,9.907047639307515752e-01
4.200000000000037037e-04,2.980837473385405723e+00,9.999956488377481634e-01,9.907069361627733883e-01
4.210000000000037280e-04,2.987934705464895035e+00,9.999964818865308969e-01,9.907089231603528612e-01
4.220000000000037523e-04,2.995031937544384348e+00,9.999967067726114323e-01,9.907106030632335525e-01
4.230000000000037766e-04,3.002129169623873217e+00,9.999964247572348253e-01,9.907120353150202785e-01
4.240000000000038009e-04,3.009226401703362530e+00,9.999959365245965071e-01,9.907133773605274474e-01
4.250000000000038252e-04,3.016323633782851843e+00,9.999955381740109894e-01,9.907147798591053878e-01
4.260000000000038495e-04,3.023420865862340712e+00,9.999953820296788587e-01,9.907163153734878103e-01
4.270000000000038739e-04,3.030518097941830025e+00,9.999954479532746632e-01,9.907179649181740988e-01
4.280000000000038982e-04,3.037615330021319338e+00,9.999956051993603712e-01,9.907196526116612834e-01
4.290000000000039225e-04,3.044712562100808206e+00,9.999957069221736550e-01,9.907212979563924105e-01
4.300000000000039468e-04,3.051809794180297519e+00,9.999956600128454554e-01,9.907228545611723725e-01
4.310000000000039711e-04,3.058907026259786832e+00,9.999954413248783869e-01,9.907243187333802936e-01
4.320000000000039954e-04,3.066004258339275701e+00,9.999950658439527018e-01,9.907257103148285893e-01
4.330000000000040197e-04,3.073101490418765014e+00,9.999945338584117493e-01,9.907270409229058661e-01
4.340000000000040440e-04,3.080198722498254327e+00,9.999937851362080687e-01,9.907282864528077493e-01
4.350000000000040683e-04,3.087295954577743196e+00,9.999926734408390860e-01,9.907293730696249412e-01
4.360000000000040926e-04,3.094393186657232508e+00,9.999909560792323848e-01,9.907301749766952437e-01
4.370000000000041169e-04,3.101490418736721821e+00,9.999882811422120543e-01,9.907305141696430839e-01
4.380000000000041412e-04,3.108587650816210690e+00,9.999841537139297909e-01,9.907301502826537654e-01
4.390000000000041655e-04,3.115684882895700003e+00,9.999778685982838589e-01,9.907287517821976586e-01
4.400000000000041898e-04,3.122782114975189316e+00,9.999684044895496005e-01,9.907258448153033470e-01
4.410000000000042141e-04,3.129879347054678185e+00,9.999542773921740180e-01,9.907207394598470662e-01
4.420000000000042385e-04,3.136976579134167498e+00,9.999333476843801360e-01,9.907124330492568243e-01
4.430000000000042628e-04,3.144073811213656811e+00,9.999025675402427593e-01,9.906994869152824235e-01
4.440000000000042871e-04,3.151171043293145679e+00,9.998576471976301505e-01,9.906798680623177811e-01
4.450000000000043114e-04,3.158268275372634992e+00,9.997926126489677934e-01,9.906507428589198527e-01
4.460000000000043357e-04,3.165365507452124305e+00,9.996992243839715186e-01,9.906082069535575574e-01
4.470000000000043600e-04,3.172462739531613618e+00,9.995662257254462890e-01,9.905469344075560345e-01
4.480000000000043843e-04,3.179559971611102487e+00,9.993783886339957512e-01,9.904597290003631649e-01
4.490000000000044086e-04,3.186657203690591800e+00,9.991153241776487004e-01,9.903369613614080302e-01
4.500000000000044329e-04,3.193754435770081113e+00,9.987500252947336676e-01,9.901658770058590076e-01
4.510000000000044572e-04,3.200851667849569981e+00,9.982471132412269466e-01,9.899297630609211751e-01
4.520000000000044815e-04,3.207948899929059294e+00,9.975607685665270896e-01,9.896069662929909416e-01
4.530000000000045058e-04,3.215046132008548607e+00,9.966323444091965689e-01,9.891697628013100818e-01
4.540000000000045301e-04,3.222143364088037476e+00,9.953876854454087875e-01,9.885830911019799494e-01
4.550000000000045544e-04,3.229240596167526789e+00,9.937342104559427902e-01,9.878031758058523071e-01
4.560000000000045788e-04,3.236337828247016102e+00,9.915578603945650604e-01,9.867760889799267465e-01
4.570000000000046031e-04,3.243435060326504971e+00,9.887200667700211110e-01,9.854363206886630477e-01
4.580000000000046274e-04,3.250532292405994284e+00,9.850549558936854133e-01,9.837054587992295485e-01
4.590000000000046517e-04,3.257629524485483596e+00,9.803670703539975051e-01,9.814911097077965163e-01
4.600000000000046760e-04,3.264726756564972465e+00,9.744299550688966249e-01,9.786862239290703425e-01
4.610000000000047003e-04,3.271823988644461778e+00,9.669860142410131587e-01,9.751690197733974275e-01
4.620000000000047246e-04,3.278921220723951091e+00,9.577480881584243821e-01,9.708037196965177973e-01
4.630000000000047489e-04,3.286018452803439960e+00,9.464032140331000154e-01,9.654423215696356086e-01
4.640000000000047732e-04,3.293115684882929273e+00,9.326190110302922109e-01,9.589276149980706654e-01
4.650000000000047975e-04,3.300212916962418586e+00,9.160530547279996938e-01,9.510976155279449173e-01
4.660000000000048218e-04,3.307310149041907454e+00,8.963654706154940977e-01,9.417915231714728552e-01
4.670000000000048461e-04,3.314407381121396767e+00,8.732347738145015414e-01,9.308572143080011685e-01
4.680000000000048704e-04,3.321504613200886080e+00,8.463767130054420385e-01,9.181601487017938545e-01
4.690000000000048947e-04,3.328601845280375393e+00,8.155655487778286084e-01,9.035934203688611444e-01
4.700000000000049191e-04,3.335699077359864262e+00,7.806568286147704816e-01,8.870885104455851211e-01
4.710000000000049434e-04,3.342796309439353575e+00,7.416103417398567377e-01,8.686261244887818478e-01
4.720000000000049677e-04,3.349893541518842888e+00,6.985115867910857146e-01,8.482463328689464621e-01
4.730000000000049920e-04,3.356990773598331756e+00,6.515898117124006017e-01,8.260571026108329828e-01
4.740000000000050163e-04,3.364088005677821069e+00,6.012305404093978289e-01,8.022402367943359813e-01
4.750000000000050406e-04,3.371185237757310382e+00,5.479805347146908812e-01,7.770537485614144035e-01
4.760000000000050649e-04,3.378282469836799251e+00,4.925433937503513326e-01,7.508298123227024057e-01
4.770000000000050892e-04,3.385379701916288564e+00,4.357644887628810970e-01,7.239676678732699378e-01
4.780000000000051135e-04,3.392476933995777877e+00,3.786046671456836932e-01,6.969212034531955258e-01
4.790000000000051378e-04,3.399574166075266746e+00,3.221030999399319139e-01,6.701813940387240098e-01
4.800000000000051621e-04,3.406671398154756059e+00,2.673307231018162700e-01,6.442542860472053601e-01
4.810000000000051864e-04,3.413768630234245371e+00,2.153368317448886016e-01,6.196357477206724251e-01
4.820000000000052107e-04,3.420865862313734240e+00,1.670924003143921532e-01,5.967846829723645330e-01
4.830000000000052350e-04,3.427963094393223553e+00,1.234344797839995317e-01,5.760967688652840479e-01
4.840000000000052593e-04,3.435060326472712866e+00,8.501643094439297055e-02,5.578809615408881761e-01
4.850000000000052837e-04,3.442157558552201735e+00,5.226868305534282388e-02,5.423409751939072265e-01
4.860000000000053080e-04,3.449254790631691048e+00,2.537410014460754482e-02,5.295636490717476885e-01
4.870000000000053323e-04,3.456352022711180361e+00,4.260899151363110697e-03,5.195155832487551306e-01
4.880000000000053566e-04,3.463449254790669229e+00,-1.138552357072841748e-02,5.120486827782210204e-01
4.890000000000053809e-04,3.470546486870158542e+00,-2.209238216176969555e-02,5.069143718896933493e-01
4.900000000000054052e-04,3.477643718949647855e+00,-2.855339031958290669e-02,5.037853229516715547e-01
4.910000000000054295e-04,3.484740951029137168e+00,-3.157101473597000857e-02,5.022827040408071042e-01
4.920000000000054538e-04,3.491838183108626037e+00,-3.199271329207183101e-02,5.020063019422709161e-01
4.930000000000054781e-04,3.498935415188115350e+00,-3.064749479789343617e-02,5.025645262925493295e-01
4.940000000000055024e-04,3.506032647267604663e+00,-2.828908173319941502e-02,5.036013132742579446e-01
4.950000000000055267e-04,3.513129879347093532e+00,-2.555110473336422161e-02,5.048173416679591075e-01
4.960000000000055510e-04,3.520227111426582844e+00,-2.291820197789147182e-02,5.059837095090385928e-01
4.970000000000055753e-04,3.527324343506072157e+00,-2.071484574209248031e-02,5.069471984345339521e-01
4.980000000000055996e-04,3.534421575585561026e+00,-1.911146489127749440e-02,5.076273328648197580e-01
4.990000000000056240e-04,3.541518807665050339e+00,-1.814530843300057872e-02,5.080064589486796844e-01
5.000000000000056483e-04,3.548616039744539652e+00,-1.775181804710012842e-02,5.081148675501405698e-01
5.010000000000056726e-04,3.555713271824028521e+00,-1.780129206303978501e-02,5.080134467284825872e-01
5.020000000000056969e-04,3.562810503903517834e+00,-1.813545870241335678e-02,5.077764121976284795e-01
5.030000000000057212e-04,3.569907735983007147e+00,-1.859922121663558359e-02,5.074763399201711600e-01
5.040000000000057455e-04,3.577004968062496015e+00,-1.906414203832061324e-02,5.071730919964935191e-01
5.050000000000057698e-04,3.584102200141985328e+00,-1.944193794565383590e-02,5.069074151213162072e-01
5.060000000000057941e-04,3.591199432221474641e+00,-1.968804539508712051e-02,5.066991535558993398e-01
5.070000000000058184e-04,3.598296664300963510e+00,-1.979686993200716755e-02,5.065493021218747671e-01
5.080000000000058427e-04,3.605393896380452823e+00,-1.979140543643360950e-02,5.064446402007741765e-01
5.090000000000058670e-04,3.612491128459942136e+00,-1.971035769430332096e-02,5.063634918539865470e-01
5.100000000000058913e-04,3.619588360539431005e+00,-1.959572419796808823e-02,5.062812462265878777e-01
5.110000000000059156e-04,3.626685592618920317e+00,-1.948308459345612573e-02,5.061745888250792635e-01
5.120000000000059399e-04,3.633782824698409630e+00,-1.939585112915257620e-02,5.060238442764104505e-01
5.130000000000059642e-04,3.640880056777898499e+00,-1.934366223878168992e-02,5.058133080080398081e-01
5.140000000000059886e-04,3.647977288857387812e+00,-1.932420350159733125e-02,5.055298513827095608e-01
5.150000000000060129e-04,3.655074520936877125e+00,-1.932717079054646625e-02,5.051603544482207164e-01
5.160000000000060372e-04,3.662171753016366438e+00,-1.933891712596822604e-02,5.046886236757135435e-01
5.170000000000060615e-04,3.669268985095855307e+00,-1.934651502502171203e-02,5.040923991752677136e-01
5.180000000000060858e-04,3.676366217175344620e+00,-1.934040852875400229e-02,5.033408887151884503e-01
5.190000000000061101e-04,3.683463449254833932e+00,-1.931537080306375276e-02,5.023930440854620372e-01
5.200000000000061344e-04,3.690560681334322801e+00,-1.926997346235556630e-02,5.011965809516281123e-01
5.210000000000061587e-04,3.697657913413812114e+00,-1.920510120696563433e-02,4.996875869473938470e-01
5.220000000000061830e-04,3.704755145493301427e+00,-1.912216052706981750e-02,4.977904938138868474e-01
5.230000000000062073e-04,3.711852377572790296e+00,-1.902154924012691012e-02,4.954182126450071832e-01
5.240000000000062316e-04,3.718949609652279609e+00,-1.890173933056564504e-02,4.924723289114157909e-01
5.250000000000062559e-04,3.726046841731768922e+00,-1.875906704008015180e-02,4.888433922463663039e-01
5.260000000000062802e-04,3.733144073811257790e+00,-1.858810388135671843e-02,4.844114749966632605e-01
5.270000000000063045e-04,3.740241305890747103e+00,-1.838235471814413102e-02,4.790472765572995062e-01
5.280000000000063289e-04,3.747338537970236416e+00,-1.813500998657854163e-02,4.726140918480479236e-01
5.290000000000063532e-04,3.754435770049725285e+00,-1.783954845214456159e-02,4.649709319559556797e-01
5.300000000000063775e-04,3.761533002129214598e+00,-1.749010179330619946e-02,4.559769886352341151e-01
5.310000000000064018e-04,3.768630234208703911e+00,-1.708160511360024350e-02,4.454974904451961537e-01
5.320000000000064261e-04,3.775727466288192780e+00,-1.660983172960557586e-02,4.334108323375884253e-01
5.330000000000064504e-04,3.782824698367682092e+00,-1.607143038645740540e-02,4.196166981535951468e-01
5.340000000000064747e-04,3.789921930447171405e+00,-1.546405408325173328e-02,4.040447574191579072e-01
5.350000000000064990e-04,3.797019162526660274e+00,-1.478661268964344758e-02,3.866634158715099301e-01
5.360000000000065233e-04,3.804116394606149587e+00,-1.403962207883734450e-02,3.674880359616247705e-01
5.370000000000065476e-04,3.811213626685638900e+00,-1.322558122814160471e-02,3.465880150392875447e-01
5.380000000000065719e-04,3.818310858765128213e+00,-1.234929525667620258e-02,3.240921082593716807e-01
5.390000000000065962e-04,3.825408090844617082e+00,-1.141807450208905637e-02,3.001914059874971619e-01
5.400000000000066205e-04,3.832505322924106395e+00,-1.044176701579006307e-02,2.751394230204453062e-01
5.410000000000066448e-04,3.839602555003595707e+00,-9.432611512008762245e-03,2.492488380945917237e-01
5.420000000000066692e-04,3.846699787083084576e+00,-8.404920137589502044e-03,2.228845511081817277e-01
5.430000000000066935e-04,3.853797019162573889e+00,-7.374611820149548636e-03,1.964529170486641885e-01
5.440000000000067178e-04,3.860894251242063202e+00,-6.358619753024720087e-03,1.703872784858994904e-01
5.450000000000067421e-04,3.867991483321552071e+00,-5.374196593147051795e-03,1.451302482373537095e-01
5.460000000000067664e-04,3.875088715401041384e+00,-4.438143892247196562e-03,1.211135678754313438e-01
5.470000000000067907e-04,3.882185947480530697e+00,-3.566000901852224569e-03,9.873674448895836120e-02
5.480000000000068150e-04,3.889283179560019565e+00,-2.771240968007558994e-03,7.834599036896439106e-02
5.490000000000068393e-04,3.896380411639508878e+00,-2.064536761423914867e-03,6.021519460899434073e-02
5.500000000000068636e-04,3.903477643718998191e+00,-1.453162965804112930e-03,4.453068440914358106e-02
5.510000000000068879e-04,3.910574875798487060e+00,-9.406022690736503145e-04,3.138134913187362596e-02
5.520000000000069122e-04,3.917672107877976373e+00,-5.264058914469355553e-04,2.075529481597057635e-02
5.530000000000069365e-04,3.924769339957465686e+00,-2.063349799406291509e-04,1.254360107235276758e-02
5.540000000000069608e-04,3.931866572036954555e+00,2.722184031929628643e-05,6.551032742150020294e-03
5.550000000000069851e-04,3.938963804116443868e+00,1.845912741371456367e-04,2.512809709336716064e-03
5.560000000000070094e-04,3.946061036195933180e+00,2.779823390925877449e-04,1.158668208362011523e-04
5.570000000000070338e-04,3.953158268275422049e+00,3.205601104610229313e-04,-9.774571865845355177e-04
5.580000000000070581e-04,3.960255500354911362e+00,3.255167526452591373e-04,-1.105601332439672905e-03
5.590000000000070824e-04,3.967352732434400675e+00,3.052269007699361472e-04,-5.860810644812605155e-04
5.600000000000071067e-04,3.974449964513889988e+00,2.705606432572893786e-04,3.021851947960284908e-04
5.610000000000071310e-04,3.981547196593378857e+00,2.304054435350833224e-04,1.331175162797290168e-03
5.620000000000071553e-04,3.988644428672868170e+00,1.914214881305081233e-04,2.330045661112503923e-03
5.630000000000071796e-04,3.995741660752357483e+00,1.580268956190747744e-04,3.185495698225414112e-03
5.640000000000072039e-04,4.002838892831846351e+00,1.325837020422734641e-04,3.836970799929697445e-03
5.650000000000072282e-04,4.009936124911335220e+00,1.157359042179499886e-04,4.267973117774959482e-03
5.660000000000072525e-04,4.017033356990824977e+00,1.068394134330894515e-04,4.495027387865304508e-03
5.670000000000072768e-04,4.024130589070313846e+00,1.044214760005537197e-04,4.555902567914065296e-03
5.680000000000073011e-04,4.031227821149802715e+00,1.066133712663342489e-04,4.498523236043658509e-03
5.690000000000073254e-04,4.038325053229292472e+00,1.115130706189471874e-04,4.371674600560008714e-03
5.700000000000073497e-04,4.045422285308781341e+00,1.174512521068669420e-04,4.218180277886054638e-03
5.710000000000073741e-04,4.052519517388271098e+00,1.231515526445808959e-04,4.070787992793974824e-03
5.720000000000073984e-04,4.059616749467759966e+00,1.277914682937720159e-04,3.950602397116943602e-03
5.730000000000074227e-04,4.066713981547248835e+00,1.309819261559980424e-04,3.867605872034694543e-03
5.740000000000074470e-04,4.073811213626738592e+00,1.326902768299691908e-04,3.822633870716431008e-03
5.750000000000074713e-04,4.080908445706227461e+00,1.331332320454327962e-04,3.810123565883737767e-03
5.760000000000074956e-04,4.088005677785716330e+00,1.326638486611433541e-04,3.821015518490474168e-03
5.770000000000075199e-04,4.095102909865206087e+00,1.316712997449551821e-04,3.845326188438982339e-03
5.780000000000075442e-04,4.102200141944694955e+00,1.305052929918667961e-04,3.874086596585421365e-03
5.790000000000075685e-04,4.109297374024183824e+00,1.294300080657951148e-04,3.900522986038138743e-03
5.800000000000075928e-04,4.116394606103673581e+00,1.286064065618261378e-04,3.920509716382507975e-03
5.810000000000076171e-04,4.123491838183162450e+00,1.280974971503124574e-04,3.932434185451677729e-03
5.820000000000076414e-04,4.130589070262651319e+00,1.278888570159310062e-04,3.936671426933815651e-03
5.830000000000076657e-04,4.137686302342141076e+00,1.279163267594847313e-04,3.934875409938415683e-03
5.840000000000076900e-04,4.144783534421629945e+00,1.280938982950254089e-04,3.929265798288051476e-03
5.850000000000077143e-04,4.151880766501118813e+00,1.283368346443633339e-04,3.922037661658624337e-03
5.860000000000077387e-04,4.158977998580608570e+00,1.285773796417080163e-04,3.914962376451347655e-03
5.870000000000077630e-04,4.166075230660097439e+00,1.287725526298544819e-04,3.909193449654601790e-03
5.880000000000077873e-04,4.173172462739586308e+00,1.289051572778321018e-04,3.905249663829323502e-03
5.890000000000078116e-04,4.180269694819076065e+00,1.289800828034560153e-04,3.903123640900315119e-03
5.900000000000078359e-04,4.187366926898564934e+00,1.290182886968507716e-04,3.902456380718722501e-03
5.910000000000078602e-04,4.194464158978053803e+00,1.290506756405874426e-04,3.902724077994405849e-03
5.920000000000078845e-04,4.201561391057543560e+00,1.291135400318819601e-04,3.903397722377569077e-03
5.930000000000079088e-04,4.208658623137032428e+00,1.292466933760507645e-04,3.904053446340856413e-03
5.940000000000079331e-04,4.215755855216521297e+00,1.294947770479410647e-04,3.904428044761692335e-03
5.950000000000079574e-04,4.222853087296011054e+00,1.299119257761046178e-04,3.904426694106016057e-03
5.960000000000079817e-04,4.229950319375499923e+00,1.305697966875819566e-04,3.904097405708230068e-03
5.970000000000080060e-04,4.237047551454988792e+00,1.315690907231824118e-04,3.903589211082547118e-03
5.980000000000080303e-04,4.244144783534478549e+00,1.330550064433063165e-04,3.903109567280275798e-03
5.990000000000080546e-04,4.251242015613967418e+00,1.352375780307309659e-04,3.902892502712297824e-03
6.000000000000080790e-04,4.258339247693456286e+00,1.384184672581071133e-04,3.903184156161353460e-03
6.010000000000081033e-04,4.265436479772946043e+00,1.430264981743553470e-04,3.904247893898591878e-03
6.020000000000081276e-04,4.272533711852434912e+00,1.496650159988688941e-04,3.906387989663381508e-03
6.030000000000081519e-04,4.279630943931923781e+00,1.591750343230490753e-04,3.909989281407238657e-03
6.040000000000081762e-04,4.286728176011413538e+00,1.727190850783423179e-04,3.915570248277142062e-03
6.050000000000082005e-04,4.293825408090902407e+00,1.918917627741584481e-04,3.923848219330292389e-03
6.060000000000082248e-04,4.300922640170391276e+00,2.188641567198201018e-04,3.935817419693459981e-03
6.070000000000082491e-04,4.308019872249881033e+00,2.565706694183813685e-04,3.952842773537952256e-03
6.080000000000082734e-04,4.315117104329369901e+00,3.089481117451596992e-04,3.976774359518779091e-03
6.090000000000082977e-04,4.322214336408858770e+00,3.812383954397033326e-04,4.010088931077394198e-03
6.100000000000083220e-04,4.329311568488348527e+00,4.803674685179008439e-04,4.056065870556650396e-03
6.110000000000083463e-04,4.336408800567837396e+00,6.154141928002387733e-04,4.119005323547803368e-03
6.120000000000083706e-04,4.343506032647326265e+00,7.981834786625957232e-04,4.204496160678633000e-03
6.130000000000083949e-04,4.350603264726816022e+00,1.043897847598613702e-03,4.319740929239004185e-03
6.140000000000084193e-04,4.357700496806304891e+00,1.372020395882390291e-03,4.473943998165424638e-03
6.150000000000084436e-04,4.364797728885793759e+00,1.807219484987262689e-03,4.678767602719680931e-03
6.160000000000084679e-04,4.371894960965283516e+00,2.380481022014214933e-03,4.948858286309045472e-03
6.170000000000084922e-04,4.378992193044772385e+00,3.130367496589636818e-03,5.302443053810805204e-03
6.180000000000085165e-04,4.386089425124262142e+00,4.104413601882855520e-03,5.761990192608123715e-03
6.190000000000085408e-04,4.393186657203751011e+00,5.360635995722848671e-03,6.354923981271794024e-03
6.200000000000085651e-04,4.400283889283239880e+00,6.969119418503418734e-03,7.114375335137864548e-03
6.210000000000085894e-04,4.407381121362729637e+00,9.013622953768486712e-03,8.079941796132944498e-03
6.220000000000086137e-04,4.414478353442218506e+00,1.159312906638488780e-02,9.298420327197982199e-03
6.230000000000086380e-04,4.421575585521707374e+00,1.482323490272685791e-02,1.082446550973261215e-02
6.240000000000086623e-04,4.428672817601197131e+00,1.883726133475186262e-02,1.272111441937569601e-02
6.250000000000086866e-04,4.435770049680686000e+00,2.378693202577776555e-02,1.506010847818598127e-02
6.260000000000087109e-04,4.442867281760174869e+00,2.984245463446438471e-02,1.792193303500690463e-02
6.270000000000087352e-04,4.449964513839664626e+00,3.719182183388870799e-02,2.139548851031281007e-02
6.280000000000087595e-04,4.457061745919153495e+00,4.603914416979101171e-02,2.557730422707523571e-02
6.290000000000087839e-04,4.464158977998642364e+00,5.660183330426690057e-02,3.057020904804395173e-02
6.300000000000088082e-04,4.471256210078132121e+00,6.910647614374534897e-02,3.648138330375485378e-02
6.310000000000088325e-04,4.478353442157620989e+00,8.378328063185316865e-02,4.341973553843887779e-02
6.320000000000088568e-04,4.485450674237109858e+00,1.008590347200555848e-01,5.149257630872084573e-02
6.330000000000088811e-04,4.492547906316599615e+00,1.205486019807614079e-01,6.080160003243614830e-02
6.340000000000089054e-04,4.499645138396088484e+00,1.430450795447584245e-01,7.143823420418185521e-02
6.350000000000089297e-04,4.506742370475577353e+00,1.685088633316735862e-01,8.347847164456626001e-02
6.360000000000089540e-04,4.513839602555067110e+00,1.970559961520313985e-01,9.697736315432009535e-02
6.370000000000089783e-04,4.520936834634555979e+00,2.287463078400156502e-01,1.119634110620801454e-01
6.380000000000090026e-04,4.528034066714044847e+00,2.635719822271243018e-01,1.284331635236105607e-01
6.390000000000090269e-04,4.535131298793534604e+00,3.014472905288798077e-01,1.463463589839635592e-01
6.400000000000090512e-04,4.542228530873023473e+00,3.422003005215529803e-01,1.656220032558596289e-01
6.410000000000090755e-04,4.549325762952512342e+00,3.855673916029435655e-01,1.861357715535462143e-01
6.420000000000090998e-04,4.556422995032002099e+00,4.311913649610555344e-01,2.077191085739963916e-01
6.430000000000091242e-04,4.563520227111490968e+00,4.786238263730681064e-01,2.301603470193286094e-01
6.440000000000091485e-04,4.570617459190979837e+00,5.273323324569538784e-01,2.532080767985800396e-01
6.450000000000091728e-04,4.577714691270469594e+00,5.767125319869834676e-01,2.765768746806325229e-01
6.460000000000091971e-04,4.584811923349958462e+00,6.261052125248849354e-01,2.999553523637391583e-01
6.470000000000092214e-04,4.591909155429447331e+00,6.748177976759781593e-01,3.230163084993037392e-01
6.480000000000092457e-04,4.599006387508937088e+00,7.221494583267794587e-01,3.454285897303003283e-01
6.490000000000092700e-04,4.606103619588425957e+00,7.674186351676299811e-01,3.668700928196996780e-01
6.500000000000092943e-04,4.613200851667914826e+00,8.099914564397817651e-01,3.870411918118971673e-01
6.510000000000093186e-04,4.620298083747404583e+00,8.493093113514256220e-01,4.056777684856693877e-01
6.520000000000093429e-04,4.627395315826893452e+00,8.849137392577420824e-01,4.225629768044883439e-01
6.530000000000093672e-04,4.634492547906382320e+00,9.164668425261510709e-01,4.375368945070787774e-01
6.540000000000093915e-04,4.641589779985872077e+00,9.437656395057327785e-01,4.505033133335726303e-01
6.550000000000094158e-04,4.648687012065360946e+00,9.667491400115708622e-01,4.614330921703241328e-01
6.560000000000094401e-04,4.655784244144849815e+00,9.854974285249207266e-01,4.703637348239685378e-01
6.570000000000094645e-04,4.662881476224339572e+00,1.000222642017038588e+00,4.773951383907362733e-01
6.580000000000094888e-04,4.669978708303828441e+00,1.011252377287040538e+00,4.826817642998863511e-01
6.590000000000095131e-04,4.677075940383317310e+00,1.019006694348474795e+00,4.864217825920824634e-01
6.600000000000095374e-04,4.684173172462807067e+00,1.023970431736815456e+00,4.888439995947863048e-01
6.610000000000095617e-04,4.691270404542295935e+00,1.026662955055305471e+00,4.901935708542811687e-01
6.620000000000095860e-04,4.698367636621784804e+00,1.027607672502786729e+00,4.907176016766802151e-01
6.630000000000096103e-04,4.705464868701274561e+00,1.027303640996219070e+00,4.906517330161183632e-01
6.640000000000096346e-04,4.712562100780763430e+00,1.026201348875520392e+00,4.902086983654241892e-01
6.650000000000096589e-04,4.719659332860253187e+00,1.024684317858238991e+00,4.895696280280381618e-01
6.660000000000096832e-04,4.726756564939742056e+00,1.023057565087076348e+00,4.888785929547914688e-01
6.670000000000097075e-04,4.733853797019230925e+00,1.021543273215691716e+00,4.882405530599370769e-01
6.680000000000097318e-04,4.740951029098720682e+00,1.020283312040819901e+00,4.877225421664722615e-01
6.690000000000097561e-04,4.748048261178209550e+00,1.019347620622339967e+00,4.873576218959378425e-01
6.700000000000097804e-04,4.755145493257698419e+00,1.018746966395399411e+00,4.871509040916698341e-01
6.710000000000098047e-04,4.762242725337188176e+00,1.018448300672224249e+00,4.870868008729591359e-01
6.720000000000098291e-04,4.769339957416677045e+00,1.018390854925921740e+00,4.871366258392252901e-01
6.730000000000098534e-04,4.776437189496165914e+00,1.018501266071886402e+00,4.872657377568780368e-01
6.740000000000098777e-04,4.783534421575655671e+00,1.018706349324467686e+00,4.874395740165298752e-01
6.750000000000099020e-04,4.790631653655144540e+00,1.018942597967376518e+00,4.876281387160908420e-01
6.760000000000099263e-04,4.797728885734633408e+00,1.019162009707843541e+00,4.878087559945953888e-01
6.770000000000099506e-04,4.804826117814123165e+00,1.019334344600845377e+00,4.879671379539516907e-01
6.780000000000099749e-04,4.811923349893612034e+00,1.019446342874283928e+00,4.880970164940681144e-01
6.790000000000099992e-04,4.819020581973100903e+00,1.019498722965136661e+00,4.881987263757311402e-01
6.800000000000100235e-04,4.826117814052590660e+00,1.019501915182504881e+00,4.882771907133983680e-01
6.810000000000100478e-04,4.833215046132079529e+00,1.019471465413542388e+00,4.883397502517390354e-01
6.820000000000100721e-04,4.840312278211568398e+00,1.019423890887526163e+00,4.883942058524046725e-01
6.830000000000100964e-04,4.847409510291058155e+00,1.019373528718475086e+00,4.884473296759129224e-01
6.840000000000101207e-04,4.854506742370547023e+00,1.019330639251747606e+00,4.885039689408524066e-01
6.850000000000101450e-04,4.861603974450035892e+00,1.019300760893686597e+00,4.885667407992814182e-01
6.860000000000101694e-04,4.868701206529525649e+00,1.019285102547746513e+00,4.886362173754588145e-01
6.870000000000101937e-04,4.875798438609014518e+00,1.019281629892414998e+00,4.887114386425973622e-01
6.880000000000102180e-04,4.882895670688503387e+00,1.019286460187026400e+00,4.887905711499942463e-01
6.890000000000102423e-04,4.889992902767993144e+00,1.019295217633788830e+00,4.888715482223438547e-01
6.900000000000102666e-04,4.897090134847482013e+00,1.019304095143961586e+00,4.889525715449903331e-01
6.910000000000102909e-04,4.904187366926970881e+00,1.019310489490575122e+00,4.890324112762325925e-01
6.920000000000103152e-04,4.911284599006460638e+00,1.019313196140104516e+00,4.891104981739947677e-01
6.930000000000103395e-04,4.918381831085949507e+00,1.019312244140060830e+00,4.891868456870033799e-01
6.940000000000103638e-04,4.925479063165438376e+00,1.019308506527925928e+00,4.892618659911829315e-01
6.950000000000103881e-04,4.932576295244928133e+00,1.019303234851935303e+00,4.893361501421056303e-01
6.960000000000104124e-04,4.939673527324417002e+00,1.019297644070978004e+00,4.894102720021151764e-01
6.970000000000104367e-04,4.946770759403905870e+00,1.019292629228929048e+00,4.894846543947288797e-01
6.980000000000104610e-04,4.953867991483395627e+00,1.019288643106309067e+00,4.895595112813795891e-01
6.990000000000104853e-04,4.960965223562884496e+00,1.019285718169331778e+00,4.896348580936360495e-01
7.000000000000105096e-04,4.968062455642373365e+00,1.019283585795058844e+00,4.897105680207622380e-01
7.010000000000105340e-04,4.975159687721863122e+00,1.019281834478780624e+00,4.897864467236851538e-01
7.020000000000105583e-04,4.982256919801351991e+00,1.019280054712315309e+00,4.898623007624942627e-01
7.030000000000105826e-04,4.989354151880840860e+00,1.019277935706922822e+00,4.899379832994171791e-01
7.040000000000106069e-04,4.996451383960330617e+00,1.019275300868439871e+00,4.900134108676630351e-01
7.050000000000106312e-04,5.003548616039819485e+00,1.019272088242789920e+00,4.900885541485545671e-01
7.060000000000106555e-04,5.010645848119308354e+00,1.019268294513001383e+00,4.901634115313182050e-01
7.070000000000106798e-04,5.017743080198798111e+00,1.019263904914245789e+00,4.902379760031640998e-01
7.080000000000107041e-04,5.024840312278286980e+00,1.019258827733770634e+00,4.903122042012350024e-01
7.090000000000107284e-04,5.031937544357776737e+00,1.019252843733321034e+00,4.903859925068402847e-01
7.100000000000107527e-04,5.039034776437265606e+00,1.019245571304450815e+00,4.904591605678166322e-01
7.110000000000107770e-04,5.046132008516754475e+00,1.019236440341962480e+00,4.905314389422986698e-01
7.120000000000108013e-04,5.053229240596244232e+00,1.019224663388499597e+00,4.906024554537019577e-01
7.130000000000108256e-04,5.060326472675733100e+00,1.019209191825747540e+00,4.906717144808613318e-01
7.140000000000108499e-04,5.067423704755221969e+00,1.019188646821564515e+00,4.907385643205008918e-01
7.150000000000108743e-04,5.074520936834711726e+00,1.019161217858392643e+00,4.908021492250481677e-01
7.160000000000108986e-04,5.081618168914200595e+00,1.019124524456775260e+00,4.908613440384977933e-01
7.170000000000109229e-04,5.088715400993689464e+00,1.019075438127598598e+00,4.909146700296793675e-01
7.180000000000109472e-04,5.095812633073179221e+00,1.019009861328679989e+00,4.909601904060038602e-01
7.190000000000109715e-04,5.102909865152668090e+00,1.018922458580455270e+00,4.909953832005268803e-01
7.200000000000109958e-04,5.110007097232156958e+00,1.018806332650357804e+00,4.910169881980231410e-01
7.210000000000110201e-04,5.117104329311646715e+00,1.018652636708994086e+00,4.910208235827134837e-01
7.220000000000110444e-04,5.124201561391135584e+00,1.018450112273594277e+00,4.910015674961440979e-01
7.230000000000110687e-04,5.131298793470624453e+00,1.018184542949656546e+00,4.909524997850305272e-01
7.240000000000110930e-04,5.138396025550114210e+00,1.017838115574056124e+00,4.908651999426280610e-01
7.250000000000111173e-04,5.145493257629603079e+00,1.017388683223246382e+00,4.907291986522197003e-01
7.260000000000111416e-04,5.152590489709091948e+00,1.016808928571923065e+00,4.905315821872628934e-01
7.270000000000111659e-04,5.159687721788581705e+00,1.016065431194859814e+00,4.902565513625862237e-01
7.280000000000111902e-04,5.166784953868070573e+00,1.015117648662200001e+00,4.898849396969132131e-01
7.290000000000112146e-04,5.173882185947559442e+00,1.013916828906620715e+00,4.893936990278110466e-01
7.300000000000112389e-04,5.180979418027049199e+00,1.012404880490173964e+00,4.887553651459931037e-01
7.310000000000112632e-04,5.188076650106538068e+00,1.010513238192231045e+00,4.879375211440791227e-01
7.320000000000112875e-04,5.195173882186026937e+00,1.008161773657702875e+00,4.869022819576855343e-01
7.330000000000113118e-04,5.202271114265516694e+00,1.005257814325922316e+00,4.856058299786284449e-01
7.340000000000113361e-04,5.209368346345005563e+00,1.001695347843259309e+00,4.839980382227335731e-01
7.350000000000113604e-04,5.216465578424494431e+00,9.973545026668322322e-01,4.820222239199556391e-01
7.360000000000113847e-04,5.223562810503984188e+00,9.921014074634737501e-01,4.796150810279063426e-01
7.370000000000114090e-04,5.230660042583473057e+00,9.857885407577562376e-01,4.767068443447739501e-01
7.380000000000114333e-04,5.237757274662961926e+00,9.782556865298439597e-01,4.732217399324579743e-01
7.390000000000114576e-04,5.244854506742451683e+00,9.693316094917671100e-01,4.690787756153328991e-01
7.400000000000114819e-04,5.251951738821940552e+00,9.588365539302395879e-01,4.641929206907989269e-01
7.410000000000115062e-04,5.259048970901429421e+00,9.465856507761222227e-01,4.584767149212509718e-01
7.420000000000115305e-04,5.266146202980919178e+00,9.323932877533892549e-01,4.518423327763331221e-01
7.430000000000115548e-04,5.273243435060408046e+00,9.160784563533922453e-01,4.442041095154781738e-01
7.440000000000115792e-04,5.280340667139896915e+00,8.974710370481033817e-01,4.354815109314201793e-01
7.450000000000116035e-04,5.287437899219386672e+00,8.764189215237562225e-01,4.256024990271512487e-01
7.460000000000116278e-04,5.294535131298875541e+00,8.527957999041021475e-01,4.145072124096145227e-01
7.470000000000116521e-04,5.301632363378364410e+00,8.265093652607186092e-01,4.021518444205461895e-01
7.480000000000116764e-04,5.308729595457854167e+00,7.975096117963141884e-01,3.885125661539240993e-01
7.490000000000117007e-04,5.315826827537343036e+00,7.657968325666428822e-01,3.735893081566215024e-01
7.500000000000117250e-04,5.322924059616831904e+00,7.314288641037377525e-01,3.574091869460965798e-01
7.510000000000117493e-04,5.330021291696321661e+00,6.945270859180163736e-01,3.400293438410594282e-01
7.520000000000117736e-04,5.337118523775810530e+00,6.552806695394385317e-01,3.215389572568884136e-01
7.530000000000117979e-04,5.344215755855299399e+00,6.139485907628137173e-01,3.020601985738343709e-01
7.540000000000118222e-04,5.351312987934789156e+00,5.708589748528145602e-01,2.817479281397704538e-01
7.550000000000118465e-04,5.358410220014278025e+00,5.264054401550117834e-01,2.607879731432556358e-01
7.560000000000118708e-04,5.365507452093767782e+00,4.810402403143778649e-01,2.393938927391182081e-01
7.570000000000118951e-04,5.372604684173256651e+00,4.352641751255832414e-01,2.178022160102242033e-01
7.580000000000119195e-04,5.379701916252745519e+00,3.896134371035436805e-01,1.962662314632269145e-01
7.590000000000119438e-04,5.386799148332235276e+00,3.446437735684804160e-01,1.750485072523366159e-01
7.600000000000119681e-04,5.393896380411724145e+00,3.009125574985269114e-01,1.544124221998157687e-01
7.610000000000119924e-04,5.400993612491213014e+00,2.589595573269807272e-01,1.346130807745877234e-01
7.620000000000120167e-04,5.408090844570702771e+00,2.192873578404855028e-01,1.158880617571967087e-01
7.630000000000120410e-04,5.415188076650191640e+00,1.823424936319140433e-01,9.844850204053083587e-02
7.640000000000120653e-04,5.422285308729680509e+00,1.484983977981327308e-01,8.247103658600590803e-02
7.650000000000120896e-04,5.429382540809170266e+00,1.180412307852358733e-01,6.809109776945534986e-02
7.660000000000121139e-04,5.436479772888659134e+00,9.115953251002312241e-02,5.539801991351744198e-02
7.670000000000121382e-04,5.443577004968148003e+00,6.793843752275302572e-02,4.443229879916261310e-02
7.680000000000121625e-04,5.450674237047637760e+00,4.835891844430041664e-02,3.518522629372611288e-02
7.690000000000121868e-04,5.457771469127126629e+00,3.230219530823166818e-02,2.760096551239377138e-02
7.700000000000122111e-04,5.464868701206615498e+00,1.955909271479257944e-02,2.158096387349073275e-02
7.710000000000122354e-04,5.471965933286105255e+00,9.843772528041676989e-03,1.699043405832058318e-02
7.720000000000122597e-04,5.479063165365594124e+00,2.810948932932295398e-03,1.366648123435252118e-02
7.730000000000122841e-04,5.486160397445082992e+00,-1.924564425816477917e-03,1.142733337486412024e-02
7.740000000000123084e-04,5.493257629524572749e+00,-4.767292763492714594e-03,1.008205239008277097e-02
7.750000000000123327e-04,5.500354861604061618e+00,-6.120900623775854185e-03,9.440075741871898143e-03
7.760000000000123570e-04,5.507452093683550487e+00,-6.369674139697778167e-03,9.319965057968214797e-03
7.770000000000123813e-04,5.514549325763040244e+00,-5.862835032129359338e-03,9.556818342791690776e-03
7.780000000000124056e-04,5.521646557842529113e+00,-4.902569283169871082e-03,1.000792842020839686e-02
7.790000000000124299e-04,5.528743789922017982e+00,-3.736314990493729265e-03,1.055643008151655252e-02
7.800000000000124542e-04,5.535841022001507739e+00,-2.553477829640211742e-03,1.111285604432223593e-02
7.810000000000124785e-04,5.542938254080996607e+00,-1.486366762349835852e-03,1.161469934287393847e-02
7.820000000000125028e-04,5.550035486160485476e+00,-6.148049267997637152e-04,1.202423933049037198e-02
7.830000000000125271e-04,5.557132718239975233e+00,2.639576476578674342e-05,1.232501440304442641e-02
7.840000000000125514e-04,5.564229950319464102e+00,4.380784068150524592e-04,1.251740518881108016e-02
7.850000000000125757e-04,5.571327182398952971e+00,6.465470806812454591e-04,1.261382120389297791e-02
7.860000000000126000e-04,5.578424414478442728e+00,6.935315823729717305e-04,1.263396173178375943e-02
7.870000000000126244e-04,5.585521646557931597e+00,6.271637486649685872e-04,1.260055384883262616e-02
7.880000000000126487e-04,5.592618878637420465e+00,4.946014375370982440e-04,1.253586817844793908e-02
7.890000000000126730e-04,5.599716110716910222e+00,3.366769701714297379e-04,1.245919052119532147e-02
7.900000000000126973e-04,5.606813342796399091e+00,1.846789095023900905e-04,1.238530094485366419e-02
7.910000000000127216e-04,5.613910574875887960e+00,5.913175166517561844e-05,1.232389652927489213e-02
7.920000000000127459e-04,5.621007806955377717e+00,-2.975598731160050616e-05,1.227980223137390380e-02
7.930000000000127702e-04,5.628105039034866586e+00,-8.043099259904570961e-05,1.225375471479010075e-02
7.940000000000127945e-04,5.635202271114355455e+00,-9.762850754229704354e-05,1.224351978494366520e-02
7.950000000000128188e-04,5.642299503193845212e+00,-8.978648274103197377e-05,1.224511357455980269e-02
7.960000000000128431e-04,5.649396735273334080e+00,-6.664859874557472964e-05,1.225393468693932418e-02
7.970000000000128674e-04,5.656493967352822949e+00,-3.734667698806630508e-05,1.226567004639487340e-02
7.980000000000128917e-04,5.663591199432312706e+00,-9.118868344760201479e-06,1.227690052511870925e-02
7.990000000000129160e-04,5.670688431511801575e+00,1.330895424959435320e-05,1.228539334097084740e-02
8.000000000000129403e-04,5.677785663591290444e+00,2.775720607873775235e-05,1.229011832377335106e-02
8.010000000000129647e-04,5.684882895670780201e+00,3.419212760495961268e-05,1.229105891159489733e-02
8.020000000000129890e-04,5.691980127750269070e+00,3.407349816806776188e-05,1.228890414943212619e-02
8.030000000000130133e-04,5.699077359829758826e+00,2.962920714248291199e-05,1.228470608068166388e-02
8.040000000000130376e-04,5.706174591909247695e+00,2.320289134451491997e-05,1.227957160236336359e-02
8.050000000000130619e-04,5.713271823988736564e+00,1.677110549670908840e-05,1.227443436997165474e-02
8.060000000000130862e-04,5.720369056068226321e+00,1.167162910748440629e-05,1.226992640682339313e-02
8.070000000000131105e-04,5.727466288147715190e+00,8.535220179516892188e-06,1.226634581202684475e-02
8.080000000000131348e-04,5.734563520227204059e+00,7.377129311199437487e-06,1.226369994021546395e-02
8.090000000000131591e-04,5.741660752306693816e+00,7.785581745868233125e-06,1.226179440430969804e-02
8.100000000000131834e-04,5.748757984386182684e+00,9.142063755451899722e-06,1.226033711151868280e-02
8.110000000000132077e-04,5.755855216465671553e+00,1.081927009992436617e-05,1.225903177016697890e-02
8.120000000000132320e-04,5.762952448545161310e+00,1.232166504980316074e-05,1.225764429307505017e-02
8.130000000000132563e-04,5.770049680624650179e+00,1.335505398386734213e-05,1.225603567757131002e-02
8.140000000000132806e-04,5.777146912704139048e+00,1.383039579864383056e-05,1.225416382081699444e-02
8.150000000000133049e-04,5.784244144783628805e+00,1.381995805035546998e-05,1.225206282174516430e-02
8.160000000000133293e-04,5.791341376863117674e+00,1.348950438487781666e-05,1.224981095574340095e-02
8.170000000000133536e-04,5.798438608942606542e+00,1.302907680097593191e-05,1.224749798154011089e-02
8.180000000000133779e-04,5.805535841022096299e+00,1.259901045266795430e-05,1.224519963812224777e-02
8.190000000000134022e-04,5.812633073101585168e+00,1.229960134740913286e-05,1.224296331222399226e-02
8.200000000000134265e-04,5.819730305181074037e+00,1.216485913028107091e-05,1.224080508198760117e-02
8.210000000000134508e-04,5.826827537260563794e+00,1.217480956893583236e-05,1.223871552386884658e-02
8.220000000000134751e-04,5.833924769340052663e+00,1.227779255591302337e-05,1.223667024447760293e-02
8.230000000000134994e-04,5.841022001419541532e+00,1.241412761059275902e-05,1.223464105327214113e-02
8.240000000000135237e-04,5.848119233499031289e+00,1.253461366832197782e-05,1.223260470680329406e-02
8.250000000000135480e-04,5.855216465578520157e+00,1.261053630935948089e-05,1.223054763891683397e-02
8.260000000000135723e-04,5.862313697658009026e+00,1.263504185188637724e-05,1.222846660824807030e-02
8.270000000000135966e-04,5.869410929737498783e+00,1.261808092894711900e-05,1.222636631228134901e-02
8.280000000000136209e-04,5.876508161816987652e+00,1.257823858464602473e-05,1.222425552830411731e-02
8.290000000000136452e-04,5.883605393896476521e+00,1.253465256562634636e-05,1.222214329655445242e-02
8.300000000000136696e-04,5.890702625975966278e+00,1.250127802938522114e-05,1.222003620874891582e-02
8.310000000000136939e-04,5.897799858055455147e+00,1.248444204267629831e-05,1.221793725529553981e-02
8.320000000000137182e-04,5.904897090134944015e+00,1.248340249904687104e-05,1.221584608460788215e-02
8.330000000000137425e-04,5.911994322214433772e+00,1.249283503239387125e-05,1.221376018191289853e-02
8.340000000000137668e-04,5.919091554293922641e+00,1.250592723286112639e-05,1.221167633058375772e-02
8.350000000000137911e-04,5.926188786373411510e+00,1.251696219894902340e-05,1.220959183100902082e-02
8.360000000000138154e-04,5.933286018452901267e+00,1.252275710441422285e-05,1.220750518012530227e-02
8.370000000000138397e-04,5.940383250532390136e+00,1.252285776510234783e-05,1.220541616414378902e-02
8.380000000000138640e-04,5.947480482611879005e+00,1.251880377803269234e-05,1.220332550955442741e-02
8.390000000000138883e-04,5.954577714691368762e+00,1.251298982674932392e-05,1.220123434484684036e-02
8.400000000000139126e-04,5.961674946770857630e+00,1.250760592115482417e-05,1.219914370541823855e-02
8.410000000000139369e-04,5.968772178850346499e+00,1.250398028739633033e-05,1.219705421750159197e-02
8.420000000000139612e-04,5.975869410929836256e+00,1.250241170731685231e-05,1.219496602249713763e-02
8.430000000000139855e-04,5.982966643009325125e+00,1.250240246604474386e-05,1.219287888639570064e-02
8.440000000000140098e-04,5.990063875088813994e+00,1.250309095997791787e-05,1.219079240251525614e-02
8.450000000000140342e-04,5.997161107168303751e+00,1.250366998873455820e-05,1.218870618910601090e-02
8.460000000000140585e-04,6.004258339247792620e+00,1.250365872051557498e-05,1.218662002000560005e-02
8.470000000000140828e-04,6.011355571327282377e+00,1.250298027352253155e-05,1.218453385903559179e-02
8.480000000000141071e-04,6.018452803406771245e+00,1.250187450321042590e-05,1.218244781953348524e-02
8.490000000000141314e-04,6.025550035486260114e+00,1.250073355364063354e-05,1.218036208512474593e-02
8.500000000000141557e-04,6.032647267565749871e+00,1.249994849033115080e-05,1.217827683900565491e-02
8.510000000000141800e-04,6.039744499645238740e+00,1.249982613063237010e-05,1.217619222674616586e-02
8.520000000000142043e-04,6.046841731724727609e+00,1.250058466402589175e-05,1.217410834995634461e-02
8.530000000000142286e-04,6.053938963804217366e+00,1.250242698708387542e-05,1.217202530626634860e-02
8.540000000000142529e-04,6.061036195883706235e+00,1.250565647143859846e-05,1.216994323957012319e-02
8.550000000000142772e-04,6.068133427963195103e+00,1.251080268377679891e-05,1.216786240080401649e-02
8.560000000000143015e-04,6.075230660042684860e+00,1.251874253867998707e-05,1.216578320624969907e-02
8.570000000000143258e-04,6.082327892122173729e+00,1.253082724738130607e-05,1.216370629509631526e-02
8.580000000000143501e-04,6.089425124201662598e+00,1.254904421853740570e-05,1.216163260420520011e-02
8.590000000000143745e-04,6.096522356281152355e+00,1.257623800731376248e-05,1.215956347597904261e-02
8.600000000000143988e-04,6.103619588360641224e+00,1.261644268887804693e-05,1.215750081595960187e-02
8.610000000000144231e-04,6.110716820440130093e+00,1.267536776842643004e-05,1.215544732221788930e-02
8.620000000000144474e-04,6.117814052519619850e+00,1.276108508878730929e-05,1.215340681046113078e-02
8.630000000000144717e-04,6.124911284599108718e+00,1.288498987397970402e-05,1.215138466794311520e-02
8.640000000000144960e-04,6.132008516678597587e+00,1.306310855940112658e-05,1.214938847231770980e-02
8.650000000000145203e-04,6.139105748758087344e+00,1.331787640225223599e-05,1.214742882579693262e-02
8.660000000000145446e-04,6.146202980837576213e+00,1.368054454816725762e-05,1.214552049702362704e-02
8.670000000000145689e-04,6.153300212917065082e+00,1.419442480208854371e-05,1.214368395616624574e-02
8.680000000000145932e-04,6.160397444996554839e+00,1.491924538567165734e-05,1.214194743124374747e-02
8.690000000000146175e-04,6.167494677076043708e+00,1.593696676712175875e-05,1.214034966011084439e-02
8.700000000000146418e-04,6.174591909155532576e+00,1.735950731772117206e-05,1.213894354014448569e-02
8.710000000000146661e-04,6.181689141235022333e+00,1.933894260718917180e-05,1.213780094966386905e-02
8.720000000000146904e-04,6.188786373314511202e+00,2.208088201228278552e-05,1.213701907124138668e-02
8.730000000000147148e-04,6.195883605394000071e+00,2.586190538691850510e-05,1.213672863134104829e-02
8.740000000000147391e-04,6.202980837473489828e+00,3.105215331118509059e-05,1.213710457912254084e-02
8.750000000000147634e-04,6.210078069552978697e+00,3.814440429809017041e-05,1.213837983120653885e-02
8.760000000000147877e-04,6.217175301632467566e+00,4.779125959643708310e-05,1.214086284999804123e-02
8.770000000000148120e-04,6.224272533711957323e+00,6.085237906730719926e-05,1.214495997180922195e-02
8.780000000000148363e-04,6.231369765791446191e+00,7.845406703135304782e-05,1.215120356791757165e-02
8.790000000000148606e-04,6.238466997870935060e+00,1.020639072352221705e-04,1.216028733136222811e-02
8.800000000000148849e-04,6.245564229950424817e+00,1.335835679486836324e-04,1.217311015022383425e-02
8.810000000000149092e-04,6.252661462029913686e+00,1.754633202837487384e-04,1.219083024117955695e-02
8.820000000000149335e-04,6.259758694109402555e+00,2.308422373104839095e-04,1.221493142792921816e-02
8.830000000000149578e-04,6.266855926188892312e+00,3.037184378379923378e-04,1.224730362422413524e-02
8.840000000000149821e-04,6.273953158268381181e+00,3.991540476907048810e-04,1.229033973240334712e-02
8.850000000000150064e-04,6.281050390347870049e+00,5.235197504778748992e-04,1.234705125657853397e-02
8.860000000000150307e-04,6.288147622427359806e+00,6.847838206529698480e-04,1.242120495685816901e-02
8.870000000000150550e-04,6.295244854506848675e+00,8.928503376956953459e-04,1.251748275820853580e-02
8.880000000000150794e-04,6.302342086586337544e+00,1.159950722969660137e-03,1.264166687727891550e-02
8.890000000000151037e-04,6.309439318665827301e+00,1.501091830060605724e-03,1.280085169775940432e-02
8.900000000000151280e-04,6.316536550745316170e+00,1.934562398372668751e-03,1.300368325565166849e-02
8.910000000000151523e-04,6.323633782824805039e+00,2.482497691821052010e-03,1.326062624813228140e-02
8.920000000000151766e-04,6.330731014904294796e+00,3.171499492212061407e-03,1.358425723625258756e-02
8.930000000000152009e-04,6.337828246983783664e+00,4.033305236973230151e-03,1.398958111980334873e-02
8.940000000000152252e-04,6.344925479063273421e+00,5.105495955406106484e-03,1.449436598575600497e-02
8.950000000000152495e-04,6.352022711142762290e+00,6.432227728796709176e-03,1.511948912877492113e-02
8.960000000000152738e-04,6.359119943222251159e+00,8.064965731600332727e-03,1.588928434503472653e-02
8.970000000000152981e-04,6.366217175301740916e+00,1.006319363239265539e-02,1.683187764283719523e-02
8.980000000000153224e-04,6.373314407381229785e+00,1.249506437566417008e-02,1.797949531492719702e-02
8.990000000000153467e-04,6.380411639460718654e+00,1.543795142026183412e-02,1.936872503352089422e-02
9.000000000000153710e-04,6.387508871540208411e+00,1.897885273466939568e-02,2.104070742394181445e-02
9.010000000000153953e-04,6.394606103619697279e+00,2.321459370902856020e-02,2.304123266507370621e-02
9.020000000000154197e-04,6.401703335699186148e+00,2.825177015562440816e-02,2.542071431136243634e-02
9.030000000000154440e-04,6.408800567778675905e+00,3.420636939038825680e-02,2.823401102324408357e-02
9.040000000000154683e-04,6.415897799858164774e+00,4.120300670678506139e-02,3.154006656179817597e-02
9.050000000000154926e-04,6.422995031937653643e+00,4.937371707559608941e-02,3.540133959772671923e-02
9.060000000000155169e-04,6.430092264017143400e+00,5.885624830608594815e-02,3.988299790265593253e-02
9.070000000000155412e-04,6.437189496096632269e+00,6.979181280244405039e-02,4.505185662194145790e-02
9.080000000000155655e-04,6.444286728176121137e+00,8.232227090754504206e-02,5.097504783472398687e-02
9.090000000000155898e-04,6.451383960255610894e+00,9.658673986250540522e-02,5.771841853987956517e-02
9.100000000000156141e-04,6.458481192335099763e+00,1.127176485392779592e-01,6.534466653580686679e-02
9.110000000000156384e-04,6.465578424414588632e+00,1.308362889216500013e-01,7.391123824002654441e-02
9.120000000000156627e-04,6.472675656494078389e+00,1.510479499048391350e-01,8.346802883467481504e-02
9.130000000000156870e-04,6.479772888573567258e+00,1.734367560208088244e-01,9.405494263495300933e-02
9.140000000000157113e-04,6.486870120653056127e+00,1.980603713734047922e-01,1.056993893813925889e-01
9.150000000000157356e-04,6.493967352732545883e+00,2.249447650995402559e-01,1.184138091961115524e-01
9.160000000000157599e-04,6.501064584812034752e+00,2.540792664395588041e-01,1.321933339659478179e-01
9.170000000000157843e-04,6.508161816891523621e+00,2.854121621112283291e-01,1.470137045458951019e-01
9.180000000000158086e-04,6.515259048971013378e+00,3.188471031939832390e-01,1.628295700785006295e-01
9.190000000000158329e-04,6.522356281050502247e+00,3.542405903754441976e-01,1.795732965036617723e-01
9.200000000000158572e-04,6.529453513129991116e+00,3.914007927409533516e-01,1.971544048866343268e-01
9.210000000000158815e-04,6.536550745209480873e+00,4.300879246056653615e-01,2.154597457367708468e-01
9.220000000000159058e-04,6.543647977288969741e+00,4.700163564263900584e-01,2.343544926079144664e-01
9.230000000000159301e-04,6.550745209368458610e+00,5.108585699336483099e-01,2.536840071482069359e-01
9.240000000000159544e-04,6.557842441447948367e+00,5.522509860217190703e-01,2.732765892231439064e-01
9.250000000000159787e-04,6.564939673527437236e+00,5.938015998442550680e-01,2.929470812913151923e-01
9.260000000000160030e-04,6.572036905606926105e+00,6.350992555683099283e-01,3.125012480109730095e-01
9.270000000000160273e-04,6.579134137686415862e+00,6.757242891621918490e-01,3.317408028778383033e-01
9.280000000000160516e-04,6.586231369765904731e+00,7.152601682980600506e-01,3.504689067580715189e-01
9.290000000000160759e-04,6.593328601845393599e+00,7.533056713963779405e-01,3.684959220284480530e-01
9.300000000000161002e-04,6.600425833924883356e+00,7.894870803559149719e-01,3.856451741108271047e-01
9.310000000000161246e-04,6.607523066004372225e+00,8.234698204585413350e-01,4.017584527640746250e-01
9.320000000000161489e-04,6.614620298083861094e+00,8.549689718548711959e-01,4.167009811670148167e-01
9.330000000000161732e-04,6.621717530163350851e+00,8.837581036022503778e-01,4.303655933153492374e-01
9.340000000000161975e-04,6.628814762242839720e+00,9.096759446565705343e-01,4.426758902023836262e-01
9.350000000000162218e-04,6.635911994322328589e+00,9.326305049809777703e-01,4.535881918644629751e-01
9.360000000000162461e-04,6.643009226401818346e+00,9.526003895105635833e-01,4.630921635523648217e-01
9.370000000000162704e-04,6.650106458481307214e+00,9.696332007625323435e-01,4.712100665894062290e-01
9.380000000000162947e-04,6.657203690560796971e+00,9.838410925744174307e-01,4.779946632177191623e-01
9.390000000000163190e-04,6.664300922640285840e+00,9.953937061788922236e-01,4.835258844647562504e-01
9.400000000000163433e-04,6.671398154719774709e+00,1.004508878054875209e+00,4.879064448215479910e-01
9.410000000000163676e-04,6.678495386799264466e+00,1.011441644355503655e+00,4.912566515367935427e-01
9.420000000000163919e-04,6.685592618878753335e+00,1.016472168125606590e+00,4.937087042884211185e-01
9.430000000000164162e-04,6.692689850958242204e+00,1.019893274284541462e+00,4.954008087951803363e-01
9.440000000000164405e-04,6.699787083037731961e+00,1.021998288018997059e+00,4.964714330623641869e-01
9.450000000000164649e-04,6.706884315117220829e+00,1.023069833404343321e+00,4.970540166696870155e-01
9.460000000000164892e-04,6.713981547196709698e+00,1.023370163555291201e+00,4.972724031726608596e-01
9.470000000000165135e-04,6.721078779276199455e+00,1.023133468310083227e+00,4.972372065563410715e-01
9.480000000000165378e-04,6.728176011355688324e+00,1.022560450949768551e+00,4.970432497845736486e-01
9.490000000000165621e-04,6.735273243435177193e+00,1.021815294901819993e+00,4.967681329354846631e-01
9.500000000000165864e-04,6.742370475514666950e+00,1.021024969320951659e+00,4.964719072142235179e-01
9.510000000000166107e-04,6.749467707594155819e+00,1.020280663453082104e+00,4.961977560881510319e-01
9.520000000000166350e-04,6.756564939673644687e+00,1.019641006850972031e+00,4.959735220620472007e-01
9.530000000000166593e-04,6.763662171753134444e+00,1.019136636109195804e+00,4.958138721602499133e-01
9.540000000000166836e-04,6.770759403832623313e+00,1.018775615362142339e+00,4.957228699686918594e-01
9.550000000000167079e-04,6.777856635912112182e+00,1.018549209473776251e+00,4.956967182504670166e-01
9.560000000000167322e-04,6.784953867991601939e+00,1.018437543340954488e+00,4.957264525322453985e-01
9.570000000000167565e-04,6.792051100071090808e+00,1.018414751583172517e+00,4.958003996061590701e-01
9.580000000000167808e-04,6.799148332150579677e+00,1.018453320411359497e+00,4.959062610985383035e-01
9.590000000000168051e-04,6.806245564230069434e+00,1.018527435988996199e+00,4.960327355553221240e-01
9.600000000000168295e-04,6.813342796309558302e+00,1.018615268698280563e+00,4.961706470017910320e-01
9.610000000000168538e-04,6.820440028389047171e+00,1.018700228761707738e+00,4.963135981952708775e-01
9.620000000000168781e-04,6.827537260468536928e+00,1.018771316052915488e+00,4.964582082033308086e-01
9.630000000000169024e-04,6.834634492548025797e+00,1.018822748933053024e+00,4.966040233608679522e-01
9.640000000000169267e-04,6.841731724627514666e+00,1.018853090404474360e+00,4.967532065261381358e-01
9.650000000000169510e-04,6.848828956707004423e+00,1.018864095109444978e+00,4.969101120225909440e-01
9.660000000000169753e-04,6.855926188786493292e+00,1.018859481286510826e+00,4.970808444222269973e-01
9.670000000000169996e-04,6.863023420865982160e+00,1.018843793662868258e+00,4.972728810923298659e-01
9.680000000000170239e-04,6.870120652945471917e+00,1.018821473772689945e+00,4.974948147155835443e-01
9.690000000000170482e-04,6.877217885024960786e+00,1.018796201124595235e+00,4.977562464118520658e-01
9.700000000000170725e-04,6.884315117104449655e+00,1.018770519032859312e+00,4.980678359316544901e-01
9.710000000000170968e-04,6.891412349183939412e+00,1.018745718283994517e+00,4.984414952423497081e-01
9.720000000000171211e-04,6.898509581263428281e+00,1.018721923615347524e+00,4.988906972982466437e-01
9.730000000000171454e-04,6.905606813342917150e+00,1.018698313540922662e+00,4.994308634886776010e-01
9.740000000000171698e-04,6.912704045422406907e+00,1.018673402544144180e+00,5.000797907760452521e-01
9.750000000000171941e-04,6.919801277501895775e+00,1.018645323606867326e+00,5.008580817408418984e-01
9.760000000000172184e-04,6.926898509581384644e+00,1.018612064956068153e+00,5.017895460157217880e-01
9.770000000000171343e-04,6.933995741660873513e+00,1.018571634016015803e+00,5.029015481949603572e-01
9.780000000000170501e-04,6.941092973740361494e+00,1.018522140222122285e+00,5.042252836138655381e-01
9.790000000000169660e-04,6.948190205819850362e+00,1.018461803812092725e+00,5.057959682381931721e-01
9.800000000000168819e-04,6.955287437899338343e+00,1.018388908251473213e+00,5.076529315450856172e-01
9.810000000000167978e-04,6.962384669978827212e+00,1.018301718976875492e+00,5.098396017106882061e-01
9.820000000000167137e-04,6.969481902058315193e+00,1.018198391077351550e+00,5.124033709611788279e-01
9.830000000000166296e-04,6.976579134137804061e+00,1.018076884542584271e+00,5.153953264000148415e-01
9.840000000000165455e-04,6.983676366217292042e+00,1.017934899393710957e+00,5.188698289718551848e-01
9.850000000000164613e-04,6.990773598296780911e+00,1.017769835994177363e+00,5.228839214907086141e-01
9.860000000000163772e-04,6.997870830376268891e+00,1.017578779459207272e+00,5.274965466763161803e-01
9.870000000000162931e-04,7.004968062455757760e+00,1.017358502271217269e+00,5.327675585600193386e-01
9.880000000000162090e-04,7.012065294535245741e+00,1.017105476412007548e+00,5.387565157608529276e-01
9.890000000000161249e-04,7.019162526614734610e+00,1.016815885415039089e+00,5.455212529696451540e-01
9.900000000000160408e-04,7.026259758694222590e+00,1.016485627324910546e+00,5.531162373038283064e-01


==> data/1D_solutions_over_time/newmark_validation_ne100_p3-3_c2-2_newmark_dt1em06_x20.csv <==
time,time_normalized,solid_velocity_cm_per_s,fluid_velocity_cm_per_s
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.999999999999999547e-07,7.097232079488998910e-03,1.452368524202389291e-20,-3.824408443777368613e-19
1.999999999999999909e-06,1.419446415897799782e-02,-8.581530207822946677e-20,2.380917488319953748e-18
3.000000000000000076e-06,2.129169623846699846e-02,7.414468878882348312e-20,-3.478225517489829333e-18
3.999999999999999819e-06,2.838892831795599564e-02,5.477792045516074280e-19,-5.234254987076010479e-18
4.999999999999999562e-06,3.548616039744498935e-02,-1.745905760172436074e-18,1.003125043458010430e-17
5.999999999999999305e-06,4.258339247693398999e-02,3.108448792073010496e-18,2.023976755928378645e-17
6.999999999999999048e-06,4.968062455642298370e-02,-7.229422222213557663e-18,-2.105943935468804546e-17
7.999999999999999638e-06,5.677785663591199128e-02,1.265542316466646562e-17,-5.372938155390791223e-17
9.000000000000000228e-06,6.387508871540098498e-02,-2.469675507686886824e-18,-1.143879556660575667e-17
1.000000000000000082e-05,7.097232079488999257e-02,-2.735817391254619301e-17,1.134638069974745788e-16
1.100000000000000141e-05,7.806955287437900015e-02,4.924081591527336421e-17,1.784591129261601213e-16
1.200000000000000200e-05,8.516678495386799386e-02,-4.658931758802683962e-17,-1.205570654788073765e-16
1.300000000000000259e-05,9.226401703335700144e-02,-2.630423680962776713e-17,-4.507844931930876496e-16
1.400000000000000318e-05,9.936124911284600902e-02,2.034597857030301724e-16,-2.309744443013459531e-16
1.500000000000000377e-05,1.064584811923350027e-01,-2.239215952083246624e-16,3.621716827268116791e-16
1.600000000000000266e-05,1.135557132718239964e-01,-1.578830535375464522e-16,1.159053538195291474e-15
1.700000000000000325e-05,1.206529453513130040e-01,5.713396416441132285e-16,9.733877778297782055e-16
1.800000000000000384e-05,1.277501774308019977e-01,-5.247521099003971520e-16,-1.644206720721472213e-15
1.900000000000000443e-05,1.348474095102910053e-01,-3.529103520617929787e-16,-3.344819726821222501e-15
2.000000000000000502e-05,1.419446415897800129e-01,1.806965734810980874e-15,-9.136666218972194812e-16
2.100000000000000561e-05,1.490418736692690205e-01,-1.250833271345900496e-15,2.708918499660142276e-15
2.200000000000000620e-05,1.561391057487580281e-01,-2.364756448862016908e-15,6.615035875230940072e-15
2.300000000000000679e-05,1.632363378282470079e-01,4.185968019558700973e-15,7.022848081781684626e-15
2.400000000000000738e-05,1.703335699077360155e-01,-5.072154237796764758e-16,-6.543381097896743825e-15
2.500000000000000797e-05,1.774308019872250231e-01,-6.588211893904715024e-15,-2.077494510149747155e-14
2.600000000000000856e-05,1.845280340667140306e-01,9.011585466296627196e-15,-1.036370832470664476e-14
2.700000000000000915e-05,1.916252661462030382e-01,4.629080804407362453e-15,1.084286675965165560e-14
2.800000000000000974e-05,1.987224982256920458e-01,-2.082767532243350662e-14,2.715077198663952635e-14
2.900000000000001033e-05,2.058197303051810256e-01,7.053291677981157790e-15,4.301474880633950209e-14
3.000000000000001092e-05,2.129169623846700332e-01,2.611050759609537082e-14,9.841648739597499815e-15
3.100000000000000813e-05,2.200141944641590130e-01,-3.365813966436429007e-14,-8.419309187411528463e-14
3.200000000000000533e-05,2.271114265436479929e-01,-1.072303367065757113e-14,-1.021064986066504121e-13
3.300000000000000253e-05,2.342086586231369727e-01,7.317059941465158766e-14,-5.809014861689342485e-17
3.399999999999999973e-05,2.413058907026259525e-01,-3.505950600463335080e-14,8.636571505952134487e-14
3.499999999999999693e-05,2.484031227821149324e-01,-1.024646150891748643e-13,1.603413810844634496e-13
3.599999999999999414e-05,2.555003548616039399e-01,1.131931084612481741e-13,2.049891399720241865e-13
3.699999999999999134e-05,2.625975869410929198e-01,7.189043353735369776e-14,-6.397807167298702891e-14
3.799999999999998854e-05,2.696948190205818996e-01,-2.223329156465264764e-13,-4.880617631069867390e-13
3.899999999999998574e-05,2.767920511000708794e-01,6.724467980702392518e-14,-3.967410924233469017e-13
3.999999999999998294e-05,2.838892831795598037e-01,3.422687647223484552e-13,9.939525570736551561e-14
4.099999999999998015e-05,2.909865152590487836e-01,-3.176904302154711774e-13,4.091632244924379464e-13
4.199999999999997735e-05,2.980837473385377634e-01,-3.796912614932798885e-13,7.675011659078449568e-13
4.299999999999997455e-05,3.051809794180267432e-01,6.428400023817946956e-13,9.051589920234268536e-13
4.399999999999997175e-05,3.122782114975157230e-01,1.509457644781288807e-13,-4.313323712658908812e-13
4.499999999999996895e-05,3.193754435770047029e-01,-1.027214538252179824e-12,-2.155730283741227388e-12
4.599999999999996615e-05,3.264726756564936827e-01,4.881681583827673472e-13,-1.587078036139324462e-12
4.699999999999996336e-05,3.335699077359826625e-01,1.428172141968310504e-12,3.535811623959453425e-13
4.799999999999996056e-05,3.406671398154716424e-01,-1.463914314916898597e-12,1.495867620680086418e-12
4.899999999999995776e-05,3.477643718949606222e-01,-1.479154919539550382e-12,3.150232628913761748e-12
4.999999999999995496e-05,3.548616039744496020e-01,2.830370527185435902e-12,4.087834073220836981e-12
5.099999999999995216e-05,3.619588360539385818e-01,1.310177739541059764e-12,-7.313117673339712513e-13
5.199999999999994937e-05,3.690560681334275617e-01,-1.803968221078166495e-12,-6.940150808204153945e-12
5.299999999999994657e-05,3.761533002129165415e-01,9.949906026029886802e-12,-2.800681827334939807e-12
5.399999999999994377e-05,3.832505322924055213e-01,3.559077573992702779e-11,1.392339363423748999e-11
5.499999999999994097e-05,3.903477643718945012e-01,9.618812804665506548e-11,5.171491908419518385e-11
5.599999999999993817e-05,3.974449964513834810e-01,3.257570432766492121e-10,1.678217953609898693e-10
5.699999999999993538e-05,4.045422285308724608e-01,1.073918993361906439e-09,5.201728727912847244e-10
5.799999999999993258e-05,4.116394606103614406e-01,3.315715866789969926e-09,1.566791815727524833e-09
5.899999999999992978e-05,4.187366926898504205e-01,9.971885546852998609e-09,4.693710952606500921e-09
5.999999999999992698e-05,4.258339247693394003e-01,2.924186997357304484e-08,1.378806942593719745e-08
6.099999999999992418e-05,4.329311568488283801e-01,8.313693013166205630e-08,3.926163917149558299e-08
6.199999999999992138e-05,4.400283889283173600e-01,2.292968553602178026e-07,1.083486435967326616e-07
6.299999999999991859e-05,4.471256210078063398e-01,6.140126708399580792e-07,2.901540432614718074e-07
6.399999999999991579e-05,4.542228530872953196e-01,1.595909425961489790e-06,7.541003361890169480e-07
6.499999999999991299e-05,4.613200851667842994e-01,4.025215538204295296e-06,1.901899461045946251e-06
6.599999999999991019e-05,4.684173172462732793e-01,9.851280550128112869e-06,4.654623899914332952e-06
6.699999999999990739e-05,4.755145493257622591e-01,2.339184987373266506e-05,1.105245158404877573e-05
6.799999999999990460e-05,4.826117814052512389e-01,5.387931523773166053e-05,2.545778296386631200e-05
6.899999999999990180e-05,4.897090134847402187e-01,1.203578704515011612e-04,5.686920449322902519e-05
6.999999999999989900e-05,4.968062455642291986e-01,2.606876890806895421e-04,1.231761621655125055e-04
7.099999999999989620e-05,5.039034776437182339e-01,5.473215870367992980e-04,2.586139577400156978e-04
7.199999999999989340e-05,5.110007097232071027e-01,1.113542810878594006e-03,5.261622603694552118e-04
7.299999999999989061e-05,5.180979418026960825e-01,2.194642970887118651e-03,1.037003990320074743e-03
7.399999999999988781e-05,5.251951738821850624e-01,4.188383891301331735e-03,1.979097859356045500e-03
7.499999999999988501e-05,5.322924059616740422e-01,7.736937299162739007e-03,3.655902511593100285e-03
7.599999999999988221e-05,5.393896380411630220e-01,1.382695351466391338e-02,6.533671781188046986e-03
7.699999999999987941e-05,5.464868701206520019e-01,2.389424426799282436e-02,1.129093751390227753e-02
7.799999999999987662e-05,5.535841022001409817e-01,3.990460721300517072e-02,1.885672882084406948e-02
7.899999999999987382e-05,5.606813342796299615e-01,6.436476247458071398e-02,3.041577966630414770e-02
7.999999999999987102e-05,5.677785663591189413e-01,1.002030061974908404e-01,4.735218630299678488e-02
8.099999999999986822e-05,5.748757984386079212e-01,1.504577595763227083e-01,7.110229742944731979e-02
8.199999999999986542e-05,5.819730305180969010e-01,2.177356975259916172e-01,1.028987202252940603e-01
8.299999999999986262e-05,5.890702625975858808e-01,3.034590026357628645e-01,1.434146586854426197e-01
8.399999999999985983e-05,5.961674946770748607e-01,4.070126756957895831e-01,1.923609766476538918e-01
8.499999999999985703e-05,6.032647267565638405e-01,5.250086855609286118e-01,2.481383951547264100e-01
8.599999999999985423e-05,6.103619588360528203e-01,6.509635071486431501e-01,3.076849352380306435e-01
8.699999999999985143e-05,6.174591909155418001e-01,7.756846182060457284e-01,3.666582777462905618e-01
8.799999999999984863e-05,6.245564229950307800e-01,8.885326112583756819e-01,4.200318299150601065e-01
8.899999999999984584e-05,6.316536550745197598e-01,9.794610558297923708e-01,4.630583301559194065e-01
8.999999999999984304e-05,6.387508871540087396e-01,1.041396352633331635e+00,4.923942352876124473e-01
9.099999999999984024e-05,6.458481192334977194e-01,1.072235974043104001e+00,5.070439997600034721e-01
9.199999999999983744e-05,6.529453513129866993e-01,1.075678978914581974e+00,5.087528259481708393e-01
9.299999999999983464e-05,6.600425833924756791e-01,1.060372646102238692e+00,5.016039430741913163e-01
9.399999999999983185e-05,6.671398154719646589e-01,1.037441226744817868e+00,4.908514671975821031e-01
9.499999999999982905e-05,6.742370475514536388e-01,1.017154717970638389e+00,4.813467828921169089e-01
9.599999999999982625e-05,6.813342796309426186e-01,1.005969137552268577e+00,4.761401821832950132e-01
9.699999999999982345e-05,6.884315117104315984e-01,1.005127862097524805e+00,4.758197870943254304e-01
9.799999999999982065e-05,6.955287437899205782e-01,1.011380587144796062e+00,4.788508160280705028e-01
9.899999999999981785e-05,7.026259758694095581e-01,1.019403393123361479e+00,4.827185768225478180e-01
9.999999999999981506e-05,7.097232079488985379e-01,1.024686341161740621e+00,4.852925252482776508e-01
1.009999999999998123e-04,7.168204400283875177e-01,1.025469343647223086e+00,4.857409112352345515e-01
1.019999999999998095e-04,7.239176721078764976e-01,1.022897547986996392e+00,4.846043997800781877e-01
1.029999999999998067e-04,7.310149041873654774e-01,1.019607596780664593e+00,4.831283870027650584e-01
1.039999999999998039e-04,7.381121362668544572e-01,1.017814318892703351e+00,4.823591917669043938e-01
1.049999999999998011e-04,7.452093683463434370e-01,1.018111457663380515e+00,4.825774403149232228e-01
1.059999999999997983e-04,7.523066004258324169e-01,1.019571212915778124e+00,4.833449694202560099e-01
1.069999999999997955e-04,7.594038325053213967e-01,1.020796179268019799e+00,4.840016851576015577e-01
1.079999999999997927e-04,7.665010645848103765e-01,1.021007385322155514e+00,4.841795560254535946e-01
1.089999999999997899e-04,7.735982966642993564e-01,1.020406942251984805e+00,4.839739863002257003e-01
1.099999999999997871e-04,7.806955287437883362e-01,1.019731158661607573e+00,4.837327644324322939e-01
1.109999999999997843e-04,7.877927608232773160e-01,1.019529032216458297e+00,4.837152392706798310e-01
1.119999999999997815e-04,7.948899929027662958e-01,1.019791637651674465e+00,4.839172220939131908e-01
1.129999999999997787e-04,8.019872249822552757e-01,1.020134737558305194e+00,4.841572237775850218e-01
1.139999999999997759e-04,8.090844570617442555e-01,1.020236912514064009e+00,4.842834170660565984e-01
1.149999999999997731e-04,8.161816891412332353e-01,1.020093978662720113e+00,4.842938303486322704e-01
1.159999999999997703e-04,8.232789212207222151e-01,1.019919995013496061e+00,4.842895898947515709e-01
1.169999999999997675e-04,8.303761533002111950e-01,1.019882975889998100e+00,4.843500645276005434e-01
1.179999999999997647e-04,8.374733853797001748e-01,1.019964798049781463e+00,4.844666749250255977e-01
1.189999999999997619e-04,8.445706174591891546e-01,1.020040631048929392e+00,4.845804176936734931e-01
1.199999999999997591e-04,8.516678495386781345e-01,1.020036104788967446e+00,4.846561310216032092e-01
1.209999999999997563e-04,8.587650816181671143e-01,1.019983661858079094e+00,4.847091409763190084e-01
1.219999999999997535e-04,8.658623136976560941e-01,1.019952429686279638e+00,4.847721428116486542e-01
1.229999999999997643e-04,8.729595457771451850e-01,1.019963847843089466e+00,4.848553258733233617e-01
1.239999999999997615e-04,8.800567778566341648e-01,1.019986372853964429e+00,4.849438358854885056e-01
1.249999999999997587e-04,8.871540099361231446e-01,1.019988746200886087e+00,4.850229054842732923e-01
1.259999999999997559e-04,8.942512420156121244e-01,1.019973857575913634e+00,4.850938420600112155e-01
1.269999999999997531e-04,9.013484740951011043e-01,1.019962440981284857e+00,4.851663494089679118e-01
1.279999999999997503e-04,9.084457061745900841e-01,1.019962893429744222e+00,4.852443181282140583e-01
1.289999999999997475e-04,9.155429382540790639e-01,1.019966728769011288e+00,4.853237274332734552e-01
1.299999999999997447e-04,9.226401703335680438e-01,1.019965226944265391e+00,4.854005323196048938e-01
1.309999999999997419e-04,9.297374024130570236e-01,1.019959606368965765e+00,4.854754439103996511e-01
1.319999999999997391e-04,9.368346344925460034e-01,1.019955311002725296e+00,4.855511623478692140e-01
1.329999999999997363e-04,9.439318665720349832e-01,1.019953743481892605e+00,4.856283916035794013e-01
1.339999999999997335e-04,9.510290986515239631e-01,1.019952444924805857e+00,4.857058792953612425e-01
1.349999999999997307e-04,9.581263307310129429e-01,1.019949823460713390e+00,4.857826755054228118e-01
1.359999999999997279e-04,9.652235628105019227e-01,1.019946640611858468e+00,4.858589303507641621e-01
1.369999999999997251e-04,9.723207948899909026e-01,1.019943941596664239e+00,4.859350396304434883e-01
1.379999999999997223e-04,9.794180269694798824e-01,1.019941665102591655e+00,4.860110713887884626e-01
1.389999999999997195e-04,9.865152590489688622e-01,1.019939296785682181e+00,4.860870595436981301e-01
1.399999999999997167e-04,9.936124911284578420e-01,1.019936711472454682e+00,4.861632763215718023e-01
1.409999999999997139e-04,1.000709723207946711e+00,1.019934082074588799e+00,4.862400045949448191e-01
1.419999999999997111e-04,1.007806955287435802e+00,1.019931504231218256e+00,4.863172136117012156e-01
1.429999999999997083e-04,1.014904187366924670e+00,1.019928957183024787e+00,4.863945259191284620e-01
1.439999999999997055e-04,1.022001419446413761e+00,1.019926419973675058e+00,4.864714261181201094e-01
1.449999999999997027e-04,1.029098651525902630e+00,1.019923893958086358e+00,4.865475382669496307e-01
1.459999999999996999e-04,1.036195883605391721e+00,1.019921383466950271e+00,4.866228635110181333e-01
1.469999999999996971e-04,1.043293115684880590e+00,1.019918891401288663e+00,4.866978568093847657e-01
1.479999999999996943e-04,1.050390347764369681e+00,1.019916400921897726e+00,4.867732493981086206e-01
1.489999999999996915e-04,1.057487579843858549e+00,1.019913871212131617e+00,4.868496783507001990e-01
1.499999999999996887e-04,1.064584811923347640e+00,1.019911280635545925e+00,4.869273119911477488e-01
1.509999999999996859e-04,1.071682044002836509e+00,1.019908658557030945e+00,4.870056655366142295e-01
1.519999999999996831e-04,1.078779276082325600e+00,1.019906057142101030e+00,4.870837368088402619e-01
1.529999999999996803e-04,1.085876508161814469e+00,1.019903510873224173e+00,4.871604672851123641e-01
1.539999999999996775e-04,1.092973740241303560e+00,1.019901030066462377e+00,4.872353407056870256e-01
1.549999999999996747e-04,1.100070972320792428e+00,1.019898602600592508e+00,4.873087884576560169e-01
1.559999999999996719e-04,1.107168204400281519e+00,1.019896183962357927e+00,4.873821255059416213e-01
1.569999999999996691e-04,1.114265436479770388e+00,1.019893707019188911e+00,4.874569773183226040e-01
1.579999999999996663e-04,1.121362668559259479e+00,1.019891124484320510e+00,4.875344316059267435e-01
1.589999999999996635e-04,1.128459900638748348e+00,1.019888444837705910e+00,4.876143293070725471e-01
1.599999999999996607e-04,1.135557132718237439e+00,1.019885730405690749e+00,4.876951124608058796e-01
1.609999999999996579e-04,1.142654364797726307e+00,1.019883067744092209e+00,4.877744237823876672e-01
1.619999999999996551e-04,1.149751596877215398e+00,1.019880527019615180e+00,4.878502644527090704e-01
1.629999999999996523e-04,1.156848828956704267e+00,1.019878116992645189e+00,4.879221633373728717e-01
1.639999999999996495e-04,1.163946061036193358e+00,1.019875753921773098e+00,4.879917114173620840e-01
1.649999999999996467e-04,1.171043293115682227e+00,1.019873269061931209e+00,4.880620565171631675e-01
1.659999999999996439e-04,1.178140525195171318e+00,1.019870450530063977e+00,4.881364482664187765e-01
1.669999999999996411e-04,1.185237757274660186e+00,1.019867080279728722e+00,4.882164515511817626e-01
1.679999999999996383e-04,1.192334989354149277e+00,1.019862918593116508e+00,4.883007317535149605e-01
1.689999999999996355e-04,1.199432221433638146e+00,1.019857595767834191e+00,4.883851515673122701e-01
1.699999999999996327e-04,1.206529453513127237e+00,1.019850376744376508e+00,4.884643152226302298e-01
1.709999999999996299e-04,1.213626685592616106e+00,1.019839772988819337e+00,4.885339108034631450e-01
1.719999999999996271e-04,1.220723917672105197e+00,1.019822979529043439e+00,4.885926285581390083e-01
1.729999999999996243e-04,1.227821149751594065e+00,1.019795085756140640e+00,4.886424032098016235e-01
1.739999999999996215e-04,1.234918381831083156e+00,1.019747935000749006e+00,4.886863328024201869e-01
1.749999999999996188e-04,1.242015613910572025e+00,1.019668408750242117e+00,4.887246350760085511e-01
1.759999999999996160e-04,1.249112845990061116e+00,1.019535810739644610e+00,4.887499279454359247e-01
1.769999999999996132e-04,1.256210078069549985e+00,1.019317941792523108e+00,4.887434419338515523e-01
1.779999999999996104e-04,1.263307310149039075e+00,1.018965409650743004e+00,4.886732150739748204e-01
1.789999999999996076e-04,1.270404542228527944e+00,1.018403730914755556e+00,4.884940425660421748e-01
1.799999999999996048e-04,1.277501774308017035e+00,1.017522865000378918e+00,4.881475230945325761e-01
1.809999999999996020e-04,1.284599006387505904e+00,1.016163981734819366e+00,4.875597084167356821e-01
1.819999999999995992e-04,1.291696238466994995e+00,1.014103534705908194e+00,4.866341945072787389e-01
1.829999999999995964e-04,1.298793470546483864e+00,1.011035145230815946e+00,4.852400716199937181e-01
1.839999999999995936e-04,1.305890702625972954e+00,1.006550455890674822e+00,4.831964594371728206e-01
1.849999999999995908e-04,1.312987934705461823e+00,1.000121026754522191e+00,4.802574651281366069e-01
1.859999999999995880e-04,1.320085166784950914e+00,9.910845032554196354e-01,4.761023981209875355e-01
1.869999999999995852e-04,1.327182398864439783e+00,9.786395584343208220e-01,4.703354963911362541e-01
1.879999999999995824e-04,1.334279630943928874e+00,9.618552397129969123e-01,4.624975212338871544e-01
1.889999999999995796e-04,1.341376863023417743e+00,9.397009311556521194e-01,4.520892411586978077e-01
1.899999999999995768e-04,1.348474095102906833e+00,9.111026907573673839e-01,4.386051223467162252e-01
1.909999999999995740e-04,1.355571327182395702e+00,8.750297641782918134e-01,4.215751499574523775e-01
1.919999999999995712e-04,1.362668559261884793e+00,8.306112881978551243e-01,4.006134638346828813e-01
1.929999999999995684e-04,1.369765791341373662e+00,7.772775735185890600e-01,3.754733813762878292e-01
1.939999999999995656e-04,1.376863023420862753e+00,7.149133639396885176e-01,3.461079739399910427e-01
1.949999999999995628e-04,1.383960255500351622e+00,6.440031386134605906e-01,3.127326249512519807e-01
1.959999999999995600e-04,1.391057487579840712e+00,5.657424337859258134e-01,2.758810459018043448e-01
1.969999999999995572e-04,1.398154719659329581e+00,4.820862555431510987e-01,2.364406638440182951e-01
1.979999999999995544e-04,1.405251951738818672e+00,3.957078783142983225e-01,1.956498455170899986e-01
1.989999999999995516e-04,1.412349183818307541e+00,3.098500719440989704e-01,1.550409148973716511e-01
1.999999999999995488e-04,1.419446415897796632e+00,2.280662992834109337e-01,1.163209626041942363e-01
2.009999999999995460e-04,1.426543647977285501e+00,1.538701928490650295e-01,8.119637057525930235e-02
2.019999999999995432e-04,1.433640880056774591e+00,9.033422556218512200e-02,5.116355734765856006e-02
2.029999999999995404e-04,1.440738112136263460e+00,3.969785502905057162e-02,2.730264592599682127e-02
2.039999999999995376e-04,1.447835344215752551e+00,3.055746134926369366e-03,1.011732068180937541e-02
2.049999999999995348e-04,1.454932576295241420e+00,-1.980702918807766486e-02,-5.404443323543685861e-04
2.059999999999995320e-04,1.462029808374730511e+00,-3.038605675422775126e-02,-5.438093501876231292e-03
2.069999999999995292e-04,1.469127040454219379e+00,-3.122303853050946432e-02,-5.823849753740434516e-03
2.079999999999995264e-04,1.476224272533708470e+00,-2.549704458517144251e-02,-3.208360394851723311e-03
2.089999999999995236e-04,1.483321504613197339e+00,-1.651441617198281392e-02,8.871994618464229499e-04
2.099999999999995208e-04,1.490418736692686430e+00,-7.198175284233281242e-03,5.162704010033545773e-03
2.109999999999995180e-04,1.497515968772175299e+00,3.172915834848017433e-04,8.703135371058415629e-03
2.119999999999995152e-04,1.504613200851664390e+00,4.902740306410443942e-03,1.104704241248059479e-02
2.129999999999995124e-04,1.511710432931153258e+00,6.423800110982048547e-03,1.215711643100592099e-02
2.139999999999995096e-04,1.518807665010642349e+00,5.523273294527160024e-03,1.231527656300434106e-02
2.149999999999995068e-04,1.525904897090131218e+00,3.267939844866813315e-03,1.198094532147671656e-02
2.159999999999995040e-04,1.533002129169620309e+00,7.634787191046540217e-04,1.165476256419798948e-02
2.169999999999995012e-04,1.540099361249109178e+00,-1.158345555029440671e-03,1.178083498430375700e-02
2.179999999999994984e-04,1.547196593328598269e+00,-2.106824922029224868e-03,1.270295563979964570e-02
2.189999999999994956e-04,1.554293825408087137e+00,-2.131793118218963581e-03,1.467083880560030376e-02
2.199999999999994928e-04,1.561391057487576228e+00,-1.587663443754277690e-03,1.787809518142423337e-02
2.209999999999994900e-04,1.568488289567065097e+00,-9.325074060032369520e-04,2.250868140856325181e-02
2.219999999999994872e-04,1.575585521646554188e+00,-5.426793782795601411e-04,2.877309746990266981e-02
2.229999999999994844e-04,1.582682753726043057e+00,-6.040099185494473026e-04,3.692597003463775340e-02
2.239999999999994816e-04,1.589779985805532148e+00,-1.101740204829322698e-03,4.726705176255149854e-02
2.249999999999994788e-04,1.596877217885021016e+00,-1.890142515619138352e-03,6.013293879009985743e-02
2.259999999999994760e-04,1.603974449964510107e+00,-2.795647956366729796e-03,7.588491826770582538e-02
2.269999999999994732e-04,1.611071682043998976e+00,-3.703325705265925888e-03,9.489135906328677317e-02
2.279999999999994705e-04,1.618168914123488067e+00,-4.593999751550437854e-03,1.174960694196034439e-01
2.289999999999994677e-04,1.625266146202976936e+00,-5.527372043762503184e-03,1.439625790034303743e-01
2.299999999999994649e-04,1.632363378282466027e+00,-6.591192281243184181e-03,1.743912178100949506e-01
2.309999999999994621e-04,1.639460610361954895e+00,-7.847291527340007761e-03,2.086194851058276178e-01
2.319999999999994593e-04,1.646557842441443986e+00,-9.299765055049171586e-03,2.461306865556650292e-01
2.329999999999994565e-04,1.653655074520932855e+00,-1.089448388682322244e-02,2.860037576949585603e-01
2.339999999999994537e-04,1.660752306600421946e+00,-1.254231645855121910e-02,3.269332458912536099e-01
2.349999999999994509e-04,1.667849538679910815e+00,-1.414936406563242419e-02,3.673321765656313298e-01
2.359999999999994481e-04,1.674946770759399906e+00,-1.563900548588911810e-02,4.055070723712739800e-01
2.369999999999994453e-04,1.682044002838888774e+00,-1.695935308354765136e-02,4.398722438853515659e-01
2.379999999999994425e-04,1.689141234918377865e+00,-1.807935138560669633e-02,4.691578380300151507e-01
2.389999999999994397e-04,1.696238466997866734e+00,-1.898167409505528008e-02,4.925673760009631197e-01
2.399999999999994369e-04,1.703335699077355825e+00,-1.965918978485938634e-02,5.098545058830348253e-01
2.409999999999994341e-04,1.710432931156844694e+00,-2.011653785973553654e-02,5.213097531557358000e-01
2.419999999999994313e-04,1.717530163236333784e+00,-2.037352792679723856e-02,5.276687746403876389e-01
2.429999999999994285e-04,1.724627395315822653e+00,-2.046570307034197705e-02,5.299680572629451580e-01
2.439999999999994257e-04,1.731724627395311522e+00,-2.043967987868771513e-02,5.293796083944263264e-01
2.449999999999994500e-04,1.738821859474800835e+00,-2.034456867860391649e-02,5.270538811240271793e-01
2.459999999999994743e-04,1.745919091554289926e+00,-2.022316755557579046e-02,5.239929189484509031e-01
2.469999999999994986e-04,1.753016323633779239e+00,-2.010638457347438054e-02,5.209666397259145043e-01
2.479999999999995229e-04,1.760113555713268330e+00,-2.001213479914309284e-02,5.184764500814764698e-01
2.489999999999995472e-04,1.767210787792757420e+00,-1.994758212790216298e-02,5.167629475537268702e-01
2.499999999999995715e-04,1.774308019872246733e+00,-1.991254200869405078e-02,5.158486438521283635e-01
2.509999999999995958e-04,1.781405251951735824e+00,-1.990238195682671185e-02,5.156027040770585490e-01
2.519999999999996201e-04,1.788502484031224915e+00,-1.990999550316193203e-02,5.158130684581545555e-01
2.529999999999996444e-04,1.795599716110714228e+00,-1.992729519129762816e-02,5.162523205652735925e-01
2.539999999999996688e-04,1.802696948190203319e+00,-1.994668870808716243e-02,5.167271080067443734e-01
2.549999999999996931e-04,1.809794180269692410e+00,-1.996248015014401994e-02,5.171059739722013715e-01
2.559999999999997174e-04,1.816891412349181723e+00,-1.997172896947806836e-02,5.173258375232804296e-01
2.569999999999997417e-04,1.823988644428670813e+00,-1.997419310631051714e-02,5.173817658349191273e-01
2.579999999999997660e-04,1.831085876508160126e+00,-1.997145317823835475e-02,5.173072015905402221e-01
2.589999999999997903e-04,1.838183108587649217e+00,-1.996573294274670354e-02,5.171521380300569959e-01
2.599999999999998146e-04,1.845280340667138308e+00,-1.995897963365706254e-02,5.169651698496926517e-01
2.609999999999998389e-04,1.852377572746627621e+00,-1.995247237212661659e-02,5.167826346754038624e-01
2.619999999999998632e-04,1.859474804826116712e+00,-1.994686444573517611e-02,5.166251508124880543e-01
2.629999999999998875e-04,1.866572036905605803e+00,-1.994239171602237709e-02,5.164996372366206234e-01
2.639999999999999118e-04,1.873669268985095115e+00,-1.993904111408072860e-02,5.164039202444117294e-01
2.649999999999999361e-04,1.880766501064584206e+00,-1.993663293603159872e-02,5.163313323144569367e-01
2.659999999999999604e-04,1.887863733144073297e+00,-1.993487133304189599e-02,5.162738538334011862e-01
2.669999999999999847e-04,1.894960965223562610e+00,-1.993341118027011638e-02,5.162236443538528174e-01
2.680000000000000090e-04,1.902058197303051701e+00,-1.993193573859316364e-02,5.161736463579953416e-01
2.690000000000000334e-04,1.909155429382541014e+00,-1.993021304439958341e-02,5.161180637078247591e-01
2.700000000000000577e-04,1.916252661462030105e+00,-1.992811690216950149e-02,5.160530788464363638e-01
2.710000000000000820e-04,1.923349893541519195e+00,-1.992562529764085530e-02,5.159775949795957217e-01
2.720000000000001063e-04,1.930447125621008508e+00,-1.992281144913893298e-02,5.158934773801340246e-01
2.730000000000001306e-04,1.937544357700497599e+00,-1.991982483031596793e-02,5.158048961322804216e-01
2.740000000000001549e-04,1.944641589779986690e+00,-1.991684973188535129e-02,5.157168264050635553e-01
2.750000000000001792e-04,1.951738821859476003e+00,-1.991404281844761509e-02,5.156332442709267161e-01
2.760000000000002035e-04,1.958836053938965094e+00,-1.991147475817162810e-02,5.155557734428011241e-01
2.770000000000002278e-04,1.965933286018454185e+00,-1.990910853120232693e-02,5.154833626577839389e-01
2.780000000000002521e-04,1.973030518097943498e+00,-1.990682843191078633e-02,5.154130965375488538e-01
2.790000000000002764e-04,1.980127750177432588e+00,-1.990450345735693058e-02,5.153417143287586377e-01
2.800000000000003007e-04,1.987224982256921901e+00,-1.990204992177202481e-02,5.152671007887965615e-01
2.810000000000003250e-04,1.994322214336410992e+00,-1.989946231273116012e-02,5.151890714677520577e-01
2.820000000000003493e-04,2.001419446415900083e+00,-1.989680217182873689e-02,5.151091579916904362e-01
2.830000000000003737e-04,2.008516678495389396e+00,-1.989415694728605827e-02,5.150296014817392631e-01
2.840000000000003980e-04,2.015613910574878265e+00,-1.989159278777975423e-02,5.149521270249106664e-01
2.850000000000004223e-04,2.022711142654367578e+00,-1.988912423473550295e-02,5.148771259063789074e-01
2.860000000000004466e-04,2.029808374733856891e+00,-1.988671304333504419e-02,5.148036102665256575e-01
2.870000000000004709e-04,2.036905606813346203e+00,-1.988429364278601619e-02,5.147298827725013126e-01
2.880000000000004952e-04,2.044002838892835072e+00,-1.988181023726412477e-02,5.146545075939252811e-01
2.890000000000005195e-04,2.051100070972324385e+00,-1.987924575107526473e-02,5.145770535807082657e-01
2.900000000000005438e-04,2.058197303051813698e+00,-1.987662815269400363e-02,5.144982448140330566e-01
2.910000000000005681e-04,2.065294535131302567e+00,-1.987401241186839695e-02,5.144194908144613665e-01
2.920000000000005924e-04,2.072391767210791880e+00,-1.987144939514280673e-02,5.143420920616790237e-01
2.930000000000006167e-04,2.079488999290281193e+00,-1.986895916558127639e-02,5.142665612345684867e-01
2.940000000000006410e-04,2.086586231369770061e+00,-1.986652247673178703e-02,5.141924061934953771e-01
2.950000000000006653e-04,2.093683463449259374e+00,-1.986409353746240725e-02,5.141184542775314448e-01
2.960000000000006896e-04,2.100780695528748687e+00,-1.986162573192021621e-02,5.140435097462356939e-01
2.970000000000007139e-04,2.107877927608237556e+00,-1.985909591815093050e-02,5.139669778459001748e-01
2.980000000000007383e-04,2.114975159687726869e+00,-1.985651480335345886e-02,5.138891326935859372e-01
2.990000000000007626e-04,2.122072391767216182e+00,-1.985391902797083163e-02,5.138109145988805082e-01
3.000000000000007869e-04,2.129169623846705051e+00,-1.985135035694116437e-02,5.137333954123017854e-01
3.010000000000008112e-04,2.136266855926194363e+00,-1.984883367056980777e-02,5.136572133349427416e-01
3.020000000000008355e-04,2.143364088005683676e+00,-1.984636526830984779e-02,5.135822731254259255e-01
3.030000000000008598e-04,2.150461320085172545e+00,-1.984391684760793834e-02,5.135078486380035834e-01
3.040000000000008841e-04,2.157558552164661858e+00,-1.984145198668657226e-02,5.134330057003320125e-01
3.050000000000009084e-04,2.164655784244151171e+00,-1.983894566288918471e-02,5.133571025753485007e-01
3.060000000000009327e-04,2.171753016323640040e+00,-1.983639642884427873e-02,5.132801021690108767e-01
3.070000000000009570e-04,2.178850248403129353e+00,-1.983382543537336520e-02,5.132025470513073007e-01
3.080000000000009813e-04,2.185947480482618666e+00,-1.983126376143217254e-02,5.131252345181667174e-01
3.090000000000010056e-04,2.193044712562107978e+00,-1.982873548996755622e-02,5.130487825010611180e-01
3.100000000000010299e-04,2.200141944641596847e+00,-1.982624565364054028e-02,5.129733204091165844e-01
3.110000000000010542e-04,2.207239176721086160e+00,-1.982377898412648887e-02,5.128984571611346910e-01
3.120000000000010786e-04,2.214336408800575473e+00,-1.982130933879714535e-02,5.128235232138342869e-01
3.130000000000011029e-04,2.221433640880064342e+00,-1.981881410948244798e-02,5.127479406035744258e-01
3.140000000000011272e-04,2.228530872959553655e+00,-1.981628571759803253e-02,5.126715185427771493e-01
3.150000000000011515e-04,2.235628105039042968e+00,-1.981373437173619689e-02,5.125945253882194796e-01
3.160000000000011758e-04,2.242725337118531836e+00,-1.981118122435844564e-02,5.125175152922090138e-01
3.170000000000012001e-04,2.249822569198021149e+00,-1.980864611994905336e-02,5.124410177166884850e-01
3.180000000000012244e-04,2.256919801277510462e+00,-1.980613660928735864e-02,5.123652621467156276e-01
3.190000000000012487e-04,2.264017033356999331e+00,-1.980364368804031494e-02,5.122900797893885638e-01
3.200000000000012730e-04,2.271114265436488644e+00,-1.980114567097422673e-02,5.122150214152930703e-01
3.210000000000012973e-04,2.278211497515977957e+00,-1.979861702490872538e-02,5.121396145804204547e-01
3.220000000000013216e-04,2.285308729595466826e+00,-1.979603624152025815e-02,5.120636159415813404e-01
3.230000000000013459e-04,2.292405961674956139e+00,-1.979338717426238833e-02,5.119871273346491281e-01
3.240000000000013702e-04,2.299503193754445451e+00,-1.979065116624519755e-02,5.119105254039071351e-01
3.250000000000013945e-04,2.306600425833934320e+00,-1.978779089878937580e-02,5.118342566384765924e-01
3.260000000000014189e-04,2.313697657913423633e+00,-1.978472899095615190e-02,5.117586177682801329e-01
3.270000000000014432e-04,2.320794889992912946e+00,-1.978132360685030955e-02,5.116836423818822421e-01
3.280000000000014675e-04,2.327892122072401815e+00,-1.977733976216928397e-02,5.116091527386530391e-01
3.290000000000014918e-04,2.334989354151891128e+00,-1.977240999682009989e-02,5.115349482638059664e-01
3.300000000000015161e-04,2.342086586231380441e+00,-1.976597333795125297e-02,5.114610373880751348e-01
3.310000000000015404e-04,2.349183818310869754e+00,-1.975717813500965647e-02,5.113878103901254857e-01
3.320000000000015647e-04,2.356281050390358622e+00,-1.974473230502962057e-02,5.113160994754603061e-01
3.330000000000015890e-04,2.363378282469847935e+00,-1.972668249328995982e-02,5.112471500183339845e-01
3.340000000000016133e-04,2.370475514549337248e+00,-1.970009988924249431e-02,5.111825921285136909e-01
3.350000000000016376e-04,2.377572746628826117e+00,-1.966064363179951396e-02,5.111245225780589596e-01
3.360000000000016619e-04,2.384669978708315430e+00,-1.960196276826332851e-02,5.110757775187939611e-01
3.370000000000016862e-04,2.391767210787804743e+00,-1.951488576639123784e-02,5.110404174271871991e-01
3.380000000000017105e-04,2.398864442867293612e+00,-1.938633470536383838e-02,5.110243925177763158e-01
3.390000000000017348e-04,2.405961674946782924e+00,-1.919789181295238067e-02,5.110363389919612143e-01
3.400000000000017591e-04,2.413058907026272237e+00,-1.892394109756324883e-02,5.110884822548606987e-01
3.410000000000017835e-04,2.420156139105761106e+00,-1.852930929675228322e-02,5.111976762681869069e-01
3.420000000000018078e-04,2.427253371185250419e+00,-1.796634023842252903e-02,5.113866571316720844e-01
3.430000000000018321e-04,2.434350603264739732e+00,-1.717135775628046007e-02,5.116856041842843261e-01
3.440000000000018564e-04,2.441447835344228601e+00,-1.606050835696120824e-02,5.121340702246588439e-01
3.450000000000018807e-04,2.448545067423717914e+00,-1.452503060358942451e-02,5.127832720879854644e-01
3.460000000000019050e-04,2.455642299503207227e+00,-1.242607825068565985e-02,5.136986468865216704e-01
3.470000000000019293e-04,2.462739531582696095e+00,-9.589331460060801504e-03,5.149625020514254636e-01
3.480000000000019536e-04,2.469836763662185408e+00,-5.799764514772296625e-03,5.166765316663596286e-01
3.490000000000019779e-04,2.476933995741674721e+00,-7.970938579075571894e-04,5.189639336406293157e-01
3.500000000000020022e-04,2.484031227821163590e+00,5.727404618888230770e-03,5.219708268442109222e-01
3.510000000000020265e-04,2.491128459900652903e+00,1.413186386631249368e-02,5.258666201330779444e-01
3.520000000000020508e-04,2.498225691980142216e+00,2.482161228156072597e-02,5.308429251172923635e-01
3.530000000000020751e-04,2.505322924059631085e+00,3.824275465918342692e-02,5.371105495210887204e-01
3.540000000000020994e-04,2.512420156139120397e+00,5.487056737646013593e-02,5.448940913036735001e-01
3.550000000000021238e-04,2.519517388218609710e+00,7.519190753392168691e-02,5.544237125404553046e-01
3.560000000000021481e-04,2.526614620298099023e+00,9.968118186008007031e-02,5.659238337583125666e-01
3.570000000000021724e-04,2.533711852377587892e+00,1.287699513285675001e-01,5.795987617011015836e-01
3.580000000000021967e-04,2.540809084457077205e+00,1.628109584234661567e-01,5.956156317081031659e-01
3.590000000000022210e-04,2.547906316536566518e+00,2.020382232029613867e-01,6.140854767454431151e-01
3.600000000000022453e-04,2.555003548616055387e+00,2.465257933925850686e-01,6.350436836577872945e-01
3.610000000000022696e-04,2.562100780695544699e+00,2.961486465667221291e-01,6.584315121052934927e-01
3.620000000000022939e-04,2.569198012775034012e+00,3.505499897436190615e-01,6.840806773035948973e-01
3.630000000000023182e-04,2.576295244854522881e+00,4.091196236567056777e-01,7.117031740612843604e-01
3.640000000000023425e-04,2.583392476934012194e+00,4.709879764750888320e-01,7.408884836071927271e-01
3.650000000000023668e-04,2.590489709013501507e+00,5.350397346298074730e-01,7.711099972980247630e-01
3.660000000000023911e-04,2.597586941092990376e+00,5.999496375060932030e-01,8.017418720762240492e-01
3.670000000000024154e-04,2.604684173172479689e+00,6.642409806401901040e-01,8.320865988778362032e-01
3.680000000000024397e-04,2.611781405251969002e+00,7.263648255160516376e-01,8.614123703630107709e-01
3.690000000000024640e-04,2.618878637331457870e+00,7.847951015214106318e-01,8.889979969231273094e-01
3.700000000000024884e-04,2.625975869410947183e+00,8.381320728612480231e-01,9.141818183006191756e-01
3.710000000000025127e-04,2.633073101490436496e+00,8.852044641999790020e-01,9.364100085940099127e-01
3.720000000000025370e-04,2.640170333569925365e+00,9.251593326707936438e-01,9.552790928091217104e-01
3.730000000000025613e-04,2.647267565649414678e+00,9.575289049516638729e-01,9.705675597664332743e-01
3.740000000000025856e-04,2.654364797728903991e+00,9.822652714914330563e-01,9.822522621698854817e-01
3.750000000000026099e-04,2.661462029808392860e+00,9.997370202938813399e-01,9.905068187373724520e-01
3.760000000000026342e-04,2.668559261887882172e+00,1.010686304298686888e+00,9.956813264880193248e-01
3.770000000000026585e-04,2.675656493967371485e+00,1.016149911431456498e+00,9.982650856079635648e-01
3.780000000000026828e-04,2.682753726046860798e+00,1.017352888621762430e+00,9.988363801068553816e-01
3.790000000000027071e-04,2.689850958126349667e+00,1.015587323127578490e+00,9.980052568811065283e-01
3.800000000000027314e-04,2.696948190205838980e+00,1.012091241542391717e+00,9.963563508824911930e-01
3.810000000000027557e-04,2.704045422285328293e+00,1.007942718752789180e+00,9.943988689119155344e-01
3.820000000000027800e-04,2.711142654364817162e+00,1.003982034802486378e+00,9.925297914180795100e-01
3.830000000000028043e-04,2.718239886444306475e+00,1.000770356768519109e+00,9.910143061631803141e-01
3.840000000000028287e-04,2.725337118523795787e+00,9.985876588655342445e-01,9.899847743957761459e-01
3.850000000000028530e-04,2.732434350603284656e+00,9.974664414749963015e-01,9.894566237288069388e-01
3.860000000000028773e-04,2.739531582682773969e+00,9.972524005817463566e-01,9.893569975970866182e-01
3.870000000000029016e-04,2.746628814762263282e+00,9.976795465936807439e-01,9.895602528908618023e-01
3.880000000000029259e-04,2.753726046841752151e+00,9.984460451259551395e-01,9.899238081912972165e-01
3.890000000000029502e-04,2.760823278921241464e+00,9.992784188993110162e-01,9.903184884582575398e-01
3.900000000000029745e-04,2.767920511000730777e+00,9.999753263199212538e-01,9.906492073898511830e-01
3.910000000000029988e-04,2.775017743080219645e+00,1.000427068045324663e+00,9.908641702219398439e-01
3.920000000000030231e-04,2.782114975159708958e+00,1.000612147979806466e+00,9.909532326914756162e-01
3.930000000000030474e-04,2.789212207239198271e+00,1.000576507496490297e+00,9.909380817875281799e-01
3.940000000000030717e-04,2.796309439318687140e+00,1.000403605054862144e+00,9.908581055681294769e-01
3.950000000000030960e-04,2.803406671398176453e+00,1.000183935914061628e+00,9.907560106676106537e-01
3.960000000000031203e-04,2.810503903477665766e+00,9.999910254526164222e-01,9.906665015017492859e-01
3.970000000000031446e-04,2.817601135557154635e+00,9.998680016840310047e-01,9.906099499996827706e-01
3.980000000000031690e-04,2.824698367636643948e+00,9.998254530285093367e-01,9.905913827035413011e-01
3.990000000000031933e-04,2.831795599716133260e+00,9.998483219486956619e-01,9.906037234438449524e-01
4.000000000000032176e-04,2.838892831795622573e+00,9.999077624127074015e-01,9.906333755985152756e-01
4.010000000000032419e-04,2.845990063875111442e+00,9.999734949234098114e-01,9.906660441800720918e-01
4.020000000000032662e-04,2.853087295954600755e+00,1.000023089604559656e+00,9.906911186268284597e-01
4.030000000000032905e-04,2.860184528034090068e+00,1.000046315354943038e+00,9.907037371788414148e-01
4.040000000000033148e-04,2.867281760113578937e+00,1.000044572070105886e+00,9.907045348746501556e-01
4.050000000000033391e-04,2.874378992193068250e+00,1.000026887469490422e+00,9.906977661062650320e-01
4.060000000000033634e-04,2.881476224272557563e+00,1.000004649045981964e+00,9.906888201033599017e-01
4.070000000000033877e-04,2.888573456352046431e+00,9.999870980323826153e-01,9.906820854000197851e-01
4.080000000000034120e-04,2.895670688431535744e+00,9.999788538814927685e-01,9.906797669914215732e-01
4.090000000000034363e-04,2.902767920511025057e+00,9.999797414189270928e-01,9.906817923776676249e-01
4.100000000000034606e-04,2.909865152590513926e+00,9.999863419559437139e-01,9.906865396228050624e-01
4.110000000000034849e-04,2.916962384670003239e+00,9.999942424513367234e-01,9.906919047760354147e-01
4.120000000000035092e-04,2.924059616749492552e+00,9.999999789842359821e-01,9.906962312048239738e-01
4.130000000000035336e-04,2.931156848828981420e+00,1.000002047796971549e+00,9.906987982980749452e-01
4.140000000000035579e-04,2.938254080908470733e+00,1.000000869889893895e+00,9.906998097085284449e-01
4.150000000000035822e-04,2.945351312987960046e+00,9.999980212820646086e-01,9.907000262737949425e-01
4.160000000000036065e-04,2.952448545067448915e+00,9.999952394855027293e-01,9.907002871664903898e-01
4.170000000000036308e-04,2.959545777146938228e+00,9.999936653094596561e-01,9.907011416470778986e-01
4.180000000000036551e-04,2.966643009226427541e+00,9.999935587031086870e-01,9.907027096495669705e-01
4.190000000000036794e-04,2.973740241305916410e+00,9.999944679369281442e-01,9.907047639336667988e-01
4.200000000000037037e-04,2.980837473385405723e+00,9.999956488378327624e-01,9.907069361663000118e-01
4.210000000000037280e-04,2.987934705464895035e+00,9.999964818871328598e-01,9.907089231641175164e-01
4.220000000000037523e-04,2.995031937544384348e+00,9.999967067720452185e-01,9.907106030659291740e-01
4.230000000000037766e-04,3.002129169623873217e+00,9.999964247558854602e-01,9.907120353167067073e-01
4.240000000000038009e-04,3.009226401703362530e+00,9.999959365236602560e-01,9.907133773616059180e-01
4.250000000000038252e-04,3.016323633782851843e+00,9.999955381731853166e-01,9.907147798597435440e-01
4.260000000000038495e-04,3.023420865862340712e+00,9.999953820286705541e-01,9.907163153738344219e-01
4.270000000000038739e-04,3.030518097941830025e+00,9.999954479525483553e-01,9.907179649190834825e-01
4.280000000000038982e-04,3.037615330021319338e+00,9.999956051989030703e-01,9.907196526133630332e-01
4.290000000000039225e-04,3.044712562100808206e+00,9.999957069215468231e-01,9.907212979583769341e-01
4.300000000000039468e-04,3.051809794180297519e+00,9.999956600122527073e-01,9.907228545633077754e-01
4.310000000000039711e-04,3.058907026259786832e+00,9.999954413244773743e-01,9.907243187355001535e-01
4.320000000000039954e-04,3.066004258339275701e+00,9.999950658436492779e-01,9.907257103166570156e-01
4.330000000000040197e-04,3.073101490418765014e+00,9.999945338578479781e-01,9.907270409247547205e-01
4.340000000000040440e-04,3.080198722498254327e+00,9.999937851357778573e-01,9.907282864547264367e-01
4.350000000000040683e-04,3.087295954577743196e+00,9.999926734412422080e-01,9.907293730714916702e-01
4.360000000000040926e-04,3.094393186657232508e+00,9.999909560796697017e-01,9.907301749782799760e-01
4.370000000000041169e-04,3.101490418736721821e+00,9.999882811422629025e-01,9.907305141708593332e-01
4.380000000000041412e-04,3.108587650816210690e+00,9.999841537143216996e-01,9.907301502843376406e-01
4.390000000000041655e-04,3.115684882895700003e+00,9.999778685991569382e-01,9.907287517849679981e-01
4.400000000000041898e-04,3.122782114975189316e+00,9.999684044901582247e-01,9.907258448185862765e-01
4.410000000000042141e-04,3.129879347054678185e+00,9.999542773923605354e-01,9.907207394629700126e-01
4.420000000000042385e-04,3.136976579134167498e+00,9.999333476850159608e-01,9.907124330525127753e-01
4.430000000000042628e-04,3.144073811213656811e+00,9.999025675414410230e-01,9.906994869181612318e-01
4.440000000000042871e-04,3.151171043293145679e+00,9.998576471988621650e-01,9.906798680644803845e-01
4.450000000000043114e-04,3.158268275372634992e+00,9.997926126504824706e-01,9.906507428607688182e-01
4.460000000000043357e-04,3.165365507452124305e+00,9.996992243854385674e-01,9.906082069551059854e-01
4.470000000000043600e-04,3.172462739531613618e+00,9.995662257260757855e-01,9.905469344087992623e-01
4.480000000000043843e-04,3.179559971611102487e+00,9.993783886343241551e-01,9.904597290014510724e-01
4.490000000000044086e-04,3.186657203690591800e+00,9.991153241787025241e-01,9.903369613625337964e-01
4.500000000000044329e-04,3.193754435770081113e+00,9.987500252964627290e-01,9.901658770063959114e-01
4.510000000000044572e-04,3.200851667849569981e+00,9.982471132423891280e-01,9.899297630602577058e-01
4.520000000000044815e-04,3.207948899929059294e+00,9.975607685663493429e-01,9.896069662917299503e-01
4.530000000000045058e-04,3.215046132008548607e+00,9.966323444090580130e-01,9.891697628000682974e-01
4.540000000000045301e-04,3.222143364088037476e+00,9.953876854462970769e-01,9.885830911007098543e-01
4.550000000000045544e-04,3.229240596167526789e+00,9.937342104569246715e-01,9.878031758046466049e-01
4.560000000000045788e-04,3.236337828247016102e+00,9.915578603951911152e-01,9.867760889787290379e-01
4.570000000000046031e-04,3.243435060326504971e+00,9.887200667705514645e-01,9.854363206871596947e-01
4.580000000000046274e-04,3.250532292405994284e+00,9.850549558940585593e-01,9.837054587973358410e-01
4.590000000000046517e-04,3.257629524485483596e+00,9.803670703545007692e-01,9.814911097058685030e-01
4.600000000000046760e-04,3.264726756564972465e+00,9.744299550696582379e-01,9.786862239278452114e-01
4.610000000000047003e-04,3.271823988644461778e+00,9.669860142415165338e-01,9.751690197731771592e-01
4.620000000000047246e-04,3.278921220723951091e+00,9.577480881588066319e-01,9.708037196973975380e-01
4.630000000000047489e-04,3.286018452803439960e+00,9.464032140334317500e-01,9.654423215719181162e-01
4.640000000000047732e-04,3.293115684882929273e+00,9.326190110304932723e-01,9.589276150014532929e-01
4.650000000000047975e-04,3.300212916962418586e+00,9.160530547276267699e-01,9.510976155313837221e-01
4.660000000000048218e-04,3.307310149041907454e+00,8.963654706147012874e-01,9.417915231740878745e-01
4.670000000000048461e-04,3.314407381121396767e+00,8.732347738137853366e-01,9.308572143095604767e-01
4.680000000000048704e-04,3.321504613200886080e+00,8.463767130046132570e-01,9.181601487017252428e-01
4.690000000000048947e-04,3.328601845280375393e+00,8.155655487763535660e-01,9.035934203673309240e-01
4.700000000000049191e-04,3.335699077359864262e+00,7.806568286132188339e-01,8.870885104435646262e-01
4.710000000000049434e-04,3.342796309439353575e+00,7.416103417387251984e-01,8.686261244870165932e-01
4.720000000000049677e-04,3.349893541518842888e+00,6.985115867896514175e-01,8.482463328684080039e-01
4.730000000000049920e-04,3.356990773598331756e+00,6.515898117102750797e-01,8.260571026122207616e-01
4.740000000000050163e-04,3.364088005677821069e+00,6.012305404069426817e-01,8.022402367978089810e-01
4.750000000000050406e-04,3.371185237757310382e+00,5.479805347125473736e-01,7.770537485660369281e-01
4.760000000000050649e-04,3.378282469836799251e+00,4.925433937482844859e-01,7.508298123264736113e-01
4.770000000000050892e-04,3.385379701916288564e+00,4.357644887603852601e-01,7.239676678753171890e-01
4.780000000000051135e-04,3.392476933995777877e+00,3.786046671433004884e-01,6.969212034534522093e-01
4.790000000000051378e-04,3.399574166075266746e+00,3.221030999381409021e-01,6.701813940375093148e-01
4.800000000000051621e-04,3.406671398154756059e+00,2.673307230999029116e-01,6.442542860453027709e-01
4.810000000000051864e-04,3.413768630234245371e+00,2.153368317429439349e-01,6.196357477190874707e-01
4.820000000000052107e-04,3.420865862313734240e+00,1.670924003127409185e-01,5.967846829722869284e-01
4.830000000000052350e-04,3.427963094393223553e+00,1.234344797826782691e-01,5.760967688666627229e-01
4.840000000000052593e-04,3.435060326472712866e+00,8.501643094306698956e-02,5.578809615427349211e-01
4.850000000000052837e-04,3.442157558552201735e+00,5.226868305444619389e-02,5.423409751958552238e-01
4.860000000000053080e-04,3.449254790631691048e+00,2.537410014483557422e-02,5.295636490731334689e-01
4.870000000000053323e-04,3.456352022711180361e+00,4.260899151794628366e-03,5.195155832491672454e-01
4.880000000000053566e-04,3.463449254790669229e+00,-1.138552357044616756e-02,5.120486827781342010e-01
4.890000000000053809e-04,3.470546486870158542e+00,-2.209238216132010726e-02,5.069143718899428164e-01
4.900000000000054052e-04,3.477643718949647855e+00,-2.855339031899345459e-02,5.037853229516207065e-01
4.910000000000054295e-04,3.484740951029137168e+00,-3.157101473585471885e-02,5.022827040410204891e-01
4.920000000000054538e-04,3.491838183108626037e+00,-3.199271329236783035e-02,5.020063019433043117e-01
4.930000000000054781e-04,3.498935415188115350e+00,-3.064749479787752529e-02,5.025645262931872637e-01
4.940000000000055024e-04,3.506032647267604663e+00,-2.828908173289909969e-02,5.036013132745056353e-01
4.950000000000055267e-04,3.513129879347093532e+00,-2.555110473358322698e-02,5.048173416682083525e-01
4.960000000000055510e-04,3.520227111426582844e+00,-2.291820197851272833e-02,5.059837095093404624e-01
4.970000000000055753e-04,3.527324343506072157e+00,-2.071484574216692076e-02,5.069471984354971816e-01
4.980000000000055996e-04,3.534421575585561026e+00,-1.911146489119401951e-02,5.076273328657088246e-01
4.990000000000056240e-04,3.541518807665050339e+00,-1.814530843337317303e-02,5.080064589491912752e-01
5.000000000000056483e-04,3.548616039744539652e+00,-1.775181804715218400e-02,5.081148675506408363e-01
5.010000000000056726e-04,3.555713271824028521e+00,-1.780129206257212438e-02,5.080134467293916378e-01
5.020000000000056969e-04,3.562810503903517834e+00,-1.813545870181489106e-02,5.077764121986076962e-01
5.030000000000057212e-04,3.569907735983007147e+00,-1.859922121616791602e-02,5.074763399210260317e-01
5.040000000000057455e-04,3.577004968062496015e+00,-1.906414203773117849e-02,5.071730919981504160e-01
5.050000000000057698e-04,3.584102200141985328e+00,-1.944193794497836580e-02,5.069074151233365910e-01
5.060000000000057941e-04,3.591199432221474641e+00,-1.968804539498557327e-02,5.066991535570591898e-01
5.070000000000058184e-04,3.598296664300963510e+00,-1.979686993266888476e-02,5.065493021217898351e-01
5.080000000000058427e-04,3.605393896380452823e+00,-1.979140543719942053e-02,5.064446401990521096e-01
5.090000000000058670e-04,3.612491128459942136e+00,-1.971035769422416900e-02,5.063634918507573524e-01
5.100000000000058913e-04,3.619588360539431005e+00,-1.959572419746899788e-02,5.062812462234022037e-01
5.110000000000059156e-04,3.626685592618920317e+00,-1.948308459325048467e-02,5.061745888230066992e-01
5.120000000000059399e-04,3.633782824698409630e+00,-1.939585112878900938e-02,5.060238442753206556e-01
5.130000000000059642e-04,3.640880056777898499e+00,-1.934366223851280084e-02,5.058133080074310728e-01
5.140000000000059886e-04,3.647977288857387812e+00,-1.932420350173069679e-02,5.055298513824326712e-01
5.150000000000060129e-04,3.655074520936877125e+00,-1.932717078997038887e-02,5.051603544487144326e-01
5.160000000000060372e-04,3.662171753016366438e+00,-1.933891712450239164e-02,5.046886236762319067e-01
5.170000000000060615e-04,3.669268985095855307e+00,-1.934651502412037052e-02,5.040923991751831146e-01
5.180000000000060858e-04,3.676366217175344620e+00,-1.934040852933008314e-02,5.033408887139900756e-01
5.190000000000061101e-04,3.683463449254833932e+00,-1.931537080384292809e-02,5.023930440840944645e-01
5.200000000000061344e-04,3.690560681334322801e+00,-1.926997346245278714e-02,5.011965809505561920e-01
5.210000000000061587e-04,3.697657913413812114e+00,-1.920510120734726656e-02,4.996875869456106622e-01
5.220000000000061830e-04,3.704755145493301427e+00,-1.912216052835062630e-02,4.977904938112610589e-01
5.230000000000062073e-04,3.711852377572790296e+00,-1.902154924083379953e-02,4.954182126431876387e-01
5.240000000000062316e-04,3.718949609652279609e+00,-1.890173933086163743e-02,4.924723289109405044e-01
5.250000000000062559e-04,3.726046841731768922e+00,-1.875906704088643392e-02,4.888433922466609571e-01
5.260000000000062802e-04,3.733144073811257790e+00,-1.858810388216770165e-02,4.844114749988080448e-01
5.270000000000063045e-04,3.740241305890747103e+00,-1.838235471776682520e-02,4.790472765612623363e-01
5.280000000000063289e-04,3.747338537970236416e+00,-1.813500998569997705e-02,4.726140918514395439e-01
5.290000000000063532e-04,3.754435770049725285e+00,-1.783954845239067374e-02,4.649709319574249489e-01
5.300000000000063775e-04,3.761533002129214598e+00,-1.749010179381902536e-02,4.559769886357706303e-01
5.310000000000064018e-04,3.768630234208703911e+00,-1.708160511361144288e-02,4.454974904465028307e-01
5.320000000000064261e-04,3.775727466288192780e+00,-1.660983172996481627e-02,4.334108323398595530e-01
5.330000000000064504e-04,3.782824698367682092e+00,-1.607143038709202276e-02,4.196166981557149511e-01
5.340000000000064747e-04,3.789921930447171405e+00,-1.546405408278878069e-02,4.040447574202183922e-01
5.350000000000064990e-04,3.797019162526660274e+00,-1.478661268864272550e-02,3.866634158713891378e-01
5.360000000000065233e-04,3.804116394606149587e+00,-1.403962207846474325e-02,3.674880359606975122e-01
5.370000000000065476e-04,3.811213626685638900e+00,-1.322558122748420870e-02,3.465880150381728253e-01
5.380000000000065719e-04,3.818310858765128213e+00,-1.234929525489414023e-02,3.240921082592033153e-01
5.390000000000065962e-04,3.825408090844617082e+00,-1.141807450021193639e-02,3.001914059877558438e-01
5.400000000000066205e-04,3.832505322924106395e+00,-1.044176701437843878e-02,2.751394230199517565e-01
5.410000000000066448e-04,3.839602555003595707e+00,-9.432611510330406873e-03,2.492488380945612758e-01
5.420000000000066692e-04,3.846699787083084576e+00,-8.404920135545428800e-03,2.228845511088445863e-01
5.430000000000066935e-04,3.853797019162573889e+00,-7.374611818389878101e-03,1.964529170499890731e-01
5.440000000000067178e-04,3.860894251242063202e+00,-6.358619751721517749e-03,1.703872784884415958e-01
5.450000000000067421e-04,3.867991483321552071e+00,-5.374196592625177585e-03,1.451302482402687111e-01
5.460000000000067664e-04,3.875088715401041384e+00,-4.438143892299249542e-03,1.211135678780818764e-01
5.470000000000067907e-04,3.882185947480530697e+00,-3.566000901908591807e-03,9.873674449151201293e-02
5.480000000000068150e-04,3.889283179560019565e+00,-2.771240967490404966e-03,7.834599037085597517e-02
5.490000000000068393e-04,3.896380411639508878e+00,-2.064536761164056759e-03,6.021519461022888098e-02
5.500000000000068636e-04,3.903477643718998191e+00,-1.453162965838095729e-03,4.453068440948111661e-02
5.510000000000068879e-04,3.910574875798487060e+00,-9.406022692384379859e-04,3.138134913207819843e-02
5.520000000000069122e-04,3.917672107877976373e+00,-5.264058917158286445e-04,2.075529481659722786e-02
5.530000000000069365e-04,3.924769339957465686e+00,-2.063349803764674467e-04,1.254360107261154496e-02
5.540000000000069608e-04,3.931866572036954555e+00,2.722183966189740067e-05,6.551032740969671940e-03
5.550000000000069851e-04,3.938963804116443868e+00,1.845912733308716438e-04,2.512809707752348010e-03
5.560000000000070094e-04,3.946061036195933180e+00,2.779823381008931713e-04,1.158668195835729428e-04
5.570000000000070338e-04,3.953158268275422049e+00,3.205601094288734135e-04,-9.774571869040004583e-04
5.580000000000070581e-04,3.960255500354911362e+00,3.255167514999692197e-04,-1.105601331126354744e-03
5.590000000000070824e-04,3.967352732434400675e+00,3.052268996112965024e-04,-5.860810625239021949e-04
5.600000000000071067e-04,3.974449964513889988e+00,2.705606423288398413e-04,3.021851967779381901e-04
5.610000000000071310e-04,3.981547196593378857e+00,2.304054430179299992e-04,1.331175163706586244e-03
5.620000000000071553e-04,3.988644428672868170e+00,1.914214882772257223e-04,2.330045660492328571e-03
5.630000000000071796e-04,3.995741660752357483e+00,1.580268960596333612e-04,3.185495696875955372e-03
5.640000000000072039e-04,4.002838892831846351e+00,1.325837018908354657e-04,3.836970797900058835e-03
5.650000000000072282e-04,4.009936124911335220e+00,1.157359030412403257e-04,4.267973115811120668e-03
5.660000000000072525e-04,4.017033356990824977e+00,1.068394120528890135e-04,4.495027386775306624e-03
5.670000000000072768e-04,4.024130589070313846e+00,1.044214747696339346e-04,4.555902568317400647e-03
5.680000000000073011e-04,4.031227821149802715e+00,1.066133701842894083e-04,4.498523237917148587e-03
5.690000000000073254e-04,4.038325053229292472e+00,1.115130696139028324e-04,4.371674602354738010e-03
5.700000000000073497e-04,4.045422285308781341e+00,1.174512515849932193e-04,4.218180278133238856e-03
5.710000000000073741e-04,4.052519517388271098e+00,1.231515533290849173e-04,4.070787991842058327e-03
5.720000000000073984e-04,4.059616749467759966e+00,1.277914690729408732e-04,3.950602395340284054e-03
5.730000000000074227e-04,4.066713981547248835e+00,1.309819260183154525e-04,3.867605869492615148e-03
5.740000000000074470e-04,4.073811213626738592e+00,1.326902764345857036e-04,3.822633868469950662e-03
5.750000000000074713e-04,4.080908445706227461e+00,1.331332321155555775e-04,3.810123565004101126e-03
5.760000000000074956e-04,4.088005677785716330e+00,1.326638483380400478e-04,3.821015518972569868e-03
5.770000000000075199e-04,4.095102909865206087e+00,1.316712983785100848e-04,3.845326189547049970e-03
5.780000000000075442e-04,4.102200141944694955e+00,1.305052918194717700e-04,3.874086596868746377e-03
5.790000000000075685e-04,4.109297374024183824e+00,1.294300079552175792e-04,3.900522984598332136e-03
5.800000000000075928e-04,4.116394606103673581e+00,1.286064072416098140e-04,3.920509712582003793e-03
5.810000000000076171e-04,4.123491838183162450e+00,1.280974978709566235e-04,3.932434180036463445e-03
5.820000000000076414e-04,4.130589070262651319e+00,1.278888575421193927e-04,3.936671422356299334e-03
5.830000000000076657e-04,4.137686302342141076e+00,1.279163274801288432e-04,3.934875408010718965e-03
5.840000000000076900e-04,4.144783534421629945e+00,1.280938992548946373e-04,3.929265799005056056e-03
5.850000000000077143e-04,4.151880766501118813e+00,1.283368356360580431e-04,3.922037664356857467e-03
5.860000000000077387e-04,4.158977998580608570e+00,1.285773806467523442e-04,3.914962380222188065e-03
5.870000000000077630e-04,4.166075230660097439e+00,1.287725536034791188e-04,3.909193453455108574e-03
5.880000000000077873e-04,4.173172462739586308e+00,1.289051583822615837e-04,3.905249666425608668e-03
5.890000000000078116e-04,4.180269694819076065e+00,1.289800841384813944e-04,3.903123641827687014e-03
5.900000000000078359e-04,4.187366926898564934e+00,1.290182899277705431e-04,3.902456380658712778e-03
5.910000000000078602e-04,4.194464158978053803e+00,1.290506760540409479e-04,3.902724077638804884e-03
5.920000000000078845e-04,4.201561391057543560e+00,1.291135397991288259e-04,3.903397722281418993e-03
5.930000000000079088e-04,4.208658623137032428e+00,1.292466933016132922e-04,3.904053447087527801e-03
5.940000000000079331e-04,4.215755855216521297e+00,1.294947768874680572e-04,3.904428045063083191e-03
5.950000000000079574e-04,4.222853087296011054e+00,1.299119252860563489e-04,3.904426693117963535e-03
5.960000000000079817e-04,4.229950319375499923e+00,1.305697962650933879e-04,3.904097403696656001e-03
5.970000000000080060e-04,4.237047551454988792e+00,1.315690903415543331e-04,3.903589208395912349e-03
5.980000000000080303e-04,4.244144783534478549e+00,1.330550059304675759e-04,3.903109565232560502e-03
5.990000000000080546e-04,4.251242015613967418e+00,1.352375777755931768e-04,3.902892501796526893e-03
6.000000000000080790e-04,4.258339247693456286e+00,1.384184674409647486e-04,3.903184155089421421e-03
6.010000000000081033e-04,4.265436479772946043e+00,1.430264976662370599e-04,3.904247891428798412e-03
6.020000000000081276e-04,4.272533711852434912e+00,1.496650148716488862e-04,3.906387986097782303e-03
6.030000000000081519e-04,4.279630943931923781e+00,1.591750333812499193e-04,3.909989277979733849e-03
6.040000000000081762e-04,4.286728176011413538e+00,1.727190839420872739e-04,3.915570245886096368e-03
6.050000000000082005e-04,4.293825408090902407e+00,1.918917607391221105e-04,3.923848218577153518e-03
6.060000000000082248e-04,4.300922640170391276e+00,2.188641544812928671e-04,3.935817420482738346e-03
6.070000000000082491e-04,4.308019872249881033e+00,2.565706676543956012e-04,3.952842775368828852e-03
6.080000000000082734e-04,4.315117104329369901e+00,3.089481105004843837e-04,3.976774361428400857e-03
6.090000000000082977e-04,4.322214336408858770e+00,3.812383944617640319e-04,4.010088932420378949e-03
6.100000000000083220e-04,4.329311568488348527e+00,4.803674679147118499e-04,4.056065870731548687e-03
6.110000000000083463e-04,4.336408800567837396e+00,6.154141923734356492e-04,4.119005322108001965e-03
6.120000000000083706e-04,4.343506032647326265e+00,7.981834774811657693e-04,4.204496159082666586e-03
6.130000000000083949e-04,4.350603264726816022e+00,1.043897846485148913e-03,4.319740928413585458e-03
6.140000000000084193e-04,4.357700496806304891e+00,1.372020395794197600e-03,4.473943998683653327e-03
6.150000000000084436e-04,4.364797728885793759e+00,1.807219484858614512e-03,4.678767604984238396e-03
6.160000000000084679e-04,4.371894960965283516e+00,2.380481021411027295e-03,4.948858290206370643e-03
6.170000000000084922e-04,4.378992193044772385e+00,3.130367496433882069e-03,5.302443059291829693e-03
6.180000000000085165e-04,4.386089425124262142e+00,4.104413601622999147e-03,5.761990198023331927e-03
6.190000000000085408e-04,4.393186657203751011e+00,5.360635994519032110e-03,6.354923984855463844e-03
6.200000000000085651e-04,4.400283889283239880e+00,6.969119417367164449e-03,7.114375338077478378e-03
6.210000000000085894e-04,4.407381121362729637e+00,9.013622952871861924e-03,8.079941798849252579e-03
6.220000000000086137e-04,4.414478353442218506e+00,1.159312906452583669e-02,9.298420329071462737e-03
6.230000000000086380e-04,4.421575585521707374e+00,1.482323490047497694e-02,1.082446551116594824e-02
6.240000000000086623e-04,4.428672817601197131e+00,1.883726133289281152e-02,1.272111442096006059e-02
6.250000000000086866e-04,4.435770049680686000e+00,2.378693202406798740e-02,1.506010847981808370e-02
6.260000000000087109e-04,4.442867281760174869e+00,2.984245463329198572e-02,1.792193303612144711e-02
6.270000000000087352e-04,4.449964513839664626e+00,3.719182183293786442e-02,2.139548851024632506e-02
6.280000000000087595e-04,4.457061745919153495e+00,4.603914416906132456e-02,2.557730422565997544e-02
6.290000000000087839e-04,4.464158977998642364e+00,5.660183330432799059e-02,3.057020904597169964e-02
6.300000000000088082e-04,4.471256210078132121e+00,6.910647614405469874e-02,3.648138330159871046e-02
6.310000000000088325e-04,4.478353442157620989e+00,8.378328063166128048e-02,4.341973553757732390e-02
6.320000000000088568e-04,4.485450674237109858e+00,1.008590347196331033e-01,5.149257631037748584e-02
6.330000000000088811e-04,4.492547906316599615e+00,1.205486019802080866e-01,6.080160003616437436e-02
6.340000000000089054e-04,4.499645138396088484e+00,1.430450795440558753e-01,7.143823420835024307e-02
6.350000000000089297e-04,4.506742370475577353e+00,1.685088633313100159e-01,8.347847164827640332e-02
6.360000000000089540e-04,4.513839602555067110e+00,1.970559961517625303e-01,9.697736315686217301e-02
6.370000000000089783e-04,4.520936834634555979e+00,2.287463078399049887e-01,1.119634110630978452e-01
6.380000000000090026e-04,4.528034066714044847e+00,2.635719822270090607e-01,1.284331635239119862e-01
6.390000000000090269e-04,4.535131298793534604e+00,3.014472905288595461e-01,1.463463589838428225e-01
6.400000000000090512e-04,4.542228530873023473e+00,3.422003005219979022e-01,1.656220032564682532e-01
6.410000000000090755e-04,4.549325762952512342e+00,3.855673916039802362e-01,1.861357715553047798e-01
6.420000000000090998e-04,4.556422995032002099e+00,4.311913649618709377e-01,2.077191085759060862e-01
6.430000000000091242e-04,4.563520227111490968e+00,4.786238263736981580e-01,2.301603470212859326e-01
6.440000000000091485e-04,4.570617459190979837e+00,5.273323324578236271e-01,2.532080768007065052e-01
6.450000000000091728e-04,4.577714691270469594e+00,5.767125319883543710e-01,2.765768746826802182e-01
6.460000000000091971e-04,4.584811923349958462e+00,6.261052125266041157e-01,2.999553523660282717e-01
6.470000000000092214e-04,4.591909155429447331e+00,6.748177976774034637e-01,3.230163085018393776e-01
6.480000000000092457e-04,4.599006387508937088e+00,7.221494583282996871e-01,3.454285897328605026e-01
6.490000000000092700e-04,4.606103619588425957e+00,7.674186351690189811e-01,3.668700928212415002e-01
6.500000000000092943e-04,4.613200851667914826e+00,8.099914564406969220e-01,3.870411918118372152e-01
6.510000000000093186e-04,4.620298083747404583e+00,8.493093113523899618e-01,4.056777684841390563e-01
6.520000000000093429e-04,4.627395315826893452e+00,8.849137392585667561e-01,4.225629768022962640e-01
6.530000000000093672e-04,4.634492547906382320e+00,9.164668425266097040e-01,4.375368945048979108e-01
6.540000000000093915e-04,4.641589779985872077e+00,9.437656395064577541e-01,4.505033133325548889e-01
6.550000000000094158e-04,4.648687012065360946e+00,9.667491400121830392e-01,4.614330921713237776e-01
6.560000000000094401e-04,4.655784244144849815e+00,9.854974285249679111e-01,4.703637348257878603e-01
6.570000000000094645e-04,4.662881476224339572e+00,1.000222642017397856e+00,4.773951383931634984e-01
6.580000000000094888e-04,4.669978708303828441e+00,1.011252377288389015e+00,4.826817643036391825e-01
6.590000000000095131e-04,4.677075940383317310e+00,1.019006694350252262e+00,4.864217825953770502e-01
6.600000000000095374e-04,4.684173172462807067e+00,1.023970431738037590e+00,4.888439995967682195e-01
6.610000000000095617e-04,4.691270404542295935e+00,1.026662955056278470e+00,4.901935708553711302e-01
6.620000000000095860e-04,4.698367636621784804e+00,1.027607672504361247e+00,4.907176016775599559e-01
6.630000000000096103e-04,4.705464868701274561e+00,1.027303640998954437e+00,4.906517330170816482e-01
6.640000000000096346e-04,4.712562100780763430e+00,1.026201348878693631e+00,4.902086983659065256e-01
6.650000000000096589e-04,4.719659332860253187e+00,1.024684317860468319e+00,4.895696280286040425e-01
6.660000000000096832e-04,4.726756564939742056e+00,1.023057565088225873e+00,4.888785929561048071e-01
6.670000000000097075e-04,4.733853797019230925e+00,1.021543273216755754e+00,4.882405530623100121e-01
6.680000000000097318e-04,4.740951029098720682e+00,1.020283312042168156e+00,4.877225421688878848e-01
6.690000000000097561e-04,4.748048261178209550e+00,1.019347620623512585e+00,4.873576218972807128e-01
6.700000000000097804e-04,4.755145493257698419e+00,1.018746966395889020e+00,4.871509040922062383e-01
6.710000000000098047e-04,4.762242725337188176e+00,1.018448300672439188e+00,4.870868008733805765e-01
6.720000000000098291e-04,4.769339957416677045e+00,1.018390854925824263e+00,4.871366258402675120e-01
6.730000000000098534e-04,4.776437189496165914e+00,1.018501266071785150e+00,4.872657377593776484e-01
6.740000000000098777e-04,4.783534421575655671e+00,1.018706349325056770e+00,4.874395740209872541e-01
6.750000000000099020e-04,4.790631653655144540e+00,1.018942597968269137e+00,4.876281387211384155e-01
6.760000000000099263e-04,4.797728885734633408e+00,1.019162009708125538e+00,4.878087559986551969e-01
6.770000000000099506e-04,4.804826117814123165e+00,1.019334344600382414e+00,4.879671379552947275e-01
6.780000000000099749e-04,4.811923349893612034e+00,1.019446342873915778e+00,4.880970164923996713e-01
6.790000000000099992e-04,4.819020581973100903e+00,1.019498722965523241e+00,4.881987263719242964e-01
6.800000000000100235e-04,4.826117814052590660e+00,1.019501915184033436e+00,4.882771907096520314e-01
6.810000000000100478e-04,4.833215046132079529e+00,1.019471465415808575e+00,4.883397502500824716e-01
6.820000000000100721e-04,4.840312278211568398e+00,1.019423890889217255e+00,4.883942058537361075e-01
6.830000000000100964e-04,4.847409510291058155e+00,1.019373528718916289e+00,4.884473296797857689e-01
6.840000000000101207e-04,4.854506742370547023e+00,1.019330639251776027e+00,4.885039689463036572e-01
6.850000000000101450e-04,4.861603974450035892e+00,1.019300760894381153e+00,4.885667408046360238e-01
6.860000000000101694e-04,4.868701206529525649e+00,1.019285102548769029e+00,4.886362173782538010e-01
6.870000000000101937e-04,4.875798438609014518e+00,1.019281629892946350e+00,4.887114386422598544e-01
6.880000000000102180e-04,4.882895670688503387e+00,1.019286460187290189e+00,4.887905711483078175e-01
6.890000000000102423e-04,4.889992902767993144e+00,1.019295217634501149e+00,4.888715482209584628e-01
6.900000000000102666e-04,4.897090134847482013e+00,1.019304095144441646e+00,4.889525715447133325e-01
6.910000000000102909e-04,4.904187366926970881e+00,1.019310489490510507e+00,4.890324112772866383e-01
6.920000000000103152e-04,4.911284599006460638e+00,1.019313196141144795e+00,4.891104981758138681e-01
6.930000000000103395e-04,4.918381831085949507e+00,1.019312244141713064e+00,4.891868456892863870e-01
6.940000000000103638e-04,4.925479063165438376e+00,1.019308506528604497e+00,4.892618659920623947e-01
6.950000000000103881e-04,4.932576295244928133e+00,1.019303234852503515e+00,4.893361501409370096e-01
6.960000000000104124e-04,4.939673527324417002e+00,1.019297644071783138e+00,4.894102720000853557e-01
6.970000000000104367e-04,4.946770759403905870e+00,1.019292629228467195e+00,4.894846543927111049e-01
6.980000000000104610e-04,4.953867991483395627e+00,1.019288643104566239e+00,4.895595112807229476e-01
6.990000000000104853e-04,4.960965223562884496e+00,1.019285718168183363e+00,4.896348580953227003e-01
7.000000000000105096e-04,4.968062455642373365e+00,1.019283585795358160e+00,4.897105680235570024e-01
7.010000000000105340e-04,4.975159687721863122e+00,1.019281834479402793e+00,4.897864467258596921e-01
7.020000000000105583e-04,4.982256919801351991e+00,1.019280054712433881e+00,4.898623007638073235e-01
7.030000000000105826e-04,4.989354151880840860e+00,1.019277935706623506e+00,4.899379832990256589e-01
7.040000000000106069e-04,4.996451383960330617e+00,1.019275300867655165e+00,4.900134108655608833e-01
7.050000000000106312e-04,5.003548616039819485e+00,1.019272088241225838e+00,4.900885541456875272e-01
7.060000000000106555e-04,5.010645848119308354e+00,1.019268294511710415e+00,4.901634115295773753e-01
7.070000000000106798e-04,5.017743080198798111e+00,1.019263904914181396e+00,4.902379760040917467e-01
7.080000000000107041e-04,5.024840312278286980e+00,1.019258827734124129e+00,4.903122042036685002e-01
7.090000000000107284e-04,5.031937544357776737e+00,1.019252843733040148e+00,4.903859925101350381e-01
7.100000000000107527e-04,5.039034776437265606e+00,1.019245571304442599e+00,4.904591605723642167e-01
7.110000000000107770e-04,5.046132008516754475e+00,1.019236440343036731e+00,4.905314389475449732e-01
7.120000000000108013e-04,5.053229240596244232e+00,1.019224663390497110e+00,4.906024554580328267e-01
7.130000000000108256e-04,5.060326472675733100e+00,1.019209191828087224e+00,4.906717144838489419e-01
7.140000000000108499e-04,5.067423704755221969e+00,1.019188646823742550e+00,4.907385643219585591e-01
7.150000000000108743e-04,5.074520936834711726e+00,1.019161217860298452e+00,4.908021492247468531e-01
7.160000000000108986e-04,5.081618168914200595e+00,1.019124524458646430e+00,4.908613440372631143e-01
7.170000000000109229e-04,5.088715400993689464e+00,1.019075438129034339e+00,4.909146700283119613e-01
7.180000000000109472e-04,5.095812633073179221e+00,1.019009861328924904e+00,4.909601904054738952e-01
7.190000000000109715e-04,5.102909865152668090e+00,1.018922458580517443e+00,4.909953832018699171e-01
7.200000000000109958e-04,5.110007097232156958e+00,1.018806332651235547e+00,4.910169882002218822e-01
7.210000000000110201e-04,5.117104329311646715e+00,1.018652636710555948e+00,4.910208235843094293e-01
7.220000000000110444e-04,5.124201561391135584e+00,1.018450112274526198e+00,4.910015674972585953e-01
7.230000000000110687e-04,5.131298793470624453e+00,1.018184542949917226e+00,4.909524997857230288e-01
7.240000000000110930e-04,5.138396025550114210e+00,1.017838115574681179e+00,4.908651999441221991e-01
7.250000000000111173e-04,5.145493257629603079e+00,1.017388683223868107e+00,4.907291986554779828e-01
7.260000000000111416e-04,5.152590489709091948e+00,1.016808928572475956e+00,4.905315821908892704e-01
7.270000000000111659e-04,5.159687721788581705e+00,1.016065431195915192e+00,4.902565513656638729e-01
7.280000000000111902e-04,5.166784953868070573e+00,1.015117648663168559e+00,4.898849396991662442e-01
7.290000000000112146e-04,5.173882185947559442e+00,1.013916828907260204e+00,4.893936990281601562e-01
7.300000000000112389e-04,5.180979418027049199e+00,1.012404880490925807e+00,4.887553651445417091e-01
7.310000000000112632e-04,5.188076650106538068e+00,1.010513238192635832e+00,4.879375211417176783e-01
7.320000000000112875e-04,5.195173882186026937e+00,1.008161773657099580e+00,4.869022819547345060e-01
7.330000000000113118e-04,5.202271114265516694e+00,1.005257814324989951e+00,4.856058299761043529e-01
7.340000000000113361e-04,5.209368346345005563e+00,1.001695347842872730e+00,4.839980382207220155e-01
7.350000000000113604e-04,5.216465578424494431e+00,9.973545026666226221e-01,4.820222239179556833e-01
7.360000000000113847e-04,5.223562810503984188e+00,9.921014074628702328e-01,4.796150810255334074e-01
7.370000000000114090e-04,5.230660042583473057e+00,9.857885407573298009e-01,4.767068443434064329e-01
7.380000000000114333e-04,5.237757274662961926e+00,9.782556865304150584e-01,4.732217399331750118e-01
7.390000000000114576e-04,5.244854506742451683e+00,9.693316094926778259e-01,4.690787756184466861e-01
7.400000000000114819e-04,5.251951738821940552e+00,9.588365539304853913e-01,4.641929206965574872e-01
7.410000000000115062e-04,5.259048970901429421e+00,9.465856507764542904e-01,4.584767149289726285e-01
7.420000000000115305e-04,5.266146202980919178e+00,9.323932877545388909e-01,4.518423327844949267e-01
7.430000000000115548e-04,5.273243435060408046e+00,9.160784563544472903e-01,4.442041095220976565e-01
7.440000000000115792e-04,5.280340667139896915e+00,8.974710370488189204e-01,4.354815109358053382e-01
7.450000000000116035e-04,5.287437899219386672e+00,8.764189215258235688e-01,4.256024990297050392e-01
7.460000000000116278e-04,5.294535131298875541e+00,8.527957999061188676e-01,4.145072124100060984e-01
7.470000000000116521e-04,5.301632363378364410e+00,8.265093652609427632e-01,4.021518444196847675e-01
7.480000000000116764e-04,5.308729595457854167e+00,7.975096117957827246e-01,3.885125661528340268e-01
7.490000000000117007e-04,5.315826827537343036e+00,7.657968325661081987e-01,3.735893081554890749e-01
7.500000000000117250e-04,5.322924059616831904e+00,7.314288641024475623e-01,3.574091869455846560e-01
7.510000000000117493e-04,5.330021291696321661e+00,6.945270859154033527e-01,3.400293438415532554e-01
7.520000000000117736e-04,5.337118523775810530e+00,6.552806695368836865e-01,3.215389572590508505e-01
7.530000000000117979e-04,5.344215755855299399e+00,6.139485907609234516e-01,3.020601985774363230e-01
7.540000000000118222e-04,5.351312987934789156e+00,5.708589748505848993e-01,2.817479281425834814e-01
7.550000000000118465e-04,5.358410220014278025e+00,5.264054401516758963e-01,2.607879731443819571e-01
7.560000000000118708e-04,5.365507452093767782e+00,4.810402403103050673e-01,2.393938927382267823e-01
7.570000000000118951e-04,5.372604684173256651e+00,4.352641751223377820e-01,2.178022160077003888e-01
7.580000000000119195e-04,5.379701916252745519e+00,3.896134371012959230e-01,1.962662314598780100e-01
7.590000000000119438e-04,5.386799148332235276e+00,3.446437735662287727e-01,1.750485072481864912e-01
7.600000000000119681e-04,5.393896380411724145e+00,3.009125574963334437e-01,1.544124221963945609e-01
7.610000000000119924e-04,5.400993612491213014e+00,2.589595573248373306e-01,1.346130807727686229e-01
7.620000000000120167e-04,5.408090844570702771e+00,2.192873578385992617e-01,1.158880617569558180e-01
7.630000000000120410e-04,5.415188076650191640e+00,1.823424936306560218e-01,9.844850204165712937e-02
7.640000000000120653e-04,5.422285308729680509e+00,1.484983977965718127e-01,8.247103658740939647e-02
7.650000000000120896e-04,5.429382540809170266e+00,1.180412307837248875e-01,6.809109777092499372e-02
7.660000000000121139e-04,5.436479772888659134e+00,9.115953250792008244e-02,5.539801991567987888e-02
7.670000000000121382e-04,5.443577004968148003e+00,6.793843751970610190e-02,4.443229880205977478e-02
7.680000000000121625e-04,5.450674237047637760e+00,4.835891844122160166e-02,3.518522629780398286e-02
7.690000000000121868e-04,5.457771469127126629e+00,3.230219530592561700e-02,2.760096551760391273e-02
7.700000000000122111e-04,5.464868701206615498e+00,1.955909271303286900e-02,2.158096387867085991e-02
7.710000000000122354e-04,5.471965933286105255e+00,9.843772525428434034e-03,1.699043406166951542e-02
7.720000000000122597e-04,5.479063165365594124e+00,2.810948929401725464e-03,1.366648123568372890e-02
7.730000000000122841e-04,5.486160397445082992e+00,-1.924564428664630187e-03,1.142733337490623759e-02
7.740000000000123084e-04,5.493257629524572749e+00,-4.767292764240498373e-03,1.008205238902873391e-02
7.750000000000123327e-04,5.500354861604061618e+00,-6.120900623768939577e-03,9.440075739131229340e-03
7.760000000000123570e-04,5.507452093683550487e+00,-6.369674139903464330e-03,9.319965054781911146e-03
7.770000000000123813e-04,5.514549325763040244e+00,-5.862835031995953898e-03,9.556818340177512805e-03
7.780000000000124056e-04,5.521646557842529113e+00,-4.902569282797315797e-03,1.000792841855804513e-02
7.790000000000124299e-04,5.528743789922017982e+00,-3.736314990450673428e-03,1.055643008034797686e-02
7.800000000000124542e-04,5.535841022001507739e+00,-2.553477829647128085e-03,1.111285604366573851e-02
7.810000000000124785e-04,5.542938254080996607e+00,-1.486366762198359365e-03,1.161469934114519459e-02
7.820000000000125028e-04,5.550035486160485476e+00,-6.148049261922986820e-04,1.202423932659933345e-02
7.830000000000125271e-04,5.557132718239975233e+00,2.639576567620481953e-05,1.232501439755711962e-02
7.840000000000125514e-04,5.564229950319464102e+00,4.380784072779571846e-04,1.251740518266128595e-02
7.850000000000125757e-04,5.571327182398952971e+00,6.465470806158815122e-04,1.261382119894776874e-02
7.860000000000126000e-04,5.578424414478442728e+00,6.935315814986936500e-04,1.263396172937445924e-02
7.870000000000126244e-04,5.585521646557931597e+00,6.271637475515426125e-04,1.260055384836878713e-02
7.880000000000126487e-04,5.592618878637420465e+00,4.946014369338705982e-04,1.253586817885756627e-02
7.890000000000126730e-04,5.599716110716910222e+00,3.366769695097547046e-04,1.245919052094832287e-02
7.900000000000126973e-04,5.606813342796399091e+00,1.846789087365322815e-04,1.238530094284190537e-02
7.910000000000127216e-04,5.613910574875887960e+00,5.913175237682324431e-05,1.232389652595599142e-02
7.920000000000127459e-04,5.621007806955377717e+00,-2.975598598133404616e-05,1.227980222750093761e-02
7.930000000000127702e-04,5.628105039034866586e+00,-8.043099235721900934e-05,1.225375471094716263e-02
7.940000000000127945e-04,5.635202271114355455e+00,-9.762850731430281143e-05,1.224351978336559420e-02
7.950000000000128188e-04,5.642299503193845212e+00,-8.978648152342331827e-05,1.224511357543314402e-02
7.960000000000128431e-04,5.649396735273334080e+00,-6.664859736109815763e-05,1.225393468924631038e-02
7.970000000000128674e-04,5.656493967352822949e+00,-3.734667596922805238e-05,1.226567004846083886e-02
7.980000000000128917e-04,5.663591199432312706e+00,-9.118867701155132066e-06,1.227690052576325269e-02
7.990000000000129160e-04,5.670688431511801575e+00,1.330895454563116886e-05,1.228539334112138150e-02
8.000000000000129403e-04,5.677785663591290444e+00,2.775720715602368737e-05,1.229011832425526592e-02
8.010000000000129647e-04,5.684882895670780201e+00,3.419212905747874792e-05,1.229105891355243389e-02
8.020000000000129890e-04,5.691980127750269070e+00,3.407349872132264573e-05,1.228890415269683067e-02
8.030000000000130133e-04,5.699077359829758826e+00,2.962920718553922977e-05,1.228470608455462312e-02
8.040000000000130376e-04,5.706174591909247695e+00,2.320289083163766303e-05,1.227957160741700166e-02
8.050000000000130619e-04,5.713271823988736564e+00,1.677110494345420794e-05,1.227443437556126858e-02
8.060000000000130862e-04,5.720369056068226321e+00,1.167162933547863671e-05,1.226992641086511321e-02
8.070000000000131105e-04,5.727466288147715190e+00,8.535221144145051507e-06,1.226634581340613726e-02
8.080000000000131348e-04,5.734563520227204059e+00,7.377130641465874619e-06,1.226369993840249056e-02
8.090000000000131591e-04,5.741660752306693816e+00,7.785583144177261438e-06,1.226179440017763009e-02
8.100000000000131834e-04,5.748757984386182684e+00,9.142064652037470401e-06,1.226033710733852658e-02
8.110000000000132077e-04,5.755855216465671553e+00,1.081927104648248872e-05,1.225903176758893695e-02
8.120000000000132320e-04,5.762952448545161310e+00,1.232166627164938316e-05,1.225764429203907852e-02
8.130000000000132563e-04,5.770049680624650179e+00,1.335505460516481124e-05,1.225603567727009957e-02
8.140000000000132806e-04,5.777146912704139048e+00,1.383039600856802928e-05,1.225416382088329384e-02
8.150000000000133049e-04,5.784244144783628805e+00,1.381995896077351898e-05,1.225206282099220584e-02
8.160000000000133293e-04,5.791341376863117674e+00,1.348950560672404248e-05,1.224981095362322019e-02
8.170000000000133536e-04,5.798438608942606542e+00,1.302907834384524932e-05,1.224749797822121192e-02
8.180000000000133779e-04,5.805535841022096299e+00,1.259901176486435551e-05,1.224519963473716389e-02
8.190000000000134022e-04,5.812633073101585168e+00,1.229960213133692615e-05,1.224296330959175408e-02
8.200000000000134265e-04,5.819730305181074037e+00,1.216486002686664158e-05,1.224080508049987456e-02
8.210000000000134508e-04,5.826827537260563794e+00,1.217481042514377782e-05,1.223871552304360913e-02
8.220000000000134751e-04,5.833924769340052663e+00,1.227779354284877452e-05,1.223667024291759386e-02
8.230000000000134994e-04,5.841022001419541532e+00,1.241412933416244247e-05,1.223464104995323695e-02
8.240000000000135237e-04,5.848119233499031289e+00,1.253461561296964405e-05,1.223260470226173076e-02
8.250000000000135480e-04,5.855216465578520157e+00,1.261053785222880339e-05,1.223054763366443476e-02
8.260000000000135723e-04,5.862313697658009026e+00,1.263504202567049564e-05,1.222846660280300750e-02
8.270000000000135966e-04,5.869410929737498783e+00,1.261808091779332986e-05,1.222636630939612397e-02
8.280000000000136209e-04,5.876508161816987652e+00,1.257823940895144154e-05,1.222425552947269123e-02
8.290000000000136452e-04,5.883605393896476521e+00,1.253465333148411981e-05,1.222214330039127911e-02
8.300000000000136696e-04,5.890702625975966278e+00,1.250127798632889658e-05,1.222003621353149640e-02
8.310000000000136939e-04,5.897799858055455147e+00,1.248444123644091997e-05,1.221793725875289227e-02
8.320000000000137182e-04,5.904897090134944015e+00,1.248340064898693019e-05,1.221584608595715875e-02
8.330000000000137425e-04,5.911994322214433772e+00,1.249283245529494169e-05,1.221376018157554685e-02
8.340000000000137668e-04,5.919091554293922641e+00,1.250592381070803713e-05,1.221167632822867631e-02
8.350000000000137911e-04,5.926188786373411510e+00,1.251695823045730638e-05,1.220959182799729974e-02
8.360000000000138154e-04,5.933286018452901267e+00,1.252275371840120205e-05,1.220750517852916411e-02
8.370000000000138397e-04,5.940383250532390136e+00,1.252285533256371075e-05,1.220541616438467446e-02
8.380000000000138640e-04,5.947480482611879005e+00,1.251880180148249577e-05,1.220332551061458458e-02
8.390000000000138883e-04,5.954577714691368762e+00,1.251298674368938166e-05,1.220123434581052782e-02
8.400000000000139126e-04,5.961674946770857630e+00,1.250760287847249358e-05,1.219914370541226242e-02
8.410000000000139369e-04,5.968772178850346499e+00,1.250397819818838347e-05,1.219705421680283494e-02
8.420000000000139612e-04,5.975869410929836256e+00,1.250241043549806108e-05,1.219496602182256959e-02
8.430000000000139855e-04,5.982966643009325125e+00,1.250240191278987695e-05,1.219287888631133063e-02
8.440000000000140098e-04,5.990063875088813994e+00,1.250309070008115203e-05,1.219079240314172724e-02
8.450000000000140342e-04,5.997161107168303751e+00,1.250366939933962113e-05,1.218870619135267383e-02
8.460000000000140585e-04,6.004258339247792620e+00,1.250365831605852173e-05,1.218662002336064545e-02
8.470000000000140828e-04,6.011355571327282377e+00,1.250297979254781172e-05,1.218453386242067220e-02
8.480000000000141071e-04,6.018452803406771245e+00,1.250187408068333589e-05,1.218244782151520211e-02
8.490000000000141314e-04,6.025550035486260114e+00,1.250073413879804943e-05,1.218036208532950401e-02
8.500000000000141557e-04,6.032647267565749871e+00,1.249994953147699195e-05,1.217827683782511661e-02
8.510000000000141800e-04,6.039744499645238740e+00,1.249982545088725425e-05,1.217619222371638284e-02
8.520000000000142043e-04,6.046841731724727609e+00,1.250058301273634015e-05,1.217410834595688239e-02
8.530000000000142286e-04,6.053938963804217366e+00,1.250242650610915560e-05,1.217202530327270681e-02
8.540000000000142529e-04,6.061036195883706235e+00,1.250565668136277855e-05,1.216994323764871919e-02
8.550000000000142772e-04,6.068133427963195103e+00,1.251080175105116654e-05,1.216786239708757614e-02
8.560000000000143015e-04,6.075230660042684860e+00,1.251874076090018992e-05,1.216578320008183077e-02
8.570000000000143258e-04,6.082327892122173729e+00,1.253082683868672148e-05,1.216370628725989972e-02
8.580000000000143501e-04,6.089425124201662598e+00,1.254904410320093913e-05,1.216163259630261353e-02
8.590000000000143745e-04,6.096522356281152355e+00,1.257623749019896064e-05,1.215956346917261913e-02
8.600000000000143988e-04,6.103619588360641224e+00,1.261644266389176422e-05,1.215750081129155120e-02
8.610000000000144231e-04,6.110716820440130093e+00,1.267536735973184375e-05,1.215544732068791697e-02
8.620000000000144474e-04,6.117814052519619850e+00,1.276108479275048346e-05,1.215340681161163061e-02
8.630000000000144717e-04,6.124911284599108718e+00,1.288499040492700282e-05,1.215138467004522362e-02
8.640000000000144960e-04,6.132008516678597587e+00,1.306310896809571287e-05,1.214938847252856717e-02
8.650000000000145203e-04,6.139105748758087344e+00,1.331787673442913367e-05,1.214742882311047913e-02
8.660000000000145446e-04,6.146202980837576213e+00,1.368054479423151973e-05,1.214552049251820497e-02
8.670000000000145689e-04,6.153300212917065082e+00,1.419442554987627531e-05,1.214368395145595109e-02
8.680000000000145932e-04,6.160397444996554839e+00,1.491924613769693214e-05,1.214194742700937246e-02
8.690000000000146175e-04,6.167494677076043708e+00,1.593696583439612130e-05,1.214034965583423234e-02
8.700000000000146418e-04,6.174591909155532576e+00,1.735950591941213527e-05,1.213894353647028412e-02
8.710000000000146661e-04,6.181689141235022333e+00,1.933894237919494646e-05,1.213780094739302928e-02
8.720000000000146904e-04,6.188786373314511202e+00,2.208088247518747365e-05,1.213701906982593559e-02
8.730000000000147148e-04,6.195883605394000071e+00,2.586190499629395729e-05,1.213672863004598701e-02
8.740000000000147391e-04,6.202980837473489828e+00,3.105215200322622242e-05,1.213710457824919431e-02
8.750000000000147634e-04,6.210078069552978697e+00,3.814440311238404186e-05,1.213837983189918618e-02
8.760000000000147877e-04,6.217175301632467566e+00,4.779125818005799768e-05,1.214086285219660027e-02
8.770000000000148120e-04,6.224272533711957323e+00,6.085237770090069960e-05,1.214495997351378725e-02
8.780000000000148363e-04,6.231369765791446191e+00,7.845406610286492647e-05,1.215120356886930167e-02
8.790000000000148606e-04,6.238466997870935060e+00,1.020639063386366303e-04,1.216028733176574561e-02
8.800000000000148849e-04,6.245564229950424817e+00,1.335835670382655698e-04,1.217311014953119386e-02
8.810000000000149092e-04,6.252661462029913686e+00,1.754633200738245379e-04,1.219083023927011039e-02
8.820000000000149335e-04,6.259758694109402555e+00,2.308422373758478292e-04,1.221493142452607060e-02
8.830000000000149578e-04,6.266855926188892312e+00,3.037184376099981735e-04,1.224730362000172983e-02
8.840000000000149821e-04,6.273953158268381181e+00,3.991540473585279952e-04,1.229033972778951177e-02
8.850000000000150064e-04,6.281050390347870049e+00,5.235197489307680556e-04,1.234705125116350270e-02
8.860000000000150307e-04,6.288147622427359806e+00,6.847838180439682915e-04,1.242120495061802693e-02
8.870000000000150550e-04,6.295244854506848675e+00,8.928503351005265829e-04,1.251748275254052460e-02
8.880000000000150794e-04,6.302342086586337544e+00,1.159950721336440536e-03,1.264166687194227638e-02
8.890000000000151037e-04,6.309439318665827301e+00,1.501091829091740111e-03,1.280085169239858142e-02
8.900000000000151280e-04,6.316536550745316170e+00,1.934562396468398390e-03,1.300368324964643572e-02
8.910000000000151523e-04,6.323633782824805039e+00,2.482497689117462922e-03,1.326062624091024419e-02
8.920000000000151766e-04,6.330731014904294796e+00,3.171499489332008873e-03,1.358425722845842121e-02
8.930000000000152009e-04,6.337828246983783664e+00,4.033305234685251317e-03,1.398958111268973521e-02
8.940000000000152252e-04,6.344925479063273421e+00,5.105495954170429125e-03,1.449436598050971199e-02
8.950000000000152495e-04,6.352022711142762290e+00,6.432227728026615118e-03,1.511948912473321492e-02
8.960000000000152738e-04,6.359119943222251159e+00,8.064965730960963960e-03,1.588928434060158171e-02
8.970000000000152981e-04,6.366217175301740916e+00,1.006319363178519166e-02,1.683187763682586144e-02
8.980000000000153224e-04,6.373314407381229785e+00,1.249506437583795468e-02,1.797949530776547789e-02
8.990000000000153467e-04,6.380411639460718654e+00,1.543795142146137112e-02,1.936872502653377848e-02
9.000000000000153710e-04,6.387508871540208411e+00,1.897885273646948354e-02,2.104070741865937677e-02
9.010000000000153953e-04,6.394606103619697279e+00,2.321459371049914774e-02,2.304123266215234861e-02
9.020000000000154197e-04,6.401703335699186148e+00,2.825177015681011941e-02,2.542071430956751449e-02
9.030000000000154440e-04,6.408800567778675905e+00,3.420636939166006585e-02,2.823401102231042764e-02
9.040000000000154683e-04,6.415897799858164774e+00,4.120300670695885292e-02,3.154006656110552864e-02
9.050000000000154926e-04,6.422995031937653643e+00,4.937371707386827013e-02,3.540133959601604596e-02
9.060000000000155169e-04,6.430092264017143400e+00,5.885624830371187499e-02,3.988299790048153992e-02
9.070000000000155412e-04,6.437189496096632269e+00,6.979181280015604727e-02,4.505185661965256660e-02
9.080000000000155655e-04,6.444286728176121137e+00,8.232227090614674392e-02,5.097504783195326572e-02
9.090000000000155898e-04,6.451383960255610894e+00,9.658673986206055273e-02,5.771841853674138795e-02
9.100000000000156141e-04,6.458481192335099763e+00,1.127176485391988142e-01,6.534466653316263474e-02
9.110000000000156384e-04,6.465578424414588632e+00,1.308362889212412727e-01,7.391123823831589890e-02
9.120000000000156627e-04,6.472675656494078389e+00,1.510479499042540197e-01,8.346802883387371974e-02
9.130000000000156870e-04,6.479772888573567258e+00,1.734367560205807846e-01,9.405494263506741781e-02
9.140000000000157113e-04,6.486870120653056127e+00,1.980603713735786808e-01,1.056993893815130758e-01
9.150000000000157356e-04,6.493967352732545883e+00,2.249447650997458692e-01,1.184138091960814376e-01
9.160000000000157599e-04,6.501064584812034752e+00,2.540792664397868994e-01,1.321933339649298822e-01
9.170000000000157843e-04,6.508161816891523621e+00,2.854121621115785490e-01,1.470137045430099376e-01
9.180000000000158086e-04,6.515259048971013378e+00,3.188471031937233913e-01,1.628295700753684960e-01
9.190000000000158329e-04,6.522356281050502247e+00,3.542405903756317143e-01,1.795732965018427274e-01
9.200000000000158572e-04,6.529453513129991116e+00,3.914007927412356258e-01,1.971544048845502717e-01
9.210000000000158815e-04,6.536550745209480873e+00,4.300879246050217097e-01,2.154597457332893540e-01
9.220000000000159058e-04,6.543647977288969741e+00,4.700163564260760873e-01,2.343544926032644637e-01
9.230000000000159301e-04,6.550745209368458610e+00,5.108585699353357379e-01,2.536840071421775922e-01
9.240000000000159544e-04,6.557842441447948367e+00,5.522509860242239554e-01,2.732765892158013910e-01
9.250000000000159787e-04,6.564939673527437236e+00,5.938015998459604816e-01,2.929470812829366722e-01
9.260000000000160030e-04,6.572036905606926105e+00,6.350992555706700404e-01,3.125012480033775297e-01
9.270000000000160273e-04,6.579134137686415862e+00,6.757242891647468053e-01,3.317408028721160473e-01
9.280000000000160516e-04,6.586231369765904731e+00,7.152601682989745413e-01,3.504689067547045456e-01
9.290000000000160759e-04,6.593328601845393599e+00,7.533056713964753071e-01,3.684959220270627167e-01
9.300000000000161002e-04,6.600425833924883356e+00,7.894870803571188977e-01,3.856451741103873454e-01
9.310000000000161246e-04,6.607523066004372225e+00,8.234698204597769022e-01,4.017584527634842084e-01
9.320000000000161489e-04,6.614620298083861094e+00,8.549689718550815831e-01,4.167009811650573825e-01
9.330000000000161732e-04,6.621717530163350851e+00,8.837581036019135361e-01,4.303655933110362986e-01
9.340000000000161975e-04,6.628814762242839720e+00,9.096759446561664131e-01,4.426758901963423476e-01
9.350000000000162218e-04,6.635911994322328589e+00,9.326305049798280233e-01,4.535881918574395377e-01
9.360000000000162461e-04,6.643009226401818346e+00,9.526003895088219764e-01,4.630921635459440688e-01
9.370000000000162704e-04,6.650106458481307214e+00,9.696332007614368864e-01,4.712100665857258397e-01
9.380000000000162947e-04,6.657203690560796971e+00,9.838410925741394308e-01,4.779946632176229615e-01
9.390000000000163190e-04,6.664300922640285840e+00,9.953937061795133934e-01,4.835258844687375102e-01
9.400000000000163433e-04,6.671398154719774709e+00,1.004508878056657339e+00,4.879064448290231226e-01
9.410000000000163676e-04,6.678495386799264466e+00,1.011441644357371494e+00,4.912566515455092375e-01
9.420000000000163919e-04,6.685592618878753335e+00,1.016472168127136033e+00,4.937087042966190609e-01
9.430000000000164162e-04,6.692689850958242204e+00,1.019893274287078100e+00,4.954008088014926203e-01
9.440000000000164405e-04,6.699787083037731961e+00,1.021998288023055812e+00,4.964714330661529340e-01
9.450000000000164649e-04,6.706884315117220829e+00,1.023069833409139040e+00,4.970540166712289487e-01
9.460000000000164892e-04,6.713981547196709698e+00,1.023370163559909951e+00,4.972724031733776751e-01
9.470000000000165135e-04,6.721078779276199455e+00,1.023133468314806116e+00,4.972372065583709477e-01
9.480000000000165378e-04,6.728176011355688324e+00,1.022560450954044242e+00,4.970432497889948897e-01
9.490000000000165621e-04,6.735273243435177193e+00,1.021815294904500959e+00,4.967681329422307668e-01
9.500000000000165864e-04,6.742370475514666950e+00,1.021024969323239828e+00,4.964719072229995533e-01
9.510000000000166107e-04,6.749467707594155819e+00,1.020280663456034187e+00,4.961977560978064195e-01
9.520000000000166350e-04,6.756564939673644687e+00,1.019641006852953113e+00,4.959735220707328640e-01
9.530000000000166593e-04,6.763662171753134444e+00,1.019136636110340444e+00,4.958138721663997717e-01
9.540000000000166836e-04,6.770759403832623313e+00,1.018775615363726406e+00,4.957228699713963627e-01
9.550000000000167079e-04,6.777856635912112182e+00,1.018549209475408945e+00,4.956967182507259762e-01
9.560000000000167322e-04,6.784953867991601939e+00,1.018437543342176621e+00,4.957264525316973369e-01
9.570000000000167565e-04,6.792051100071090808e+00,1.018414751583214706e+00,4.958003996048278017e-01
9.580000000000167808e-04,6.799148332150579677e+00,1.018453320410793062e+00,4.959062610970687013e-01
9.590000000000168051e-04,6.806245564230069434e+00,1.018527435989183161e+00,4.960327355548943551e-01
9.600000000000168295e-04,6.813342796309558302e+00,1.018615268698653598e+00,4.961706470019658921e-01
9.610000000000168538e-04,6.820440028389047171e+00,1.018700228761786342e+00,4.963135981957285114e-01
9.620000000000168781e-04,6.827537260468536928e+00,1.018771316052963227e+00,4.964582082040657762e-01
9.630000000000169024e-04,6.834634492548025797e+00,1.018822748934540945e+00,4.966040233621387134e-01
9.640000000000169267e-04,6.841731724627514666e+00,1.018853090407449535e+00,4.967532065287524334e-01
9.650000000000169510e-04,6.848828956707004423e+00,1.018864095112161694e+00,4.969101120267889748e-01
9.660000000000169753e-04,6.855926188786493292e+00,1.018859481288366009e+00,4.970808444275156557e-01
9.670000000000169996e-04,6.863023420865982160e+00,1.018843793664825359e+00,4.972728810973230384e-01
9.680000000000170239e-04,6.870120652945471917e+00,1.018821473775213704e+00,4.974948147191555758e-01
9.690000000000170482e-04,6.877217885024960786e+00,1.018796201127004641e+00,4.977562464136287002e-01
9.700000000000170725e-04,6.884315117104449655e+00,1.018770519034931210e+00,4.980678359319558601e-01
9.710000000000170968e-04,6.891412349183939412e+00,1.018745718285374302e+00,4.984414952419399247e-01
9.720000000000171211e-04,6.898509581263428281e+00,1.018721923615865332e+00,4.988906972975541976e-01
9.730000000000171454e-04,6.905606813342917150e+00,1.018698313540946643e+00,4.994308634884123688e-01
9.740000000000171698e-04,6.912704045422406907e+00,1.018673402544626017e+00,5.000797907772500661e-01
9.750000000000171941e-04,6.919801277501895775e+00,1.018645323607053843e+00,5.008580817433774257e-01
9.760000000000172184e-04,6.926898509581384644e+00,1.018612064954273366e+00,5.017895460183723344e-01
9.770000000000171343e-04,6.933995741660873513e+00,1.018571634013998084e+00,5.029015481969537626e-01
9.780000000000170501e-04,6.941092973740361494e+00,1.018522140222007710e+00,5.042252836148715112e-01
9.790000000000169660e-04,6.948190205819850362e+00,1.018461803813453859e+00,5.057959682385062550e-01
9.800000000000168819e-04,6.955287437899338343e+00,1.018388908252822578e+00,5.076529315450257762e-01
9.810000000000167978e-04,6.962384669978827212e+00,1.018301718977983938e+00,5.098396017109287914e-01
9.820000000000167137e-04,6.969481902058315193e+00,1.018198391078809273e+00,5.124033709624561395e-01
9.830000000000166296e-04,6.976579134137804061e+00,1.018076884543945182e+00,5.153953264005808332e-01
9.840000000000165455e-04,6.983676366217292042e+00,1.017934899394247195e+00,5.188698289702593502e-01
9.850000000000164613e-04,6.990773598296780911e+00,1.017769835995899541e+00,5.228839214875701247e-01
9.860000000000163772e-04,6.997870830376268891e+00,1.017578779462887884e+00,5.274965466718111173e-01
9.870000000000162931e-04,7.004968062455757760e+00,1.017358502275125920e+00,5.327675585533931946e-01
9.880000000000162090e-04,7.012065294535245741e+00,1.017105476414405407e+00,5.387565157520834980e-01
9.890000000000161249e-04,7.019162526614734610e+00,1.016815885416616716e+00,5.455212529596940030e-01
9.900000000000160408e-04,7.026259758694222590e+00,1.016485627326784158e+00,5.531162372928182247e-01


==> data/1D_solutions_over_time/stability_check_ne256_p3-3_c2-2_outlierfree_rk4_dt4p903881em07_x20.csv <==
time,time_normalized,solid_velocity_cm_per_s,fluid_velocity_cm_per_s
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.903881245202713631e-07,3.480398328745715544e-03,2.293636407033066817e-43,1.239666130204188487e-43
9.807762490405427262e-07,6.960796657491431089e-03,3.647288990027273163e-40,1.723290819616295053e-40
1.471164373560813983e-06,1.044119498623714663e-02,6.116103094499626977e-38,2.889221646448010392e-38
1.961552498081085452e-06,1.392159331498286218e-02,1.766367019722432632e-36,8.344001369569031242e-37
2.451940622601356921e-06,1.740199164372857946e-02,-9.496366384291932819e-35,-4.486137630422225344e-35
2.942328747121628390e-06,2.088238997247429674e-02,-4.656955593778811350e-33,-2.199921083568632153e-33
3.432716871641899859e-06,2.436278830122001055e-02,-1.980896717573605219e-32,-9.356904218786478916e-33
3.923104996162170905e-06,2.784318662996572435e-02,1.471542833600163073e-30,6.951576811370878476e-31
4.413493120682442374e-06,3.132358495871143816e-02,1.570388227976858913e-29,7.418307464021910322e-30
4.903881245202713843e-06,3.480398328745715891e-02,-1.538511713078230835e-28,-7.268060928898645976e-29
5.394269369722985312e-06,3.828438161620287272e-02,-2.314003885393639301e-27,-1.093115502306221705e-27
5.884657494243256781e-06,4.176477994494859347e-02,8.089808887658490711e-27,3.821792128894847017e-27
6.375045618763528250e-06,4.524517827369430728e-02,1.615821207461137694e-25,7.633027001504603839e-26
6.865433743283799719e-06,4.872557660244002109e-02,-3.301100450102935429e-25,-1.559537268722161172e-25
7.355821867804071188e-06,5.220597493118574184e-02,-6.745454736845750271e-24,-3.186505338077303336e-24
7.846209992324341810e-06,5.568637325993144871e-02,1.413014733522995965e-23,6.675411412033572352e-24
8.336598116844612432e-06,5.916677158867716252e-02,1.826953362186528284e-22,8.630364731940937441e-23
8.826986241364883054e-06,6.264716991742287633e-02,-5.292282110775246475e-22,-2.500140587041324290e-22
9.317374365885153675e-06,6.612756824616858320e-02,-3.148272722929864840e-21,-1.487201249171370434e-21
9.807762490405424297e-06,6.960796657491429007e-02,1.398770928638469502e-20,6.607857597707240349e-21
1.029815061492569492e-05,7.308836490365999694e-02,2.797340413543927434e-20,1.321384768180481875e-20
1.078853873944596554e-05,7.656876323240571769e-02,-2.415522709515581730e-19,-1.141088956261273361e-19
1.127892686396623616e-05,8.004916156115142456e-02,7.896188144325857499e-20,3.731086214396317170e-20
1.176931498848650679e-05,8.352955988989713143e-02,2.536046870156372725e-18,1.198007076920668760e-18
1.225970311300677741e-05,8.700995821864283830e-02,-5.603798740197316663e-18,-2.647288223480388131e-18
1.275009123752704803e-05,9.049035654738855905e-02,-1.209317258949931271e-17,-5.712512420136623577e-18
1.324047936204731865e-05,9.397075487613426592e-02,7.028734570713436230e-17,3.320359306351053187e-17
1.373086748656758927e-05,9.745115320487997279e-02,-4.987856078666717858e-17,-2.356465279367418723e-17
1.422125561108785989e-05,1.009315515336256797e-01,-3.875357200465309247e-16,-1.830667118850999194e-16
1.471164373560813052e-05,1.044119498623714004e-01,1.112476293615049921e-15,5.255363705529803707e-16
1.520203186012840114e-05,1.078923481911171073e-01,2.245694374828731605e-17,1.057228612481632830e-17
1.569241998464867345e-05,1.113727465198628280e-01,-6.195415470512843235e-15,-2.926653742790443651e-15
1.618280810916894577e-05,1.148531448486085488e-01,1.258779491446039082e-14,5.946539424729276242e-15
1.667319623368921809e-05,1.183335431773542695e-01,4.126941031707909670e-15,1.949138689292003052e-15
1.716358435820949040e-05,1.218139415060999903e-01,-6.522916499837962504e-14,-3.081368122491594133e-14
1.765397248272976272e-05,1.252943398348457249e-01,1.141098329591888089e-13,5.390615286287862523e-14
1.814436060725003503e-05,1.287747381635914456e-01,3.234279051546535006e-14,1.527506963986871777e-14
1.863474873177030735e-05,1.322551364923371664e-01,-4.940734991834723014e-13,-2.333955786559228945e-13
1.912513685629057967e-05,1.357355348210828871e-01,8.511153491177430668e-13,4.020707452038459071e-13
1.961552498081085198e-05,1.392159331498286079e-01,2.402594607971918816e-14,1.132626067462521795e-14
2.010591310533112430e-05,1.426963314785743286e-01,-2.768503795693629412e-12,-1.307808561407654118e-12
2.059630122985139662e-05,1.461767298073200494e-01,5.107428878599957411e-12,2.412760317440938912e-12
2.108668935437166893e-05,1.496571281360657701e-01,-1.389033121632603844e-12,-6.562944026864636559e-13
2.157707747889194125e-05,1.531375264648114909e-01,-1.155964778500488951e-11,-5.460599100530713772e-12
2.206746560341221356e-05,1.566179247935572116e-01,2.411076768908054560e-11,1.138991383505279229e-11
2.255785372793248588e-05,1.600983231223029324e-01,-1.277333029559639882e-11,-6.034549838527501176e-12
2.304824185245275820e-05,1.635787214510486531e-01,-3.627695829813571097e-11,-1.713647371240522290e-11
2.353862997697303051e-05,1.670591197797943739e-01,8.962911840343257978e-11,4.234051937988586452e-11
2.402901810149330283e-05,1.705395181085400946e-01,-6.508959105289117691e-11,-3.074956589624279891e-11
2.451940622601357514e-05,1.740199164372858431e-01,-8.767300538340918919e-11,-4.141415950799740453e-11
2.500979435053384746e-05,1.775003147660315639e-01,2.692379553880765741e-10,1.271865806253959176e-10
2.550018247505411978e-05,1.809807130947772846e-01,-2.332210754423932300e-10,-1.101765749641568890e-10
2.599057059957439209e-05,1.844611114235230054e-01,-1.718691616839926214e-10,-8.118388675290672627e-11
2.648095872409466441e-05,1.879415097522687261e-01,6.813445937593576489e-10,3.218623797297248527e-10
2.697134684861493672e-05,1.914219080810144469e-01,-6.502881491195184174e-10,-3.072021840978421316e-10
2.746173497313520904e-05,1.949023064097601676e-01,-3.001159992469049510e-10,-1.417579504726083014e-10
2.795212309765548136e-05,1.983827047385058884e-01,1.517713770729764551e-09,7.169555919365482807e-10
2.844251122217575367e-05,2.018631030672516091e-01,-1.502478007985273397e-09,-7.097824068169587377e-10
2.893289934669602599e-05,2.053435013959973299e-01,-5.354618482402827449e-10,-2.529165934487665061e-10
2.942328747121629830e-05,2.088238997247430506e-01,3.081186915646805810e-09,1.455526353234274864e-09
2.991367559573657062e-05,2.123042980534887714e-01,-2.992967091734043862e-09,-1.413900666813624732e-09
3.040406372025684294e-05,2.157846963822344921e-01,-1.085264389174046455e-09,-5.126101424522647665e-10
3.089445184477711525e-05,2.192650947109802129e-01,5.824519368920537934e-09,2.751455127448495999e-09
3.138483996929738757e-05,2.227454930397259336e-01,-5.252716006203235449e-09,-2.481428873497249230e-09
3.187522809381765988e-05,2.262258913684716544e-01,-2.432357087184078390e-09,-1.148922169867174385e-09
3.236561621833793220e-05,2.297062896972173751e-01,1.034829525746557641e-08,4.888459827361779566e-09
3.285600434285820452e-05,2.331866880259631236e-01,-8.170408012099293965e-09,-3.859791983400949466e-09
3.334639246737847683e-05,2.366670863547088444e-01,-5.471978576232686386e-09,-2.584756330580383898e-09
3.383678059189874915e-05,2.401474846834545651e-01,1.729420659805305397e-08,8.169684061446501233e-09
3.432716871641902146e-05,2.436278830122002859e-01,-1.113174448454368322e-08,-5.258811951930933779e-09
3.481755684093929378e-05,2.471082813409460066e-01,-1.158288632659899882e-08,-5.471433935820369038e-09
3.530794496545956610e-05,2.505886796696917274e-01,2.706774636532366209e-08,1.278670110146341118e-08
3.579833308997983841e-05,2.540690779984374204e-01,-1.270791717623227249e-08,-6.003540576005556227e-09
3.628872121450011073e-05,2.575494763271831689e-01,-2.252164136018727064e-08,-1.063876000807774601e-08
3.677910933902038304e-05,2.610298746559288618e-01,3.935868883117411654e-08,1.859299168330172363e-08
3.726949746354065536e-05,2.645102729846746104e-01,-1.040840221492028895e-08,-4.917474145420326178e-09
3.775988558806092768e-05,2.679906713134203589e-01,-4.001602320417874431e-08,-1.890296028601057541e-08
3.825027371258119999e-05,2.714710696421660518e-01,5.251079726913833082e-08,2.480619353801531948e-08
3.874066183710147231e-05,2.749514679709118004e-01,-6.894313076015389530e-10,-3.265452590654942054e-10
3.923104996162174462e-05,2.784318662996574933e-01,-6.497933389830983967e-08,-3.069552580233167996e-08
3.972143808614201694e-05,2.819122646284032419e-01,6.291708511113633177e-08,2.972241625264203562e-08
4.021182621066228926e-05,2.853926629571489348e-01,2.055642028533107238e-08,9.709609915071831609e-09
4.070221433518256157e-05,2.888730612858946833e-01,-9.639300608244910536e-08,-4.553535998246697325e-08
4.119260245970283389e-05,2.923534596146403763e-01,6.474730121134525268e-08,3.058749055898018828e-08
4.168299058422310620e-05,2.958338579433861248e-01,5.686130675847288026e-08,2.685963760637175299e-08
4.217337870874337852e-05,2.993142562721318178e-01,-1.301008736899398055e-07,-6.145918599542806789e-08
4.266376683326365084e-05,3.027946546008775663e-01,5.038597225310161356e-08,2.380387677930812963e-08
4.315415495778392315e-05,3.062750529296232593e-01,1.094063690907436279e-07,5.168161577049950254e-08
4.364454308230419547e-05,3.097554512583690078e-01,-1.579716738832608227e-07,-7.462589332530449064e-08
4.413493120682446778e-05,3.132358495871147008e-01,1.189874489042204189e-08,5.623338019448781740e-09
4.462531933134474010e-05,3.167162479158604493e-01,1.749145381176749190e-07,8.262761184597141202e-08
4.511570745586501242e-05,3.201966462446061423e-01,-1.680239282175884703e-07,-7.937549817185609059e-08
4.560609558038528473e-05,3.236770445733518908e-01,-5.639823058000982117e-08,-2.663930555802689297e-08
4.609648370490555705e-05,3.271574429020976393e-01,2.438495842572620937e-07,1.151928917713278088e-07
4.658687182942582936e-05,3.306378412308433323e-01,-1.460622644991015441e-07,-6.900209883679981934e-08
4.707725995394610168e-05,3.341182395595890808e-01,-1.546065986778755181e-07,-7.303228776589174099e-08
4.756764807846637400e-05,3.375986378883347738e-01,2.998020951547374088e-07,1.416258110077693863e-07
4.805803620298664631e-05,3.410790362170805223e-01,-7.906979894187706709e-08,-3.735639538115589004e-08
4.854842432750691863e-05,3.445594345458262153e-01,-2.739865659677615199e-07,-1.294272144514207236e-07
4.903881245202719094e-05,3.480398328745719638e-01,3.209456792957834496e-07,1.516156618555681942e-07
4.952920057654746326e-05,3.515202312033176568e-01,3.995978331706291018e-08,1.887165959898140569e-08
5.001958870106773558e-05,3.550006295320634053e-01,-3.950053904412883839e-07,-1.865971154628110271e-07
5.050997682558800789e-05,3.584810278608090983e-01,2.840942668265763751e-07,1.342092741812992453e-07
5.100036495010828021e-05,3.619614261895548468e-01,2.067694957632617717e-07,9.767145910579928453e-08
5.149075307462855252e-05,3.654418245183005398e-01,-4.880285333988431273e-07,-2.305428590725912462e-07
5.198114119914882484e-05,3.689222228470462883e-01,1.711703646336651497e-07,8.086656776647492231e-08
5.247152932366909716e-05,3.724026211757919813e-01,4.018070976550655563e-07,1.898069884792292283e-07
5.296191744818936947e-05,3.758830195045377298e-01,-5.176199588265789068e-07,-2.445245117892263637e-07
5.345230557270964179e-05,3.793634178332834228e-01,-2.306340388046359618e-08,-1.088707763514500674e-08
5.394269369722991410e-05,3.828438161620291713e-01,5.893209642433316433e-07,2.783896072517268071e-07
5.443308182175018642e-05,3.863242144907749198e-01,-4.505379879109466785e-07,-2.128384901005144026e-07
5.492346994627045874e-05,3.898046128195206128e-01,-2.840751615634387555e-07,-1.341874444703749501e-07
5.541385807079073105e-05,3.932850111482663613e-01,7.211619515929049745e-07,3.406739102008412410e-07
5.590424619531100337e-05,3.967654094770120543e-01,-2.662623836350222072e-07,-1.257905113868669636e-07
5.639463431983127568e-05,4.002458078057578028e-01,-5.740225827604033906e-07,-2.711584937895932478e-07
5.688502244435154800e-05,4.037262061345034958e-01,7.458543066460269214e-07,3.523426857566644210e-07
5.737541056887182032e-05,4.072066044632492443e-01,3.240254199979883824e-08,1.529546452023699005e-08
5.786579869339209263e-05,4.106870027919949373e-01,-8.339787977433197295e-07,-3.939637034327551690e-07
5.835618681791236495e-05,4.141674011207406858e-01,6.219330870722360145e-07,2.938074186720300766e-07
5.884657494243263726e-05,4.176477994494863788e-01,4.119830177280193648e-07,1.946073718473390034e-07
5.933696306695290958e-05,4.211281977782321273e-01,-9.932086813536681425e-07,-4.691879890075958131e-07
5.982735119147318190e-05,4.246085961069778203e-01,3.328095645414691801e-07,1.572307019014050915e-07
6.031773931599345421e-05,4.280889944357235688e-01,8.076108218381703130e-07,3.815023396426930078e-07
6.080812744051372653e-05,4.315693927644692618e-01,-9.849033609825539809e-07,-4.652705241466521394e-07
6.129851556503399207e-05,4.350497910932149548e-01,-1.009273379557258224e-07,-4.766244926348074972e-08
6.178890368955425761e-05,4.385301894219606478e-01,1.131193608316095721e-06,5.343660937067901805e-07
6.227929181407452315e-05,4.420105877507062853e-01,-7.655434362252609294e-07,-3.616518608732275832e-07
6.276967993859478869e-05,4.454909860794519783e-01,-6.162644554491443568e-07,-2.911058720131748283e-07
6.326006806311505423e-05,4.489713844081976712e-01,1.288612166751770664e-06,6.087367000975514383e-07
6.375045618763531977e-05,4.524517827369433087e-01,-3.331181922825051422e-07,-1.573807652261763980e-07
6.424084431215558531e-05,4.559321810656890017e-01,-1.113115696993502475e-06,-5.258198979336265843e-07
6.473123243667585085e-05,4.594125793944346947e-01,1.203310739393689135e-06,5.684484838921816438e-07
6.522162056119611639e-05,4.628929777231803322e-01,2.614976093901412194e-07,1.235111485098606904e-07
6.571200868571638193e-05,4.663733760519260252e-01,-1.471489377662811877e-06,-6.951208690543859961e-07
6.620239681023664747e-05,4.698537743806717182e-01,8.410184519995168661e-07,3.973104490240689604e-07
6.669278493475691301e-05,4.733341727094173557e-01,9.150594940206580288e-07,4.322526963839786781e-07
6.718317305927717854e-05,4.768145710381630487e-01,-1.578431978453298743e-06,-7.456491208446354145e-07
6.767356118379744408e-05,4.802949693669087416e-01,2.287662740588650707e-07,1.080901037824954558e-07
6.816394930831770962e-05,4.837753676956543791e-01,1.487079454194532052e-06,7.024783130995747012e-07
6.865433743283797516e-05,4.872557660244000721e-01,-1.359528362707925189e-06,-6.422496095992879150e-07
6.914472555735824070e-05,4.907361643531457651e-01,-5.384442247112958306e-07,-2.543358322084373461e-07
6.963511368187850624e-05,4.942165626818914026e-01,1.829393072896967311e-06,8.641952092437176443e-07
7.012550180639877178e-05,4.976969610106370956e-01,-8.081430108185454249e-07,-3.817856049528525296e-07
7.061588993091903732e-05,5.011773593393827886e-01,-1.310604506071159910e-06,-6.191050247432647855e-07
7.110627805543930286e-05,5.046577576681284816e-01,1.831296211153163528e-06,8.651057054578520456e-07
7.159666617995956840e-05,5.081381559968741746e-01,4.496704909707061168e-09,2.097935652470722475e-09
7.208705430447983394e-05,5.116185543256197565e-01,-1.946620723264739326e-06,-9.195656208371259059e-07
7.257744242900009948e-05,5.150989526543654495e-01,1.444420603680333028e-06,6.823569976926724051e-07
7.306783055352036502e-05,5.185793509831111425e-01,1.086540084636171110e-06,5.132541056776554564e-07
7.355821867804063056e-05,5.220597493118568355e-01,-2.313941505576360273e-06,-1.093093406507299649e-06
7.404860680256089610e-05,5.255401476406025285e-01,4.516300649475603481e-08,2.135164173337778806e-08
7.453899492708116164e-05,5.290205459693481105e-01,2.241968474991086650e-06,1.059056946074220039e-06
7.502938305160142718e-05,5.325009442980938035e-01,4.802942719842916218e-07,2.269123038826555014e-07
7.551977117612169272e-05,5.359813426268394965e-01,-9.403981116802317849e-07,-4.441061282870062161e-07
7.601015930064195826e-05,5.394617409555851895e-01,-7.781868509475958816e-06,-3.676223168104947200e-06
7.650054742516222380e-05,5.429421392843308825e-01,-7.238964767470122184e-06,-3.420184530474741942e-06
7.699093554968248934e-05,5.464225376130765754e-01,3.359286305259705327e-05,1.586909097182848271e-05
7.748132367420275488e-05,5.499029359418221574e-01,6.423580971601417942e-05,3.034676352838033936e-05
7.797171179872302042e-05,5.533833342705678504e-01,-6.513030140799641588e-05,-3.076461384429360449e-05
7.846209992324328596e-05,5.568637325993135434e-01,-3.385396722185850553e-04,-1.599295450453714186e-04
7.895248804776355150e-05,5.603441309280592364e-01,-2.500954226687124586e-04,-1.181625322637495121e-04
7.944287617228381704e-05,5.638245292568049294e-01,9.115053324337917115e-04,4.305808436760370328e-04
7.993326429680408258e-05,5.673049275855506224e-01,2.640854060428512225e-03,1.247586410533982858e-03
8.042365242132434812e-05,5.707853259142962044e-01,1.662079392225062225e-03,7.853160672503371222e-04
8.091404054584461366e-05,5.742657242430418973e-01,-6.642441202122627460e-03,-3.137767539606839753e-03
8.140442867036487920e-05,5.777461225717875903e-01,-2.144514179934110809e-02,-1.013101955916725222e-02
8.189481679488514474e-05,5.812265209005332833e-01,-2.738700857818912593e-02,-1.293892453228602871e-02
8.238520491940541028e-05,5.847069192292789763e-01,7.690899826968205025e-03,3.631151482849942318e-03
8.287559304392567582e-05,5.881873175580246693e-01,1.198980044961713287e-01,5.663938269422513772e-02
8.336598116844594136e-05,5.916677158867702513e-01,3.239961641850990781e-01,1.530624926724038493e-01
8.385636929296620690e-05,5.951481142155159443e-01,5.924661716985974991e-01,2.799036155193680431e-01
8.434675741748647244e-05,5.986285125442616373e-01,8.588288658016640653e-01,4.057595525275823345e-01
8.483714554200673798e-05,6.021089108730073303e-01,1.049573222652371740e+00,4.959025238444485506e-01
8.532753366652700352e-05,6.055893092017530233e-01,1.125462176471749842e+00,5.317933814299570239e-01
8.581792179104726906e-05,6.090697075304987163e-01,1.102559486178952941e+00,5.210163904446667438e-01
8.630830991556753460e-05,6.125501058592442982e-01,1.037269691660137605e+00,4.902140753597322709e-01
8.679869804008780013e-05,6.160305041879899912e-01,9.874061120820749604e-01,4.666967320514560091e-01
8.728908616460806567e-05,6.195109025167356842e-01,9.790111748154657345e-01,4.627678703641325830e-01
8.777947428912833121e-05,6.229913008454813772e-01,1.001155211182263471e+00,4.732658046710458422e-01
8.826986241364859675e-05,6.264716991742270702e-01,1.026389769900253990e+00,4.852246512223875596e-01
8.876025053816886229e-05,6.299520975029727632e-01,1.035826343777033420e+00,4.897212768349668011e-01
8.925063866268912783e-05,6.334324958317183452e-01,1.029482117876313607e+00,4.867631568861837676e-01
8.974102678720939337e-05,6.369128941604640382e-01,1.018976802455007435e+00,4.818390024317288356e-01
9.023141491172965891e-05,6.403932924892097311e-01,1.014138396197248992e+00,4.795915630900974280e-01
9.072180303624992445e-05,6.438736908179554241e-01,1.016166826304021775e+00,4.805879385041001983e-01
9.121219116077018999e-05,6.473540891467011171e-01,1.020335039321665471e+00,4.825952667863881995e-01
9.170257928529045553e-05,6.508344874754468101e-01,1.022306365060348998e+00,4.835649148761810290e-01
9.219296740981072107e-05,6.543148858041923921e-01,1.021484210666511627e+00,4.832149509271369547e-01
9.268335553433098661e-05,6.577952841329380851e-01,1.019866546441269062e+00,4.824891372219449748e-01
9.317374365885125215e-05,6.612756824616837781e-01,1.019200867593311077e+00,4.822129890074209335e-01
9.366413178337151769e-05,6.647560807904294711e-01,1.019591768155151179e+00,4.824359576538933547e-01
9.415451990789178323e-05,6.682364791191751641e-01,1.020183877684139873e+00,4.827539948207533738e-01
9.464490803241204877e-05,6.717168774479208571e-01,1.020368024000538609e+00,4.828793246552587348e-01
9.513529615693231431e-05,6.751972757766664390e-01,1.020180905160278595e+00,4.828292666469227723e-01
9.562568428145257985e-05,6.786776741054121320e-01,1.019966099294932871e+00,4.827661183573216386e-01
9.611607240597284539e-05,6.821580724341578250e-01,1.019935191422759457e+00,4.827898354217363686e-01
9.660646053049311093e-05,6.856384707629035180e-01,1.020025086527063696e+00,4.828706177949269041e-01
9.709684865501337647e-05,6.891188690916492110e-01,1.020083512732750330e+00,4.829365346734822984e-01
9.758723677953364201e-05,6.925992674203949040e-01,1.020073956762514555e+00,4.829703355073760029e-01
9.807762490405390755e-05,6.960796657491404860e-01,1.020044900035986579e+00,4.829949205368657683e-01
9.856801302857417309e-05,6.995600640778861790e-01,1.020026001772382784e+00,4.830243005086852226e-01
9.905840115309443863e-05,7.030404624066318719e-01,1.020027281655877083e+00,4.830632097894504429e-01
9.954878927761470417e-05,7.065208607353775649e-01,1.020043134377744742e+00,4.831090008571808925e-01
1.000391774021349697e-04,7.100012590641232579e-01,1.020045810413934717e+00,4.831485646900757214e-01
1.005295655266552352e-04,7.134816573928689509e-01,1.020033780065344065e+00,4.831811785627537770e-01
1.010199536511755008e-04,7.169620557216145329e-01,1.020032286437067226e+00,4.832187670714234162e-01
1.015103417756957663e-04,7.204424540503602259e-01,1.020035789423163530e+00,4.832587129912057078e-01
1.020007299002160319e-04,7.239228523791059189e-01,1.020030063089312655e+00,4.832942963335179476e-01
1.024911180247362974e-04,7.274032507078516119e-01,1.020029402467019342e+00,4.833322700917498382e-01
1.029815061492565629e-04,7.308836490365973049e-01,1.020033969967476750e+00,4.833727107023497727e-01
1.034718942737768285e-04,7.343640473653429979e-01,1.020027828380330570e+00,4.834080895608768857e-01
1.039622823982970940e-04,7.378444456940885798e-01,1.020023278509801568e+00,4.834442177056600398e-01
1.044526705228173596e-04,7.413248440228342728e-01,1.020028964107885017e+00,4.834851782080644700e-01
1.049430586473376251e-04,7.448052423515799658e-01,1.020026407615827413e+00,4.835222423206786413e-01
1.054334467718578906e-04,7.482856406803256588e-01,1.020019339683012838e+00,4.835571726189810682e-01
1.059238348963781562e-04,7.517660390090713518e-01,1.020023499563742719e+00,4.835974041186734684e-01
1.064142230208984217e-04,7.552464373378170448e-01,1.020024197811116640e+00,4.836359974456526656e-01
1.069046111454186873e-04,7.587268356665626268e-01,1.020016078742157717e+00,4.836704228396503380e-01
1.073949992699389528e-04,7.622072339953083198e-01,1.020017716061078605e+00,4.837094544159179499e-01
1.078853873944592183e-04,7.656876323240540128e-01,1.020021390309879594e+00,4.837494453104238534e-01
1.083757755189794839e-04,7.691680306527997057e-01,1.020013782903907540e+00,4.837841040618843236e-01
1.088661636434997494e-04,7.726484289815453987e-01,1.020012020915364026e+00,4.838215215254560442e-01
1.093565517680200150e-04,7.761288273102910917e-01,1.020017519715409327e+00,4.838623660655421155e-01
1.098469398925402805e-04,7.796092256390366737e-01,1.020012061402475689e+00,4.838980317003214182e-01
1.103373280170605460e-04,7.830896239677823667e-01,1.020006976630890572e+00,4.839338711809157978e-01
1.108277161415808116e-04,7.865700222965280597e-01,1.020012643323559232e+00,4.839747867764731537e-01
1.113181042661010771e-04,7.900504206252737527e-01,1.020010408432872273e+00,4.840119668192743307e-01
1.118084923906213427e-04,7.935308189540194457e-01,1.020002897059873348e+00,4.840466516489589921e-01
1.122988805151416082e-04,7.970112172827651387e-01,1.020007016356630380e+00,4.840868280056123685e-01
1.127892686396618737e-04,8.004916156115107206e-01,1.020008306438751511e+00,4.841256649379841459e-01
1.132796567641821393e-04,8.039720139402564136e-01,1.019999891700320793e+00,4.841599146802249565e-01
1.137700448887024048e-04,8.074524122690021066e-01,1.020001096754483250e+00,4.841987060899715090e-01
1.142604330132226704e-04,8.109328105977477996e-01,1.020005328405537259e+00,4.842389243296476020e-01
1.147508211377429359e-04,8.144132089264934926e-01,1.019997791938105136e+00,4.842735806143614874e-01
1.152412092622632014e-04,8.178936072552391856e-01,1.019995429404095377e+00,4.843106784213861982e-01
1.157315973867834670e-04,8.213740055839847676e-01,1.020001265918655253e+00,4.843516465467336274e-01
1.162219855113037325e-04,8.248544039127304606e-01,1.019996195473628742e+00,4.843874594493550734e-01
1.167123736358239981e-04,8.283348022414761536e-01,1.019990504038142287e+00,4.844229763877609951e-01
1.172027617603442636e-04,8.318152005702218466e-01,1.019996182953732289e+00,4.844638618063322189e-01
1.176931498848645291e-04,8.352955988989675395e-01,1.019994564755567712e+00,4.845012972071491841e-01
1.181835380093847947e-04,8.387759972277131215e-01,1.019986629849938264e+00,4.845357460012035267e-01
1.186739261339050602e-04,8.422563955564588145e-01,1.019990405635618602e+00,4.845757241542084648e-01
1.191643142584253258e-04,8.457367938852045075e-01,1.019992362431158872e+00,4.846148401155323526e-01
1.196547023829455913e-04,8.492171922139502005e-01,1.019983851859961987e+00,4.846490086510676920e-01
1.201450905074658568e-04,8.526975905426958935e-01,1.019984442833606453e+00,4.846874740319247477e-01
1.206354786319861224e-04,8.561779888714415865e-01,1.019989190257253986e+00,4.847278999633446994e-01
1.211258667565063879e-04,8.596583872001871685e-01,1.019981934990161099e+00,4.847626531160117991e-01
1.216162548810266535e-04,8.631387855289328614e-01,1.019978857610807754e+00,4.847993773032212017e-01
1.221066430055469190e-04,8.666191838576785544e-01,1.019984894039650092e+00,4.848404039888960515e-01
1.225970311300671981e-04,8.700995821864243585e-01,1.019980420678350708e+00,4.848764630735213910e-01
1.230874192545874772e-04,8.735799805151701625e-01,1.019974122449721410e+00,4.849116574536240787e-01
1.235778073791077563e-04,8.770603788439158555e-01,1.019979606797090543e+00,4.849524149970434461e-01
1.240681955036280354e-04,8.805407771726616595e-01,1.019978742646939107e+00,4.849901705968671095e-01
1.245585836281483145e-04,8.840211755014074635e-01,1.019970495937416288e+00,4.850244361202619148e-01
1.250489717526685936e-04,8.875015738301531565e-01,1.019973717683329228e+00,4.850641166987292863e-01
1.255393598771888726e-04,8.909819721588989605e-01,1.019976372257090258e+00,4.851035265296802512e-01
1.260297480017091517e-04,8.944623704876447645e-01,1.019967953471638378e+00,4.851377026284048322e-01
1.265201361262294308e-04,8.979427688163904575e-01,1.019967773692498580e+00,4.851757679686499181e-01
1.270105242507497099e-04,9.014231671451362615e-01,1.019972955928281078e+00,4.852163631921192488e-01
1.275009123752699890e-04,9.049035654738820655e-01,1.019966191280197387e+00,4.852513119616452819e-01
1.279913004997902681e-04,9.083839638026278696e-01,1.019962339215575664e+00,4.852876342639934060e-01
1.284816886243105472e-04,9.118643621313735625e-01,1.019968408119565018e+00,4.853286407009576031e-01
1.289720767488308263e-04,9.153447604601193666e-01,1.019964702993041872e+00,4.853650272338250193e-01
1.294624648733511054e-04,9.188251587888651706e-01,1.019957849490919166e+00,4.853999235936706791e-01
1.299528529978713845e-04,9.223055571176108636e-01,1.019962935253472702e+00,4.854404566316794511e-01
1.304432411223916636e-04,9.257859554463566676e-01,1.019962910324931915e+00,4.854785720828738160e-01
1.309336292469119427e-04,9.292663537751024716e-01,1.019954497246830627e+00,4.855127226221245262e-01
1.314240173714322218e-04,9.327467521038481646e-01,1.019956983492772640e+00,4.855520201698710903e-01
1.319144054959525008e-04,9.362271504325939686e-01,1.019960312633234834e+00,4.855917138630931884e-01
1.324047936204727799e-04,9.397075487613397726e-01,1.019952181021417159e+00,4.856259907926918085e-01
1.328951817449930590e-04,9.431879470900855766e-01,1.019951123196211507e+00,4.856636054608249875e-01
1.333855698695133381e-04,9.466683454188312696e-01,1.019956617895731554e+00,4.857043109842215656e-01
1.338759579940336172e-04,9.501487437475770736e-01,1.019950531973306429e+00,4.857395425660905319e-01
1.343663461185538963e-04,9.536291420763228777e-01,1.019945901457052218e+00,4.857754605862513175e-01
1.348567342430741754e-04,9.571095404050685707e-01,1.019951818605105309e+00,4.858163611840076168e-01
1.353471223675944545e-04,9.605899387338143747e-01,1.019949008045158090e+00,4.858531376593085982e-01
1.358375104921147336e-04,9.640703370625601787e-01,1.019941697935137892e+00,4.858877845305532572e-01
1.363278986166350127e-04,9.675507353913058717e-01,1.019946193779929455e+00,4.859280015542282727e-01
1.368182867411552918e-04,9.710311337200516757e-01,1.019947037538906587e+00,4.859664867063172022e-01
1.373086748656755709e-04,9.745115320487974797e-01,1.019938628961350791e+00,4.860005989754005995e-01
1.377990629901958499e-04,9.779919303775431727e-01,1.019940236899662178e+00,4.860394460591651034e-01
1.382894511147161290e-04,9.814723287062889767e-01,1.019944165708717154e+00,4.860793936527387782e-01
1.387798392392364081e-04,9.849527270350347807e-01,1.019936512772920523e+00,4.861138692458122357e-01
1.392702273637566872e-04,9.884331253637805847e-01,1.019934523412866056e+00,4.861510108214147641e-01
1.397606154882769663e-04,9.919135236925262777e-01,1.019940175483413647e+00,4.861917474918627802e-01
1.402510036127972454e-04,9.953939220212720818e-01,1.019934925299663009e+00,4.862273242775656534e-01
1.407413917373175245e-04,9.988743203500178858e-01,1.019929567031144568e+00,4.862628537529961048e-01
1.412317798618378036e-04,1.002354718678763579e+00,1.019935142778713333e+00,4.863035633882440423e-01
1.417221679863580827e-04,1.005835117007509494e+00,1.019933302147967513e+00,4.863407824098901489e-01
1.422125561108783618e-04,1.009315515336255187e+00,1.019925672913950976e+00,4.863752620627487255e-01
1.427029442353986409e-04,1.012795913665000880e+00,1.019929411006445630e+00,4.864150849931329068e-01
1.431933323599189200e-04,1.016276311993746795e+00,1.019931098364111222e+00,4.864539067942790784e-01
1.436837204844391991e-04,1.019756710322492488e+00,1.019922880002766652e+00,4.864880379991053938e-01
1.441741086089594781e-04,1.023237108651238181e+00,1.019923512981512737e+00,4.865263752187347635e-01
1.446644967334797572e-04,1.026717506979984096e+00,1.019927921354389477e+00,4.865665414109390241e-01
1.451548848580000363e-04,1.030197905308729789e+00,1.019920921763824984e+00,4.866013455915960684e-01
1.456452729825203154e-04,1.033678303637475482e+00,1.019918000787994883e+00,4.866380507660832966e-01
1.461356611070405945e-04,1.037158701966221397e+00,1.019923633672358276e+00,4.866787232654105622e-01
1.466260492315608736e-04,1.040639100294967090e+00,1.019919338473847414e+00,4.867146371645006964e-01
1.471164373560811527e-04,1.044119498623712783e+00,1.019913354023719299e+00,4.867497534879999810e-01
1.476068254806014318e-04,1.047599896952458698e+00,1.019918406399910715e+00,4.867901710604837229e-01
1.480972136051217109e-04,1.051080295281204391e+00,1.019917556078578036e+00,4.868279163786851660e-01
1.485876017296419900e-04,1.054560693609950084e+00,1.019909769912329400e+00,4.868624268128114996e-01
1.490779898541622691e-04,1.058041091938695999e+00,1.019912612943075336e+00,4.869018606257113357e-01
1.495683779786825482e-04,1.061521490267441692e+00,1.019915069541475816e+00,4.869409217201399187e-01
1.500587661032028273e-04,1.065001888596187385e+00,1.019907233969023608e+00,4.869749866329564636e-01
1.505491542277231063e-04,1.068482286924933300e+00,1.019906850624891170e+00,4.870126335005567353e-01
1.510395423522433854e-04,1.071962685253678993e+00,1.019911584299152185e+00,4.870529531571640147e-01
1.515299304767636645e-04,1.075443083582424908e+00,1.019905380145310625e+00,4.870883723576737157e-01
1.520203186012839436e-04,1.078923481911170601e+00,1.019901569662392093e+00,4.871249523291619199e-01
1.525107067258042227e-04,1.082403880239916294e+00,1.019906992785130750e+00,4.871655873305396067e-01
1.530010948503245018e-04,1.085884278568662209e+00,1.019903732150951425e+00,4.872016600106198192e-01
1.534914829748447809e-04,1.089364676897407902e+00,1.019897277028881666e+00,4.872359891117996056e-01
1.539818710993650600e-04,1.092845075226153595e+00,1.019901654946280933e+00,4.872757059990049378e-01
1.544722592238853391e-04,1.096325473554899510e+00,1.019901762084406194e+00,4.873140743391705110e-01
1.549626473484056182e-04,1.099805871883645203e+00,1.019893979649543425e+00,4.873492797839807378e-01
1.554530354729258973e-04,1.103286270212390896e+00,1.019895807917504227e+00,4.873889338883110045e-01
1.559434235974461764e-04,1.106766668541136811e+00,1.019898907435403235e+00,4.874283369085292694e-01
1.564338117219664555e-04,1.110247066869882504e+00,1.019891653568283374e+00,4.874617994646119890e-01
1.569241998464867345e-04,1.113727465198628197e+00,1.019890298027567255e+00,4.874977006213845332e-01
1.574145879710070136e-04,1.117207863527374112e+00,1.019895206087724215e+00,4.875374244221571951e-01
1.579049760955272927e-04,1.120688261856119805e+00,1.019889896301735099e+00,4.875739451188683127e-01
1.583953642200475718e-04,1.124168660184865498e+00,1.019885239252382281e+00,4.876118921218516866e-01
1.588857523445678509e-04,1.127649058513611413e+00,1.019890213798436029e+00,4.876538478674312671e-01
1.593761404690881300e-04,1.131129456842357106e+00,1.019888004927619329e+00,4.876902444525351710e-01
1.598665285936084091e-04,1.134609855171102799e+00,1.019881309490146437e+00,4.877222413241778520e-01
1.603569167181286882e-04,1.138090253499848714e+00,1.019884972574382376e+00,4.877587542937639742e-01
1.608473048426489673e-04,1.141570651828594407e+00,1.019886012128541353e+00,4.877963990527672822e-01
1.613376929671692464e-04,1.145051050157340100e+00,1.019878370307863324e+00,4.878336669524303004e-01
1.618280810916895255e-04,1.148531448486086015e+00,1.019879000816623860e+00,4.878769459687677945e-01
1.623184692162098046e-04,1.152011846814831708e+00,1.019882467744220644e+00,4.879197430432830607e-01
1.628088573407300837e-04,1.155492245143577623e+00,1.019875948544129551e+00,4.879526707503344940e-01
1.632992454652503627e-04,1.158972643472323316e+00,1.019873825715988058e+00,4.879829027801013686e-01
1.637896335897706418e-04,1.162453041801069009e+00,1.019878933797715881e+00,4.880164820916934598e-01
1.642800217142909209e-04,1.165933440129814924e+00,1.019874694546271554e+00,4.880515435158996329e-01
1.647704098388112000e-04,1.169413838458560617e+00,1.019869200551016375e+00,4.880941870430913210e-01
1.652607979633314791e-04,1.172894236787306310e+00,1.019873255891894148e+00,4.881451687066555856e-01
1.657511860878517582e-04,1.176374635116052225e+00,1.019871813204457300e+00,4.881885774878029216e-01
1.662415742123720373e-04,1.179855033444797918e+00,1.019865078878517739e+00,4.882178741613077966e-01
1.667319623368923164e-04,1.183335431773543611e+00,1.019868279032564828e+00,4.882421259558107351e-01
1.672223504614125955e-04,1.186815830102289526e+00,1.019870599524312249e+00,4.882670543202888291e-01
1.677127385859328746e-04,1.190296228431035219e+00,1.019863484350350902e+00,4.883011363300899799e-01
1.682031267104531537e-04,1.193776626759780912e+00,1.019862622746143810e+00,4.883555081946703291e-01
1.686935148349734328e-04,1.197257025088526827e+00,1.019865617733827001e+00,4.884186304470439222e-01
1.691839029594937119e-04,1.200737423417272520e+00,1.019859395202304064e+00,4.884654428929454117e-01
1.696742910840139909e-04,1.204217821746018213e+00,1.019856644047780314e+00,4.884888945487757539e-01
1.701646792085342700e-04,1.207698220074764128e+00,1.019862523757002926e+00,4.884968267416275878e-01
1.706550673330545491e-04,1.211178618403509821e+00,1.019860383285560390e+00,4.885048634391055966e-01
1.711454554575748282e-04,1.214659016732255514e+00,1.019854668425630884e+00,4.885406935573848308e-01
1.716358435820951073e-04,1.218139415061001429e+00,1.019857059742627525e+00,4.886160997650889071e-01
1.721262317066153864e-04,1.221619813389747122e+00,1.019854917715147691e+00,4.887023228985936663e-01
1.726166198311356655e-04,1.225100211718493037e+00,1.019847129288454113e+00,4.887598772105299361e-01
1.731070079556559446e-04,1.228580610047238730e+00,1.019849849891980575e+00,4.887707661140091586e-01
1.735973960801762237e-04,1.232061008375984423e+00,1.019854839918371336e+00,4.887434739920877291e-01
1.740877842046965028e-04,1.235541406704730338e+00,1.019850502843892226e+00,4.887207659372311275e-01
1.745781723292167819e-04,1.239021805033476031e+00,1.019849225742235133e+00,4.887596948112116202e-01
1.750685604537370610e-04,1.242502203362221724e+00,1.019850445262194150e+00,4.888717034278325935e-01
1.755589485782573401e-04,1.245982601690967639e+00,1.019841779186198227e+00,4.890049062436728766e-01
1.760493367027776191e-04,1.249463000019713332e+00,1.019835946998271181e+00,4.890878721583149513e-01
1.765397248272978982e-04,1.252943398348459025e+00,1.019842263125026349e+00,4.890742591580918841e-01
1.770301129518181773e-04,1.256423796677204940e+00,1.019845124607047238e+00,4.889804590381516269e-01
1.775205010763384564e-04,1.259904195005950633e+00,1.019843645611630656e+00,4.888998759329660215e-01
1.780108892008587355e-04,1.263384593334696326e+00,1.019846703469500904e+00,4.889370764672446024e-01
1.785012773253790146e-04,1.266864991663442241e+00,1.019841983041013034e+00,4.891115221266811863e-01
1.789916654498992937e-04,1.270345389992187934e+00,1.019827885813043844e+00,4.893368471756019411e-01
1.794820535744195728e-04,1.273825788320933627e+00,1.019824642889664013e+00,4.894746372400221590e-01
1.799724416989398519e-04,1.277306186649679542e+00,1.019831038455951466e+00,4.894231510159735010e-01
1.804628298234601310e-04,1.280786584978425235e+00,1.019834672111875395e+00,4.892139149208916127e-01
1.809532179479804101e-04,1.284266983307170928e+00,1.019841469515602173e+00,4.890215976548585308e-01
1.814436060725006892e-04,1.287747381635916843e+00,1.019846429861219761e+00,4.890357880340288066e-01
1.819339941970209683e-04,1.291227779964662536e+00,1.019833282398841190e+00,4.893089338520902887e-01
1.824243823215412473e-04,1.294708178293408229e+00,1.019814796098732490e+00,4.897025033058059473e-01
1.829147704460615264e-04,1.298188576622154145e+00,1.019810218537528401e+00,4.899556575445858098e-01
1.834051585705818055e-04,1.301668974950899837e+00,1.019813820114410685e+00,4.898648622814724685e-01
1.838955466951020846e-04,1.305149373279645753e+00,1.019824040201096294e+00,4.894708539296384053e-01
1.843859348196223637e-04,1.308629771608391446e+00,1.019843163010612397e+00,4.890677194872968814e-01
1.848763229441426428e-04,1.312110169937137139e+00,1.019849746385388389e+00,4.889998504260261170e-01
1.853667110686629219e-04,1.315590568265883054e+00,1.019831647817354359e+00,4.894064608250744963e-01
1.858570991931832010e-04,1.319070966594628747e+00,1.019807090229386759e+00,4.900816384744540732e-01
1.863474873177034801e-04,1.322551364923374440e+00,1.019784571641479731e+00,4.905653038580555791e-01
1.868378754422237592e-04,1.326031763252120355e+00,1.019766723898454241e+00,4.904694981250703467e-01
1.873282635667440383e-04,1.329512161580866048e+00,1.019785242708783457e+00,4.898120584427311797e-01
1.878186516912643174e-04,1.332992559909611741e+00,1.019870298604028447e+00,4.890617504938851168e-01
1.883090398157845965e-04,1.336472958238357656e+00,1.020001150282587643e+00,4.888309660590327566e-01
1.887994279403048755e-04,1.339953356567103349e+00,1.020066474206135609e+00,4.893995745000631614e-01
1.892898160648251546e-04,1.343433754895849042e+00,1.019818824560549508e+00,4.903928307396568931e-01
1.897802041893454337e-04,1.346914153224594957e+00,1.019017786142103477e+00,4.909609318728946903e-01
1.902705923138657128e-04,1.350394551553340650e+00,1.017927047789870310e+00,4.905102676600665013e-01
1.907609804383859919e-04,1.353874949882086343e+00,1.017855717292769135e+00,4.895113098759109604e-01
1.912513685629062710e-04,1.357355348210832258e+00,1.021052891287475228e+00,4.896407408536688211e-01
1.917417566874265501e-04,1.360835746539577951e+00,1.029219279729569170e+00,4.927153944564276467e-01
1.922321448119468292e-04,1.364316144868323644e+00,1.040389714502561347e+00,4.985058644693044494e-01
1.927225329364671083e-04,1.367796543197069559e+00,1.045375041007840622e+00,5.024879889120431598e-01
1.932129210609873874e-04,1.371276941525815252e+00,1.026549810153821962e+00,4.952954937997168239e-01
1.937033091855076665e-04,1.374757339854561167e+00,9.617482329839074362e-01,4.652312832729407210e-01
1.941936973100279456e-04,1.378237738183306860e+00,8.336791750438979909e-01,4.036044151719092032e-01
1.946840854345482247e-04,1.381718136512052553e+00,6.414842147160071395e-01,3.106590335639913825e-01
1.951744735590685037e-04,1.385198534840798468e+00,4.079133396543573320e-01,1.986175419531925890e-01
1.956648616835887828e-04,1.388678933169544161e+00,1.759639267414434549e-01,8.909980420267477053e-02
1.961552498081090619e-04,1.392159331498289854e+00,-6.017320349604171614e-03,5.110661777282692053e-03
1.966456379326293410e-04,1.395639729827035769e+00,-1.045537627614090415e-01,-3.875085126403664953e-02
1.971360260571496201e-04,1.399120128155781462e+00,-1.159686625649812564e-01,-4.260211600128115117e-02
1.976264141816698992e-04,1.402600526484527155e+00,-6.720507411943019149e-02,-2.038883460301092396e-02
1.981168023061901783e-04,1.406080924813273070e+00,-1.446333094407004083e-03,7.841304752513711396e-03
1.986071904307104574e-04,1.409561323142018763e+00,4.337383074124635113e-02,2.598067473247497525e-02
1.990975785552307365e-04,1.413041721470764456e+00,5.088513132377064235e-02,2.840875495592643310e-02
1.995879666797510156e-04,1.416522119799510371e+00,2.893697355710992195e-02,1.978194312954853484e-02
2.000783548042712947e-04,1.420002518128256064e+00,-1.021879725534305221e-03,9.261279063285934518e-03
2.005687429287915738e-04,1.423482916457001757e+00,-1.959482975672633895e-02,3.653999265959930083e-03
2.010591310533118529e-04,1.426963314785747672e+00,-1.999198490038058690e-02,3.962146272166047235e-03
2.015495191778321319e-04,1.430443713114493365e+00,-8.307266100155835664e-03,6.778067440959291250e-03
2.020399073023524110e-04,1.433924111443239058e+00,4.087399319071992158e-03,8.340348146788040956e-03
2.025302954268726901e-04,1.437404509771984973e+00,9.211370079119342996e-03,7.657248877075301455e-03
2.030206835513929692e-04,1.440884908100730666e+00,6.428660773027310670e-03,6.564631973612169644e-03
2.035110716759132483e-04,1.444365306429476359e+00,4.349177333013310581e-04,7.318179330790193157e-03
2.040014598004335274e-04,1.447845704758222274e+00,-3.645895062100740474e-03,1.016350353356244851e-02
2.044918479249538065e-04,1.451326103086967967e+00,-3.821076128048721439e-03,1.299990308371769612e-02
2.049822360494740856e-04,1.454806501415713882e+00,-1.447039936058985973e-03,1.322879234860764586e-02
2.054726241739943647e-04,1.458286899744459575e+00,8.982402138203856787e-04,1.005080018269184292e-02
2.059630122985146438e-04,1.461767298073205268e+00,1.632998165622266641e-03,5.300662781230065269e-03
2.064534004230349229e-04,1.465247696401951183e+00,9.052660806592899593e-04,2.202437557942164489e-03
2.069437885475552020e-04,1.468728094730696876e+00,-1.905511219300327062e-04,3.037896278152442051e-03
2.074341766720754811e-04,1.472208493059442569e+00,-7.794536462610735655e-04,7.495716107104357859e-03
2.079245647965957601e-04,1.475688891388188484e+00,-7.164664279412636099e-04,1.286248471961208562e-02
2.084149529211160392e-04,1.479169289716934177e+00,-3.546871695001529144e-04,1.580551811742863036e-02
2.089053410456363183e-04,1.482649688045679870e+00,-6.969735557817326307e-05,1.447519017946010886e-02
2.093957291701565974e-04,1.486130086374425785e+00,2.921548528481263032e-05,9.605223327690096818e-03
2.098861172946768765e-04,1.489610484703171478e+00,4.469392214386368341e-05,4.008326275971287912e-03
2.103765054191971556e-04,1.493090883031917171e+00,5.982972219302929578e-05,8.776861583267951683e-04
2.108668935437174347e-04,1.496571281360663086e+00,4.290405186922258878e-05,1.982563115298702563e-03
2.113572816682377138e-04,1.500051679689408779e+00,-6.054682897538716775e-05,6.755573543617067987e-03
2.118476697927579929e-04,1.503532078018154472e+00,-2.381350375587185553e-04,1.265537006813354307e-02
2.123380579172782720e-04,1.507012476346900387e+00,-4.007965789619292638e-04,1.653763513288484394e-02
2.128284460417985511e-04,1.510492874675646080e+00,-4.299346522354757869e-04,1.629664160994749242e-02
2.133188341663188302e-04,1.513973273004391773e+00,-2.768937222684585901e-04,1.193314570403655739e-02
2.138092222908391093e-04,1.517453671333137688e+00,-2.219192702269115946e-05,5.560702767979479322e-03
2.142996104153593883e-04,1.520934069661883381e+00,1.898347518547395443e-04,3.933114177294568491e-04
2.147899985398796674e-04,1.524414467990629296e+00,2.461380209190064026e-04,-8.264976218512855646e-04
2.152803866643999465e-04,1.527894866319374989e+00,1.065585467125095519e-04,2.767335290929200109e-03
2.157707747889202256e-04,1.531375264648120682e+00,-1.701725380339027594e-04,9.634808035083184535e-03
2.162611629134405047e-04,1.534855662976866597e+00,-4.401601274670272090e-04,1.646944738956300155e-02
2.167515510379607838e-04,1.538336061305612290e+00,-5.629821843043391087e-04,1.974661275236619731e-02
2.172419391624810629e-04,1.541816459634357983e+00,-4.747723632818451854e-04,1.749953150171434935e-02
2.177323272870013420e-04,1.545296857963103898e+00,-2.015351497126501826e-04,1.044822643528377573e-02
2.182227154115216211e-04,1.548777256291849591e+00,1.372967294066365120e-04,1.825433862809802341e-03
2.187131035360419002e-04,1.552257654620595284e+00,3.675402051593114902e-04,-4.098738835378049929e-03
2.192034916605621793e-04,1.555738052949341199e+00,3.642838736419412018e-04,-4.109933435044703029e-03
2.196938797850824584e-04,1.559218451278086892e+00,1.187131646438492269e-04,2.251930100632494602e-03
2.201842679096027375e-04,1.562698849606832585e+00,-2.700825256061434548e-04,1.228319946180145630e-02
2.206746560341230165e-04,1.566179247935578500e+00,-6.247182961286847427e-04,2.129245799793756666e-02
2.211650441586432956e-04,1.569659646264324193e+00,-7.617363802545013343e-04,2.481314534480773965e-02
2.216554322831635747e-04,1.573140044593069886e+00,-6.010790382004081375e-04,2.076894701166027632e-02
2.221458204076838538e-04,1.576620442921815801e+00,-2.056916065076401512e-04,1.056167416955502286e-02
2.226362085322041329e-04,1.580100841250561494e+00,2.611078934842627104e-04,-1.447247803321545165e-03
2.231265966567244120e-04,1.583581239579307187e+00,5.917441806892034589e-04,-9.840189120270221787e-03
2.236169847812446911e-04,1.587061637908053102e+00,6.181351132717229644e-04,-1.054189849773457324e-02
2.241073729057649702e-04,1.590542036236798795e+00,3.077290145986391590e-04,-2.650857593996688161e-03
2.245977610302852493e-04,1.594022434565544488e+00,-2.228699138227859932e-04,1.103098600753787267e-02
2.250881491548055284e-04,1.597502832894290403e+00,-7.656251106666279093e-04,2.497439476944454326e-02
2.255785372793258075e-04,1.600983231223036096e+00,-1.083399997233701947e-03,3.304021401547267700e-02
2.260689254038460866e-04,1.604463629551782011e+00,-1.000080100392961285e-03,3.093894789326749606e-02
2.265593135283663657e-04,1.607944027880527704e+00,-4.996134609441090424e-04,1.815967216623413233e-02
2.270497016528866447e-04,1.611424426209273397e+00,2.553177935384176155e-04,-1.282644820252976103e-03
2.275400897774069238e-04,1.614904824538019312e+00,9.686995713872842244e-04,-1.958928089343715817e-02
2.280304779019272029e-04,1.618385222866765005e+00,1.270304410268408533e-03,-2.724587250459695534e-02
2.285208660264474820e-04,1.621865621195510698e+00,8.209646353600178349e-04,-1.576713353278505481e-02
2.290112541509677611e-04,1.625346019524256613e+00,-5.658661551842716214e-04,1.976004038092094017e-02
2.295016422754880402e-04,1.628826417853002306e+00,-2.877704780225236007e-03,7.914072160637260211e-02
2.299920304000083193e-04,1.632306816181747999e+00,-5.914965860221160256e-03,1.570434488491437852e-01
2.304824185245285984e-04,1.635787214510493914e+00,-9.325139556115295825e-03,2.444446920101187304e-01
2.309728066490488775e-04,1.639267612839239607e+00,-1.269616981113752194e-02,3.309705063389998259e-01
2.314631947735691566e-04,1.642748011167985300e+00,-1.567201669707061693e-02,4.073363091243579204e-01
2.319535828980894357e-04,1.646228409496731215e+00,-1.800839326815610597e-02,4.671846846239041673e-01
2.324439710226097148e-04,1.649708807825476908e+00,-1.959525092475333796e-02,5.079043486028285148e-01
2.329343591471299939e-04,1.653189206154222601e+00,-2.047062867458967345e-02,5.304182623143152142e-01
2.334247472716502729e-04,1.656669604482968516e+00,-2.077889063335534858e-02,5.382567205653427944e-01
2.339151353961705520e-04,1.660150002811714209e+00,-2.070372366687542667e-02,5.363012128122679467e-01
2.344055235206908311e-04,1.663630401140459902e+00,-2.043685824561920425e-02,5.295263871388244947e-01
2.348959116452111102e-04,1.667110799469205817e+00,-2.014522139778301968e-02,5.220086934378499466e-01
2.353862997697313893e-04,1.670591197797951510e+00,-1.992718656489612244e-02,5.163549653283521224e-01
2.358766878942516684e-04,1.674071596126697425e+00,-1.981661257581784907e-02,5.135803861857708430e-01
2.363670760187719475e-04,1.677551994455443118e+00,-1.980958383267979531e-02,5.134028868314877148e-01
2.368574641432922266e-04,1.681032392784188811e+00,-1.986789246024139172e-02,5.148202793857826753e-01
2.373478522678125057e-04,1.684512791112934726e+00,-1.994055957603617368e-02,5.167191843932354978e-01
2.378382403923327848e-04,1.687993189441680419e+00,-2.000057763638349306e-02,5.182971707910107861e-01
2.383286285168530639e-04,1.691473587770426112e+00,-2.003929859306731107e-02,5.192145818655857781e-01
2.388190166413733430e-04,1.694953986099172027e+00,-2.005057095389078947e-02,5.195016252236412946e-01
2.393094047658936221e-04,1.698434384427917720e+00,-2.004225093948398817e-02,5.193490866889554081e-01
2.397997928904139011e-04,1.701914782756663413e+00,-2.002891536012178786e-02,5.189524436333368129e-01
2.402901810149341802e-04,1.705395181085409329e+00,-2.001157072308037965e-02,5.184688051113721663e-01
2.407805691394544593e-04,1.708875579414155021e+00,-1.999185098220694623e-02,5.180275808124871206e-01
2.412709572639747384e-04,1.712355977742900714e+00,-1.998138115133635956e-02,5.177381189883921708e-01
2.417613453884950175e-04,1.715836376071646630e+00,-1.998119990040538724e-02,5.176683293837701649e-01
2.422517335130152966e-04,1.719316774400392323e+00,-1.998431598495460648e-02,5.177975156655718614e-01
2.427421216375355757e-04,1.722797172729138016e+00,-1.999182410417443129e-02,5.180057313441586153e-01
2.432325097620558548e-04,1.726277571057883931e+00,-2.000013595706735814e-02,5.181443074907040591e-01
2.437228978865761339e-04,1.729757969386629624e+00,-1.999883782363985965e-02,5.181306088356586459e-01
2.442132860110963859e-04,1.733238367715375317e+00,-1.999160007166466552e-02,5.179899895549596733e-01
2.447036741356166650e-04,1.736718766044121010e+00,-1.998781595546432824e-02,5.178276845365398229e-01
2.451940622601369441e-04,1.740199164372866703e+00,-1.998526630022901332e-02,5.177464681818080283e-01
2.456844503846572231e-04,1.743679562701612618e+00,-1.998362868099613082e-02,5.177641645429778006e-01
2.461748385091775022e-04,1.747159961030358311e+00,-1.998698669273589815e-02,5.178101500900178511e-01
2.466652266336977813e-04,1.750640359359104004e+00,-1.998846203976753499e-02,5.178007520301419753e-01
2.471556147582180604e-04,1.754120757687849919e+00,-1.998275634643778553e-02,5.177105667598193017e-01
2.476460028827383395e-04,1.757601156016595612e+00,-1.997821802047804185e-02,5.175874325037002066e-01
2.481363910072586186e-04,1.761081554345341305e+00,-1.997783202392616753e-02,5.175111824620923784e-01
2.486267791317788977e-04,1.764561952674087220e+00,-1.997679817062242985e-02,5.175207335657492358e-01
2.491171672562991768e-04,1.768042351002832913e+00,-1.997789414466272576e-02,5.175745960830833159e-01
2.496075553808194559e-04,1.771522749331578606e+00,-1.998124800107296817e-02,5.175922030891840775e-01
2.500979435053397350e-04,1.775003147660324521e+00,-1.997853566440800643e-02,5.175280367027629280e-01
2.505883316298600141e-04,1.778483545989070214e+00,-1.997187208483961612e-02,5.174056269396133390e-01
2.510787197543802932e-04,1.781963944317815907e+00,-1.996972476008787578e-02,5.172970198691480004e-01
2.515691078789005723e-04,1.785444342646561822e+00,-1.996950017616275913e-02,5.172641154059315349e-01
2.520594960034208513e-04,1.788924740975307515e+00,-1.996877098099305789e-02,5.173012216160801646e-01
2.525498841279411304e-04,1.792405139304053430e+00,-1.997129957610674356e-02,5.173397952541108902e-01
2.530402722524614095e-04,1.795885537632799123e+00,-1.997237683778141717e-02,5.173146904868450857e-01
2.535306603769816886e-04,1.799365935961544816e+00,-1.996683286289877013e-02,5.172186864909772419e-01
2.540210485015019677e-04,1.802846334290290731e+00,-1.996211079441939304e-02,5.171030381263864717e-01
2.545114366260222468e-04,1.806326732619036424e+00,-1.996201217005640072e-02,5.170357972432790827e-01
2.550018247505425259e-04,1.809807130947782117e+00,-1.996140747959362916e-02,5.170432156867392770e-01
2.554922128750628050e-04,1.813287529276528032e+00,-1.996167155266554555e-02,5.170830295759266670e-01
2.559826009995830841e-04,1.816767927605273725e+00,-1.996412343002904391e-02,5.170855929390097971e-01
2.564729891241033632e-04,1.820248325934019418e+00,-1.996179548839482204e-02,5.170186360974746709e-01
2.569633772486236423e-04,1.823728724262765333e+00,-1.995563490947259433e-02,5.169097053987066204e-01
2.574537653731439214e-04,1.827209122591511026e+00,-1.995376681258367868e-02,5.168204078272042867e-01
2.579441534976642005e-04,1.830689520920256719e+00,-1.995423337840394190e-02,5.167964820517485514e-01
2.584345416221844795e-04,1.834169919249002634e+00,-1.995341565265217054e-02,5.168252495135450264e-01
2.589249297467047586e-04,1.837650317577748327e+00,-1.995473594343014079e-02,5.168456072316470751e-01
2.594153178712250377e-04,1.841130715906494020e+00,-1.995540451601036241e-02,5.168074100777062529e-01
2.599057059957453168e-04,1.844611114235239935e+00,-1.995039769132216090e-02,5.167143425699233239e-01
2.603960941202655959e-04,1.848091512563985628e+00,-1.994592587828818153e-02,5.166150474071258270e-01
2.608864822447858750e-04,1.851571910892731321e+00,-1.994626083349161291e-02,5.165629631197565796e-01
2.613768703693061541e-04,1.855052309221477236e+00,-1.994617974789959780e-02,5.165712949600927972e-01
2.618672584938264332e-04,1.858532707550222929e+00,-1.994574911928048699e-02,5.165977858206943774e-01
2.623576466183467123e-04,1.862013105878968622e+00,-1.994721800592160615e-02,5.165844972350952524e-01
2.628480347428669914e-04,1.865493504207714537e+00,-1.994511848504466542e-02,5.165126563072455212e-01
2.633384228673872705e-04,1.868973902536460230e+00,-1.993944408415071479e-02,5.164142279413741488e-01
2.638288109919075496e-04,1.872454300865206145e+00,-1.993775723124433658e-02,5.163415575817147385e-01
2.643191991164278287e-04,1.875934699193951838e+00,-1.993876929403391382e-02,5.163255072430810166e-01
2.648095872409481077e-04,1.879415097522697531e+00,-1.993796428436540868e-02,5.163469219887084627e-01
2.652999753654683868e-04,1.882895495851443446e+00,-1.993823358095998810e-02,5.163515814725199160e-01
2.657903634899886659e-04,1.886375894180189139e+00,-1.993848731739997909e-02,5.163027535517467070e-01
2.662807516145089450e-04,1.889856292508934832e+00,-1.993405476537763593e-02,5.162133076274573185e-01
2.667711397390292241e-04,1.893336690837680747e+00,-1.992987091715135023e-02,5.161289213124344855e-01
2.672615278635495032e-04,1.896817089166426440e+00,-1.993047623016550723e-02,5.160896995845979385e-01
2.677519159880697823e-04,1.900297487495172133e+00,-1.993082067043987909e-02,5.160975370202197654e-01
2.682423041125900614e-04,1.903777885823918048e+00,-1.992981722354979224e-02,5.161112100827486282e-01
2.687326922371103405e-04,1.907258284152663741e+00,-1.993035578784257966e-02,5.160840942214981464e-01
2.692230803616306196e-04,1.910738682481409434e+00,-1.992847183732038285e-02,5.160091783262273912e-01
2.697134684861508987e-04,1.914219080810155349e+00,-1.992336581471506121e-02,5.159212501405578966e-01
2.702038566106711778e-04,1.917699479138901042e+00,-1.992181888042598298e-02,5.158634559805479469e-01
2.706942447351914569e-04,1.921179877467646735e+00,-1.992319883595381619e-02,5.158532800054878020e-01
2.711846328597117359e-04,1.924660275796392650e+00,-1.992242301444482194e-02,5.158667231409270748e-01
2.716750209842320150e-04,1.928140674125138343e+00,-1.992176575293466700e-02,5.158570519969357671e-01
2.721654091087522941e-04,1.931621072453884036e+00,-1.992160566768264376e-02,5.157998814037711988e-01
2.726557972332725732e-04,1.935101470782629951e+00,-1.991778272779253303e-02,5.157152411456199514e-01
2.731461853577928523e-04,1.938581869111375644e+00,-1.991394326037248044e-02,5.156447855733004015e-01
2.736365734823131314e-04,1.942062267440121559e+00,-1.991467727778642796e-02,5.156161554664024926e-01
2.741269616068334105e-04,1.945542665768867252e+00,-1.991532402732374210e-02,5.156218168760900999e-01
2.746173497313536896e-04,1.949023064097612945e+00,-1.991385193692787881e-02,5.156229978477923082e-01
2.751077378558739687e-04,1.952503462426358860e+00,-1.991354016405054092e-02,5.155842275262536578e-01
2.755981259803942478e-04,1.955983860755104553e+00,-1.991186907422571456e-02,5.155084065418851225e-01
2.760885141049145269e-04,1.959464259083850246e+00,-1.990740325238271255e-02,5.154311893630115771e-01
2.765789022294348060e-04,1.962944657412596161e+00,-1.990596512191008388e-02,5.153863595093061134e-01
2.770692903539550851e-04,1.966425055741341854e+00,-1.990752827559213317e-02,5.153796856665713300e-01
2.775596784784753641e-04,1.969905454070087547e+00,-1.990676773194653693e-02,5.153843051423170341e-01
2.780500666029956432e-04,1.973385852398833462e+00,-1.990531872342893305e-02,5.153617561918545364e-01
2.785404547275159223e-04,1.976866250727579155e+00,-1.990477389590682156e-02,5.152988322702128920e-01
2.790308428520362014e-04,1.980346649056324848e+00,-1.990158698995812131e-02,5.152204144282674925e-01
2.795212309765564805e-04,1.983827047385070763e+00,-1.989814204494856631e-02,5.151628538177527306e-01
2.800116191010767596e-04,1.987307445713816456e+00,-1.989887325999989062e-02,5.151422782955606960e-01
2.805020072255970387e-04,1.990787844042562149e+00,-1.989968226899566095e-02,5.151439029768922762e-01
2.809923953501173178e-04,1.994268242371308064e+00,-1.989783497393322192e-02,5.151329927501502315e-01
2.814827834746375969e-04,1.997748640700053757e+00,-1.989678076691889924e-02,5.150849703881512642e-01
2.819731715991578760e-04,2.001229039028799672e+00,-1.989532660633317601e-02,5.150105691637379968e-01
2.824635597236781551e-04,2.004709437357545365e+00,-1.989155031989000427e-02,5.149441912635558394e-01
2.829539478481984342e-04,2.008189835686291058e+00,-1.989019227331954159e-02,5.149101606799102449e-01
2.834443359727187133e-04,2.011670234015036751e+00,-1.989175873180341544e-02,5.149044628188228501e-01
2.839347240972389923e-04,2.015150632343782444e+00,-1.989098481619328354e-02,5.148995266327223153e-01
2.844251122217592714e-04,2.018631030672528581e+00,-1.988889182222093599e-02,5.148658231940204111e-01
2.849155003462795505e-04,2.022111429001274274e+00,-1.988801495228960034e-02,5.147998898189740657e-01
2.854058884707998296e-04,2.025591827330019967e+00,-1.988547180887621085e-02,5.147289970389954394e-01
2.858962765953201087e-04,2.029072225658765660e+00,-1.988245206184372643e-02,5.146829965539527763e-01
2.863866647198403878e-04,2.032552623987511353e+00,-1.988306043247191346e-02,5.146677360354968700e-01
2.868770528443606669e-04,2.036033022316257046e+00,-1.988389098591137466e-02,5.146635828972527804e-01
2.873674409688809460e-04,2.039513420645003183e+00,-1.988175969303045826e-02,5.146413243866020393e-01
2.878578290934012251e-04,2.042993818973748876e+00,-1.988009574192231566e-02,5.145866837808660277e-01
2.883482172179215042e-04,2.046474217302494569e+00,-1.987886345217555056e-02,5.145159271767244524e-01
2.888386053424417833e-04,2.049954615631240262e+00,-1.987579342741611910e-02,5.144601630553482519e-01
2.893289934669620624e-04,2.053435013959985955e+00,-1.987448308586677731e-02,5.144344684866140049e-01
2.898193815914823415e-04,2.056915412288732092e+00,-1.987588834493299317e-02,5.144272754419593197e-01
2.903097697160026205e-04,2.060395810617477785e+00,-1.987507073069336855e-02,5.144124398734170045e-01
2.908001578405228996e-04,2.063876208946223478e+00,-1.987249367049823134e-02,5.143696625155961266e-01
2.912905459650431787e-04,2.067356607274969171e+00,-1.987135467866251587e-02,5.143034479897232725e-01
2.917809340895634578e-04,2.070837005603714864e+00,-1.986943796402736162e-02,5.142410034191802204e-01
2.922713222140837369e-04,2.074317403932460557e+00,-1.986684723306321454e-02,5.142048141015401752e-01
2.927617103386040160e-04,2.077797802261206694e+00,-1.986722736839500320e-02,5.141920589822343013e-01
2.932520984631242951e-04,2.081278200589952387e+00,-1.986795209872908169e-02,5.141807580618841245e-01
2.937424865876445742e-04,2.084758598918698080e+00,-1.986563047042841368e-02,5.141483788702958524e-01
2.942328747121648533e-04,2.088238997247443773e+00,-1.986350703291289710e-02,5.140898917324512318e-01
2.947232628366851324e-04,2.091719395576189466e+00,-1.986249628724904431e-02,5.140246631503431196e-01
2.952136509612054115e-04,2.095199793904935159e+00,-1.986011160969525582e-02,5.139787701773683715e-01
2.957040390857256906e-04,2.098680192233681296e+00,-1.985881125480136455e-02,5.139587131522453944e-01
2.961944272102459697e-04,2.102160590562426989e+00,-1.985991637459547793e-02,5.139478321930867066e-01
2.966848153347662487e-04,2.105640988891172682e+00,-1.985903307610778143e-02,5.139233190550760444e-01
2.971752034592865278e-04,2.109121387219918375e+00,-1.985613939597678443e-02,5.138738776638943628e-01
2.976655915838068069e-04,2.112601785548664068e+00,-1.985481667872243672e-02,5.138098881595586365e-01
2.981559797083270860e-04,2.116082183877409761e+00,-1.985348044489463476e-02,5.137562425396693389e-01
2.986463678328473651e-04,2.119562582206155898e+00,-1.985129374987835288e-02,5.137277025238302652e-01
2.991367559573676442e-04,2.123042980534901591e+00,-1.985135972357874451e-02,5.137147630294509604e-01
2.996271440818879233e-04,2.126523378863647284e+00,-1.985187607461202236e-02,5.136955143791195333e-01
3.001175322064082024e-04,2.130003777192392977e+00,-1.984946135251636906e-02,5.136547539907166948e-01
3.006079203309284815e-04,2.133484175521138670e+00,-1.984703599825678524e-02,5.135951621090926178e-01
3.010983084554487606e-04,2.136964573849884808e+00,-1.984623549490993621e-02,5.135367945763684716e-01
3.015886965799690397e-04,2.140444972178630501e+00,-1.984447752201998899e-02,5.134994586562563468e-01
3.020790847044893188e-04,2.143925370507376194e+00,-1.984314621084543734e-02,5.134822567375494362e-01
3.025694728290095979e-04,2.147405768836121887e+00,-1.984384663710556801e-02,5.134659861342405485e-01
3.030598609535298769e-04,2.150886167164867580e+00,-1.984289039160302276e-02,5.134326597464449193e-01
3.035502490780501560e-04,2.154366565493613273e+00,-1.983984731269218538e-02,5.133791665751397115e-01
3.040406372025704351e-04,2.157846963822359410e+00,-1.983841790610213485e-02,5.133194711124733356e-01
3.045310253270907142e-04,2.161327362151105103e+00,-1.983758726842197589e-02,5.132742981891320611e-01
3.050214134516109933e-04,2.164807760479850796e+00,-1.983575387692990133e-02,5.132509387814946367e-01
3.055118015761312724e-04,2.168288158808596489e+00,-1.983544472957295829e-02,5.132354626064457026e-01
3.060021897006515515e-04,2.171768557137342182e+00,-1.983568290889601432e-02,5.132081611852461478e-01
3.064925778251718306e-04,2.175248955466087875e+00,-1.983327360231230269e-02,5.131611893077662190e-01
3.069829659496921097e-04,2.178729353794834012e+00,-1.983069929036235246e-02,5.131029920426866120e-01
3.074733540742123888e-04,2.182209752123579705e+00,-1.983008250997634475e-02,5.130521186724247285e-01
3.079637421987326679e-04,2.185690150452325398e+00,-1.982885950718130119e-02,5.130215082266322835e-01
3.084541303232529470e-04,2.189170548781071091e+00,-1.982745801263678664e-02,5.130045056692618122e-01
3.089445184477732260e-04,2.192650947109816784e+00,-1.982768990890695915e-02,5.129818047933752956e-01
3.094349065722935051e-04,2.196131345438562477e+00,-1.982667048774298599e-02,5.129411431061112747e-01
3.099252946968137842e-04,2.199611743767308614e+00,-1.982363519659289738e-02,5.128862129915512380e-01
3.104156828213340633e-04,2.203092142096054307e+00,-1.982216539065319305e-02,5.128322550589583528e-01
3.109060709458543424e-04,2.206572540424800000e+00,-1.982173975193370075e-02,5.127945478016715519e-01
3.113964590703746215e-04,2.210052938753545693e+00,-1.982019028578549044e-02,5.127737821976813271e-01
3.118868471948949006e-04,2.213533337082291386e+00,-1.981947496132904427e-02,5.127539622994854440e-01
3.123772353194151797e-04,2.217013735411037523e+00,-1.981940156512999873e-02,5.127192298882248256e-01
3.128676234439354588e-04,2.220494133739783216e+00,-1.981709222548274502e-02,5.126684732053435889e-01
3.133580115684557379e-04,2.223974532068528909e+00,-1.981450539350322615e-02,5.126137087273175963e-01
3.138483996929760170e-04,2.227454930397274602e+00,-1.981402883113995983e-02,5.125701977222172356e-01
3.143387878174962961e-04,2.230935328726020295e+00,-1.981322469056951210e-02,5.125441148038289985e-01
3.148291759420165752e-04,2.234415727054765988e+00,-1.981172187926965450e-02,5.125250144889482717e-01
3.153195640665368542e-04,2.237896125383512125e+00,-1.981146490125530041e-02,5.124956007343675068e-01
3.158099521910571333e-04,2.241376523712257818e+00,-1.981040735936775293e-02,5.124495654818388424e-01
3.163003403155774124e-04,2.244856922041003511e+00,-1.980751656373429259e-02,5.123955795942244373e-01
3.167907284400976915e-04,2.248337320369749204e+00,-1.980605452662936167e-02,5.123480505658668527e-01
3.172811165646179706e-04,2.251817718698494897e+00,-1.980591430551557897e-02,5.123162202544933042e-01
3.177715046891382497e-04,2.255298117027240590e+00,-1.980457050095017074e-02,5.122955814942268260e-01
3.182618928136585288e-04,2.258778515355986727e+00,-1.980345088582255442e-02,5.122703151485392681e-01
3.187522809381788079e-04,2.262258913684732420e+00,-1.980306782150880601e-02,5.122294304432954970e-01
3.192426690626990870e-04,2.265739312013478113e+00,-1.980094188436291869e-02,5.121773373154901998e-01
3.197330571872193661e-04,2.269219710342223806e+00,-1.979845229643264343e-02,5.121273987868369959e-01
3.202234453117396452e-04,2.272700108670969499e+00,-1.979805684765880563e-02,5.120903884900488423e-01
3.207138334362599243e-04,2.276180506999715636e+00,-1.979754275234563848e-02,5.120664925413349611e-01
3.212042215607802034e-04,2.279660905328461329e+00,-1.979592179643549846e-02,5.120435665876217346e-01
3.216946096853004824e-04,2.283141303657207022e+00,-1.979519760072248613e-02,5.120079171992906186e-01
3.221849978098207615e-04,2.286621701985952715e+00,-1.979413704797831214e-02,5.119587421219834455e-01
3.226753859343410406e-04,2.290102100314698408e+00,-1.979149751683006650e-02,5.119076179931847381e-01
3.231657740588613197e-04,2.293582498643444101e+00,-1.979006918135558374e-02,5.118664198627782547e-01
3.236561621833815988e-04,2.297062896972190238e+00,-1.979008546661470413e-02,5.118384852545710961e-01
3.241465503079018779e-04,2.300543295300935931e+00,-1.978887084002615634e-02,5.118158717211755970e-01
3.246369384324221570e-04,2.304023693629681624e+00,-1.978738179731410335e-02,5.117848380937297659e-01
3.251273265569424361e-04,2.307504091958427317e+00,-1.978672076823011564e-02,5.117395713033450200e-01
3.256177146814627152e-04,2.310984490287173010e+00,-1.978484284293630102e-02,5.116883542185965972e-01
3.261081028059829943e-04,2.314464888615918703e+00,-1.978252673273060702e-02,5.116438777942303728e-01
3.265984909305032734e-04,2.317945286944664840e+00,-1.978214234317753756e-02,5.116119120684115007e-01
3.270888790550235525e-04,2.321425685273410533e+00,-1.978178977691086651e-02,5.115879796887445874e-01
3.275792671795438316e-04,2.324906083602156226e+00,-1.978005264139152258e-02,5.115602184540459785e-01
3.280696553040641106e-04,2.328386481930901919e+00,-1.977891901508359307e-02,5.115194702127414672e-01
3.285600434285843897e-04,2.331866880259647612e+00,-1.977789307502990715e-02,5.114694002365629544e-01
3.290504315531046688e-04,2.335347278588393305e+00,-1.977557475345240179e-02,5.114224107959650656e-01
3.295408196776249479e-04,2.338827676917139442e+00,-1.977418365771650005e-02,5.113867216083797240e-01
3.300312078021452270e-04,2.342308075245885135e+00,-1.977422965345143266e-02,5.113605600013978458e-01
3.305215959266655061e-04,2.345788473574630828e+00,-1.977307921097615218e-02,5.113344443987237753e-01
3.310119840511857852e-04,2.349268871903376521e+00,-1.977128496742627806e-02,5.112980809403300242e-01
3.315023721757060643e-04,2.352749270232122214e+00,-1.977039846156350422e-02,5.112504558027402002e-01
3.319927603002263434e-04,2.356229668560868351e+00,-1.976880764551305555e-02,5.112018562333355831e-01
3.324831484247466225e-04,2.359710066889614044e+00,-1.976670520429141265e-02,5.111627062212019679e-01
3.329735365492669016e-04,2.363190465218359737e+00,-1.976625823769115678e-02,5.111339529209595334e-01
3.334639246737871807e-04,2.366670863547105430e+00,-1.976595148646542732e-02,5.111081296513992900e-01
3.339543127983074598e-04,2.370151261875851123e+00,-1.976412047333792055e-02,5.110752985864795983e-01
3.344447009228277388e-04,2.373631660204596816e+00,-1.976266166691832693e-02,5.110310563229572001e-01
3.349350890473480179e-04,2.377112058533342953e+00,-1.976170220617451401e-02,5.109820803227517194e-01
3.354254771718682970e-04,2.380592456862088646e+00,-1.975973517084439121e-02,5.109397570675147104e-01
3.359158652963885761e-04,2.384072855190834339e+00,-1.975836621213956229e-02,5.109081942981816837e-01
3.364062534209088552e-04,2.387553253519580032e+00,-1.975832890762094923e-02,5.108818142632618464e-01
3.368966415454291343e-04,2.391033651848325725e+00,-1.975719624201627278e-02,5.108513772709888379e-01
3.373870296699494134e-04,2.394514050177071418e+00,-1.975518315990956036e-02,5.108107531155201553e-01
3.378774177944696925e-04,2.397994448505817555e+00,-1.975413346702865891e-02,5.107627733261683733e-01
3.383678059189899716e-04,2.401474846834563248e+00,-1.975283916787437533e-02,5.107178909201037786e-01
3.388581940435102507e-04,2.404955245163308941e+00,-1.975095671537015207e-02,5.106832502866948120e-01
3.393485821680305298e-04,2.408435643492054634e+00,-1.975037887806457143e-02,5.106557696866174112e-01
3.398389702925508089e-04,2.411916041820800327e+00,-1.975002519838611054e-02,5.106267698635360563e-01
3.403293584170710880e-04,2.415396440149546020e+00,-1.974814092771123158e-02,5.105893597901620673e-01
3.408197465415913670e-04,2.418876838478292157e+00,-1.974645544449294896e-02,5.105434421138312917e-01
3.413101346661116461e-04,2.422357236807037850e+00,-1.974558129708726961e-02,5.104970645384766526e-01
3.418005227906319252e-04,2.425837635135783543e+00,-1.974395724926090306e-02,5.104592053205528890e-01
3.422909109151522043e-04,2.429318033464529236e+00,-1.974258357604583708e-02,5.104300638890373332e-01
3.427812990396724834e-04,2.432798431793274929e+00,-1.974237386427054458e-02,5.104018540523163061e-01
3.432716871641927625e-04,2.436278830122021066e+00,-1.974123439571683764e-02,5.103670167450409245e-01
3.437620752887130416e-04,2.439759228450766759e+00,-1.973910083684659450e-02,5.103236206758827720e-01
3.442524634132333207e-04,2.443239626779512452e+00,-1.973794919107163537e-02,5.102770056388242770e-01
3.447428515377535998e-04,2.446720025108258145e+00,-1.973693108048134304e-02,5.102362226580204885e-01
3.452332396622738789e-04,2.450200423437003838e+00,-1.973524755536248954e-02,5.102047772973190565e-01
3.457236277867941580e-04,2.453680821765749531e+00,-1.973448312367484872e-02,5.101767975712017122e-01
3.462140159113144371e-04,2.457161220094495668e+00,-1.973401567757592651e-02,5.101440183157691655e-01
3.467044040358347162e-04,2.460641618423241361e+00,-1.973213104019120798e-02,5.101030947085505307e-01
3.471947921603549952e-04,2.464122016751987054e+00,-1.973032931893079628e-02,5.100572531832363588e-01
3.476851802848752743e-04,2.467602415080732747e+00,-1.972956424569017111e-02,5.100143332132590634e-01
3.481755684093955534e-04,2.471082813409478440e+00,-1.972825074755803210e-02,5.099801119226454738e-01
3.486659565339158325e-04,2.474563211738224133e+00,-1.972678212970904038e-02,5.099516670198720458e-01
3.491563446584361116e-04,2.478043610066970270e+00,-1.972619148971174394e-02,5.099206494178747384e-01
3.496467327829563907e-04,2.481524008395715963e+00,-1.972493255194455314e-02,5.098820484140234033e-01
3.501371209074766698e-04,2.485004406724461656e+00,-1.972304777355704530e-02,5.098373979636825482e-01
3.506275090319969489e-04,2.488484805053207349e+00,-1.972278013963653723e-02,5.097929309557561739e-01
3.511178971565172280e-04,2.491965203381953042e+00,-1.972312641791451604e-02,5.097554101904624435e-01
3.516082852810375071e-04,2.495445601710698735e+00,-1.972105307006717309e-02,5.097258568255130795e-01
3.520986734055577862e-04,2.498926000039444872e+00,-1.971518732903418739e-02,5.096983135912935836e-01
3.525890615300780653e-04,2.502406398368190565e+00,-1.970532027071991016e-02,5.096662082417597883e-01
3.530794496545983444e-04,2.505886796696936258e+00,-1.969779983487807140e-02,5.096258734814660407e-01
3.535698377791186234e-04,2.509367195025681951e+00,-1.971181302691921503e-02,5.095740687544383363e-01
3.540602259036389025e-04,2.512847593354427644e+00,-1.976603670976053231e-02,5.095088612190427080e-01
3.545506140281591816e-04,2.516327991683173781e+00,-1.984686354258148600e-02,5.094383464125596950e-01
3.550410021526794607e-04,2.519808390011919474e+00,-1.987562354786231306e-02,5.093947187981779923e-01
3.555313902771997398e-04,2.523288788340665167e+00,-1.970245685370378488e-02,5.094418207124800091e-01
3.560217784017200189e-04,2.526769186669410860e+00,-1.918582592142675791e-02,5.096439508755142844e-01
3.565121665262402980e-04,2.530249584998156553e+00,-1.840138243025072479e-02,5.099694488530831515e-01
3.570025546507605771e-04,2.533729983326902246e+00,-1.791215673726538615e-02,5.101592161367731748e-01
3.574929427752808562e-04,2.537210381655648384e+00,-1.888978176635897066e-02,5.096631176681940545e-01
3.579833308998011353e-04,2.540690779984394077e+00,-2.277914610268763282e-02,5.077953798075892644e-01
3.584737190243214144e-04,2.544171178313139770e+00,-3.023877633366515300e-02,5.042381348692328569e-01
3.589641071488416935e-04,2.547651576641885462e+00,-3.940538746019738026e-02,4.998674295722134175e-01
3.594544952733619726e-04,2.551131974970631155e+00,-4.409394798075795541e-02,4.976072733657004310e-01
3.599448833978822516e-04,2.554612373299376848e+00,-3.304958192607236611e-02,5.027810995870529709e-01
3.604352715224025307e-04,2.558092771628122986e+00,8.566916812088428562e-03,5.224043527089060612e-01
3.609256596469228098e-04,2.561573169956868679e+00,9.492990161653699910e-02,5.631730938508636708e-01
3.614160477714430889e-04,2.565053568285614372e+00,2.333619232304635915e-01,6.285424437989252100e-01
3.619064358959633680e-04,2.568533966614360065e+00,4.185407594109593621e-01,7.159950769495952994e-01
3.623968240204836471e-04,2.572014364943105758e+00,6.301461050608216929e-01,8.159335670884110270e-01
3.628872121450039262e-04,2.575494763271851895e+00,8.361967331815123305e-01,9.132558831261157195e-01
3.633776002695242053e-04,2.578975161600597588e+00,1.002031935214471980e+00,9.915929367545766038e-01
3.638679883940444844e-04,2.582455559929343281e+00,1.101987884980057508e+00,1.038819692068445377e+00
3.643583765185647635e-04,2.585935958258088974e+00,1.128864828125320852e+00,1.051527611946422969e+00
3.648487646430850426e-04,2.589416356586834667e+00,1.096636035129230580e+00,1.036309536006933207e+00
3.653391527676053217e-04,2.592896754915580360e+00,1.034678596142455831e+00,1.007040096874167290e+00
3.658295408921256008e-04,2.596377153244326497e+00,9.758286142835798094e-01,9.792344874586296211e-01
3.663199290166458798e-04,2.599857551573072190e+00,9.436832955586260674e-01,9.640461045852277699e-01
3.668103171411661589e-04,2.603337949901817883e+00,9.449809356514113912e-01,9.646612566158125901e-01
3.673007052656864380e-04,2.606818348230563576e+00,9.702191724368234294e-01,9.765888359099059723e-01
3.677910933902067171e-04,2.610298746559309269e+00,1.001392337623004281e+00,9.913180905053129433e-01
3.682814815147269962e-04,2.613779144888054962e+00,1.022254478864129235e+00,1.001171789106259702e+00
3.687718696392472753e-04,2.617259543216801099e+00,1.025718116060024165e+00,1.002803911743864740e+00
3.692622577637675544e-04,2.620739941545546792e+00,1.015167590103622564e+00,9.978179603690477961e-01
3.697526458882878335e-04,2.624220339874292485e+00,1.000153585049097904e+00,9.907284407999263909e-01
3.702430340128081126e-04,2.627700738203038178e+00,9.898644799561444607e-01,9.858740248002011430e-01
3.707334221373283917e-04,2.631181136531783871e+00,9.883478123436900686e-01,9.851619011309056262e-01
3.712238102618486708e-04,2.634661534860529564e+00,9.937073473623292408e-01,9.876929911350245117e-01
3.717141983863689499e-04,2.638141933189275701e+00,1.000803265477171689e+00,9.910405962294892568e-01
3.722045865108892290e-04,2.641622331518021394e+00,1.005070955521968123e+00,9.930531754172691183e-01
3.726949746354095080e-04,2.645102729846767087e+00,1.004969456700712360e+00,9.930066115413449523e-01
3.731853627599297871e-04,2.648583128175512780e+00,1.001985201859832753e+00,9.916024898655064757e-01
3.736757508844500662e-04,2.652063526504258473e+00,9.988425132317715338e-01,9.901233287473517608e-01
3.741661390089703453e-04,2.655543924833004610e+00,9.974867824390345472e-01,9.894839269293631556e-01
3.746565271334906244e-04,2.659024323161750303e+00,9.981406506122667555e-01,9.897893174014557038e-01
3.751469152580109035e-04,2.662504721490495996e+00,9.997132068758360912e-01,9.905281329108350796e-01
3.756373033825311826e-04,2.665985119819241689e+00,1.000903472471032396e+00,9.910902001912204051e-01
3.761276915070514617e-04,2.669465518147987382e+00,1.001090066827635239e+00,9.911828008234175869e-01
3.766180796315717408e-04,2.672945916476733075e+00,1.000506145843689909e+00,9.909126355817640119e-01
3.771084677560920199e-04,2.676426314805479212e+00,9.998043493036669060e-01,9.905835259742530319e-01
3.775988558806122990e-04,2.679906713134224905e+00,9.994863878903410548e-01,9.904310598440928537e-01
3.780892440051325781e-04,2.683387111462970598e+00,9.996232612295886666e-01,9.904916553060924000e-01
3.785796321296528572e-04,2.686867509791716291e+00,9.999582799444519665e-01,9.906485157308331235e-01
3.790700202541731362e-04,2.690347908120461984e+00,1.000193071312844850e+00,9.907626325683962509e-01
3.795604083786934153e-04,2.693828306449207677e+00,1.000204364082595276e+00,9.907734706469807362e-01
3.800507965032136944e-04,2.697308704777953814e+00,1.000067946700604393e+00,9.907124729051234313e-01
3.805411846277339735e-04,2.700789103106699507e+00,9.999342914000475258e-01,9.906483295350134721e-01
3.810315727522542526e-04,2.704269501435445200e+00,9.998951165123457496e-01,9.906260909994015762e-01
3.815219608767745317e-04,2.707749899764190893e+00,9.999417588180586902e-01,9.906458483615254718e-01
3.820123490012948108e-04,2.711230298092936586e+00,1.000008817673474049e+00,9.906794776667542379e-01
3.825027371258150899e-04,2.714710696421682279e+00,1.000040287421207319e+00,9.906993732585532841e-01
3.829931252503353690e-04,2.718191094750428416e+00,1.000026930167543515e+00,9.906972279817730653e-01
3.834835133748556481e-04,2.721671493079174109e+00,9.999965019800676203e-01,9.906830764203263806e-01
3.839739014993759272e-04,2.725151891407919802e+00,9.999780347463447239e-01,9.906712210070358626e-01
3.844642896238962063e-04,2.728632289736665495e+00,9.999797842679307713e-01,9.906692080146130008e-01
3.849546777484164854e-04,2.732112688065411188e+00,9.999926633537286058e-01,9.906760552758644423e-01
3.854450658729367644e-04,2.735593086394157325e+00,1.000002967327406234e+00,9.906852400592751628e-01
3.859354539974570435e-04,2.739073484722903018e+00,1.000003487457241658e+00,9.906900560694791302e-01
3.864258421219773226e-04,2.742553883051648711e+00,9.999978032861058796e-01,9.906887228107692511e-01
3.869162302464976017e-04,2.746034281380394404e+00,9.999933028519465417e-01,9.906842691282542468e-01
3.874066183710178808e-04,2.749514679709140097e+00,9.999926237103154980e-01,9.906808566867775223e-01
3.878970064955381599e-04,2.752995078037885790e+00,9.999944177664978895e-01,9.906814100854773875e-01
3.883873946200584390e-04,2.756475476366631927e+00,9.999967523015671489e-01,9.906859514117696275e-01
3.888777827445787181e-04,2.759955874695377620e+00,9.999974947988699014e-01,9.906909742298197763e-01
3.893681708690989972e-04,2.763436273024123313e+00,9.999962747531498941e-01,9.906927208979636745e-01
3.898585589936192763e-04,2.766916671352869006e+00,9.999952793954729469e-01,9.906908576268398381e-01
3.903489471181395554e-04,2.770397069681614699e+00,9.999954443566766438e-01,9.906878854969614068e-01
3.908393352426598345e-04,2.773877468010360392e+00,9.999956577201339902e-01,9.906868169902420806e-01
3.913297233671801136e-04,2.777357866339106529e+00,9.999958233233556815e-01,9.906893584174067957e-01
3.918201114917003926e-04,2.780838264667852222e+00,9.999961812583429976e-01,9.906940192275902612e-01
3.923104996162206717e-04,2.784318662996597915e+00,9.999959532350797264e-01,9.906970020596239657e-01
3.928008877407409508e-04,2.787799061325343608e+00,9.999954774313268846e-01,9.906963825894594677e-01
3.932912758652612299e-04,2.791279459654089301e+00,9.999957661387934849e-01,9.906937808053576378e-01
3.937816639897815090e-04,2.794759857982835438e+00,9.999960885123032606e-01,9.906921131705868078e-01
3.942720521143017881e-04,2.798240256311581131e+00,9.999958068716764403e-01,9.906934373871201238e-01
3.947624402388220672e-04,2.801720654640326824e+00,9.999957742890568380e-01,9.906974749251382661e-01
3.952528283633423463e-04,2.805201052969072517e+00,9.999959354646736909e-01,9.907011618759117288e-01
3.957432164878626254e-04,2.808681451297818210e+00,9.999956506326170835e-01,9.907016251888736136e-01
3.962336046123829045e-04,2.812161849626563903e+00,9.999956361190901477e-01,9.906994367189028150e-01
3.967239927369031836e-04,2.815642247955310040e+00,9.999960915612930989e-01,9.906974541617231678e-01
3.972143808614234627e-04,2.819122646284055733e+00,9.999960072790999854e-01,9.906979151251075200e-01
3.977047689859437418e-04,2.822603044612801426e+00,9.999956589055497558e-01,9.907011399638485649e-01
3.981951571104640208e-04,2.826083442941547119e+00,9.999958159954458470e-01,9.907050452047674316e-01
3.986855452349842999e-04,2.829563841270292812e+00,9.999958456799743489e-01,9.907065456580673724e-01
3.991759333595045790e-04,2.833044239599038505e+00,9.999956121316051494e-01,9.907050021222687519e-01
3.996663214840248581e-04,2.836524637927784642e+00,9.999958816546494766e-01,9.907028778703763638e-01
4.001567096085451372e-04,2.840005036256530335e+00,9.999961351520976205e-01,9.907027128100607261e-01
4.006470977330654163e-04,2.843485434585276028e+00,9.999957755050616903e-01,9.907051309942120909e-01
4.011374858575856954e-04,2.846965832914021721e+00,9.999956505390255046e-01,9.907087886243375330e-01
4.016278739821059745e-04,2.850446231242767414e+00,9.999958929103855976e-01,9.907110315777395426e-01
4.021182621066262536e-04,2.853926629571513107e+00,9.999957597824798983e-01,9.907103391721934216e-01
4.026086502311465327e-04,2.857407027900259244e+00,9.999957011170352850e-01,9.907083234634175284e-01
4.030990383556668118e-04,2.860887426229004937e+00,9.999960555608068402e-01,9.907077400844008785e-01
4.035894264801870909e-04,2.864367824557750630e+00,9.999959787335391814e-01,9.907095484173249478e-01
4.040798146047073700e-04,2.867848222886496323e+00,9.999956131347610411e-01,9.907127225420993000e-01
4.045702027292276490e-04,2.871328621215242016e+00,9.999957663713979761e-01,9.907151964508241759e-01
4.050605908537479281e-04,2.874809019543988153e+00,9.999959155129098942e-01,9.907152477505412058e-01
4.055509789782682072e-04,2.878289417872733846e+00,9.999957140207060835e-01,9.907135625784212474e-01
4.060413671027884863e-04,2.881769816201479539e+00,9.999958563191133631e-01,9.907127777835300630e-01
4.065317552273087654e-04,2.885250214530225232e+00,9.999960660923767897e-01,9.907143049635922516e-01
4.070221433518290445e-04,2.888730612858970925e+00,9.999957435004463990e-01,9.907171780629879798e-01
4.075125314763493236e-04,2.892211011187716618e+00,9.999956092624509019e-01,9.907195155329001635e-01
4.080029196008696027e-04,2.895691409516462755e+00,9.999959143362662228e-01,9.907198351326202967e-01
4.084933077253898818e-04,2.899171807845208448e+00,9.999958817424539070e-01,9.907183533761683147e-01
4.089836958499101609e-04,2.902652206173954141e+00,9.999957470968957596e-01,9.907174064829181726e-01
4.094740839744304400e-04,2.906132604502699834e+00,9.999959732685056446e-01,9.907189260615216764e-01
4.099644720989507191e-04,2.909613002831445527e+00,9.999959077713524991e-01,9.907220922698716237e-01
4.104548602234709982e-04,2.913093401160191220e+00,9.999955710283990884e-01,9.907245810332213631e-01
4.109452483479912772e-04,2.916573799488937357e+00,9.999957469564497714e-01,9.907248131771320132e-01
4.114356364725115563e-04,2.920054197817683050e+00,9.999960113172963183e-01,9.907229760399685059e-01
4.119260245970318354e-04,2.923534596146428743e+00,9.999958434495230808e-01,9.907213464100704803e-01
4.124164127215521145e-04,2.927014994475174436e+00,9.999958419076296900e-01,9.907225759015878541e-01
4.129068008460723936e-04,2.930495392803920129e+00,9.999959649600373979e-01,9.907265450167552778e-01
4.133971889705926727e-04,2.933975791132665822e+00,9.999956669974980894e-01,9.907302904632341312e-01
4.138875770951129518e-04,2.937456189461411959e+00,9.999955441148252744e-01,9.907311087094758939e-01
4.143779652196332309e-04,2.940936587790157652e+00,9.999959305572285739e-01,9.907286822249430358e-01
4.148683533441535100e-04,2.944416986118903345e+00,9.999960339594915482e-01,9.907253644124787151e-01
4.153587414686737891e-04,2.947897384447649038e+00,9.999958627640468389e-01,9.907248902012535385e-01
4.158491295931940682e-04,2.951377782776394731e+00,9.999959390293146066e-01,9.907289354052459807e-01
4.163395177177143473e-04,2.954858181105140869e+00,9.999958165625946194e-01,9.907349076751599259e-01
4.168299058422346264e-04,2.958338579433886562e+00,9.999954575744495200e-01,9.907383619006917552e-01
4.173202939667549054e-04,2.961818977762632255e+00,9.999956372749441158e-01,9.907369027933241590e-01
4.178106820912751845e-04,2.965299376091377948e+00,9.999960538959076217e-01,9.907318411765124733e-01
4.183010702157954636e-04,2.968779774420123641e+00,9.999960298342266407e-01,9.907276347970630503e-01
4.187914583403157427e-04,2.972260172748869334e+00,9.999959755611582679e-01,9.907287942152102067e-01
4.192818464648360218e-04,2.975740571077615471e+00,9.999959841600644106e-01,9.907355575471147313e-01
4.197722345893563009e-04,2.979220969406361164e+00,9.999955888519729275e-01,9.907432967907525700e-01
4.202626227138765800e-04,2.982701367735106857e+00,9.999953378410419980e-01,9.907465320088412186e-01
4.207530108383968591e-04,2.986181766063852550e+00,9.999957330921332987e-01,9.907429860837696500e-01
4.212433989629171382e-04,2.989662164392598243e+00,9.999960642518030962e-01,9.907352828358846342e-01
4.217337870874374173e-04,2.993142562721343936e+00,9.999960849187505829e-01,9.907297856285850468e-01
4.222241752119576964e-04,2.996622961050090073e+00,9.999961849684033677e-01,9.907318495582564388e-01
4.227145633364779755e-04,3.000103359378835766e+00,9.999959767729869053e-01,9.907410416253410457e-01
4.232049514609982546e-04,3.003583757707581459e+00,9.999953732828360531e-01,9.907514313434463427e-01
4.236953395855185336e-04,3.007064156036327152e+00,9.999952629962503003e-01,9.907559552247273693e-01
4.241857277100388127e-04,3.010544554365072845e+00,9.999956846856200565e-01,9.907510862804373986e-01
4.246761158345590918e-04,3.014024952693818538e+00,9.999959792439704342e-01,9.907399231335195511e-01
4.251665039590793709e-04,3.017505351022564675e+00,9.999962735995382435e-01,9.907310003380606078e-01
4.256568920835996500e-04,3.020985749351310368e+00,9.999964894114112823e-01,9.907320128986463192e-01
4.261472802081199291e-04,3.024466147680056061e+00,9.999959912721558819e-01,9.907438047990504426e-01
4.266376683326402082e-04,3.027946546008801754e+00,9.999952335054158592e-01,9.907595145662781988e-01
4.271280564571604873e-04,3.031426944337547447e+00,9.999950991912859299e-01,9.907685081334463018e-01
4.276184445816807664e-04,3.034907342666293584e+00,9.999953765727211952e-01,9.907634025878729878e-01
4.281088327062010455e-04,3.038387740995039277e+00,9.999958464874330044e-01,9.907465896336509203e-01
4.285992208307213246e-04,3.041868139323784970e+00,9.999966228870682539e-01,9.907299596801286690e-01
4.290896089552416037e-04,3.045348537652530663e+00,9.999969245137110274e-01,9.907267709805676059e-01
4.295799970797618828e-04,3.048828935981276356e+00,9.999961638249350582e-01,9.907420482682003371e-01
4.300703852042821618e-04,3.052309334310022049e+00,9.999951786362462069e-01,9.907677500649835212e-01
4.305607733288024409e-04,3.055789732638768186e+00,9.999946883496105832e-01,9.907862804925554601e-01
4.310511614533227200e-04,3.059270130967513879e+00,9.999947423757136189e-01,9.907825288491036719e-01
4.315415495778429991e-04,3.062750529296259572e+00,9.999956692090229415e-01,9.907565381313652164e-01
4.320319377023632782e-04,3.066230927625005265e+00,9.999971033533405773e-01,9.907256387985168278e-01
4.325223258268835573e-04,3.069711325953750958e+00,9.999975870117793209e-01,9.907135197810256200e-01
4.330127139514038364e-04,3.073191724282496651e+00,9.999966632555983281e-01,9.907332791705736330e-01
4.335031020759241155e-04,3.076672122611242788e+00,9.999951963616505735e-01,9.907753378997024019e-01
4.339934902004443946e-04,3.080152520939988481e+00,9.999939284314049992e-01,9.908108282177305881e-01
4.344838783249646737e-04,3.083632919268734174e+00,9.999937318356411087e-01,9.908115692466646918e-01
4.349742664494849528e-04,3.087113317597479867e+00,9.999953357009042643e-01,9.907724597815685819e-01
4.354646545740052319e-04,3.090593715926225560e+00,9.999976312524367916e-01,9.907185131715692261e-01
4.359550426985255109e-04,3.094074114254971697e+00,9.999986158634109890e-01,9.906899923437413324e-01
4.364454308230457900e-04,3.097554512583717390e+00,9.999976727191630665e-01,9.907135758132636916e-01
4.369358189475660691e-04,3.101034910912463083e+00,9.999953403129346885e-01,9.907791000200893983e-01
4.374262070720863482e-04,3.104515309241208776e+00,9.999928384570029305e-01,9.908421104261733170e-01
4.379165951966066273e-04,3.107995707569954469e+00,9.999922609418157027e-01,9.908541556626044855e-01
4.384069833211269064e-04,3.111476105898700162e+00,9.999945832152994374e-01,9.907996599286088557e-01
4.388973714456471855e-04,3.114956504227446299e+00,9.999980499485674468e-01,9.907121095966375801e-01
4.393877595701674646e-04,3.118436902556191992e+00,1.000000121803127140e+00,9.906550934305310419e-01
4.398781476946877437e-04,3.121917300884937685e+00,9.999993907551786299e-01,9.906771551177447899e-01
4.403685358192080228e-04,3.125397699213683378e+00,9.999958346933122133e-01,9.907720282580843030e-01
4.408589239437283019e-04,3.128878097542429071e+00,9.999916051198356470e-01,9.908768646923610257e-01
4.413493120682485810e-04,3.132358495871174764e+00,9.999902050720829161e-01,9.909136974405594600e-01
4.418397001927688601e-04,3.135838894199920901e+00,9.999930115907434969e-01,9.908467549027059063e-01
4.423300883172891391e-04,3.139319292528666594e+00,9.999980683365505829e-01,9.907147951220205417e-01
4.428204764418094182e-04,3.142799690857412287e+00,1.000002069136696425e+00,9.906107589665342772e-01
4.433108645663296973e-04,3.146280089186157980e+00,1.000002022826713244e+00,9.906171724884450525e-01
4.438012526908499764e-04,3.149760487514903673e+00,9.999971412557342454e-01,9.907423306456624168e-01
4.442916408153702555e-04,3.153240885843649366e+00,9.999906335053614370e-01,9.909062168437405838e-01
4.447820289398905346e-04,3.156721284172395503e+00,9.999874932455921073e-01,9.909909427779517443e-01
4.452724170644108137e-04,3.160201682501141196e+00,9.999901589044413175e-01,9.909248198357809567e-01
4.457628051889310928e-04,3.163682080829886889e+00,9.999971718546486477e-01,9.907413480300427677e-01
4.462531933134513719e-04,3.167162479158632582e+00,1.000004120156682719e+00,9.905653525717392771e-01
4.467435814379716510e-04,3.170642877487378275e+00,1.000005699022120886e+00,9.905289347290567870e-01
4.472339695624919301e-04,3.174123275816124412e+00,9.999999265053240993e-01,9.906741173914035414e-01
4.477243576870122092e-04,3.177603674144870105e+00,9.999906172844879038e-01,9.909128980297235989e-01
4.482147458115324883e-04,3.181084072473615798e+00,9.999843294128194504e-01,9.910791162813434862e-01
4.487051339360527673e-04,3.184564470802361491e+00,9.999856692102873090e-01,9.910435067842572332e-01
4.491955220605730464e-04,3.188044869131107184e+00,9.999945796093682171e-01,9.908129716652782637e-01
4.496859101850933255e-04,3.191525267459852877e+00,1.000005468747354298e+00,9.905382497481982629e-01
4.501762983096136046e-04,3.195005665788599014e+00,1.000010249607998780e+00,9.904165161220739311e-01
4.506666864341338837e-04,3.198486064117344707e+00,1.000004861306435622e+00,9.905516519782218143e-01
4.511570745586541628e-04,3.201966462446090400e+00,9.999925845903386845e-01,9.908698193945365551e-01
4.516474626831744419e-04,3.205446860774836093e+00,9.999815027849675575e-01,9.911570027444671638e-01
4.521378508076947210e-04,3.208927259103581786e+00,9.999796017393958181e-01,9.912026559466065034e-01
4.526282389322150001e-04,3.212407657432327479e+00,9.999893803867710984e-01,9.909530837018520888e-01
4.531186270567352792e-04,3.215888055761073616e+00,1.000004741760281091e+00,9.905633037826049314e-01
4.536090151812555583e-04,3.219368454089819309e+00,1.000014828982899617e+00,9.903024844087340295e-01
4.540994033057758374e-04,3.222848852418565002e+00,1.000012187805030539e+00,9.903694818709145586e-01
4.545897914302961165e-04,3.226329250747310695e+00,9.999977758861507970e-01,9.907437897979416430e-01
4.550801795548163955e-04,3.229809649076056388e+00,9.999806467556427991e-01,9.911828932802004832e-01
4.555705676793366746e-04,3.233290047404802081e+00,9.999728997903355454e-01,9.913793112533242358e-01
4.560609558038569537e-04,3.236770445733548218e+00,9.999810022704210821e-01,9.911753090843291591e-01
4.565513439283772328e-04,3.240250844062293911e+00,1.000000142062939190e+00,9.906859883140500811e-01
4.570417320528975119e-04,3.243731242391039604e+00,1.000017523892664073e+00,9.902372283417114618e-01
4.575321201774177910e-04,3.247211640719785297e+00,1.000021051781420311e+00,9.901493130611399573e-01
4.580225083019380701e-04,3.250692039048530990e+00,1.000007148816832725e+00,9.905096942675376548e-01
4.585128964264583492e-04,3.254172437377277127e+00,9.999841867328321809e-01,9.910962588647427296e-01
4.590032845509786283e-04,3.257652835706022820e+00,9.999678700434690981e-01,9.915141378064724620e-01
4.594936726754989074e-04,3.261133234034768513e+00,9.999699802973416318e-01,9.914616278006664896e-01
4.599840608000191865e-04,3.264613632363514206e+00,9.999899230627057323e-01,9.909465923047724445e-01
4.604744489245394656e-04,3.268094030692259899e+00,1.000015247067506774e+00,9.902990348404137055e-01
4.609648370490597447e-04,3.271574429021005592e+00,1.000029219482990062e+00,9.899594004974237027e-01
4.614552251735800237e-04,3.275054827349751729e+00,1.000021561635964229e+00,9.901792283618067181e-01
4.619456132981003028e-04,3.278535225678497422e+00,9.999960504683080842e-01,9.908381605080299748e-01
4.624360014226205819e-04,3.282015624007243115e+00,9.999679166363284466e-01,9.915083545539880028e-01
4.629263895471408610e-04,3.285496022335988808e+00,9.999534126927628330e-01,9.917330616374555596e-01
4.634167776716611401e-04,3.288976420664734501e+00,9.999613434495413511e-01,9.913382344250556422e-01
4.639071657961814192e-04,3.292456818993480194e+00,9.999915373886708592e-01,9.905649054865814929e-01
4.643975539207016983e-04,3.295937217322226331e+00,1.000038651604165496e+00,9.899243602519522955e-01
4.648879420452219774e-04,3.299417615650972024e+00,1.000094728300453095e+00,9.898631052032412780e-01
4.653783301697422565e-04,3.302898013979717717e+00,1.000139571373704461e+00,9.904537330895821778e-01
4.658687182942625356e-04,3.306378412308463410e+00,1.000118662611034326e+00,9.913173480824599704e-01
4.663591064187828147e-04,3.309858810637209103e+00,9.999348965000890432e-01,9.918411811042968651e-01
4.668494945433030938e-04,3.313339208965954796e+00,9.994966454885884088e-01,9.915707382561651517e-01
4.673398826678233729e-04,3.316819607294700933e+00,9.988504444033359242e-01,9.905479430259658269e-01
4.678302707923436519e-04,3.320300005623446626e+00,9.983728286810547026e-01,9.893995392359552499e-01
4.683206589168639310e-04,3.323780403952192319e+00,9.989016880120886732e-01,9.891159045158062213e-01
4.688110470413842101e-04,3.327260802280938012e+00,1.001597177900025226e+00,9.906019675418636927e-01
4.693014351659044892e-04,3.330741200609683705e+00,1.007322981820129248e+00,9.941493607457185799e-01
4.697918232904247683e-04,3.334221598938429842e+00,1.015495785575828203e+00,9.989591577750085438e-01
4.702822114149450474e-04,3.337701997267175535e+00,1.022662721842589217e+00,1.002798082792623724e+00
4.707725995394653265e-04,3.341182395595921228e+00,1.021437070754202869e+00,1.001877951126269872e+00
4.712629876639856056e-04,3.344662793924666921e+00,1.000642337416486338e+00,9.911171265057650004e-01
4.717533757885058847e-04,3.348143192253412614e+00,9.473456165019398245e-01,9.649824506338648966e-01
4.722437639130261638e-04,3.351623590582158307e+00,8.508058187136937622e-01,9.189972374821393508e-01
4.727341520375464429e-04,3.355103988910904445e+00,7.073794308641341289e-01,8.516857779396360684e-01
4.732245401620667220e-04,3.358584387239650138e+00,5.245332630182626410e-01,7.663119579460754283e-01
4.737149282865870011e-04,3.362064785568395830e+00,3.218555611880649092e-01,6.715131916193516348e-01
4.742053164111072801e-04,3.365545183897141523e+00,1.277115310972772588e-01,5.800944323971952699e-01
4.746957045356275592e-04,3.369025582225887216e+00,-2.814218702335113953e-02,5.059027813055889666e-01
4.751860926601478383e-04,3.372505980554632909e+00,-1.237315684780092018e-01,4.596261171549322899e-01
4.756764807846681174e-04,3.375986378883379047e+00,-1.523193768134911696e-01,4.450927918475358624e-01
4.761668689091883965e-04,3.379466777212124740e+00,-1.248580732343271688e-01,4.577292107635401730e-01
4.766572570337086756e-04,3.382947175540870433e+00,-6.601700156224413196e-02,4.860766794478710295e-01
4.771476451582289547e-04,3.386427573869616126e+00,-5.117189306596344953e-03,5.159517013883041514e-01
4.776380332827492338e-04,3.389907972198361819e+00,3.434443441605694591e-02,5.355841591051588857e-01
4.781284214072695129e-04,3.393388370527107956e+00,4.218366155159539860e-02,5.395466272018113463e-01
4.786188095317897920e-04,3.396868768855853649e+00,2.300999388552201277e-02,5.298197182776859249e-01
4.791091976563100711e-04,3.400349167184599342e+00,-8.479596560596686095e-03,5.136939313121879902e-01
4.795995857808303502e-04,3.403829565513345035e+00,-3.571362768152733930e-02,4.996976313025947580e-01
4.800899739053506293e-04,3.407309963842090728e+00,-4.787050097117057090e-02,4.935925909297443903e-01
4.805803620298709083e-04,3.410790362170836421e+00,-4.351605324199436797e-02,4.962730830645866176e-01
4.810707501543911874e-04,3.414270760499582558e+00,-2.918511601235873609e-02,5.042967673647456017e-01
4.815611382789114665e-04,3.417751158828328251e+00,-1.446246539541220025e-02,5.123994242522553755e-01
4.820515264034317456e-04,3.421231557157073944e+00,-6.622690713390499972e-03,5.164457218367026758e-01
4.825419145279520247e-04,3.424711955485819637e+00,-7.597229839064868415e-03,5.152712072872356330e-01
4.830323026524723038e-04,3.428192353814565330e+00,-1.433989919724346258e-02,5.106712843244622935e-01
4.835226907769925829e-04,3.431672752143311023e+00,-2.167566517209798885e-02,5.058681092011441116e-01
4.840130789015128620e-04,3.435153150472057160e+00,-2.557416503031967325e-02,5.035258821887313996e-01
4.845034670260331411e-04,3.438633548800802853e+00,-2.499109278528340028e-02,5.044384477808528944e-01
4.849938551505534202e-04,3.442113947129548546e+00,-2.161491441445142353e-02,5.074589840810105335e-01
4.854842432750736993e-04,3.445594345458294239e+00,-1.817262159282594797e-02,5.104810591465145375e-01
4.859746313995939784e-04,3.449074743787039932e+00,-1.660865703482182487e-02,5.117568774301897161e-01
4.864650195241142575e-04,3.452555142115785625e+00,-1.720867451329567005e-02,5.107896368990615388e-01
4.869554076486345365e-04,3.456035540444531762e+00,-1.892523929782426173e-02,5.084026915035220195e-01
4.874457957731548156e-04,3.459515938773277455e+00,-2.038908697668771058e-02,5.060939044963006506e-01
4.879361838976750947e-04,3.462996337102023148e+00,-2.081749505702177455e-02,5.051341862944150884e-01
4.884265720221953738e-04,3.466476735430768841e+00,-2.030348043141976672e-02,5.059176802278193552e-01
4.889169601467156529e-04,3.469957133759514534e+00,-1.948507791119527197e-02,5.078563816213960136e-01
4.894073482712359320e-04,3.473437532088260671e+00,-1.897743262059495978e-02,5.097925168799996021e-01
4.898977363957562111e-04,3.476917930417006364e+00,-1.899310746622610846e-02,5.106535503691431721e-01
4.903881245202764902e-04,3.480398328745752057e+00,-1.933527761682655652e-02,5.099995938839690934e-01
4.908785126447967693e-04,3.483878727074497750e+00,-1.965698872609357786e-02,5.082089031924252875e-01
4.913689007693170484e-04,3.487359125403243443e+00,-1.973983377201922115e-02,5.062425642528384229e-01
4.918592888938373275e-04,3.490839523731989136e+00,-1.960270307833909820e-02,5.051304229473962959e-01
4.923496770183576066e-04,3.494319922060735273e+00,-1.941673089800984020e-02,5.054414684864759755e-01
4.928400651428778857e-04,3.497800320389480966e+00,-1.934021979088387105e-02,5.069972308790168247e-01
4.933304532673981647e-04,3.501280718718226659e+00,-1.940905913236787295e-02,5.089655878159271563e-01
4.938208413919184438e-04,3.504761117046972352e+00,-1.954140951074806454e-02,5.102882356888490678e-01
4.943112295164387229e-04,3.508241515375718045e+00,-1.962314016699493596e-02,5.102289834732116613e-01
4.948016176409590020e-04,3.511721913704463738e+00,-1.959600232306041648e-02,5.087645878765763019e-01
4.952920057654792811e-04,3.515202312033209875e+00,-1.948776256563860068e-02,5.066135419617485702e-01
4.957823938899995602e-04,3.518682710361955568e+00,-1.937795998573930631e-02,5.048781324603981435e-01
4.962727820145198393e-04,3.522163108690701261e+00,-1.933769640444556182e-02,5.044745321259944681e-01
4.967631701390401184e-04,3.525643507019446954e+00,-1.938695253618371445e-02,5.056434234295392738e-01
4.972535582635603975e-04,3.529123905348192647e+00,-1.949013446601789712e-02,5.078015323093731936e-01
4.977439463880806766e-04,3.532604303676938340e+00,-1.958434681796367149e-02,5.098226192818057223e-01
4.982343345126009557e-04,3.536084702005684477e+00,-1.961772057508100187e-02,5.106133911947726700e-01
4.987247226371212348e-04,3.539565100334430170e+00,-1.957476761324158238e-02,5.096907936037524678e-01
4.992151107616415139e-04,3.543045498663175863e+00,-1.947980072794337075e-02,5.074566331860785873e-01
4.997054988861617929e-04,3.546525896991921556e+00,-1.938197210846757251e-02,5.050157217304993562e-01
5.001958870106820720e-04,3.550006295320667249e+00,-1.933028548774419486e-02,5.036200498951084459e-01
5.006862751352023511e-04,3.553486693649413386e+00,-1.935003293086244580e-02,5.040192506004701478e-01
5.011766632597226302e-04,3.556967091978159079e+00,-1.943146366990318452e-02,5.060534759463179988e-01
5.016670513842429093e-04,3.560447490306904772e+00,-1.953452907768900293e-02,5.087077176762246911e-01
5.021574395087631884e-04,3.563927888635650465e+00,-1.960728294468425462e-02,5.106116477140403287e-01
5.026478276332834675e-04,3.567408286964396158e+00,-1.961118473239092247e-02,5.107366464787735927e-01
5.031382157578037466e-04,3.570888685293141851e+00,-1.954122585395198092e-02,5.089350199338623648e-01
5.036286038823240257e-04,3.574369083621887988e+00,-1.942946885037590693e-02,5.060411130882542796e-01
5.041189920068443048e-04,3.577849481950633681e+00,-1.933015730221929185e-02,5.034729042476163707e-01
5.046093801313645839e-04,3.581329880279379374e+00,-1.929350986326272555e-02,5.025270741724945367e-01
5.050997682558848630e-04,3.584810278608125067e+00,-1.933999043169766507e-02,5.037199609746166873e-01
5.055901563804051421e-04,3.588290676936870760e+00,-1.944861129997926125e-02,5.065075215043222112e-01
5.060805445049254211e-04,3.591771075265616453e+00,-1.956655404754754912e-02,5.095305162105945307e-01
5.065709326294457002e-04,3.595251473594362590e+00,-1.963479344139849175e-02,5.112711489463215297e-01
5.070613207539659793e-04,3.598731871923108283e+00,-1.961691365287700911e-02,5.108017720068455114e-01
5.075517088784862584e-04,3.602212270251853976e+00,-1.951793141960978667e-02,5.082574123913865538e-01
5.080420970030065375e-04,3.605692668580599669e+00,-1.938319632178506224e-02,5.047967662427812474e-01
5.085324851275268166e-04,3.609173066909345362e+00,-1.927686972959070585e-02,5.020633610155824655e-01
5.090228732520470957e-04,3.612653465238091499e+00,-1.925116114102307097e-02,5.013996673212179900e-01
5.095132613765673748e-04,3.616133863566837192e+00,-1.932111394658982476e-02,5.031888445675072319e-01
5.100036495010876539e-04,3.619614261895582885e+00,-1.945607755337147929e-02,5.066426782724484656e-01
5.104940376256079330e-04,3.623094660224328578e+00,-1.959285635664360231e-02,5.101452416162689518e-01
5.109844257501282121e-04,3.626575058553074271e+00,-1.966531883123183097e-02,5.119999001629554902e-01
5.114748138746484912e-04,3.630055456881819964e+00,-1.963575809509277362e-02,5.112348539464771635e-01
5.119652019991687703e-04,3.633535855210566101e+00,-1.951333184614562066e-02,5.080878869182046120e-01
5.124555901236890493e-04,3.637016253539311794e+00,-1.935155208427749574e-02,5.039337122826463844e-01
5.129459782482093284e-04,3.640496651868057487e+00,-1.922473651756069143e-02,5.006743713593617695e-01
5.134363663727296075e-04,3.643977050196803180e+00,-1.919345034592300631e-02,4.998645774523493568e-01
5.139267544972498866e-04,3.647457448525548873e+00,-1.927581670229805075e-02,5.019729688608608464e-01
5.144171426217701657e-04,3.650937846854294566e+00,-1.943794630368097381e-02,5.061266312085412888e-01
5.149075307462904448e-04,3.654418245183040703e+00,-1.960756072705344133e-02,5.104700763756996329e-01
5.153979188708107239e-04,3.657898643511786396e+00,-1.970592419324243560e-02,5.129879538207281486e-01
5.158883069953310030e-04,3.661379041840532089e+00,-1.968414786291192847e-02,5.124246256498423691e-01
5.163786951198512821e-04,3.664859440169277782e+00,-1.954636941947061543e-02,5.088830677066082941e-01
5.168690832443715612e-04,3.668339838498023475e+00,-1.934936873161127030e-02,5.038235629365016566e-01
5.173594713688918403e-04,3.671820236826769168e+00,-1.917901643856331426e-02,4.994494925305537070e-01
5.178498594934121194e-04,3.675300635155515305e+00,-1.911276370995863838e-02,4.977434493934824733e-01
5.183402476179323985e-04,3.678781033484260998e+00,-1.918447039442277777e-02,4.995761020237948768e-01
5.188306357424526775e-04,3.682261431813006691e+00,-1.936813098437390607e-02,5.042829752415642908e-01
5.193210238669729566e-04,3.685741830141752384e+00,-1.958750590143012310e-02,5.099044867735514908e-01
5.198114119914932357e-04,3.689222228470498077e+00,-1.974737865493792627e-02,5.139981769347303775e-01
5.203018001160135148e-04,3.692702626799244214e+00,-1.977426842164784274e-02,5.146829828723065159e-01
5.207921882405337939e-04,3.696183025127989907e+00,-1.964928620065606660e-02,5.114718242633731204e-01
5.212825763650540730e-04,3.699663423456735600e+00,-1.941805078841123827e-02,5.055329037936820979e-01
5.217729644895743521e-04,3.703143821785481293e+00,-1.917354223835700949e-02,4.992552576674501585e-01
5.222633526140946312e-04,3.706624220114226986e+00,-1.901890955804500655e-02,4.952842052544930151e-01
5.227537407386149103e-04,3.710104618442972679e+00,-1.902436363981080403e-02,4.954173058002737662e-01
5.232441288631351894e-04,3.713585016771718816e+00,-1.919610590161172081e-02,4.998165216819410173e-01
5.237345169876554685e-04,3.717065415100464509e+00,-1.947128543300380432e-02,5.068709985548504049e-01
5.242249051121757476e-04,3.720545813429210202e+00,-1.974109616368780601e-02,5.137858085839679401e-01
5.247152932366960267e-04,3.724026211757955895e+00,-1.989307410058965830e-02,5.176772537094137538e-01
5.252056813612163057e-04,3.727506610086701588e+00,-1.985689592387589533e-02,5.167444530918032797e-01
5.256960694857365848e-04,3.730987008415447281e+00,-1.963502236062019540e-02,5.110473974148957987e-01
5.261864576102568639e-04,3.734467406744193418e+00,-1.930479456147060624e-02,5.025692533821652930e-01
5.266768457347771430e-04,3.737947805072939111e+00,-1.899109944645780215e-02,4.945172895433546656e-01
5.271672338592974221e-04,3.741428203401684804e+00,-1.881967887450713972e-02,4.901153076621057036e-01
5.276576219838177012e-04,3.744908601730430497e+00,-1.886782020679261124e-02,4.913433107470898675e-01
5.281480101083379803e-04,3.748389000059176190e+00,-1.913174897832588955e-02,4.981077560948684591e-01
5.286383982328582594e-04,3.751869398387921883e+00,-1.952419611871427513e-02,5.081702133718735137e-01
5.291287863573785385e-04,3.755349796716668020e+00,-1.990313326457047657e-02,5.178839438137448070e-01
5.296191744818988176e-04,3.758830195045413713e+00,-2.012192334145034706e-02,5.234895655546587534e-01
5.301095626064190967e-04,3.762310593374159406e+00,-2.008401551847782684e-02,5.225124221891178644e-01
5.305999507309393758e-04,3.765790991702905099e+00,-1.978203218730652593e-02,5.147599351996126060e-01
5.310903388554596549e-04,3.769271390031650792e+00,-1.930626084554431382e-02,5.025485293900990857e-01
5.315807269799799339e-04,3.772751788360396930e+00,-1.881915555697306550e-02,4.900485980263682428e-01
5.320711151045002130e-04,3.776232186689142623e+00,-1.850301450942296033e-02,4.819339590807916185e-01
5.325615032290204921e-04,3.779712585017888316e+00,-1.849640999925272061e-02,4.817577184171314419e-01
5.330518913535407712e-04,3.783192983346634009e+00,-1.884022254736970187e-02,4.905718182509968828e-01
5.335422794780610503e-04,3.786673381675379702e+00,-1.945105608641518186e-02,5.062360785473065672e-01
5.340326676025813294e-04,3.790153780004125394e+00,-2.013021434489013078e-02,5.236507753866144199e-01
5.345230557271016085e-04,3.793634178332871532e+00,-2.060660634097933805e-02,5.358646471005189538e-01
5.350134438516218876e-04,3.797114576661617225e+00,-2.060233272967775670e-02,5.357500953884715145e-01
5.355038319761421667e-04,3.800594974990362918e+00,-1.990202874515848569e-02,5.177795250687773354e-01
5.359942201006624458e-04,3.804075373319108611e+00,-1.840698422925221567e-02,4.794223384053369896e-01
5.364846082251827249e-04,3.807555771647854304e+00,-1.616107789942033968e-02,4.218066666400355214e-01
5.369749963497030040e-04,3.811036169976599997e+00,-1.334276329197739419e-02,3.495074844704875172e-01
5.374653844742232831e-04,3.814516568305346134e+00,-1.022635132008150108e-02,2.695610706746597862e-01
5.379557725987435621e-04,3.817996966634091827e+00,-7.124671561758449609e-03,1.899951814330807509e-01
5.384461607232638412e-04,3.821477364962837520e+00,-4.328201818566099722e-03,1.182593637901013933e-01
5.389365488477841203e-04,3.824957763291583213e+00,-2.054224929690224005e-03,5.992528267870635139e-02
5.394269369723043994e-04,3.828438161620328906e+00,-4.167079874385665617e-04,1.791918018318719441e-02
5.399173250968246785e-04,3.831918559949074599e+00,5.785663842952734224e-04,-7.610876377425581166e-03
5.404077132213449576e-04,3.835398958277820736e+00,1.016797241778643604e-03,-1.885339458951469649e-02
5.408981013458652367e-04,3.838879356606566429e+00,1.042122001098109161e-03,-1.950388485690091392e-02
5.413884894703855158e-04,3.842359754935312122e+00,8.195886403123599923e-04,-1.379475645784241679e-02
5.418788775949057949e-04,3.845840153264057815e+00,5.009386693854159462e-04,-5.621443746322812851e-03
5.423692657194260740e-04,3.849320551592803508e+00,2.012206120291044811e-04,2.065396897449567511e-03
5.428596538439463531e-04,3.852800949921549645e+00,-1.171848173806989816e-05,7.527921358428591413e-03
5.433500419684666322e-04,3.856281348250295338e+00,-1.155648787605888391e-04,1.019151924856229186e-02
5.438404300929869113e-04,3.859761746579041031e+00,-1.225535213115419391e-04,1.036907821966250552e-02
5.443308182175071903e-04,3.863242144907786724e+00,-6.452039486541765172e-05,8.880153878714103222e-03
5.448212063420274694e-04,3.866722543236532417e+00,2.129431012309251968e-05,6.679070560380533268e-03
5.453115944665477485e-04,3.870202941565278110e+00,1.033237104580844392e-04,4.573382998996336143e-03
5.458019825910680276e-04,3.873683339894024247e+00,1.618976763800177346e-04,3.070088610202297875e-03
5.462923707155883067e-04,3.877163738222769940e+00,1.901267022644709021e-04,2.346439351162453793e-03
5.467827588401085858e-04,3.880644136551515633e+00,1.913436523810107723e-04,2.314182366899568584e-03
5.472731469646288649e-04,3.884124534880261326e+00,1.749970209137075385e-04,2.732267251031780027e-03
5.477635350891491440e-04,3.887604933209007019e+00,1.519675242790208898e-04,3.323401728338217561e-03
5.482539232136694231e-04,3.891085331537752712e+00,1.309516556418834500e-04,3.861972580502218318e-03
5.487443113381897022e-04,3.894565729866498849e+00,1.170049740843582381e-04,4.218204908062664696e-03
5.492346994627099813e-04,3.898046128195244542e+00,1.114770500483385645e-04,4.360040738155848000e-03
5.497250875872302604e-04,3.901526526523990235e+00,1.127826056784849513e-04,4.326517333826477088e-03
5.502154757117505395e-04,3.905006924852735928e+00,1.180110635492214735e-04,4.190870908471560317e-03
5.507058638362708185e-04,3.908487323181481621e+00,1.243463697236142781e-04,4.027905641133886459e-03
5.511962519607910976e-04,3.911967721510227758e+00,1.296114174427800937e-04,3.893148691965230695e-03
5.516866400853113767e-04,3.915448119838973451e+00,1.326103725639616346e-04,3.814958890909298395e-03
5.521770282098316558e-04,3.918928518167719144e+00,1.332977820823415911e-04,3.796374139391589346e-03
5.526674163343519349e-04,3.922408916496464837e+00,1.323000900482756027e-04,3.822348659804498949e-03
5.531578044588722140e-04,3.925889314825210530e+00,1.304367156352086133e-04,3.869327381351707687e-03
5.536481925833924931e-04,3.929369713153956223e+00,1.286137377213080293e-04,3.914762816621453201e-03
5.541385807079127722e-04,3.932850111482702360e+00,1.274804190201723661e-04,3.944032510153309447e-03
5.546289688324330513e-04,3.936330509811448053e+00,1.271137559419301610e-04,3.953109457750895138e-03
5.551193569569533304e-04,3.939810908140193746e+00,1.273011699132800805e-04,3.946823238445524955e-03
5.556097450814736095e-04,3.943291306468939439e+00,1.277960514322574136e-04,3.933942725880577168e-03
5.561001332059938886e-04,3.946771704797685132e+00,1.282694119124338237e-04,3.921879146448152727e-03
5.565905213305141676e-04,3.950252103126430825e+00,1.285245264932988868e-04,3.913961539691211515e-03
5.570809094550344467e-04,3.953732501455176962e+00,1.286547373022186192e-04,3.909963927852891548e-03
5.575712975795547258e-04,3.957212899783922655e+00,1.287293311311644604e-04,3.908343826563713194e-03
5.580616857040750049e-04,3.960693298112668348e+00,1.286927764117210416e-04,3.908229650888636435e-03
5.585520738285952840e-04,3.964173696441414041e+00,1.285899796614892448e-04,3.909782011369438912e-03
5.590424619531155631e-04,3.967654094770159734e+00,1.284751237328619206e-04,3.912992182624852426e-03
5.595328500776358422e-04,3.971134493098905427e+00,1.283099278930990340e-04,3.916619075438972433e-03
5.600232382021561213e-04,3.974614891427651564e+00,1.281784717032547220e-04,3.918639107755183919e-03
5.605136263266764004e-04,3.978095289756397257e+00,1.282149336610478104e-04,3.917712702947386341e-03
5.610040144511966795e-04,3.981575688085142950e+00,1.283401566780095228e-04,3.914325235707684023e-03
5.614944025757169586e-04,3.985056086413888643e+00,1.284292963878993035e-04,3.910645494771660194e-03
5.619847907002372377e-04,3.988536484742634336e+00,1.284799829478393079e-04,3.908952972332509906e-03
5.624751788247575168e-04,3.992016883071380473e+00,1.284513514651779999e-04,3.909823019443999133e-03
5.629655669492777958e-04,3.995497281400126166e+00,1.283275279313765864e-04,3.911793206748273230e-03
5.634559550737980749e-04,3.998977679728871859e+00,1.282585562825425086e-04,3.912738220015532509e-03
5.639463431983183540e-04,4.002458078057617996e+00,1.283121790194267247e-04,3.911604634446647945e-03
5.644367313228386331e-04,4.005938476386363689e+00,1.283731694417796572e-04,3.909188642235401218e-03
5.649271194473589122e-04,4.009418874715109382e+00,1.283974853200858877e-04,3.907397671686621207e-03
5.654175075718791913e-04,4.012899273043855075e+00,1.283981969462451192e-04,3.907502773343251613e-03
5.659078956963994704e-04,4.016379671372600768e+00,1.283233034982434752e-04,3.908990811461021848e-03
5.663982838209197495e-04,4.019860069701346461e+00,1.282270441756465840e-04,3.910128755534555620e-03
5.668886719454400286e-04,4.023340468030092154e+00,1.282431343770558136e-04,3.909537504956111902e-03
5.673790600699603077e-04,4.026820866358837847e+00,1.283260888114480546e-04,3.907341512321479450e-03
5.678694481944805868e-04,4.030301264687583540e+00,1.283646859659523683e-04,3.905072613415190054e-03
5.683598363190008659e-04,4.033781663016329233e+00,1.283705363825278229e-04,3.904349204666132667e-03
5.688502244435211450e-04,4.037262061345074926e+00,1.283353325884802856e-04,3.905398385253789836e-03
5.693406125680414240e-04,4.040742459673820619e+00,1.282372411448700082e-04,3.906881425322044146e-03
5.698310006925617031e-04,4.044222858002567200e+00,1.281897580984507298e-04,3.907150061595223572e-03
5.703213888170819822e-04,4.047703256331312893e+00,1.282545517741119786e-04,3.905645125770739433e-03
5.708117769416022613e-04,4.051183654660058586e+00,1.283189322312743941e-04,3.903324173266297693e-03
5.713021650661225404e-04,4.054664052988804279e+00,1.283292614984665411e-04,3.901854779151632709e-03
5.717925531906428195e-04,4.058144451317549972e+00,1.283170696741088199e-04,3.902138008981830778e-03
5.722829413151630986e-04,4.061624849646295665e+00,1.282530257026993209e-04,3.903488794152286997e-03
5.727733294396833777e-04,4.065105247975041358e+00,1.281710257612706156e-04,3.904318396222933307e-03
5.732637175642036568e-04,4.068585646303787051e+00,1.281865842075240137e-04,3.903564636326419500e-03
5.737541056887239359e-04,4.072066044632532744e+00,1.282651979239231473e-04,3.901543372787057672e-03
5.742444938132442150e-04,4.075546442961278437e+00,1.282940782212863159e-04,3.899656359303823282e-03
5.747348819377644941e-04,4.079026841290024130e+00,1.282840662620740005e-04,3.899189726967956706e-03
5.752252700622847732e-04,4.082507239618770711e+00,1.282514067763108933e-04,3.900145395034802440e-03
5.757156581868050522e-04,4.085987637947516404e+00,1.281743332461522677e-04,3.901257890493108928e-03
5.762060463113253313e-04,4.089468036276262097e+00,1.281367617235789280e-04,3.901188334132488483e-03
5.766964344358456104e-04,4.092948434605007790e+00,1.281979319012431636e-04,3.899668142900437808e-03
5.771868225603658895e-04,4.096428832933753483e+00,1.282560216526815872e-04,3.897665683883346031e-03
5.776772106848861686e-04,4.099909231262499176e+00,1.282521705647997291e-04,3.896562640278066793e-03
5.781675988094064477e-04,4.103389629591244869e+00,1.282301456246888861e-04,3.896942980222986574e-03
5.786579869339267268e-04,4.106870027919990562e+00,1.281796428400653796e-04,3.898049704507413130e-03
5.791483750584470059e-04,4.110350426248736255e+00,1.281152628112071932e-04,3.898512368602453492e-03
5.796387631829672850e-04,4.113830824577481948e+00,1.281312393717731323e-04,3.897590411287340812e-03
5.801291513074875641e-04,4.117311222906227641e+00,1.282037735361903888e-04,3.895748732202217787e-03
5.806195394320078432e-04,4.120791621234973334e+00,1.282240044535435969e-04,3.894224569232886471e-03
5.811099275565281223e-04,4.124272019563719915e+00,1.282008755856096850e-04,3.893977888812205981e-03
5.816003156810484014e-04,4.127752417892465608e+00,1.281701876878408425e-04,3.894823896659768084e-03
5.820907038055686804e-04,4.131232816221211301e+00,1.281122696503682735e-04,3.895601202428565502e-03
5.825810919300889595e-04,4.134713214549956994e+00,1.280833595227136561e-04,3.895264254724047255e-03
5.830714800546092386e-04,4.138193612878702687e+00,1.281383862569861383e-04,3.893779621911413850e-03
5.835618681791295177e-04,4.141674011207448380e+00,1.281895364990706622e-04,3.892083376099573101e-03
5.840522563036497968e-04,4.145154409536194073e+00,1.281753861377624018e-04,3.891280198865224201e-03
5.845426444281700759e-04,4.148634807864939766e+00,1.281463759079797817e-04,3.891690888911434644e-03
5.850330325526903550e-04,4.152115206193685459e+00,1.281084079105472865e-04,3.892542555116967288e-03
5.855234206772106341e-04,4.155595604522431152e+00,1.280602673166224953e-04,3.892692274406006278e-03
5.860138088017309132e-04,4.159076002851176845e+00,1.280748783244544482e-04,3.891671685316769672e-03
5.865041969262511923e-04,4.162556401179923427e+00,1.281391216757639341e-04,3.890031960437886731e-03
5.869945850507714714e-04,4.166036799508669120e+00,1.281523643457707867e-04,3.888827628059895406e-03
5.874849731752917505e-04,4.169517197837414813e+00,1.281201343999422522e-04,3.888732016690199349e-03
5.879753612998120296e-04,4.172997596166160506e+00,1.280918337292775012e-04,3.889435153372617672e-03
5.884657494243323086e-04,4.176477994494906198e+00,1.280510479682214471e-04,3.889910677551680455e-03
5.889561375488525877e-04,4.179958392823651891e+00,1.280294018023450480e-04,3.889376857406904101e-03
5.894465256733728668e-04,4.183438791152397584e+00,1.280764183124192071e-04,3.887970583543917322e-03
5.899369137978931459e-04,4.186919189481143277e+00,1.281203461365282260e-04,3.886557041154640579e-03
5.904273019224134250e-04,4.190399587809888970e+00,1.280995423727888060e-04,3.885985917892759416e-03
5.909176900469337041e-04,4.193879986138634663e+00,1.280660837194722761e-04,3.886374930955910183e-03
5.914080781714539832e-04,4.197360384467380356e+00,1.280389310152507296e-04,3.886981514379871452e-03
5.918984662959742623e-04,4.200840782796126049e+00,1.280049315165999969e-04,3.886882180008624683e-03
5.923888544204945414e-04,4.204321181124872631e+00,1.280168856894959217e-04,3.885822958996843889e-03
5.928792425450148205e-04,4.207801579453618324e+00,1.280716820777187421e-04,3.884386834899501619e-03
5.933696306695350996e-04,4.211281977782364017e+00,1.280798487417965348e-04,3.883445603835601872e-03
5.938600187940553787e-04,4.214762376111109710e+00,1.280422731489485330e-04,3.883437494461125256e-03
5.943504069185756578e-04,4.218242774439855403e+00,1.280163651457012211e-04,3.883983140685624749e-03
5.948407950430959368e-04,4.221723172768601096e+00,1.279899917721999663e-04,3.884204078334339491e-03
5.953311831676162159e-04,4.225203571097346789e+00,1.279741566162622410e-04,3.883540131547501620e-03
5.958215712921364950e-04,4.228683969426092482e+00,1.280122638867711791e-04,3.882237747607280524e-03
5.963119594166567741e-04,4.232164367754838175e+00,1.280492484164236959e-04,3.881069048779531641e-03
5.968023475411770532e-04,4.235644766083583868e+00,1.280250527549920607e-04,3.880664528194146222e-03
5.972927356656973323e-04,4.239125164412329561e+00,1.279892058131314138e-04,3.880997035820096201e-03
5.977831237902176114e-04,4.242605562741076142e+00,1.279706959111372383e-04,3.881384175584328203e-03
5.982735119147378905e-04,4.246085961069821835e+00,1.279484762894040370e-04,3.881098828501819593e-03
5.987639000392581696e-04,4.249566359398567528e+00,1.279571691659117151e-04,3.880044498402476436e-03
5.992542881637784487e-04,4.253046757727313221e+00,1.280022799073411190e-04,3.878796835441778584e-03
5.997446762882987278e-04,4.256527156056058914e+00,1.280071252638065391e-04,3.878060373893713747e-03
6.002350644128190069e-04,4.260007554384804607e+00,1.279672526603887756e-04,3.878091492367129016e-03
6.007254525373392860e-04,4.263487952713550300e+00,1.279433318751496402e-04,3.878483061806291265e-03
6.012158406618595650e-04,4.266968351042295993e+00,1.279284172097017625e-04,3.878500357823280557e-03
6.017062287863798441e-04,4.270448749371041686e+00,1.279172512928808609e-04,3.877759116467239218e-03
6.021966169109001232e-04,4.273929147699787379e+00,1.279465062905779953e-04,3.876567749026520529e-03
6.026870050354204023e-04,4.277409546028533072e+00,1.279771248501108656e-04,3.875600051503214332e-03
6.031773931599406814e-04,4.280889944357278765e+00,1.279520569669478664e-04,3.875308558718378905e-03
6.036677812844609605e-04,4.284370342686025346e+00,1.279152721212225663e-04,3.875568581130636476e-03
6.041581694089812396e-04,4.287850741014771039e+00,1.279031057114707033e-04,3.875770131428353180e-03
6.046485575335015187e-04,4.291331139343516732e+00,1.278904454670166241e-04,3.875351710906124736e-03
6.051389456580217978e-04,4.294811537672262425e+00,1.278959812291213327e-04,3.874327067119967896e-03
6.056293337825420769e-04,4.298291936001008118e+00,1.279318183107003347e-04,3.873242766887944472e-03
6.061197219070623560e-04,4.301772334329753811e+00,1.279346403039037419e-04,3.872660450019328217e-03
6.066101100315826351e-04,4.305252732658499504e+00,1.278946558291166866e-04,3.872700727200322282e-03
6.071004981561029142e-04,4.308733130987245197e+00,1.278721096102312764e-04,3.872953562277276982e-03
6.075908862806231932e-04,4.312213529315990890e+00,1.278658925370982757e-04,3.872812698272607053e-03
6.080812744051434723e-04,4.315693927644736583e+00,1.278587015366159166e-04,3.872029415537358785e-03
6.085716625296637514e-04,4.319174325973482276e+00,1.278798583824948716e-04,3.870943029422437096e-03
6.090620506541840305e-04,4.322654724302228857e+00,1.279046796899504005e-04,3.870135628767194802e-03
6.095524387787043096e-04,4.326135122630974550e+00,1.278803692906801232e-04,3.869919789300868898e-03
6.100428269032245887e-04,4.329615520959720243e+00,1.278435953529021387e-04,3.870105721375094628e-03
6.105332150277448678e-04,4.333095919288465936e+00,1.278357095918500666e-04,3.870154880133739976e-03
6.110236031522651469e-04,4.336576317617211629e+00,1.278307703412841169e-04,3.869641354054979832e-03
6.115139912767854260e-04,4.340056715945957322e+00,1.278337699835517928e-04,3.868656075402457546e-03
6.120043794013057051e-04,4.343537114274703015e+00,1.278610464770701591e-04,3.867708691314220362e-03
6.124947675258259842e-04,4.347017512603448708e+00,1.278625355959702337e-04,3.867243050595077850e-03
6.129851556503462633e-04,4.350497910932194401e+00,1.278238443054629993e-04,3.867277778735545794e-03
6.134755437748665424e-04,4.353978309260940094e+00,1.278021347534096777e-04,3.867410822561282921e-03
6.139659318993868214e-04,4.357458707589685787e+00,1.278023291812545412e-04,3.867145942013557221e-03
6.144563200239071005e-04,4.360939105918432368e+00,1.277987892060587522e-04,3.866340318304048711e-03
6.149467081484273796e-04,4.364419504247178061e+00,1.278129297611026779e-04,3.865347634301396010e-03
6.154370962729476587e-04,4.367899902575923754e+00,1.278323005162097683e-04,3.864669305440391125e-03
6.159274843974679378e-04,4.371380300904669447e+00,1.278095717077670334e-04,3.864506746012846307e-03
6.164178725219882169e-04,4.374860699233415140e+00,1.277734962102442245e-04,3.864623809118167188e-03
6.169082606465084960e-04,4.378341097562160833e+00,1.277683305831098237e-04,3.864546431389674803e-03
6.173986487710287751e-04,4.381821495890906526e+00,1.277696879851435889e-04,3.863961231624126955e-03
6.178890368955490542e-04,4.385301894219652219e+00,1.277709764137095207e-04,3.863016901541901828e-03
6.183794250200693333e-04,4.388782292548397912e+00,1.277904230321031840e-04,3.862185613973966904e-03
6.188698131445896124e-04,4.392262690877143605e+00,1.277907229564573352e-04,3.861812749179141090e-03
6.193602012691098915e-04,4.395743089205889298e+00,1.277541915987086838e-04,3.861836078654375982e-03
6.198505893936301706e-04,4.399223487534634991e+00,1.277330266476385686e-04,3.861864628100905063e-03
6.203409775181504496e-04,4.402703885863381572e+00,1.277377665625674917e-04,3.861497347383869259e-03
6.208313656426707287e-04,4.406184284192127265e+00,1.277376065091308959e-04,3.860679391892504232e-03
6.213217537671910078e-04,4.409664682520872958e+00,1.277460421259672446e-04,3.859771301828373614e-03
6.218121418917112869e-04,4.413145080849618651e+00,1.277608903358238212e-04,3.859202583294745782e-03
6.223025300162315660e-04,4.416625479178364344e+00,1.277411280611176275e-04,3.859081215722422447e-03
6.227929181407518451e-04,4.420105877507110037e+00,1.277062067333886275e-04,3.859133960534649049e-03
6.232833062652721242e-04,4.423586275835855730e+00,1.276987774040578313e-04,3.858944103884201157e-03
6.237736943897924033e-04,4.427066674164601423e+00,1.276968779258755304e-04,3.858296768124252780e-03
6.242640825143126824e-04,4.430547072493347116e+00,1.276905621488932637e-04,3.857391082658755219e-03
6.247544706388329615e-04,4.434027470822092809e+00,1.277137624077048414e-04,3.856669059349536639e-03
6.252448587633532406e-04,4.437507869150838502e+00,1.277584826347633777e-04,3.856396406970588088e-03
6.257352468878735197e-04,4.440988267479585083e+00,1.277975957824698775e-04,3.856438542669186724e-03
6.262256350123937988e-04,4.444468665808330776e+00,1.278080439304408078e-04,3.856385128227917802e-03
6.267160231369140778e-04,4.447949064137076469e+00,1.276679624432697571e-04,3.855857906041182913e-03
6.272064112614343569e-04,4.451429462465822162e+00,1.272256458524700993e-04,3.854824736972726519e-03
6.276967993859546360e-04,4.454909860794567855e+00,1.266063364887891167e-04,3.853704036651597019e-03
6.281871875104749151e-04,4.458390259123313548e+00,1.264382344771273960e-04,3.853149670245357202e-03
6.286775756349951942e-04,4.461870657452059241e+00,1.278265501669102039e-04,3.853723601906893989e-03
6.291679637595154733e-04,4.465351055780804934e+00,1.317493100518473575e-04,3.855580139249680308e-03
6.296583518840357524e-04,4.468831454109550627e+00,1.373857002718953076e-04,3.857953266625305938e-03
6.301487400085560315e-04,4.472311852438296320e+00,1.399557663060442385e-04,3.858471335320623301e-03
6.306391281330763106e-04,4.475792250767042013e+00,1.302230280379174771e-04,3.853018421033181564e-03
6.311295162575965897e-04,4.479272649095787706e+00,9.859300821254691734e-05,3.837446112857910950e-03
6.316199043821168688e-04,4.482753047424534287e+00,4.613512861333994667e-05,3.812438213677373129e-03
6.321102925066371479e-04,4.486233445753279980e+00,9.641753946724504731e-07,3.791094160991940326e-03
6.326006806311574270e-04,4.489713844082025673e+00,3.005866375954907325e-05,3.804679060319756181e-03
6.330910687556777060e-04,4.493194242410771366e+00,2.275569005681735428e-04,3.897432390828770542e-03
6.335814568801979851e-04,4.496674640739517059e+00,6.585072130711493903e-04,4.100202620897271805e-03
6.340718450047182642e-04,4.500155039068262752e+00,1.250556671452024947e-03,4.379174219771546014e-03
6.345622331292385433e-04,4.503635437397008445e+00,1.661507969531559638e-03,4.572975911932827819e-03
6.350526212537588224e-04,4.507115835725754138e+00,1.203234481047185233e-03,4.356478949374282747e-03
6.355430093782791015e-04,4.510596234054499831e+00,-1.051759358732071593e-03,3.291165849906312404e-03
6.360333975027993806e-04,4.514076632383245524e+00,-5.853841688406160454e-03,1.022169448608414161e-03
6.365237856273196597e-04,4.517557030711991217e+00,-1.300237272359268219e-02,-2.355851437813035777e-03
6.370141737518399388e-04,4.521037429040737798e+00,-2.033822833983538886e-02,-5.822711423497191688e-03
6.375045618763602179e-04,4.524517827369483491e+00,-2.284829990014105444e-02,-7.009830157954318776e-03
6.379949500008804970e-04,4.527998225698229184e+00,-1.240044302738850697e-02,-2.075205215160172770e-03
6.384853381254007761e-04,4.531478624026974877e+00,2.137586021972618863e-02,1.388059588109243764e-02
6.389757262499210552e-04,4.534959022355720570e+00,8.881995181777643800e-02,4.574256612888484563e-02
6.394661143744413342e-04,4.538439420684466263e+00,1.968674595771628399e-01,9.678833049660091892e-02
6.399565024989616133e-04,4.541919819013211956e+00,3.454868018526022766e-01,1.670046990282632593e-01
6.404468906234818924e-04,4.545400217341957649e+00,5.252789541612316038e-01,2.519533340975570468e-01
6.409372787480021715e-04,4.548880615670703342e+00,7.175629620133365805e-01,3.428104834749842178e-01
6.414276668725224506e-04,4.552361013999449035e+00,8.976209450804867318e-01,4.278994336384127073e-01
6.419180549970427297e-04,4.555841412328194728e+00,1.040638289679052253e+00,4.954966157217328693e-01
6.424084431215630088e-04,4.559321810656940421e+00,1.128659949429514420e+00,5.371181474855082350e-01
6.428988312460832879e-04,4.562802208985687002e+00,1.156148951978946959e+00,5.501462282041307272e-01
6.433892193706035670e-04,4.566282607314432695e+00,1.131920568130269533e+00,5.387432937486333895e-01
6.438796074951238461e-04,4.569763005643178388e+00,1.076409923751214581e+00,5.125614835723670826e-01
6.443699956196441252e-04,4.573243403971924081e+00,1.015013433787392394e+00,4.835972460818231955e-01
6.448603837441644043e-04,4.576723802300669774e+00,9.698778002972754386e-01,4.623125336223435355e-01
6.453507718686846834e-04,4.580204200629415467e+00,9.532290795376212600e-01,4.544834666081544183e-01
6.458411599932049624e-04,4.583684598958161160e+00,9.647428284465039416e-01,4.599578249699394217e-01
6.463315481177252415e-04,4.587164997286906853e+00,9.937628110559153516e-01,4.737027586199409335e-01
6.468219362422455206e-04,4.590645395615652546e+00,1.025130495865474778e+00,4.885581253440928196e-01
6.473123243667657997e-04,4.594125793944398239e+00,1.045935197894672264e+00,4.984249162318413751e-01
6.478027124912860788e-04,4.597606192273143932e+00,1.050303965110677584e+00,5.005280653892145715e-01
6.482931006158063579e-04,4.601086590601890514e+00,1.040469691120535334e+00,4.959214812110278592e-01
6.487834887403266370e-04,4.604566988930636207e+00,1.024191145886098386e+00,4.882698175761375214e-01
6.492738768648469161e-04,4.608047387259381900e+00,1.010228153374146176e+00,4.817112296838406138e-01
6.497642649893671952e-04,4.611527785588127593e+00,1.004231488480941126e+00,4.789156171634128545e-01
6.502546531138874743e-04,4.615008183916873286e+00,1.006863775899011326e+00,4.801965208759231829e-01
6.507450412384077534e-04,4.618488582245618979e+00,1.014623283731125092e+00,4.838999287523213511e-01
6.512354293629280325e-04,4.621968980574364672e+00,1.022463242728249622e+00,4.876415932660232988e-01
6.517258174874483116e-04,4.625449378903110365e+00,1.026582990784406402e+00,4.896258004139685260e-01
6.522162056119685906e-04,4.628929777231856058e+00,1.025982966269664676e+00,4.893802215781782317e-01
6.527065937364888697e-04,4.632410175560601751e+00,1.022269371436279162e+00,4.876637159043334391e-01
6.531969818610091488e-04,4.635890573889347444e+00,1.018189863284537422e+00,4.857744433491204550e-01
6.536873699855294279e-04,4.639370972218093137e+00,1.015937123201936298e+00,4.847482692021559125e-01
6.541777581100497070e-04,4.642851370546839718e+00,1.016156759333983750e+00,4.848900432503411850e-01
6.546681462345699861e-04,4.646331768875585411e+00,1.018016840583756188e+00,4.858065865228724522e-01
6.551585343590902652e-04,4.649812167204331104e+00,1.020046349231627847e+00,4.868029639667684760e-01
6.556489224836105443e-04,4.653292565533076797e+00,1.021100683924882402e+00,4.873386357876445252e-01
6.561393106081308234e-04,4.656772963861822490e+00,1.020895034288598957e+00,4.872792785979082053e-01
6.566296987326511025e-04,4.660253362190568183e+00,1.019921276720287207e+00,4.868573217064640635e-01
6.571200868571713816e-04,4.663733760519313876e+00,1.018954628909579441e+00,4.864388183885799410e-01
6.576104749816916607e-04,4.667214158848059569e+00,1.018536507055278317e+00,4.862792813289994465e-01
6.581008631062119398e-04,4.670694557176805262e+00,1.018734562833880419e+00,4.864105470209558746e-01
6.585912512307322188e-04,4.674174955505550955e+00,1.019242456839704047e+00,4.866880196905827849e-01
6.590816393552524979e-04,4.677655353834296648e+00,1.019667815171594771e+00,4.869265987924668582e-01
6.595720274797727770e-04,4.681135752163043229e+00,1.019787275350834799e+00,4.870209360748578575e-01
6.600624156042930561e-04,4.684616150491788922e+00,1.019627224831593848e+00,4.869834287383041915e-01
6.605528037288133352e-04,4.688096548820534615e+00,1.019372005969855444e+00,4.869009182924290413e-01
6.610431918533336143e-04,4.691576947149280308e+00,1.019204817440366284e+00,4.868597484961517674e-01
6.615335799778538934e-04,4.695057345478026001e+00,1.019197358414314802e+00,4.868938088301928424e-01
6.620239681023741725e-04,4.698537743806771694e+00,1.019301013818464163e+00,4.869803496643148599e-01
6.625143562268944516e-04,4.702018142135517387e+00,1.019414649105939041e+00,4.870718127209440196e-01
6.630047443514147307e-04,4.705498540464263080e+00,1.019463899449512212e+00,4.871330936640211329e-01
6.634951324759350098e-04,4.708978938793008773e+00,1.019438902250671131e+00,4.871593480850931468e-01
6.639855206004552889e-04,4.712459337121754466e+00,1.019379607865849025e+00,4.871692219598259266e-01
6.644759087249755680e-04,4.715939735450500159e+00,1.019334348874211704e+00,4.871854829945955201e-01
6.649662968494958470e-04,4.719420133779245852e+00,1.019326370787138503e+00,4.872192642211393143e-01
6.654566849740161261e-04,4.722900532107992433e+00,1.019347213453300149e+00,4.872667971381581253e-01
6.659470730985364052e-04,4.726380930436738126e+00,1.019372718633138497e+00,4.873167679069352332e-01
6.664374612230566843e-04,4.729861328765483819e+00,1.019383968962815912e+00,4.873601231483929430e-01
6.669278493475769634e-04,4.733341727094229512e+00,1.019377828829674426e+00,4.873951583386770259e-01
6.674182374720972425e-04,4.736822125422975205e+00,1.019363636869683898e+00,4.874261576400064078e-01
6.679086255966175216e-04,4.740302523751720898e+00,1.019352813774901945e+00,4.874585971428513353e-01
6.683990137211378007e-04,4.743782922080466591e+00,1.019350557368864596e+00,4.874951450501476269e-01
6.688894018456580798e-04,4.747263320409212284e+00,1.019354507342902671e+00,4.875348374524302031e-01
6.693797899701783589e-04,4.750743718737957977e+00,1.019358984261171219e+00,4.875749463211801471e-01
6.698701780946986380e-04,4.754224117066703670e+00,1.019359983226600264e+00,4.876133826321361608e-01
6.703605662192189171e-04,4.757704515395449363e+00,1.019357271574609980e+00,4.876498671579112543e-01
6.708509543437391962e-04,4.761184913724195944e+00,1.019353227183663613e+00,4.876855332301783807e-01
6.713413424682594752e-04,4.764665312052941637e+00,1.019350296841605719e+00,4.877217137192827456e-01
6.718317305927797543e-04,4.768145710381687330e+00,1.019349262143366630e+00,4.877589597254485265e-01
6.723221187173000334e-04,4.771626108710433023e+00,1.019349300684245785e+00,4.877969060261777012e-01
6.728125068418203125e-04,4.775106507039178716e+00,1.019349162929755748e+00,4.878348091104105499e-01
6.733028949663405916e-04,4.778586905367924409e+00,1.019348181892904881e+00,4.878721651491125799e-01
6.737932830908608707e-04,4.782067303696670102e+00,1.019346514929085012e+00,4.879089944573298254e-01
6.742836712153811498e-04,4.785547702025415795e+00,1.019344754330708369e+00,4.879457034914235214e-01
6.747740593399014289e-04,4.789028100354161488e+00,1.019343341948637072e+00,4.879826910486651514e-01
6.752644474644217080e-04,4.792508498682907181e+00,1.019342290236501247e+00,4.880200444966674711e-01
6.757548355889419871e-04,4.795988897011652874e+00,1.019341354422053092e+00,4.880575500042005910e-01
6.762452237134622662e-04,4.799469295340398567e+00,1.019340313490395111e+00,4.880949170203381926e-01
6.767356118379825453e-04,4.802949693669145148e+00,1.019339095477751922e+00,4.881320064463592900e-01
6.772259999625028244e-04,4.806430091997890841e+00,1.019337779859984083e+00,4.881689246076089117e-01
6.777163880870231034e-04,4.809910490326636534e+00,1.019336499256419781e+00,4.882059115659708182e-01
6.782067762115433825e-04,4.813390888655382227e+00,1.019335302026283419e+00,4.882431146221162255e-01
6.786971643360636616e-04,4.816871286984127920e+00,1.019334146265612695e+00,4.882804747009197310e-01
6.791875524605839407e-04,4.820351685312873613e+00,1.019332990057608468e+00,4.883178075785263861e-01
6.796779405851042198e-04,4.823832083641619306e+00,1.019331811920108466e+00,4.883549638327290277e-01
6.801683287096244989e-04,4.827312481970364999e+00,1.019330602396621988e+00,4.883919495234846364e-01
6.806587168341447780e-04,4.830792880299110692e+00,1.019329385343924477e+00,4.884289237305641795e-01
6.811491049586650571e-04,4.834273278627856385e+00,1.019328187088808235e+00,4.884660483284486432e-01
6.816394930831853362e-04,4.837753676956602078e+00,1.019326995549935777e+00,4.885033343390342009e-01
6.821298812077056153e-04,4.841234075285348659e+00,1.019325799542013744e+00,4.885406482115938198e-01
6.826202693322258944e-04,4.844714473614094352e+00,1.019324610035399425e+00,4.885778401609421895e-01
6.831106574567461735e-04,4.848194871942840045e+00,1.019323421745999436e+00,4.886148658587547433e-01
6.836010455812664525e-04,4.851675270271585738e+00,1.019322224023226031e+00,4.886518267999178100e-01
6.840914337057867316e-04,4.855155668600331431e+00,1.019321028472589985e+00,4.886888844812630195e-01
6.845818218303070107e-04,4.858636066929077124e+00,1.019319836443691729e+00,4.887261037735595171e-01
6.850722099548272898e-04,4.862116465257822817e+00,1.019318635122774985e+00,4.887633952970099616e-01
6.855625980793475689e-04,4.865596863586568510e+00,1.019317435149170503e+00,4.888006112350677945e-01
6.860529862038678480e-04,4.869077261915314203e+00,1.019316248102090317e+00,4.888376735615975743e-01
6.865433743283881271e-04,4.872557660244059896e+00,1.019315059198858675e+00,4.888746346945508359e-01
6.870337624529084062e-04,4.876038058572805589e+00,1.019313863702995926e+00,4.889116382160915708e-01
6.875241505774286853e-04,4.879518456901552170e+00,1.019312671432733186e+00,4.889487880670998488e-01
6.880145387019489644e-04,4.882998855230297863e+00,1.019311474867111045e+00,4.889860452456168405e-01
6.885049268264692435e-04,4.886479253559043556e+00,1.019310271541449042e+00,4.890232731972546376e-01
6.889953149509895226e-04,4.889959651887789249e+00,1.019309078805348712e+00,4.890603686652729709e-01
6.894857030755098017e-04,4.893440050216534942e+00,1.019307894392233349e+00,4.890973427027244247e-01
6.899760912000300807e-04,4.896920448545280635e+00,1.019306701977584106e+00,4.891343096652671640e-01
6.904664793245503598e-04,4.900400846874026328e+00,1.019305506931355687e+00,4.891713919516955666e-01
6.909568674490706389e-04,4.903881245202772021e+00,1.019304313922647864e+00,4.892086017529792552e-01
6.914472555735909180e-04,4.907361643531517714e+00,1.019303113815622552e+00,4.892458283498296590e-01
6.919376436981111971e-04,4.910842041860263407e+00,1.019301915129661618e+00,4.892829512134613257e-01
6.924280318226314762e-04,4.914322440189009100e+00,1.019300729407263129e+00,4.893199454338754695e-01
6.929184199471517553e-04,4.917802838517754793e+00,1.019299542557237537e+00,4.893568933356726713e-01
6.934088080716720344e-04,4.921283236846501374e+00,1.019298346782656184e+00,4.893939168890605318e-01
6.938991961961923135e-04,4.924763635175247067e+00,1.019297152819370389e+00,4.894310697425321433e-01
6.943895843207125926e-04,4.928244033503992760e+00,1.019295957845097522e+00,4.894682801757897495e-01
6.948799724452328717e-04,4.931724431832738453e+00,1.019294757847901245e+00,4.895054229198866902e-01
6.953703605697531508e-04,4.935204830161484146e+00,1.019293566574855925e+00,4.895424401841083073e-01
6.958607486942734299e-04,4.938685228490229839e+00,1.019292383086682019e+00,4.895793827255721098e-01
6.963511368187937089e-04,4.942165626818975532e+00,1.019291191064768398e+00,4.896163608438214854e-01
6.968415249433139880e-04,4.945646025147721225e+00,1.019289994489731122e+00,4.896534536567708207e-01
6.973319130678342671e-04,4.949126423476466918e+00,1.019288801557659774e+00,4.896906330597336487e-01
6.978223011923545462e-04,4.952606821805212611e+00,1.019287604945281034e+00,4.897277856834509890e-01
6.983126893168748253e-04,4.956087220133958304e+00,1.019286408867378091e+00,4.897648262432937605e-01
6.988030774413951044e-04,4.959567618462704885e+00,1.019285223596340551e+00,4.898017728227030410e-01
6.992934655659153835e-04,4.963048016791450578e+00,1.019284037218616712e+00,4.898387192773460130e-01
6.997838536904356626e-04,4.966528415120196271e+00,1.019282840947723479e+00,4.898757557904758198e-01
7.002742418149559417e-04,4.970008813448941964e+00,1.019281646078946890e+00,4.899128922678906428e-01
7.007646299394762208e-04,4.973489211777687657e+00,1.019280453339273862e+00,4.899500418861231221e-01
7.012550180639964999e-04,4.976969610106433350e+00,1.019279256942309031e+00,4.899871034845629802e-01
7.017454061885167790e-04,4.980450008435179043e+00,1.019278066687871132e+00,4.900240606768441753e-01
7.022357943130370581e-04,4.983930406763924736e+00,1.019276883137432810e+00,4.900609871470287260e-01
7.027261824375573371e-04,4.987410805092670429e+00,1.019275691342415469e+00,4.900979754874578709e-01
7.032165705620776162e-04,4.990891203421416122e+00,1.019274494093957539e+00,4.901350627815959649e-01
7.037069586865978953e-04,4.994371601750161815e+00,1.019273301818134136e+00,4.901721952513918845e-01
7.041973468111181744e-04,4.997852000078907508e+00,1.019272108673797694e+00,4.902092719587428093e-01
7.046877349356384535e-04,5.001332398407654090e+00,1.019270914908968928e+00,4.902462444789695284e-01
7.051781230601587326e-04,5.004812796736399783e+00,1.019269729405106517e+00,4.902831604859509973e-01
7.056685111846790117e-04,5.008293195065145476e+00,1.019268543053743814e+00,4.903201099064018464e-01
7.061588993091992908e-04,5.011773593393891169e+00,1.019267346893216963e+00,4.903571476543188701e-01
7.066492874337195699e-04,5.015253991722636862e+00,1.019266151927842756e+00,4.903942507463924239e-01
7.071396755582398490e-04,5.018734390051382555e+00,1.019264961459339869e+00,4.904313326602436907e-01
7.076300636827601281e-04,5.022214788380128248e+00,1.019263768331689857e+00,4.904683225658761914e-01
7.081204518072804072e-04,5.025695186708873941e+00,1.019262578653755247e+00,4.905052365737539999e-01
7.086108399318006863e-04,5.029175585037619634e+00,1.019261394514360264e+00,4.905421557240216557e-01
7.091012280563209653e-04,5.032655983366365327e+00,1.019260203118792951e+00,4.905791473639071198e-01
7.095916161808412444e-04,5.036136381695111019e+00,1.019259006060138084e+00,4.906162132690493061e-01
7.100820043053615235e-04,5.039616780023857601e+00,1.019257814782684068e+00,4.906532883596838035e-01
7.105723924298818026e-04,5.043097178352603294e+00,1.019256624744724116e+00,4.906902935104996422e-01
7.110627805544020817e-04,5.046577576681348987e+00,1.019255432902979708e+00,4.907272130510565988e-01
7.115531686789223608e-04,5.050057975010094680e+00,1.019254246765216587e+00,4.907641102685301182e-01
7.120435568034426399e-04,5.053538373338840373e+00,1.019253060287953705e+00,4.908010605934302051e-01
7.125339449279629190e-04,5.057018771667586066e+00,1.019251864863450985e+00,4.908380860906744747e-01
7.130243330524831981e-04,5.060499169996331759e+00,1.019250670453463625e+00,4.908751432848980079e-01
7.135147211770034772e-04,5.063979568325077452e+00,1.019249482064418233e+00,4.909121571087156077e-01
7.140051093015237563e-04,5.067459966653823145e+00,1.019248291718203081e+00,4.909490872994688448e-01
7.144954974260440354e-04,5.070940364982568838e+00,1.019247102318561193e+00,4.909859714003586006e-01
7.149858855505643145e-04,5.074420763311314531e+00,1.019245917369485888e+00,4.910228856610488468e-01
7.154762736750845935e-04,5.077901161640060224e+00,1.019244726640456067e+00,4.910598704057573816e-01
7.159666617996048726e-04,5.081381559968806805e+00,1.019243530498082029e+00,4.910969017510999901e-01
7.164570499241251517e-04,5.084861958297552498e+00,1.019242340375144718e+00,4.911339151136417946e-01
7.169474380486454308e-04,5.088342356626298191e+00,1.019241152924579286e+00,4.911708569020373782e-01
7.174378261731657099e-04,5.091822754955043884e+00,1.019239962639684638e+00,4.912077366799337819e-01
7.179282142976859890e-04,5.095303153283789577e+00,1.019238775727495439e+00,4.912446212269857559e-01
7.184186024222062681e-04,5.098783551612535270e+00,1.019237589160286506e+00,4.912815661130893741e-01
7.189089905467265472e-04,5.102263949941280963e+00,1.019236395007886209e+00,4.913185668010698892e-01
7.193993786712468263e-04,5.105744348270026656e+00,1.019235201615938946e+00,4.913555707831320229e-01
7.198897667957671054e-04,5.109224746598772349e+00,1.019234014976153402e+00,4.913925207648556226e-01
7.203801549202873845e-04,5.112705144927518042e+00,1.019232826886622201e+00,4.914294030712623718e-01
7.208705430448076636e-04,5.116185543256263735e+00,1.019231637634734788e+00,4.914662659141971757e-01
7.213609311693279427e-04,5.119665941585010316e+00,1.019230451893809342e+00,4.915031729333154686e-01
7.218513192938482217e-04,5.123146339913756009e+00,1.019229262101728484e+00,4.915401399436972740e-01
7.223417074183685008e-04,5.126626738242501702e+00,1.019228067411205974e+00,4.915771275349237190e-01
7.228320955428887799e-04,5.130107136571247395e+00,1.019226878454739804e+00,4.916140797171092425e-01
7.233224836674090590e-04,5.133587534899993088e+00,1.019225693026079016e+00,4.916509676617615288e-01
7.238128717919293381e-04,5.137067933228738781e+00,1.019224504013492849e+00,4.916878175494827641e-01
7.243032599164496172e-04,5.140548331557484474e+00,1.019223316401872914e+00,4.917246907327323391e-01
7.247936480409698963e-04,5.144028729886230167e+00,1.019222129883839090e+00,4.917616219268079458e-01
7.252840361654901754e-04,5.147509128214975860e+00,1.019220937391757120e+00,4.917985878531706545e-01
7.257744242900104545e-04,5.150989526543721553e+00,1.019219745303034497e+00,4.918355359763377788e-01
7.262648124145307336e-04,5.154469924872467246e+00,1.019218560030998200e+00,4.918724288117476418e-01
7.267552005390510127e-04,5.157950323201212939e+00,1.019217373716037489e+00,4.919092731174832256e-01
7.272455886635712918e-04,5.161430721529959520e+00,1.019216184633610522e+00,4.919461189328878659e-01
7.277359767880915709e-04,5.164911119858705213e+00,1.019214998276228190e+00,4.919830135506593205e-01
7.282263649126118499e-04,5.168391518187450906e+00,1.019213809632261825e+00,4.920199532323815683e-01
7.287167530371321290e-04,5.171871916516196599e+00,1.019212616723948583e+00,4.920568919228007765e-01
7.292071411616524081e-04,5.175352314844942292e+00,1.019211428843511680e+00,4.920937866101088853e-01
7.296975292861726872e-04,5.178832713173687985e+00,1.019210244902899243e+00,4.921306296340220432e-01
7.301879174106929663e-04,5.182313111502433678e+00,1.019209057012866682e+00,4.921674558387439946e-01
7.306783055352132454e-04,5.185793509831179371e+00,1.019207869018115442e+00,4.922043156952366494e-01
7.311686936597335245e-04,5.189273908159925064e+00,1.019206682817455079e+00,4.922412250002562439e-01
7.316590817842538036e-04,5.192754306488670757e+00,1.019205492123872236e+00,4.922781493560701715e-01
7.321494699087740827e-04,5.196234704817416450e+00,1.019204300989056788e+00,4.923150421547732303e-01
7.326398580332943618e-04,5.199715103146163031e+00,1.019203115870856102e+00,4.923518847099618290e-01
7.331302461578146409e-04,5.203195501474908724e+00,1.019201930511354437e+00,4.923886979839650069e-01
7.336206342823349200e-04,5.206675899803654417e+00,1.019200743387397079e+00,4.924255283571286057e-01
7.341110224068551991e-04,5.210156298132400110e+00,1.019199561816785060e+00,4.924624068288862011e-01
7.346014105313754781e-04,5.213636696461145803e+00,1.019198381374266216e+00,4.924993150474574755e-01
7.350917986558957572e-04,5.217117094789891496e+00,1.019197191020646986e+00,4.925362032888936925e-01
7.355821867804160363e-04,5.220597493118637189e+00,1.019195984603365357e+00,4.925730364143056095e-01
7.360725749049363154e-04,5.224077891447382882e+00,1.019194753571606604e+00,4.926098190494132556e-01
7.365629630294565945e-04,5.227558289776128575e+00,1.019193509994668290e+00,4.926465977903408122e-01
7.370533511539768736e-04,5.231038688104874268e+00,1.019192328612872789e+00,4.926834437035443326e-01
7.375437392784971527e-04,5.234519086433619961e+00,1.019191326448876111e+00,4.927204107504459252e-01
7.380341274030174318e-04,5.237999484762365654e+00,1.019190564099409890e+00,4.927574911477026198e-01
7.385245155275377109e-04,5.241479883091112235e+00,1.019189881515704332e+00,4.927945711916032479e-01
7.390149036520579900e-04,5.244960281419857928e+00,1.019188709612905308e+00,4.928313764526027763e-01
7.395052917765782691e-04,5.248440679748603621e+00,1.019186099673850432e+00,4.928674899721257052e-01
7.399956799010985482e-04,5.251921078077349314e+00,1.019181336173286212e+00,4.929026129559745950e-01
7.404860680256188273e-04,5.255401476406095007e+00,1.019175257861983264e+00,4.929371534793434151e-01
7.409764561501391063e-04,5.258881874734840700e+00,1.019171831995400845e+00,4.929729601079095858e-01
7.414668442746593854e-04,5.262362273063586393e+00,1.019178612595109890e+00,4.930135622138435147e-01
7.419572323991796645e-04,5.265842671392332086e+00,1.019203811010735983e+00,4.930628217929446944e-01
7.424476205236999436e-04,5.269323069721077779e+00,1.019248024996759927e+00,4.931210415088106980e-01
7.429380086482202227e-04,5.272803468049823472e+00,1.019291483142842125e+00,4.931789202213323065e-01
7.434283967727405018e-04,5.276283866378569165e+00,1.019283185214287180e+00,4.932123871498861889e-01
7.439187848972607809e-04,5.279764264707315746e+00,1.019144993691469381e+00,4.931845137639953025e-01
7.444091730217810600e-04,5.283244663036061439e+00,1.018807226750321204e+00,4.930623399637040216e-01
7.448995611463013391e-04,5.286725061364807132e+00,1.018285905565586624e+00,4.928534001096531725e-01
7.453899492708216182e-04,5.290205459693552825e+00,1.017790029970219390e+00,4.926564281778669230e-01
7.458803373953418973e-04,5.293685858022298518e+00,1.017811019678655171e+00,4.927036114066987160e-01
7.463707255198621764e-04,5.297166256351044211e+00,1.019107405099018537e+00,4.933533384908819208e-01
7.468611136443824555e-04,5.300646654679789904e+00,1.022479362170754857e+00,4.949836712609527734e-01
7.473515017689027345e-04,5.304127053008535597e+00,1.028258409540820928e+00,4.977512745276249095e-01
7.478418898934230136e-04,5.307607451337281290e+00,1.035536062263350710e+00,5.012270316625953015e-01
7.483322780179432927e-04,5.311087849666026983e+00,1.041311546171840519e+00,5.039933941019598684e-01
7.488226661424635718e-04,5.314568247994772676e+00,1.039903024344224214e+00,5.033661596757914580e-01
7.493130542669838509e-04,5.318048646323518369e+00,1.023055116271163634e+00,4.954451386031890614e-01
7.498034423915041300e-04,5.321529044652264950e+00,9.810990493886166952e-01,4.756620957664406402e-01
7.502938305160244091e-04,5.325009442981010643e+00,9.052353371927805981e-01,4.398590555476969977e-01
7.507842186405446882e-04,5.328489841309756336e+00,7.905562942489516853e-01,3.857162320947785661e-01
7.512746067650649673e-04,5.331970239638502029e+00,6.389552187979836706e-01,3.141265465863943285e-01
7.517649948895852464e-04,5.335450637967247722e+00,4.607976496347550577e-01,2.299854269022648390e-01
7.522553830141055255e-04,5.338931036295993415e+00,2.743560511701482740e-01,1.419240562981814724e-01
7.527457711386258046e-04,5.342411434624739108e+00,1.026032272013686908e-01,6.079481294695129878e-02
7.532361592631460837e-04,5.345891832953484801e+00,-3.211166350239067629e-02,-2.843690665030838838e-03
7.537265473876663627e-04,5.349372231282230494e+00,-1.140466991404966990e-01,-4.155335508464814281e-02
7.542169355121866418e-04,5.352852629610976187e+00,-1.387269259258410992e-01,-5.321814495434121217e-02
7.547073236367069209e-04,5.356333027939721880e+00,-1.144937549080474321e-01,-4.177646208412389567e-02
7.551977117612272000e-04,5.359813426268468461e+00,-6.011755994134630743e-02,-1.609380337944796985e-02
7.556880998857474791e-04,5.363293824597214154e+00,9.346287721643045665e-04,1.274483576352117807e-02
7.561784880102677582e-04,5.366774222925959847e+00,4.766709761446961957e-02,3.482101430578642132e-02
7.566688761347880373e-04,5.370254621254705540e+00,6.761561109804753444e-02,4.424585380954522418e-02
7.571592642593083164e-04,5.373735019583451233e+00,5.963394913323735030e-02,4.047679494786317334e-02
7.576496523838285955e-04,5.377215417912196926e+00,3.252305680927163045e-02,2.767045040165356032e-02
7.581400405083488746e-04,5.380695816240942619e+00,2.779401331347445062e-04,1.243755541530662360e-02
7.586304286328691537e-04,5.384176214569688312e+00,-2.395808533553278608e-02,9.870439458273681972e-04
7.591208167573894328e-04,5.387656612898434005e+00,-3.275086304044760865e-02,-3.168752235033300921e-03
7.596112048819097119e-04,5.391137011227179698e+00,-2.625041241271363485e-02,-1.001199751095565443e-04
7.601015930064299909e-04,5.394617409555925391e+00,-1.070649442351120570e-02,7.241026035246256667e-03
7.605919811309502700e-04,5.398097807884671084e+00,5.283535246541236005e-03,1.479350236564434817e-02
7.610823692554705491e-04,5.401578206213417666e+00,1.485577272795542136e-02,1.931472510721816971e-02
7.615727573799908282e-04,5.405058604542163359e+00,1.546520123862081368e-02,1.960216394098098641e-02
7.620631455045111073e-04,5.408539002870909052e+00,9.082788002924953308e-03,1.658659808234445171e-02
7.625535336290313864e-04,5.412019401199654745e+00,3.347343388903820625e-04,1.245323259742086262e-02
7.630439217535516655e-04,5.415499799528400438e+00,-6.188185865029711616e-03,9.370702126656868872e-03
7.635343098780719446e-04,5.418980197857146131e+00,-8.042392587819174182e-03,8.493462198293645626e-03
7.640246980025922237e-04,5.422460596185891823e+00,-5.580787913857626105e-03,9.654987106731169333e-03
7.645150861271125028e-04,5.425940994514637516e+00,-1.124630789865370753e-03,1.175887278551774294e-02
7.650054742516327819e-04,5.429421392843383209e+00,2.631624836025647524e-03,1.353231568952852071e-02
7.654958623761530610e-04,5.432901791172128902e+00,4.032601794112277045e-03,1.419325878652451939e-02
7.659862505006733401e-04,5.436382189500874595e+00,3.026633150689909263e-03,1.371717696463043389e-02
7.664766386251936191e-04,5.439862587829621177e+00,7.875092131867655887e-04,1.265846922518549036e-02
7.669670267497138982e-04,5.443342986158366870e+00,-1.197131181881836998e-03,1.171986960590779350e-02
7.674574148742341773e-04,5.446823384487112563e+00,-1.974354410709608029e-03,1.135159068024124349e-02
7.679478029987544564e-04,5.450303782815858256e+00,-1.482464400380401320e-03,1.158285150752761186e-02
7.684381911232747355e-04,5.453784181144603949e+00,-3.462858191702390155e-04,1.211853130770035314e-02
7.689285792477950146e-04,5.457264579473349642e+00,6.409239320658655179e-04,1.258388987940160450e-02
7.694189673723152937e-04,5.460744977802095335e+00,9.906240590173698290e-04,1.274810066807492183e-02
7.699093554968355728e-04,5.464225376130841028e+00,7.006658907547031259e-04,1.261011268507033697e-02
7.703997436213558519e-04,5.467705774459586721e+00,1.208319534843640774e-04,1.233515769378873764e-02
7.708901317458761310e-04,5.471186172788332414e+00,-3.402397301826701800e-04,1.211629762001227920e-02
7.713805198703964101e-04,5.474666571117078107e+00,-4.603921578143031898e-04,1.205850253761320441e-02
7.718709079949166892e-04,5.478146969445824688e+00,-2.756835104327759445e-04,1.214474188825883511e-02
7.723612961194369683e-04,5.481627367774570381e+00,1.510930488278852419e-05,1.228109711663008183e-02
7.728516842439572473e-04,5.485107766103316074e+00,2.122321318529611905e-04,1.237318696826659493e-02
7.733420723684775264e-04,5.488588164432061767e+00,2.307807495787921395e-04,1.238090209897675653e-02
7.738324604929978055e-04,5.492068562760807460e+00,1.159448865210858839e-04,1.232560673411935495e-02
7.743228486175180846e-04,5.495548961089553153e+00,-2.266911333464467743e-05,1.225909633420468187e-02
7.748132367420383637e-04,5.499029359418298846e+00,-9.544435955573954151e-05,1.222370724029620860e-02
7.753036248665586428e-04,5.502509757747044539e+00,-8.005526397408826663e-05,1.222996970446776910e-02
7.757940129910789219e-04,5.505990156075790232e+00,-1.412888160119881643e-05,1.226008954715948271e-02
7.762844011155992010e-04,5.509470554404535925e+00,4.610410083279792629e-05,1.228749871183253475e-02
7.767747892401194801e-04,5.512950952733281618e+00,6.583916064539685107e-05,1.229576928425621038e-02
7.772651773646397592e-04,5.516431351062027311e+00,4.626857434311820185e-05,1.228548416668204246e-02
7.777555654891600383e-04,5.519911749390773892e+00,1.242338442553910182e-05,1.226847646823064908e-02
7.782459536136803174e-04,5.523392147719519585e+00,-9.968813260408833569e-06,1.225689064772758456e-02
7.787363417382005965e-04,5.526872546048265278e+00,-1.075479114375906147e-05,1.225550530806813337e-02
7.792267298627208755e-04,5.530352944377010971e+00,3.312656518556872587e-06,1.226111976408059308e-02
7.797171179872411546e-04,5.533833342705756664e+00,1.833932779194381114e-05,1.226717479642107714e-02
7.802075061117614337e-04,5.537313741034502357e+00,2.445591770627487276e-05,1.226902180717561429e-02
7.806978942362817128e-04,5.540794139363248050e+00,2.079512371882555560e-05,1.226626121226794333e-02
7.811882823608019919e-04,5.544274537691993743e+00,1.305636184249115916e-05,1.226158446836335576e-02
7.816786704853222710e-04,5.547754936020739436e+00,7.636773026879496831e-06,1.225800514828366897e-02
7.821690586098425501e-04,5.551235334349485129e+00,7.251662599640299228e-06,1.225679946795144373e-02
7.826594467343628292e-04,5.554715732678230822e+00,1.040223502206358285e-05,1.225725995042974137e-02
7.831498348588831083e-04,5.558196131006977403e+00,1.378572419512488462e-05,1.225783032813527323e-02
7.836402229834033874e-04,5.561676529335723096e+00,1.509179087033909206e-05,1.225741962543284470e-02
7.841306111079236665e-04,5.565156927664468789e+00,1.418986052547039904e-05,1.225596178040992690e-02
7.846209992324439456e-04,5.568637325993214482e+00,1.246005595281626598e-05,1.225410621490322094e-02
7.851113873569642247e-04,5.572117724321960175e+00,1.135186335558332094e-05,1.225254389564189861e-02
7.856017754814845037e-04,5.575598122650705868e+00,1.138837289668522004e-05,1.225153449316418452e-02
7.860921636060047828e-04,5.579078520979451561e+00,1.213264033941217597e-05,1.225087809957014356e-02
7.865825517305250619e-04,5.582558919308197254e+00,1.282350566344643043e-05,1.225020464217296476e-02
7.870729398550453410e-04,5.586039317636942947e+00,1.301180780505642078e-05,1.224927825066308290e-02
7.875633279795656201e-04,5.589519715965688640e+00,1.275197309006260638e-05,1.224810730744035556e-02
7.880537161040858992e-04,5.593000114294434333e+00,1.238419538721488320e-05,1.224686120041156880e-02
7.885441042286061783e-04,5.596480512623180026e+00,1.220209705942777880e-05,1.224571304426085028e-02
7.890344923531264574e-04,5.599960910951926607e+00,1.226352800216010884e-05,1.224472490433083441e-02
7.895248804776467365e-04,5.603441309280672300e+00,1.243288752895874185e-05,1.224383545254570729e-02
7.900152686021670156e-04,5.606921707609417993e+00,1.255111754461336292e-05,1.224292996166003941e-02
7.905056567266872947e-04,5.610402105938163686e+00,1.255604433770284077e-05,1.224192331974273927e-02
7.909960448512075738e-04,5.613882504266909379e+00,1.248617483776785832e-05,1.224080811455377331e-02
7.914864329757278529e-04,5.617362902595655072e+00,1.241881633298202031e-05,1.223965403957856177e-02
7.919768211002481319e-04,5.620843300924400765e+00,1.240230068245577527e-05,1.223855812359835385e-02
7.924672092247684110e-04,5.624323699253146458e+00,1.242745468417628573e-05,1.223757457621782799e-02
7.929575973492886901e-04,5.627804097581892151e+00,1.245693054011799374e-05,1.223667582281963775e-02
7.934479854738089692e-04,5.631284495910637844e+00,1.246766843444912453e-05,1.223576967930843640e-02
7.939383735983292483e-04,5.634764894239383537e+00,1.245979336375711984e-05,1.223476068326691084e-02
7.944287617228495274e-04,5.638245292568130118e+00,1.244611261085393959e-05,1.223362278487094210e-02
7.949191498473698065e-04,5.641725690896875811e+00,1.244103168918286853e-05,1.223243010965992424e-02
7.954095379718900856e-04,5.645206089225621504e+00,1.244641315548626249e-05,1.223130902862805923e-02
7.958999260964103647e-04,5.648686487554367197e+00,1.245091236457255789e-05,1.223034319170826847e-02
7.963903142209306438e-04,5.652166885883112890e+00,1.244787483290233916e-05,1.222950461056213772e-02
7.968807023454509229e-04,5.655647284211858583e+00,1.244148277326815824e-05,1.222866156236901772e-02
7.973710904699712020e-04,5.659127682540604276e+00,1.243719407799428424e-05,1.222766746323154102e-02
7.978614785944914811e-04,5.662608080869349969e+00,1.243903704418396449e-05,1.222647696677561791e-02
7.983518667190117601e-04,5.666088479198095662e+00,1.244787646019873386e-05,1.222519563584848618e-02
7.988422548435320392e-04,5.669568877526841355e+00,1.245552276081677014e-05,1.222401287636720388e-02
7.993326429680523183e-04,5.673049275855587048e+00,1.245267549565164103e-05,1.222306411429109098e-02
7.998230310925725974e-04,5.676529674184332741e+00,1.244136018287947154e-05,1.222232017380398515e-02
8.003134192170928765e-04,5.680010072513079322e+00,1.243001583335478033e-05,1.222158759293693470e-02
8.008038073416131556e-04,5.683490470841825015e+00,1.242550785608239555e-05,1.222063832010882728e-02
8.012941954661334347e-04,5.686970869170570708e+00,1.243273285100181629e-05,1.221938534960855666e-02
8.017845835906537138e-04,5.690451267499316401e+00,1.244850167883544539e-05,1.221796681864711215e-02
8.022749717151739929e-04,5.693931665828062094e+00,1.245924770443923265e-05,1.221666539844934105e-02
8.027653598396942720e-04,5.697412064156807787e+00,1.245520133148155310e-05,1.221571031581878547e-02
8.032557479642145511e-04,5.700892462485553480e+00,1.243916082471430842e-05,1.221509395403737840e-02
8.037461360887348302e-04,5.704372860814299173e+00,1.242059711992192629e-05,1.221454484152341077e-02
8.042365242132551093e-04,5.707853259143044866e+00,1.241191869559262095e-05,1.221370393545843057e-02
8.047269123377753883e-04,5.711333657471790559e+00,1.242256917710162508e-05,1.221239115934459260e-02
8.052173004622956674e-04,5.714814055800536252e+00,1.244643749454041784e-05,1.221076521452064967e-02
8.057076885868159465e-04,5.718294454129282833e+00,1.246465554999188730e-05,1.220924650792813010e-02
8.061980767113362256e-04,5.721774852458028526e+00,1.246326447772214509e-05,1.220823098054466850e-02
8.066884648358565047e-04,5.725255250786774219e+00,1.244122977173875343e-05,1.220778056142070127e-02
8.071788529603767838e-04,5.728735649115519912e+00,1.241045077248918499e-05,1.220752911801296220e-02
8.076692410848970629e-04,5.732216047444265605e+00,1.239336177972671208e-05,1.220690847987634421e-02
8.081596292094173420e-04,5.735696445773011298e+00,1.240620859616077719e-05,1.220555794346983927e-02
8.086500173339376211e-04,5.739176844101756991e+00,1.244136049711615889e-05,1.220362838051606419e-02
8.091404054584579002e-04,5.742657242430502684e+00,1.247372784891393405e-05,1.220173778450588283e-02
8.096307935829781793e-04,5.746137640759248377e+00,1.247942788636956221e-05,1.220055979031375512e-02
8.101211817074984584e-04,5.749618039087994070e+00,1.244944730394678372e-05,1.220030981757217955e-02
8.106115698320187374e-04,5.753098437416739763e+00,1.240020722894672687e-05,1.220051732457297193e-02
8.111019579565390165e-04,5.756578835745485456e+00,1.236812574485238070e-05,1.220029701766017424e-02
8.115923460810592956e-04,5.760059234074232037e+00,1.238016434472778501e-05,1.219897304613339582e-02
8.120827342055795747e-04,5.763539632402977730e+00,1.243082611385505077e-05,1.219662755294449730e-02
8.125731223300998538e-04,5.767020030731723423e+00,1.248671360161466716e-05,1.219414117983353557e-02
8.130635104546201329e-04,5.770500429060469116e+00,1.250633538272210642e-05,1.219262020611854708e-02
8.135538985791404120e-04,5.773980827389214809e+00,1.246784162282915534e-05,1.219257334847923327e-02
8.140442867036606911e-04,5.777461225717960502e+00,1.239268052041058441e-05,1.219344388277530597e-02
8.145346748281809702e-04,5.780941624046706195e+00,1.233497402803786309e-05,1.219389889824804701e-02
8.150250629527012493e-04,5.784422022375451888e+00,1.233980881780093753e-05,1.219275101940168853e-02
8.155154510772215284e-04,5.787902420704197581e+00,1.241016020958511529e-05,1.218989002452784340e-02
8.160058392017418075e-04,5.791382819032943274e+00,1.250172344625707938e-05,1.218650561480610559e-02
8.164962273262620866e-04,5.794863217361688967e+00,1.254659039969209863e-05,1.218433744053290524e-02
8.169866154507823656e-04,5.798343615690435549e+00,1.250276457329986077e-05,1.218441190106855226e-02
8.174770035753026447e-04,5.801824014019181242e+00,1.239344258924161447e-05,1.218617038879689016e-02
8.179673916998229238e-04,5.805304412347926935e+00,1.229419526155359239e-05,1.218770001786725551e-02
8.184577798243432029e-04,5.808784810676672627e+00,1.227984866291627224e-05,1.218702819938457735e-02
8.189481679488634820e-04,5.812265209005418320e+00,1.237159948299460121e-05,1.218362169404305952e-02
8.194385560733837611e-04,5.815745607334164013e+00,1.251336787587399650e-05,1.217896445509919837e-02
8.199289441979040402e-04,5.819226005662909706e+00,1.260182880598524795e-05,1.217566614610561190e-02
8.204193323224243193e-04,5.822706403991655399e+00,1.256277873973695030e-05,1.217561288251788922e-02
8.209097204469445984e-04,5.826186802320401092e+00,1.241199450111456733e-05,1.217845179711213657e-02
8.214001085714648775e-04,5.829667200649146785e+00,1.224955439025032824e-05,1.218159787505882288e-02
8.218904966959851566e-04,5.833147598977892478e+00,1.219535605628214244e-05,1.218193638047843433e-02
8.223808848205054357e-04,5.836627997306638171e+00,1.230364269541944543e-05,1.217811978083275896e-02
8.228712729450257148e-04,5.840108395635384753e+00,1.251102921269433560e-05,1.217178319011478181e-02
8.233616610695459938e-04,5.843588793964130446e+00,1.267067588372681647e-05,1.216664394321112334e-02
8.238520491940662729e-04,5.847069192292876139e+00,1.265756817083054809e-05,1.216593302213231018e-02
8.243424373185865520e-04,5.850549590621621832e+00,1.246290456190632743e-05,1.216990857978913002e-02
8.248328254431068311e-04,5.854029988950367525e+00,1.221099704127882485e-05,1.217533612856683788e-02
8.253232135676271102e-04,5.857510387279113218e+00,1.208404196739989201e-05,1.217754074172739884e-02
8.258136016921473893e-04,5.860990785607858911e+00,1.219157416647686766e-05,1.217375853612556388e-02
8.263039898166676684e-04,5.864471183936604604e+00,1.247709050664737078e-05,1.216540945215157689e-02
8.267943779411879475e-04,5.867951582265350297e+00,1.274525988731116056e-05,1.215747874261311270e-02
8.272847660657082266e-04,5.871431980594095990e+00,1.279517653646526283e-05,1.215516611748946978e-02
8.277751541902285057e-04,5.874912378922841683e+00,1.256607179913896056e-05,1.216002430045648453e-02
8.282655423147487848e-04,5.878392777251588264e+00,1.219779852133050670e-05,1.216842431368816459e-02
8.287559304392690639e-04,5.881873175580333957e+00,1.195043047339352968e-05,1.217372861953744737e-02
8.292463185637893430e-04,5.885353573909079650e+00,1.202017539966866638e-05,1.217092230738677991e-02
8.297367066883096220e-04,5.888833972237825343e+00,1.238584531881052702e-05,1.216050347838937458e-02
8.302270948128299011e-04,5.892314370566571036e+00,1.280643356334771697e-05,1.214866716034212688e-02
8.307174829373501802e-04,5.895794768895316729e+00,1.297681964656095298e-05,1.214327650705862571e-02
8.312078710618704593e-04,5.899275167224062422e+00,1.274469758201827140e-05,1.214820140463733489e-02
8.316982591863907384e-04,5.902755565552808115e+00,1.224120273439047347e-05,1.216006692411835191e-02
8.321886473109110175e-04,5.906235963881553808e+00,1.181211606970279394e-05,1.217004693202979049e-02
8.326790354354312966e-04,5.909716362210299501e+00,1.177974390345110918e-05,1.216985515699361281e-02
8.331694235599515757e-04,5.913196760539045194e+00,1.220466903275801710e-05,1.215790702037236257e-02
8.336598116844718548e-04,5.916677158867790887e+00,1.281880710203042004e-05,1.214111840528690062e-02
8.341501998089921339e-04,5.920157557196537468e+00,1.318882940589315610e-05,1.213060898307453603e-02
8.346405879335124130e-04,5.923637955525283161e+00,1.301914663500871626e-05,1.213391993390509904e-02
8.351309760580326921e-04,5.927118353854028854e+00,1.238462638560642591e-05,1.214915425622479367e-02
8.356213641825529712e-04,5.930598752182774547e+00,1.170721605267105900e-05,1.216551280940528917e-02
8.361117523070732502e-04,5.934079150511520240e+00,1.147627777522974168e-05,1.217040278664819480e-02
8.366021404315935293e-04,5.937559548840265933e+00,1.189993800222729513e-05,1.215848804152762710e-02
8.370925285561138084e-04,5.941039947169011626e+00,1.272812804300476491e-05,1.213622105271745452e-02
8.375829166806340875e-04,5.944520345497757319e+00,1.339238570777817914e-05,1.211815615609570726e-02
8.380733048051543666e-04,5.948000743826503012e+00,1.339496756541508135e-05,1.211704280841141741e-02
8.385636929296746457e-04,5.951481142155248705e+00,1.267823433486859358e-05,1.213439911306568933e-02
8.390540810541949248e-04,5.954961540483994398e+00,1.170015299495933572e-05,1.215846871986064545e-02
8.395444691787152039e-04,5.958441938812740979e+00,1.114542810751494568e-05,1.217165432143502146e-02
8.400348573032354830e-04,5.961922337141486672e+00,1.145048595766995529e-05,1.216279188899145602e-02
8.405252454277557621e-04,5.965402735470232365e+00,1.246520652202769993e-05,1.213574468959735184e-02
8.410156335522760412e-04,5.968883133798978058e+00,1.351392593129206421e-05,1.210780615698216905e-02
8.415060216767963203e-04,5.972363532127723751e+00,1.384472152665633717e-05,1.209827829259411264e-02
8.419964098013165994e-04,5.975843930456469444e+00,1.316399258428498495e-05,1.211472095413402943e-02
8.424867979258368784e-04,5.979324328785215137e+00,1.188047683722238146e-05,1.214661599958995544e-02
8.429771860503571575e-04,5.982804727113960830e+00,1.086719876715397723e-05,1.217156265887412922e-02
8.434675741748774366e-04,5.986285125442706523e+00,1.087013699186849798e-05,1.217046213378067399e-02
8.439579622993977157e-04,5.989765523771452216e+00,1.196183098858842759e-05,1.214143532369079889e-02
8.444483504239179948e-04,5.993245922100197909e+00,1.344252124703038406e-05,1.210240886750918281e-02
8.449387385484382739e-04,5.996726320428944490e+00,1.428664098728300669e-05,1.207972459438802493e-02
8.454291266729585530e-04,6.000206718757690183e+00,1.384831251815712369e-05,1.208995040635846806e-02
8.459195147974788321e-04,6.003687117086435876e+00,1.234724676514795489e-05,1.212741603807849372e-02
8.464099029219991112e-04,6.007167515415181569e+00,1.077397852173098774e-05,1.216673490334822458e-02
8.469002910465193903e-04,6.010647913743927262e+00,1.023681092275648724e-05,1.217949552216800353e-02
8.473906791710396694e-04,6.014128312072672955e+00,1.118330417907999480e-05,1.215418300507030078e-02
8.478810672955599485e-04,6.017608710401418648e+00,1.304390758437879583e-05,1.210541283314786436e-02
8.483714554200802276e-04,6.021089108730164341e+00,1.456885426870664326e-05,1.206527441380490437e-02
8.488618435446005066e-04,6.024569507058910034e+00,1.466392417699970380e-05,1.206181054100683575e-02
8.493522316691207857e-04,6.028049905387655727e+00,1.317172544227142598e-05,1.209904525436662076e-02
8.498426197936410648e-04,6.031530303716401420e+00,1.103959852124242864e-05,1.215271122009021001e-02
8.503330079181613439e-04,6.035010702045147113e+00,9.718329401580262476e-06,1.218558313795386344e-02
8.508233960426816230e-04,6.038491100373893694e+00,1.017723907599628197e-05,1.217276987535404961e-02
8.513137841672019021e-04,6.041971498702639387e+00,1.220182431522606379e-05,1.211980217922445195e-02
8.518041722917221812e-04,6.045451897031385080e+00,1.447482201386165613e-05,1.206047802455284187e-02
8.522945604162424603e-04,6.048932295360130773e+00,1.543174058714248613e-05,1.203489666995133725e-02
8.527849485407627394e-04,6.052412693688876466e+00,1.433663074112390452e-05,1.206195046802609541e-02
8.532753366652830185e-04,6.055893092017622159e+00,1.183467802249506753e-05,1.212511119048071372e-02
8.537657247898032976e-04,6.059373490346367852e+00,9.575452741967360371e-06,1.218203498724458947e-02
8.542561129143235767e-04,6.062853888675113545e+00,9.127053910697191259e-06,1.219249520807734292e-02
8.547465010388438558e-04,6.066334287003859238e+00,1.089162575171717429e-05,1.214620720706517665e-02
8.552368891633641348e-04,6.069814685332604931e+00,1.376995915495699830e-05,1.207135000209847396e-02
8.557272772878844139e-04,6.073295083661350624e+00,1.584626127056862647e-05,1.201704922671635936e-02
8.562176654124046930e-04,6.076775481990097205e+00,1.566380941478185833e-05,1.202070185157930182e-02
8.567080535369249721e-04,6.080255880318842898e+00,1.323898491990646569e-05,1.208188458190995879e-02
8.571984416614452512e-04,6.083736278647588591e+00,1.011550809103045993e-05,1.216097002081315860e-02
8.576888297859655303e-04,6.087216676976334284e+00,8.381980365640518896e-06,1.220440303984458678e-02
8.581792179104858094e-04,6.090697075305079977e+00,9.274824264524195280e-06,1.218048101826657917e-02
8.586696060350060885e-04,6.094177473633825670e+00,1.230441747354681869e-05,1.210173462490488246e-02
8.591599941595263676e-04,6.097657871962571363e+00,1.551911033671073392e-05,1.201823437069362774e-02
8.596503822840466467e-04,6.101138270291317056e+00,1.676383406381445258e-05,1.198528596507487595e-02
8.601407704085669258e-04,6.104618668620062749e+00,1.512085257912477597e-05,1.202640692323582450e-02
8.606311585330872049e-04,6.108099066948808442e+00,1.157403481665388460e-05,1.211634998787932717e-02
8.611215466576074840e-04,6.111579465277554135e+00,8.419538292032000074e-06,1.219624322103175784e-02
8.616119347821277630e-04,6.115059863606299828e+00,7.775453756540338297e-06,1.221174335352423132e-02
8.621023229066480421e-04,6.118540261935046409e+00,1.016425623816556794e-05,1.214942769832544345e-02
8.625927110311683212e-04,6.122020660263792102e+00,1.411301624969256568e-05,1.204710507045293234e-02
8.630830991556886003e-04,6.125501058592537795e+00,1.706308736034449258e-05,1.197041339773622509e-02
8.635734872802088794e-04,6.128981456921283488e+00,1.702868477714695032e-05,1.197026377000494357e-02
8.640638754047291585e-04,6.132461855250029181e+00,1.392835933559011335e-05,1.204875898170538508e-02
8.645542635292494376e-04,6.135942253578774874e+00,9.695931375866590713e-06,1.215630974163088053e-02
8.650446516537697167e-04,6.139422651907520567e+00,7.068874067799017446e-06,1.222266935953421688e-02
8.655350397782899958e-04,6.142903050236266260e+00,7.819502919183609163e-06,1.220237580164712857e-02
8.660254279028102749e-04,6.146383448565011953e+00,1.156821102888230788e-05,1.210519271316597666e-02
8.665158160273305540e-04,6.149863846893757646e+00,1.596837441601606803e-05,1.199129849561277050e-02
8.670062041518508331e-04,6.153344245222503339e+00,1.818015319176394002e-05,1.193352661975376205e-02
8.674965922763711122e-04,6.156824643551249920e+00,1.670141138953915553e-05,1.197043454228373903e-02
8.679869804008913912e-04,6.160305041879995613e+00,1.237425124563049354e-05,1.208041558269666582e-02
8.684773685254116703e-04,6.163785440208741306e+00,7.903507107924007341e-06,1.219406294817411765e-02
8.689677566499319494e-04,6.167265838537486999e+00,6.164206656269696771e-06,1.223764689650036486e-02
8.694581447744522285e-04,6.170746236866232692e+00,8.356063169077257918e-06,1.218040279473056944e-02
8.699485328989725076e-04,6.174226635194978385e+00,1.319024258565634650e-05,1.205536712007704292e-02
8.704389210234927867e-04,6.177707033523724078e+00,1.765260716564883976e-05,1.193986612816236650e-02
8.709293091480130658e-04,6.181187431852469771e+00,1.888369134021966578e-05,1.190726930342644527e-02
8.714196972725333449e-04,6.184667830181215464e+00,1.600277737350135234e-05,1.198014653233233848e-02
8.719100853970536240e-04,6.188148228509961157e+00,1.071955468491956965e-05,1.211463511525562135e-02
8.724004735215739031e-04,6.191628626838706850e+00,6.315585109183891086e-06,1.222658118514476089e-02
8.728908616460941822e-04,6.195109025167452543e+00,5.604912433162964909e-06,1.224378902088883204e-02
8.733812497706144613e-04,6.198589423496199124e+00,9.145206264658966200e-06,1.215193814552679996e-02
8.738716378951347404e-04,6.202069821824944817e+00,1.482959973030346559e-05,1.200509636964857199e-02
8.743620260196550194e-04,6.205550220153690510e+00,1.914222835266592609e-05,1.189345332160487642e-02
8.748524141441752985e-04,6.209030618482436203e+00,1.933029869074423315e-05,1.188759963538999972e-02
8.753428022686955776e-04,6.212511016811181896e+00,1.515212280165383508e-05,1.199374767743849324e-02
8.758331903932158567e-04,6.215991415139927589e+00,9.093501632529659275e-06,1.214814434548006777e-02
8.763235785177361358e-04,6.219471813468673282e+00,4.885636564133890858e-06,1.225505531054335920e-02
8.768139666422564149e-04,6.222952211797418975e+00,5.212090744040363581e-06,1.224564557868421111e-02
8.773043547667766940e-04,6.226432610126164668e+00,1.000831267401348602e-05,1.212159284264941253e-02
8.777947428912969731e-04,6.229913008454910361e+00,1.642521552185741986e-05,1.195596606787533919e-02
8.782851310158172522e-04,6.233393406783656054e+00,2.052373402953079509e-05,1.184979967618108795e-02
8.787755191403375313e-04,6.236873805112402636e+00,1.968873619238355606e-05,1.187019758581797473e-02
8.792659072648578104e-04,6.240354203441148329e+00,1.428400411954504131e-05,1.200782125622620183e-02
8.797562953893780895e-04,6.243834601769894022e+00,7.511159520165689689e-06,1.218052442348448519e-02
8.802466835138983686e-04,6.247315000098639715e+00,3.513235841260970407e-06,1.228204879149772180e-02
8.807370716384186476e-04,6.250795398427385408e+00,4.843953683443554236e-06,1.224689406057968485e-02
8.812274597629389267e-04,6.254275796756131101e+00,1.084890508898998356e-05,1.209182692754826212e-02
8.817178478874592058e-04,6.257756195084876794e+00,1.797887017146840947e-05,1.190790048967467832e-02
8.822082360119794849e-04,6.261236593413622487e+00,2.188776028091337576e-05,1.180661477022227658e-02
8.826986241364997640e-04,6.264716991742368180e+00,2.007570089815574775e-05,1.185207596108740942e-02
8.831890122610200431e-04,6.268197390071113873e+00,1.347477150550781532e-05,1.202037047112711199e-02
8.836794003855403222e-04,6.271677788399859566e+00,5.975684125750190114e-06,1.221171407064641432e-02
8.841697885100606013e-04,6.275158186728605259e+00,2.131707240913745542e-06,1.230929671856124258e-02
8.846601766345808804e-04,6.278638585057351840e+00,4.399529211433792842e-06,1.225008883014507000e-02
8.851505647591011595e-04,6.282118983386097533e+00,1.158495028113450248e-05,1.206474459283169223e-02
8.856409528836214386e-04,6.285599381714843226e+00,1.946710809986247455e-05,1.186153682560260776e-02
8.861313410081417177e-04,6.289079780043588919e+00,2.327989826152882048e-05,1.176270546558860070e-02
8.866217291326619968e-04,6.292560178372334612e+00,2.058967954167586516e-05,1.183068931612998517e-02
8.871121172571822758e-04,6.296040576701080305e+00,1.283086058992667048e-05,1.202870117635982533e-02
8.876025053817025549e-04,6.299520975029825998e+00,4.541043401099326908e-06,1.224032339383836557e-02
8.880928935062228340e-04,6.303001373358571691e+00,7.055335022868299629e-07,1.233767815423172931e-02
8.885832816307431131e-04,6.306481771687317384e+00,3.764563390867849520e-06,1.225818743578282327e-02
8.890736697552633922e-04,6.309962170016063077e+00,1.207810734796713809e-05,1.204390779949788409e-02
8.895640578797836713e-04,6.313442568344808770e+00,2.080733655840574030e-05,1.181895807146729482e-02
8.900544460043039504e-04,6.316922966673555351e+00,2.473447692783985598e-05,1.171720166147056409e-02
8.905448341288242295e-04,6.320403365002301044e+00,2.137382818168208077e-05,1.180239324214470142e-02
8.910352222533445086e-04,6.323883763331046737e+00,1.252503241087755152e-05,1.202835257195305693e-02
8.915256103778647877e-04,6.327364161659792430e+00,3.307345054126236534e-06,1.226377670030430467e-02
8.920159985023850668e-04,6.330844559988538123e+00,-8.064007518895576995e-07,1.236828198777164406e-02
8.925063866269053459e-04,6.334324958317283816e+00,2.767970406388978725e-06,1.227556351652294223e-02
8.929967747514256250e-04,6.337805356646029509e+00,1.212532082942928036e-05,1.203450194973395941e-02
8.934871628759459040e-04,6.341285754974775202e+00,2.188938274798290826e-05,1.178302094858542023e-02
8.939775510004661831e-04,6.344766153303520895e+00,2.630372517017526708e-05,1.166876598862114089e-02
8.944679391249864622e-04,6.348246551632266588e+00,2.261775502859847073e-05,1.176229212414634656e-02
8.949583272495067413e-04,6.351726949961012281e+00,1.277755809638227772e-05,1.201369359930722427e-02
8.954487153740270204e-04,6.355207348289757974e+00,2.394016479665936911e-06,1.227902966906100311e-02
8.959391034985472995e-04,6.358687746618504555e+00,-2.458452012583332361e-06,1.240247161772480185e-02
8.964294916230675786e-04,6.362168144947250248e+00,1.214341767177132335e-06,1.230723144228157775e-02
8.969198797475878577e-04,6.365648543275995941e+00,1.150115762223756723e-05,1.204233609394670529e-02
8.974102678721081368e-04,6.369128941604741634e+00,2.258187485024790175e-05,1.175706950362063324e-02
8.979006559966284159e-04,6.372609339933487327e+00,2.802337063393989290e-05,1.161646773051418398e-02
8.983910441211486950e-04,6.376089738262233020e+00,2.450382159576308140e-05,1.170574949654332175e-02
8.988814322456689741e-04,6.379570136590978713e+00,1.381627849502240888e-05,1.197889819759637500e-02
8.993718203701892532e-04,6.383050534919724406e+00,1.956109184717198958e-06,1.228210888805195827e-02
8.998622084947095322e-04,6.386530933248470099e+00,-4.245226885284945735e-06,1.244012646628519028e-02
9.003525966192298113e-04,6.390011331577215792e+00,-1.047145914290282430e-06,1.235696390532809406e-02
9.008429847437500904e-04,6.393491729905961485e+00,9.968050637222632327e-06,1.207324015129559482e-02
9.013333728682703695e-04,6.396972128234708066e+00,2.267708085766538463e-05,1.174618791931992222e-02
9.018237609927906486e-04,6.400452526563453759e+00,2.982533071341382774e-05,1.156214256008877839e-02
9.023141491173109277e-04,6.403932924892199452e+00,2.716395982473962349e-05,1.163027293888209066e-02
9.028045372418312068e-04,6.407413323220945145e+00,1.595201270777659914e-05,1.191805439920298748e-02
9.032949253663514859e-04,6.410893721549690838e+00,2.350476974744756574e-06,1.226633014080025230e-02
9.037853134908717650e-04,6.414374119878436531e+00,-6.002239087654116868e-06,1.247710414826128100e-02
9.042757016153920441e-04,6.417854518207182224e+00,-4.313917110972784224e-06,1.242556966996158710e-02
9.047660897399123232e-04,6.421334916535927917e+00,6.621898429478734752e-06,1.213308310756080338e-02
9.052564778644326023e-04,6.424815314864673610e+00,2.089819620616787185e-05,1.175872713628020247e-02
9.057468659889528814e-04,6.428295713193419303e+00,3.095209235374559332e-05,1.151247472049975358e-02
9.062372541134731604e-04,6.431776111522164996e+00,3.195241974419973344e-05,1.153743903969687255e-02
9.067276422379934395e-04,6.435256509850910689e+00,2.435145120026326941e-05,1.182708392715996204e-02
9.072180303625137186e-04,6.438736908179657270e+00,1.277685074421536454e-05,1.222478456504453963e-02
9.077084184870339977e-04,6.442217306508402963e+00,1.711913313351034152e-06,1.250768291220591757e-02
9.081988066115542768e-04,6.445697704837148656e+00,-9.068079770161190093e-06,1.250964628152573949e-02
9.086891947360745559e-04,6.449178103165894349e+00,-2.502896324728417677e-05,1.221579603867110203e-02
9.091795828605948350e-04,6.452658501494640042e+00,-5.024375203631518608e-05,1.177624692745856544e-02
9.096699709851151141e-04,6.456138899823385735e+00,-7.441801782883517404e-05,1.143099443510066371e-02
9.101603591096353932e-04,6.459619298152131428e+00,-6.032370360597027206e-05,1.138633451593627256e-02
9.106507472341556723e-04,6.463099696480877121e+00,5.600999946425298299e-05,1.170831917637362579e-02
9.111411353586759514e-04,6.466580094809622814e+00,3.382741546206208391e-04,1.228639101332774236e-02
9.116315234831962305e-04,6.470060493138368507e+00,7.880578961063299751e-04,1.287822242654754895e-02
9.121219116077165096e-04,6.473540891467114200e+00,1.256802095418212400e-03,1.320065318834952664e-02
9.126122997322367886e-04,6.477021289795860781e+00,1.365901976980873032e-03,1.301068746805464707e-02
9.131026878567570677e-04,6.480501688124606474e+00,4.970802418347091637e-04,1.213994311081430938e-02
9.135930759812773468e-04,6.483982086453352167e+00,-2.069174624195458355e-03,1.049618322409930776e-02
9.140834641057976259e-04,6.487462484782097860e+00,-6.803375890769124655e-03,8.095177976255401447e-03
9.145738522303179050e-04,6.490942883110843553e+00,-1.335885272846837335e-02,5.197896955297326080e-03
9.150642403548381841e-04,6.494423281439589246e+00,-1.988004067261282121e-02,2.580529289711414390e-03
9.155546284793584632e-04,6.497903679768334939e+00,-2.240173577888494860e-02,1.868628047728749988e-03
9.160450166038787423e-04,6.501384078097080632e+00,-1.464566624753805418e-02,5.765304471929208995e-03
9.165354047283990214e-04,6.504864476425826325e+00,1.147545028879992310e-02,1.795649699821690731e-02
9.170257928529193005e-04,6.508344874754572018e+00,6.446760662051856383e-02,4.253094818358807427e-02
9.175161809774395796e-04,6.511825273083317711e+00,1.510710037626608881e-01,8.291522859960800962e-02
9.180065691019598587e-04,6.515305671412063404e+00,2.737230426945114203e-01,1.405481142057866673e-01
9.184969572264801378e-04,6.518786069740809985e+00,4.284163470406521235e-01,2.137144109345675558e-01
9.189873453510004168e-04,6.522266468069555678e+00,6.038119873034131224e-01,2.970274831102943658e-01
9.194777334755206959e-04,6.525746866398301371e+00,7.822734612873579740e-01,3.819292468823766162e-01
9.199681216000409750e-04,6.529227264727047064e+00,9.429723024162850464e-01,4.582748954362388938e-01
9.204585097245612541e-04,6.532707663055792757e+00,1.066507031168249853e+00,5.166774207913199524e-01
9.209488978490815332e-04,6.536188061384538450e+00,1.139818337386846459e+00,5.509504988449920315e-01
9.214392859736018123e-04,6.539668459713284143e+00,1.159856975499248488e+00,5.598548269096224050e-01
9.219296740981220914e-04,6.543148858042029836e+00,1.134666281838574431e+00,5.475063540855920063e-01
9.224200622226423705e-04,6.546629256370775529e+00,1.081287540738150810e+00,5.222197202133047611e-01
9.229104503471626496e-04,6.550109654699521222e+00,1.020962489173237842e+00,4.940989514870732791e-01
9.234008384716829287e-04,6.553590053028266915e+00,9.731025853466513942e-01,4.721464439836973170e-01
9.238912265962032078e-04,6.557070451357013496e+00,9.500094197049120393e-01,4.618521549866004827e-01
9.243816147207234869e-04,6.560550849685759189e+00,9.541160193732132200e-01,4.640573537577607488e-01
9.248720028452437660e-04,6.564031248014504882e+00,9.786151185000602215e-01,4.754152102122002344e-01
9.253623909697640450e-04,6.567511646343250575e+00,1.011084831429593933e+00,4.901773941866311435e-01
9.258527790942843241e-04,6.570992044671996268e+00,1.038619129565206300e+00,5.025607039110083774e-01
9.263431672188046032e-04,6.574472443000741961e+00,1.052475672868092627e+00,5.087822076491732570e-01
9.268335553433248823e-04,6.577952841329487654e+00,1.050567589036825122e+00,5.080546934838516826e-01
9.273239434678451614e-04,6.581433239658233347e+00,1.037098783904090382e+00,5.023064954698351903e-01
9.278143315923654405e-04,6.584913637986979040e+00,1.019838935017887138e+00,4.949181117156599141e-01
9.283047197168857196e-04,6.588394036315724733e+00,1.006433232449534643e+00,4.891248232904917836e-01
9.287951078414059987e-04,6.591874434644470426e+00,1.001375663036664809e+00,4.867811129886293608e-01
9.292854959659262778e-04,6.595354832973217007e+00,1.004792798570956602e+00,4.879285525974772497e-01
9.297758840904465569e-04,6.598835231301962700e+00,1.013262909558074965e+00,4.911983064543709032e-01
9.302662722149668360e-04,6.602315629630708393e+00,1.021986668300615575e+00,4.947146142002671887e-01
9.307566603394871151e-04,6.605796027959454086e+00,1.027138054310069437e+00,4.970062140092313951e-01
9.312470484640073942e-04,6.609276426288199779e+00,1.027329353866545336e+00,4.975233677585902403e-01
9.317374365885276732e-04,6.612756824616945472e+00,1.023698374993991411e+00,4.966188512826540391e-01
9.322278247130479523e-04,6.616237222945691165e+00,1.018838295857250609e+00,4.951303632423255663e-01
9.327182128375682314e-04,6.619717621274436858e+00,1.015285878542411258e+00,4.938603431335757965e-01
9.332086009620885105e-04,6.623198019603182551e+00,1.014359116391458926e+00,4.932296619968610241e-01
9.336989890866087896e-04,6.626678417931928244e+00,1.015820687438415248e+00,4.932266775672779491e-01
9.341893772111290687e-04,6.630158816260673937e+00,1.018355768066871558e+00,4.935891306648080290e-01
9.346797653356493478e-04,6.633639214589419630e+00,1.020460694710700444e+00,4.940474464030517043e-01
9.351701534601696269e-04,6.637119612918166212e+00,1.021220040339711588e+00,4.944696474901233985e-01
9.356605415846899060e-04,6.640600011246911905e+00,1.020613656427820093e+00,4.948503616223826063e-01
9.361509297092101851e-04,6.644080409575657598e+00,1.019306252617178998e+00,4.952019289061975194e-01
9.366413178337304642e-04,6.647560807904403291e+00,1.018143345064630889e+00,4.954611880267303370e-01
9.371317059582507433e-04,6.651041206233148984e+00,1.017677403384047885e+00,4.954950253214293054e-01
9.376220940827710223e-04,6.654521604561894677e+00,1.017959703777179703e+00,4.952022074490243231e-01
9.381124822072913014e-04,6.658002002890640370e+00,1.018641985757813950e+00,4.946311670544513706e-01
9.386028703318115805e-04,6.661482401219386063e+00,1.019260147245464099e+00,4.940157141965341170e-01
9.390932584563318596e-04,6.664962799548131756e+00,1.019506771329132810e+00,4.936831066382321165e-01
9.395836465808521387e-04,6.668443197876877448e+00,1.019351597896852368e+00,4.938755475892455116e-01
9.400740347053724178e-04,6.671923596205623141e+00,1.018984369574218229e+00,4.945899767156775040e-01
9.405644228298926969e-04,6.675403994534369723e+00,1.018655882454153172e+00,4.955402814160388414e-01
9.410548109544129760e-04,6.678884392863115416e+00,1.018528660664052232e+00,4.962795804016209011e-01
9.415451990789332551e-04,6.682364791191861109e+00,1.018614815416165165e+00,4.964270274093598445e-01
9.420355872034535342e-04,6.685845189520606802e+00,1.018811058438514827e+00,4.958787077985077341e-01
9.425259753279738133e-04,6.689325587849352495e+00,1.018985376803526632e+00,4.948841425937284821e-01
9.430163634524940924e-04,6.692805986178098188e+00,1.019054240000908607e+00,4.939387656631151202e-01
9.435067515770143715e-04,6.696286384506843881e+00,1.019011628750878584e+00,4.935409588035951090e-01
9.439971397015346505e-04,6.699766782835589574e+00,1.018908744686319867e+00,4.939363129590891299e-01
9.444875278260549296e-04,6.703247181164335267e+00,1.018810528996125342e+00,4.949818045771695596e-01
9.449779159505752087e-04,6.706727579493080960e+00,1.018759552915778244e+00,4.962031936077654359e-01
9.454683040750954878e-04,6.710207977821826653e+00,1.018763706749398201e+00,4.970212148766761096e-01
9.459586921996157669e-04,6.713688376150572346e+00,1.018805322930684820e+00,4.970363146638198670e-01
9.464490803241360460e-04,6.717168774479318927e+00,1.018858453474016379e+00,4.962310773559844845e-01
9.469394684486563251e-04,6.720649172808064620e+00,1.018901896499300852e+00,4.949889330884955640e-01
9.474298565731766042e-04,6.724129571136810313e+00,1.018923589237256344e+00,4.939171732525144964e-01
9.479202446976968833e-04,6.727609969465556006e+00,1.018919430116532299e+00,4.935576277949772495e-01
9.484106328222171624e-04,6.731090367794301699e+00,1.018891609833120881e+00,4.941234082163284969e-01
9.489010209467374415e-04,6.734570766123047392e+00,1.018848578469813138e+00,4.953887315023881577e-01
9.493914090712577206e-04,6.738051164451793085e+00,1.018804847940820935e+00,4.967867595458209662e-01
9.498817971957779997e-04,6.741531562780538778e+00,1.018777691376869798e+00,4.976719406908836074e-01
9.503721853202982787e-04,6.745011961109284471e+00,1.018780212134667185e+00,4.976249423058439203e-01
9.508625734448185578e-04,6.748492359438030164e+00,1.018813913350363975e+00,4.966567235135958547e-01
9.513529615693388369e-04,6.751972757766775857e+00,1.018865629755046243e+00,4.952138790847493421e-01
9.518433496938591160e-04,6.755453156095522438e+00,1.018911903110689465e+00,4.939791999648239784e-01
9.523337378183793951e-04,6.758933554424268131e+00,1.018929614547617435e+00,4.935570666520293637e-01
9.528241259428996742e-04,6.762413952753013824e+00,1.018907701706723401e+00,4.941884389898059671e-01
9.533145140674199533e-04,6.765894351081759517e+00,1.018853663397507603e+00,4.956288575658094331e-01
9.538049021919402324e-04,6.769374749410505210e+00,1.018791032671607200e+00,4.972495083850171360e-01
9.542952903164605115e-04,6.772855147739250903e+00,1.018748667029244048e+00,4.983191344592964311e-01
9.547856784409807906e-04,6.776335546067996596e+00,1.018746976136123195e+00,4.983401902803065164e-01
9.552760665655010697e-04,6.779815944396742289e+00,1.018787831190288040e+00,4.972852263544250140e-01
9.557664546900213488e-04,6.783296342725487982e+00,1.018853120641266541e+00,4.956224591778815580e-01
9.562568428145416279e-04,6.786776741054233675e+00,1.018912741092473428e+00,4.941141312999495216e-01
9.567472309390619069e-04,6.790257139382979368e+00,1.018938342518044715e+00,4.934750240487070228e-01
9.572376190635821860e-04,6.793737537711725061e+00,1.018916480644619593e+00,4.940440963121820461e-01
9.577280071881024651e-04,6.797217936040471642e+00,1.018855123300910659e+00,4.956192438687742063e-01
9.582183953126227442e-04,6.800698334369217335e+00,1.018780492238734015e+00,4.975339768229908310e-01
9.587087834371430233e-04,6.804178732697963028e+00,1.018725575507261283e+00,4.989466941730608118e-01
9.591991715616633024e-04,6.807659131026708721e+00,1.018715376578614107e+00,4.992165452527937974e-01
9.596895596861835815e-04,6.811139529355454414e+00,1.018755457970041745e+00,4.981983566644393457e-01
9.601799478107038606e-04,6.814619927684200107e+00,1.018828945955025933e+00,4.963221939315250464e-01
9.606703359352241397e-04,6.818100326012945800e+00,1.018903482662845583e+00,4.944170123043753473e-01
9.611607240597444188e-04,6.821580724341691493e+00,1.018945235757857448e+00,4.933514111191512619e-01
9.616511121842646979e-04,6.825061122670437186e+00,1.018933909511987812e+00,4.936474194462928122e-01
9.621415003087849770e-04,6.828541520999182879e+00,1.018872141143760235e+00,4.952382721757659922e-01
9.626318884333052561e-04,6.832021919327928572e+00,1.018785003935676725e+00,4.974807301855577180e-01
9.631222765578255351e-04,6.835502317656675153e+00,1.018709603827318677e+00,4.994223199669312052e-01
9.636126646823458142e-04,6.838982715985420846e+00,1.018679106464507989e+00,5.002117260794320952e-01
9.641030528068660933e-04,6.842463114314166539e+00,1.018708061875896131e+00,4.994756033489848313e-01
9.645934409313863724e-04,6.845943512642912232e+00,1.018785473336093705e+00,4.974962853328125378e-01
9.650838290559066515e-04,6.849423910971657925e+00,1.018878818232754835e+00,4.951083475440666848e-01
9.655742171804269306e-04,6.852904309300403618e+00,1.018947534158033186e+00,4.933524305105639884e-01
9.660646053049472097e-04,6.856384707629149311e+00,1.018960353757339510e+00,4.930305192256105862e-01
9.665549934294674888e-04,6.859865105957895004e+00,1.018909098830443671e+00,4.943522274185170873e-01
9.670453815539877679e-04,6.863345504286640697e+00,1.018812916275801950e+00,4.968262955407060089e-01
9.675357696785080470e-04,6.866825902615386390e+00,1.018710912333445240e+00,4.994495794316958781e-01
9.680261578030283261e-04,6.870306300944132083e+00,1.018646056211493178e+00,5.011199065221988436e-01
9.685165459275486052e-04,6.873786699272877776e+00,1.018646994968204877e+00,5.011025020128809793e-01
9.690069340520688843e-04,6.877267097601624357e+00,1.018715438121321037e+00,4.993535484450265516e-01
9.694973221765891633e-04,6.880747495930370050e+00,1.018824575017134082e+00,4.965607712552417286e-01
9.699877103011094424e-04,6.884227894259115743e+00,1.018929458662510168e+00,4.938771136088659364e-01
9.704780984256297215e-04,6.887708292587861436e+00,1.018985292049670033e+00,4.924516851007110230e-01
9.709684865501500006e-04,6.891188690916607129e+00,1.018966172010769000e+00,4.929489369249577813e-01
9.714588746746702797e-04,6.894669089245352822e+00,1.018876504547014950e+00,4.952558378297597375e-01
9.719492627991905588e-04,6.898149487574098515e+00,1.018750179137348111e+00,4.985030607950863279e-01
9.724396509237108379e-04,6.901629885902844208e+00,1.018637538216123684e+00,5.013992285432901097e-01
9.729300390482311170e-04,6.905110284231589901e+00,1.018585196169378815e+00,5.027485973907152017e-01
9.734204271727513961e-04,6.908590682560335594e+00,1.018616792255524928e+00,5.019447966834078567e-01
9.739108152972716752e-04,6.912071080889081287e+00,1.018722547983140769e+00,4.992386873787276191e-01
9.744012034217919543e-04,6.915551479217827868e+00,1.018862092783801465e+00,4.956658588372447882e-01
9.748915915463122334e-04,6.919031877546573561e+00,1.018979754303654950e+00,4.926544100823473382e-01
9.753819796708325125e-04,6.922512275875319254e+00,1.019026476823370775e+00,4.914626999548799557e-01
9.758723677953527915e-04,6.925992674204064947e+00,1.018979755601296500e+00,4.926679874741684562e-01
9.763627559198730706e-04,6.929473072532810640e+00,1.018853585021038066e+00,4.959112639893780150e-01
9.768531440443933497e-04,6.932953470861556333e+00,1.018694208774256316e+00,5.000062859747882449e-01
9.773435321689136288e-04,6.936433869190302026e+00,1.018562977354663390e+00,5.033793032023200498e-01
9.778339202934339079e-04,6.939914267519047719e+00,1.018512714530660723e+00,5.046753035726568859e-01
9.783243084179541870e-04,6.943394665847793412e+00,1.018566669098797561e+00,5.032979441568037338e-01
9.788146965424744661e-04,6.946875064176539105e+00,1.018708317809070563e+00,4.996711038531844729e-01
9.793050846669947452e-04,6.950355462505284798e+00,1.018886266272084562e+00,4.951131516943962918e-01
9.797954727915150243e-04,6.953835860834030491e+00,1.019032772288163802e+00,4.913617974761355089e-01
9.802858609160353034e-04,6.957316259162777072e+00,1.019089163450054514e+00,4.899220796265431055e-01
9.807762490405555825e-04,6.960796657491522765e+00,1.019028647239265783e+00,4.914812409092327306e-01
9.812666371650758616e-04,6.964277055820268458e+00,1.018867789662627921e+00,4.956143028972322395e-01
9.817570252895961407e-04,6.967757454149014151e+00,1.018662011312423177e+00,5.008996138579709934e-01
9.822474134141164197e-04,6.971237852477759844e+00,1.018486332763001379e+00,5.054127585261618538e-01
9.827378015386366988e-04,6.974718250806505537e+00,1.018408121986705162e+00,5.074256433039137093e-01
9.832281896631569779e-04,6.978198649135251230e+00,1.018461706478344109e+00,5.060577432449638868e-01
9.837185777876772570e-04,6.981679047463996923e+00,1.018634250735936275e+00,5.016383466523062218e-01
9.842089659121975361e-04,6.985159445792742616e+00,1.018868400968572452e+00,4.956387004557628595e-01
9.846993540367178152e-04,6.988639844121488309e+00,1.019081240359895668e+00,4.901857765389325272e-01
9.851897421612380943e-04,6.992120242450234002e+00,1.019193209316458404e+00,4.873204052676666231e-01
9.856801302857583734e-04,6.995600640778980583e+00,1.019156934122231295e+00,4.882577675172522502e-01
9.861705184102786525e-04,6.999081039107726276e+00,1.018975704143567196e+00,4.929134452043097969e-01
9.866609065347989316e-04,7.002561437436471969e+00,1.018704742271282271e+00,4.998708448963985473e-01
9.871512946593192107e-04,7.006041835765217662e+00,1.018434269014433013e+00,5.068156348677690382e-01
9.876416827838394898e-04,7.009522234093963355e+00,1.018259654026522742e+00,5.113014257524626238e-01
9.881320709083597689e-04,7.013002632422709048e+00,1.018248519283808662e+00,5.115936341881879290e-01
9.886224590328800479e-04,7.016483030751454741e+00,1.018415943236230969e+00,5.073055172093913212e-01
9.891128471574003270e-04,7.019963429080200434e+00,1.018716460514844879e+00,4.996033815819599377e-01
9.896032352819206061e-04,7.023443827408946127e+00,1.019056152078731570e+00,4.908964447260883990e-01


==> data/1D_solutions_over_time/stability_check_ne256_p3-3_c2-2_outlierfree_rk4_dt4p913699em07_x20.csv <==
time,time_normalized,solid_velocity_cm_per_s,fluid_velocity_cm_per_s
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.913698825273188599e-07,3.487366093167628116e-03,2.302829326706053490e-43,1.244634758538311500e-43
9.827397650546377199e-07,6.974732186335256233e-03,3.693689802583507130e-40,1.745230027481439531e-40
1.474109647581956474e-06,1.046209827950288392e-02,6.259401953101695545e-38,2.956914488392030615e-38
1.965479530109275440e-06,1.394946437267051247e-02,1.845150492331427373e-36,8.716164749895106211e-37
2.456849412636594406e-06,1.743683046583814275e-02,-9.760964500576513629e-35,-4.611137060431936102e-35
2.948219295163913371e-06,2.092419655900577130e-02,-4.900781460154987916e-33,-2.315103548988088803e-33
3.439589177691232337e-06,2.441156265217339985e-02,-2.254548352845322862e-32,-1.064957969921183947e-32
3.930959060218550880e-06,2.789892874534102493e-02,1.558891091066526966e-30,7.364213552913134209e-31
4.422328942745869422e-06,3.138629483850865348e-02,1.737670398746205022e-29,8.208533446725450865e-30
4.913698825273187964e-06,3.487366093167627856e-02,-1.616577908326268943e-28,-7.636864004342192621e-29
5.405068707800506506e-06,3.836102702484390364e-02,-2.591929686193710581e-27,-1.224406183855449374e-27
5.896438590327825049e-06,4.184839311801152872e-02,8.164965267136178885e-27,3.857321181592766617e-27
6.387808472855143591e-06,4.533575921117915380e-02,1.842389974949384263e-25,8.703330205855062816e-26
6.879178355382462133e-06,4.882312530434678582e-02,-3.154723640537299677e-25,-1.490406197216923354e-25
7.370548237909780676e-06,5.231049139751441091e-02,-7.882043741667379695e-24,-3.723426623485694250e-24
7.861918120437100065e-06,5.579785749068204292e-02,1.380872940398015206e-23,6.523646432914643240e-24
8.353288002964419454e-06,5.928522358384967494e-02,2.213836002798616938e-22,1.045798258686452881e-22
8.844657885491738844e-06,6.277258967701730696e-02,-5.558600545641747638e-22,-2.625969361192535647e-22
9.336027768019058233e-06,6.625995577018493898e-02,-4.053480564251283893e-21,-1.914815281425457107e-21
9.827397650546377622e-06,6.974732186335257100e-02,1.577462623186785761e-20,7.452031555564968481e-21
1.031876753307369701e-05,7.323468795652020302e-02,4.165773523386868961e-20,1.967816027740428958e-20
1.081013741560101640e-05,7.672205404968783504e-02,-2.924932663695122495e-19,-1.381737108682289024e-19
1.130150729812833579e-05,8.020942014285546706e-02,-2.439726758371481141e-20,-1.151312417942677327e-20
1.179287718065565518e-05,8.369678623602309908e-02,3.364305570846978031e-18,1.589274931347610529e-18
1.228424706318297457e-05,8.718415232919073110e-02,-6.014664416412274264e-18,-2.841411149526580249e-18
1.277561694571029396e-05,9.067151842235836312e-02,-1.970391660919288853e-17,-9.307753351281578120e-18
1.326698682823761335e-05,9.415888451552599514e-02,8.925499777762017805e-17,4.216404405531398534e-17
1.375835671076493274e-05,9.764625060869362716e-02,-2.428575233464511221e-17,-1.147551430796443455e-17
1.424972659329225213e-05,1.011336167018612592e-01,-5.861801892588024226e-16,-2.769055375632863779e-16
1.474109647581957152e-05,1.046209827950288912e-01,1.340941774368285442e-15,6.334682654345321313e-16
1.523246635834689090e-05,1.081083488881965232e-01,8.506414678434283129e-16,4.017912259454801102e-16
1.572383624087421029e-05,1.115957149813641552e-01,-9.303293516627584043e-15,-4.394812736728595813e-15
1.621520612340152968e-05,1.150830810745317873e-01,1.435685027539322007e-14,6.782323969992305655e-15
1.670657600592884907e-05,1.185704471676994193e-01,1.684981616163152255e-14,7.959239241883651214e-15
1.719794588845616846e-05,1.220578132608670513e-01,-1.001495273758168673e-13,-4.731008940813197470e-14
1.768931577098348785e-05,1.255451793540346694e-01,1.266974888485564492e-13,5.985348815775473322e-14
1.818068565351080724e-05,1.290325454472023015e-01,1.586175653483602816e-13,7.492551409655551677e-14
1.867205553603812663e-05,1.325199115403699335e-01,-7.992333661942374272e-13,-3.775533828813212106e-13
1.916342541856544602e-05,1.360072776335375655e-01,9.688396162516222516e-13,4.576911127991167466e-13
1.965479530109276541e-05,1.394946437267051975e-01,9.090400961215746633e-13,4.293933792996573394e-13
2.014616518362008480e-05,1.429820098198728295e-01,-4.886470174428238037e-12,-2.308335476137106013e-12
2.063753506614740419e-05,1.464693759130404616e-01,6.227270373798765118e-12,2.941817598680120956e-12
2.112890494867472358e-05,1.499567420062080936e-01,3.134405935159137681e-12,1.480493991745052700e-12
2.162027483120204297e-05,1.534441080993757256e-01,-2.320099212300268647e-11,-1.095994703855264132e-11
2.211164471372936236e-05,1.569314741925433576e-01,3.226062303994631401e-11,1.524010401737941277e-11
2.260301459625668175e-05,1.604188402857109896e-01,4.363909157530214115e-12,2.060666968310601911e-12
2.309438447878400113e-05,1.639062063788786217e-01,-8.702406931488461791e-11,-4.110920520934292175e-11
2.358575436131132052e-05,1.673935724720462537e-01,1.329525750214091246e-10,6.280720970168666241e-11
2.407712424383863991e-05,1.708809385652138857e-01,-1.589701387062751737e-11,-7.512625130310846158e-12
2.456849412636595930e-05,1.743683046583815177e-01,-2.663711221172916211e-10,-1.258300852325141991e-10
2.505986400889327869e-05,1.778556707515491497e-01,4.429863602447261977e-10,2.092672535895616360e-10
2.555123389142059808e-05,1.813430368447167818e-01,-1.211493697762683509e-10,-5.723915766818496889e-11
2.604260377394791747e-05,1.848304029378844138e-01,-6.979387470980562157e-10,-3.296951834739638160e-10
2.653397365647523686e-05,1.883177690310520458e-01,1.232613055917780886e-09,5.822862268247712865e-10
2.702534353900255625e-05,1.918051351242196778e-01,-4.272604273951711144e-10,-2.018582666504635386e-10
2.751671342152987564e-05,1.952925012173873098e-01,-1.648470892234369341e-09,-7.787092190859227528e-10
2.800808330405719503e-05,1.987798673105549419e-01,2.964873725884699720e-09,1.400604308859833963e-09
2.849945318658451442e-05,2.022672334037225739e-01,-1.048360749599746035e-09,-4.952920785367253692e-10
2.899082306911183381e-05,2.057545994968902059e-01,-3.651684034178560675e-09,-1.724992176848369951e-09
2.948219295163915320e-05,2.092419655900578379e-01,6.333499103511169756e-09,2.991941741596286742e-09
2.997356283416647259e-05,2.127293316832254699e-01,-1.920572251656456898e-09,-9.073770472799237935e-10
3.046493271669379197e-05,2.162166977763931019e-01,-7.729191106687319124e-09,-3.651144628117902733e-09
3.095630259922111136e-05,2.197040638695607340e-01,1.221005956808210510e-08,5.768036770382977750e-09
3.144767248174842736e-05,2.231914299627283660e-01,-2.441081565640202488e-09,-1.153364881374323841e-09
3.193904236427574337e-05,2.266787960558959703e-01,-1.563601141071649427e-08,-7.386230223329718143e-09
3.243041224680305937e-05,2.301661621490635745e-01,2.136167236141210162e-08,1.009129733120855635e-08
3.292178212933037537e-05,2.336535282422311788e-01,-8.948674364601723888e-10,-4.231094537813461866e-10
3.341315201185769137e-05,2.371408943353987830e-01,-2.996030130145441847e-08,-1.415289688790342616e-08
3.390452189438500737e-05,2.406282604285663873e-01,3.376506140338471849e-08,1.595077107448656677e-08
3.439589177691232337e-05,2.441156265217339916e-01,6.240930692300217900e-09,2.947554015591723671e-09
3.488726165943963937e-05,2.476029926149016236e-01,-5.377788984684706444e-08,-2.540419402666935778e-08
3.537863154196695537e-05,2.510903587080692279e-01,4.740561918934576035e-08,2.239482799463385549e-08
3.587000142449427138e-05,2.545777248012368044e-01,2.480988092706190053e-08,1.171910245463030989e-08
3.636137130702158738e-05,2.580650908944044364e-01,-8.948804447206304317e-08,-4.227360749642361928e-08
3.685274118954890338e-05,2.615524569875720684e-01,5.667594139349751526e-08,2.677462462372966373e-08
3.734411107207621938e-05,2.650398230807396449e-01,6.274027689689170200e-08,2.963687493320096261e-08
3.783548095460353538e-05,2.685271891739072769e-01,-1.365557137790975828e-07,-6.450851269927423237e-08
3.832685083713085138e-05,2.720145552670748534e-01,5.089229005973021887e-08,2.404325926468690251e-08
3.881822071965816738e-05,2.755019213602424855e-01,1.283261897826153814e-07,6.061908149673769187e-08
3.930959060218548338e-05,2.789892874534100620e-01,-1.882721571807475868e-07,-8.893989935960699592e-08
3.980096048471279939e-05,2.824766535465776940e-01,1.393640496016723001e-08,6.586515771551477839e-09
4.029233036724011539e-05,2.859640196397453260e-01,2.264218902918159385e-07,1.069590897126864051e-07
4.078370024976743139e-05,2.894513857329129025e-01,-2.283464535957994290e-07,-1.078721724322655993e-07
4.127507013229474739e-05,2.929387518260805345e-01,-7.362946094707257235e-08,-3.477806727913994631e-08
4.176644001482206339e-05,2.964261179192481110e-01,3.525656331824648472e-07,1.665495227368696212e-07
4.225780989734937939e-05,2.999134840124157431e-01,-2.290010699726769566e-07,-1.081834245833851407e-07
4.274917977987669539e-05,3.034008501055833196e-01,-2.287700691764225255e-07,-1.080649170767097904e-07
4.324054966240401139e-05,3.068882161987509516e-01,4.862003896392355764e-07,2.296797068199685190e-07
4.373191954493132740e-05,3.103755822919185281e-01,-1.528906313579949287e-07,-7.223173945065494676e-08
4.422328942745864340e-05,3.138629483850861601e-01,-4.562374380151233878e-07,-2.155194270369696525e-07
4.471465930998595940e-05,3.173503144782537921e-01,5.856031657623079432e-07,2.766401779325447095e-07
4.520602919251327540e-05,3.208376805714213686e-01,3.893455858695270730e-08,1.838299495791405128e-08
4.569739907504059140e-05,3.243250466645890007e-01,-7.364147562160306795e-07,-3.478754129711252283e-07
4.618876895756790740e-05,3.278124127577565772e-01,5.882957150150430547e-07,2.779165105788156059e-07
4.668013884009522340e-05,3.312997788509242092e-01,3.721217050585946329e-07,1.757772422214516858e-07
4.717150872262253940e-05,3.347871449440917857e-01,-1.014592395674022273e-06,-4.792889728607316163e-07
4.766287860514985540e-05,3.382745110372594177e-01,4.207824962603130123e-07,1.987892723443427703e-07
4.815424848767717141e-05,3.417618771304270497e-01,8.389543030642210555e-07,3.963069371147757035e-07
4.864561837020448741e-05,3.452492432235946263e-01,-1.197511180865740808e-06,-5.657052520589555411e-07
4.913698825273180341e-05,3.487366093167622583e-01,1.970613904467879681e-08,9.327613258565874637e-09
4.962835813525911941e-05,3.522239754099298348e-01,1.378495722847607191e-06,6.511871787508155930e-07
5.011972801778643541e-05,3.557113415030974668e-01,-1.163474923408621127e-06,-5.496352056994403286e-07
5.061109790031375141e-05,3.591987075962650433e-01,-6.373271135114514236e-07,-3.010489312305929665e-07
5.110246778284106741e-05,3.626860736894326753e-01,1.865547451861207664e-06,8.812757380732194457e-07
5.159383766536838341e-05,3.661734397826003073e-01,-7.901671439105684651e-07,-3.732957875741082954e-07
5.208520754789569942e-05,3.696608058757678839e-01,-1.498294988653503435e-06,-7.077674111053305283e-07
5.257657743042301542e-05,3.731481719689355159e-01,2.118255182339810093e-06,1.000665593417165872e-06
5.306794731295033142e-05,3.766355380621030924e-01,9.442963574182841645e-10,4.136051797608685117e-10
5.355931719547764742e-05,3.801229041552707244e-01,-2.412827776356586438e-06,-1.139795817019095559e-06
5.405068707800496342e-05,3.836102702484383009e-01,1.931750712282315034e-06,9.125766845977334408e-07
5.454205696053227942e-05,3.870976363416059329e-01,1.192307481334524580e-06,5.632047312385323891e-07
5.503342684305959542e-05,3.905850024347735649e-01,-3.132472023773247825e-06,-1.479766856198334299e-06
5.552479672558691142e-05,3.940723685279411415e-01,1.138333355946835184e-06,5.377850474640070104e-07
5.601616660811422743e-05,3.975597346211087735e-01,2.626502126889296136e-06,1.240716300258567058e-06
5.650753649064154343e-05,4.010471007142763500e-01,-3.347403363108780147e-06,-1.581320085722786255e-06
5.699890637316885943e-05,4.045344668074439820e-01,-3.157769951971343099e-07,-1.491192112019189941e-07
5.749027625569617543e-05,4.080218329006115585e-01,3.991982943629359586e-06,1.885778116695462791e-06
5.798164613822349143e-05,4.115091989937791905e-01,-2.763208179795536087e-06,-1.305372633639307822e-06
5.847301602075080743e-05,4.149965650869468226e-01,-2.298341948773707632e-06,-1.085672381150613590e-06
5.896438590327812343e-05,4.184839311801143991e-01,4.857506570666081705e-06,2.294672955970215750e-06
5.945575578580543943e-05,4.219712972732820311e-01,-1.207361028310156522e-06,-5.704186417823203071e-07
5.994712566833275543e-05,4.254586633664496076e-01,-4.452601762471914857e-06,-2.103347170126654774e-06
6.043849555086007144e-05,4.289460294596172396e-01,4.764074808962773157e-06,2.250569103456055605e-06
6.092986543338738744e-05,4.324333955527848161e-01,1.260857307258704933e-06,5.955451038262250335e-07
6.142123531591471021e-05,4.359207616459525036e-01,-6.220856561384299158e-06,-2.938690604559956256e-06
6.191260519844203299e-05,4.394081277391201357e-01,3.365142494314693456e-06,1.589753582655022412e-06
6.240397508096935577e-05,4.428954938322878232e-01,4.275401375281122804e-06,2.019607420736761462e-06
6.289534496349667855e-05,4.463828599254554552e-01,-6.946936807254190920e-06,-3.281728993431166761e-06
6.338671484602400132e-05,4.498702260186231427e-01,5.841398637961460873e-07,2.760457621817370260e-07
6.387808472855132410e-05,4.533575921117907748e-01,7.164025445284274648e-06,3.384206994623803656e-06
6.436945461107864688e-05,4.568449582049584068e-01,-6.051768152004366355e-06,-2.858903116161107927e-06
6.486082449360596966e-05,4.603323242981260943e-01,-3.259824108494465120e-06,-1.539818962321442889e-06
6.535219437613329243e-05,4.638196903912937263e-01,9.052579082555000213e-06,4.276398754614432377e-06
6.584356425866061521e-05,4.673070564844614139e-01,-3.247483963780066723e-06,-1.534214508848701780e-06
6.633493414118793799e-05,4.707944225776290459e-01,-7.413607342769831191e-06,-3.502067745793168525e-06
6.682630402371526077e-05,4.742817886707967334e-01,9.073945608157503993e-06,4.286553859907270736e-06
6.731767390624258354e-05,4.777691547639643654e-01,1.270538178376278454e-06,6.000552074310002400e-07
6.780904378876990632e-05,4.812565208571319975e-01,-1.078261849272270085e-05,-5.093623176194854880e-06
6.830041367129722910e-05,4.847438869502996850e-01,6.645521275532980591e-06,3.139439618473021629e-06
6.879178355382455188e-05,4.882312530434673170e-01,6.726810114661771348e-06,3.177581448332788565e-06
6.928315343635187465e-05,4.917186191366350045e-01,-1.216581901304064476e-05,-5.747114601683548307e-06
6.977452331887919743e-05,4.952059852298026366e-01,1.743771579046036731e-06,8.239208133367657610e-07
7.026589320140652021e-05,4.986933513229703241e-01,1.182541805844186444e-05,5.586187193345998987e-06
7.075726308393384299e-05,5.021807174161380116e-01,-1.059994049571276041e-05,-5.007484182426616111e-06
7.124863296646116576e-05,5.056680835093055881e-01,-4.907606768949851966e-06,-2.318149088267017888e-06
7.174000284898848854e-05,5.091554496024732757e-01,1.499407177131762076e-05,7.083127258663682909e-06
7.223137273151581132e-05,5.126428156956409632e-01,-5.774302099288865361e-06,-2.727947322457579155e-06
7.272274261404313410e-05,5.161301817888085397e-01,-1.181097699612512547e-05,-5.579306754802140870e-06
7.321411249657045687e-05,5.196175478819762272e-01,1.497687945555689561e-05,7.075113859119292533e-06
7.370548237909777965e-05,5.231049139751439148e-01,1.533001798902437730e-06,7.239558862394829332e-07
7.419685226162510243e-05,5.265922800683116023e-01,-1.775316470347881935e-05,-8.386472307724042604e-06
7.468822214415242521e-05,5.300796461614791788e-01,1.180184148755581504e-05,5.575326566373633671e-06
7.517959202667974798e-05,5.335670122546468663e-01,1.313086096456617227e-05,6.202819901629021295e-06
7.567096190920707076e-05,5.370543783478145539e-01,-2.258901184891117181e-05,-1.067092828514053270e-05
7.616233179173439354e-05,5.405417444409821304e-01,-9.536543876045977378e-06,-4.504993445526508803e-06
7.665370167426171632e-05,5.440291105341498179e-01,2.242854599907468391e-05,1.059448729054885470e-05
7.714507155678903909e-05,5.475164766273175054e-01,3.570998287312536967e-05,1.686954899317994724e-05
7.763644143931636187e-05,5.510038427204851930e-01,3.495696128631954955e-05,1.651654452659274361e-05
7.812781132184368465e-05,5.544912088136527695e-01,-1.296403328933376639e-04,-6.124017832794460446e-05
7.861918120437100743e-05,5.579785749068204570e-01,-3.967244053183963505e-04,-1.874207796251838194e-04
7.911055108689833020e-05,5.614659409999881445e-01,-2.076780647554252917e-05,-9.830900057166335956e-06
7.960192096942565298e-05,5.649533070931557210e-01,1.553320882848585431e-03,7.337872680556662731e-04
8.009329085195297576e-05,5.684406731863234086e-01,2.868783923350231961e-03,1.355294972934370599e-03
8.058466073448029854e-05,5.719280392794910961e-01,-1.816553493500518927e-04,-8.564442670260896499e-05
8.107603061700762131e-05,5.754154053726587836e-01,-1.129915981539839076e-02,-5.337693302482177451e-03
8.156740049953494409e-05,5.789027714658263601e-01,-2.575374897796006007e-02,-1.216669084894962845e-02
8.205877038206226687e-05,5.823901375589940477e-01,-2.209144482328859876e-02,-1.043765156053035568e-02
8.255014026458958965e-05,5.858775036521617352e-01,3.564219489886726044e-02,1.683547504018835517e-02
8.304151014711691242e-05,5.893648697453293117e-01,1.793572230909528664e-01,8.472954491445917891e-02
8.353288002964423520e-05,5.928522358384969992e-01,4.108352610527016280e-01,1.940895957992588294e-01
8.402424991217155798e-05,5.963396019316646868e-01,6.874297145073704485e-01,3.247722102370149688e-01
8.451561979469888076e-05,5.998269680248323743e-01,9.354999248489408448e-01,4.419902289267908513e-01
8.500698967722620353e-05,6.033143341179999508e-01,1.088788301123088331e+00,5.144414556329119925e-01
8.549835955975352631e-05,6.068017002111676383e-01,1.126403817651088213e+00,5.322529302122149808e-01
8.598972944228084909e-05,6.102890663043353259e-01,1.081719405488874131e+00,5.111859983244979588e-01
8.648109932480817187e-05,6.137764323975029024e-01,1.016283772435607302e+00,4.803140226443988192e-01
8.697246920733549464e-05,6.172637984906705899e-01,9.797106663503136748e-01,4.630745546214134478e-01
8.746383908986281742e-05,6.207511645838382774e-01,9.845054582022665368e-01,4.653765105315992301e-01
8.795520897239014020e-05,6.242385306770059650e-01,1.010836119153129431e+00,4.778525739250749638e-01
8.844657885491746298e-05,6.277258967701735415e-01,1.031765282840554576e+00,4.877779465950630167e-01
8.893794873744478575e-05,6.312132628633412290e-01,1.034934790784001191e+00,4.893141978007147230e-01
8.942931861997210853e-05,6.347006289565089165e-01,1.025724980757935612e+00,4.850023638507096058e-01
8.992068850249943131e-05,6.381879950496764931e-01,1.016391014947178428e+00,4.806314970151344679e-01
9.041205838502675409e-05,6.416753611428441806e-01,1.014215034598653364e+00,4.796418064905628720e-01
9.090342826755407686e-05,6.451627272360118681e-01,1.017697040476109871e+00,4.813249549486381951e-01
9.139479815008139964e-05,6.486500933291795556e-01,1.021374955546965335e+00,4.831007948333304602e-01
9.188616803260872242e-05,6.521374594223471322e-01,1.022214854636190662e+00,4.835360573442842869e-01
9.237753791513604520e-05,6.556248255155148197e-01,1.020931802950222567e+00,4.829684295126802640e-01
9.286890779766336797e-05,6.591121916086825072e-01,1.019509992530613252e+00,4.823351912896307048e-01
9.336027768019069075e-05,6.625995577018500837e-01,1.019199722432262423e+00,4.822270068640540086e-01
9.385164756271801353e-05,6.660869237950177713e-01,1.019834930897090430e+00,4.825654681170595262e-01
9.434301744524533630e-05,6.695742898881854588e-01,1.020350551177613641e+00,4.828474537461615590e-01
9.483438732777265908e-05,6.730616559813531463e-01,1.020280173297380300e+00,4.828526244874628004e-01
9.532575721029998186e-05,6.765490220745207228e-01,1.020078118136279022e+00,4.827955847160222413e-01
9.581712709282730464e-05,6.800363881676884104e-01,1.019993176080860042e+00,4.827938559867167578e-01
9.630849697535462741e-05,6.835237542608560979e-01,1.019934026768210655e+00,4.828043068626443612e-01
9.679986685788195019e-05,6.870111203540237854e-01,1.020010376137101993e+00,4.828787683720489055e-01
9.729123674040927297e-05,6.904984864471913619e-01,1.020145085669534435e+00,4.829807972021737950e-01
9.778260662293659575e-05,6.939858525403590495e-01,1.020067571071527013e+00,4.829825689014554113e-01
9.827397650546391852e-05,6.974732186335267370e-01,1.019971879016551952e+00,4.829757519554094269e-01
9.876534638799124130e-05,7.009605847266943135e-01,1.020064788147227119e+00,4.830580251648529111e-01
9.925671627051856408e-05,7.044479508198620010e-01,1.020070917012428691e+00,4.830992992943867193e-01
9.974808615304588686e-05,7.079353169130296886e-01,1.019977122573965111e+00,4.830933697494999013e-01
1.002394560355732096e-04,7.114226830061973761e-01,1.020050273780354955e+00,4.831663024704654363e-01
1.007308259181005324e-04,7.149100490993649526e-01,1.020097694917529330e+00,4.832270750691296524e-01
1.012221958006278552e-04,7.183974151925326401e-01,1.019979100379938775e+00,4.832094208507542454e-01
1.017135656831551780e-04,7.218847812857003277e-01,1.020003842105742020e+00,4.832594769876383811e-01
1.022049355656825007e-04,7.253721473788679042e-01,1.020106796038146912e+00,4.833464750829347123e-01
1.026963054482098235e-04,7.288595134720355917e-01,1.020008560456188151e+00,4.833384292763999168e-01
1.031876753307371463e-04,7.323468795652032792e-01,1.019967461262836439e+00,4.833573742474566171e-01
1.036790452132644691e-04,7.358342456583709668e-01,1.020093992488698920e+00,4.834555026052332338e-01
1.041704150957917919e-04,7.393216117515385433e-01,1.020044669763574774e+00,4.834705540237602128e-01
1.046617849783191146e-04,7.428089778447062308e-01,1.019944022740029155e+00,4.834613601009475348e-01
1.051531548608464374e-04,7.462963439378739183e-01,1.020061876694750680e+00,4.835553819373495932e-01
1.056445247433737602e-04,7.497837100310414948e-01,1.020081394495869098e+00,4.836029447695706085e-01
1.061358946259010830e-04,7.532710761242091824e-01,1.019942147044684333e+00,4.835755070331457794e-01
1.066272645084284057e-04,7.567584422173768699e-01,1.020014782325351144e+00,4.836481602039369720e-01
1.071186343909557285e-04,7.602458083105445574e-01,1.020105449524701502e+00,4.837293256499067828e-01
1.076100042734830513e-04,7.637331744037121339e-01,1.019964073488673684e+00,4.837008730275761392e-01
1.081013741560103741e-04,7.672205404968798215e-01,1.019964469680487262e+00,4.837393928292108569e-01
1.085927440385376969e-04,7.707079065900475090e-01,1.020107237774358744e+00,4.838451629485955863e-01
1.090841139210650196e-04,7.741952726832150855e-01,1.020004782611739103e+00,4.838350870904342127e-01
1.095754838035923424e-04,7.776826387763827730e-01,1.019924272004145704e+00,4.838353783873408087e-01
1.100668536861196652e-04,7.811700048695504606e-01,1.020082496152334484e+00,4.839484426319723420e-01
1.105582235686469880e-04,7.846573709627181481e-01,1.020053261600143868e+00,4.839729469409704832e-01
1.110495934511743107e-04,7.881447370558857246e-01,1.019906283434000471e+00,4.839418301995175309e-01
1.115409633337016335e-04,7.916321031490534121e-01,1.020034430381755008e+00,4.840406788796935977e-01
1.120323332162289563e-04,7.951194692422210997e-01,1.020094744304774537e+00,4.841074771427694712e-01
1.125237030987562791e-04,7.986068353353886762e-01,1.019917278590870779e+00,4.840619487517830999e-01
1.130150729812836018e-04,8.020942014285563637e-01,1.019973699981469251e+00,4.841269070655899176e-01
1.135064428638109246e-04,8.055815675217240512e-01,1.020114899409646059e+00,4.842319075799942363e-01
1.139978127463382474e-04,8.090689336148917388e-01,1.019956043393877243e+00,4.841951607360840404e-01
1.144891826288655702e-04,8.125562997080593153e-01,1.019915996038896822e+00,4.842145395197674507e-01
1.149805525113928930e-04,8.160436658012270028e-01,1.020104223622610995e+00,4.843417487461826321e-01
1.154719223939202157e-04,8.195310318943946903e-01,1.020012828114607917e+00,4.843368606086660977e-01
1.159632922764475385e-04,8.230183979875622668e-01,1.019877846276356248e+00,4.843113839489676109e-01
1.164546621589748613e-04,8.265057640807299544e-01,1.020061497153993635e+00,4.844364242275611687e-01
1.169460320415021841e-04,8.299931301738976419e-01,1.020071351297682671e+00,4.844793572049256314e-01
1.174374019240295068e-04,8.334804962670653294e-01,1.019871657946374022e+00,4.844233016367471834e-01
1.179287718065568296e-04,8.369678623602329059e-01,1.019995083311413975e+00,4.845198845385551012e-01
1.184201416890841524e-04,8.404552284534005935e-01,1.020113051186579689e+00,4.846138819660029684e-01
1.189115115716114752e-04,8.439425945465682810e-01,1.019901472196940162e+00,4.845522018806650011e-01
1.194028814541387980e-04,8.474299606397358575e-01,1.019921420723216787e+00,4.845998951761100182e-01
1.198942513366661207e-04,8.509173267329035451e-01,1.020122512069048915e+00,4.847331525171280076e-01
1.203856212191934435e-04,8.544046928260712326e-01,1.019960824816609435e+00,4.846950312655047832e-01
1.208769911017207663e-04,8.578920589192389201e-01,1.019860862449686101e+00,4.846860706891157333e-01
1.213683609842480891e-04,8.613794250124064966e-01,1.020092515370676134e+00,4.848337584055540939e-01
1.218597308667754118e-04,8.648667911055741842e-01,1.020033611466172330e+00,4.848441823229536762e-01
1.223511007493027346e-04,8.683541571987418717e-01,1.019831859193209400e+00,4.847871274499385708e-01
1.228424706318300438e-04,8.718415232919094482e-01,1.020027106055537924e+00,4.849176104930897901e-01
1.233338405143573531e-04,8.753288893850769137e-01,1.020098016757752024e+00,4.849893497685485166e-01
1.238252103968846623e-04,8.788162554782444902e-01,1.019845113149405513e+00,4.849081211558102789e-01
1.243165802794119715e-04,8.823036215714120667e-01,1.019941508977511457e+00,4.849919001785033545e-01
1.248079501619392807e-04,8.857909876645796432e-01,1.020132615065319825e+00,4.851204117427721507e-01
1.252993200444665900e-04,8.892783537577472197e-01,1.019899514000816465e+00,4.850485278387797750e-01
1.257906899269938992e-04,8.927657198509147962e-01,1.019858588418993683e+00,4.850674291822175688e-01
1.262820598095212084e-04,8.962530859440823727e-01,1.020122976905372347e+00,4.852305523732083348e-01
1.267734296920485176e-04,8.997404520372498382e-01,1.019981304616310425e+00,4.852018489090528242e-01
1.272647995745758269e-04,9.032278181304174147e-01,1.019802592120376827e+00,4.851556509207007872e-01
1.277561694571031361e-04,9.067151842235849912e-01,1.020066782186901833e+00,4.853186738135584211e-01
1.282475393396304453e-04,9.102025503167525677e-01,1.020067065960411190e+00,4.853570210750458580e-01
1.287389092221577545e-04,9.136899164099201442e-01,1.019791845445570999e+00,4.852652240109776027e-01
1.292302791046850638e-04,9.171772825030877208e-01,1.019975701116079048e+00,4.853902913279783959e-01
1.297216489872123730e-04,9.206646485962552973e-01,1.020129978198722753e+00,4.855013761516144832e-01
1.302130188697396822e-04,9.241520146894227627e-01,1.019832560149105394e+00,4.853990815262086977e-01
1.307043887522669914e-04,9.276393807825903393e-01,1.019873138573288429e+00,4.854564568650782119e-01
1.311957586347943007e-04,9.311267468757579158e-01,1.020147737503982022e+00,4.856243743250795442e-01
1.316871285173216099e-04,9.346141129689254923e-01,1.019915789188142519e+00,4.855529985095239365e-01
1.321784983998489191e-04,9.381014790620930688e-01,1.019788137035837483e+00,4.855308961807129342e-01
1.326698682823762283e-04,9.415888451552606453e-01,1.020109829120376066e+00,4.857210548539779849e-01
1.331612381649035376e-04,9.450762112484281108e-01,1.020018777959744938e+00,4.857162266755804536e-01
1.336526080474308468e-04,9.485635773415956873e-01,1.019746965997913701e+00,4.856260107425963701e-01
1.341439779299581560e-04,9.520509434347632638e-01,1.020021838148678084e+00,4.857940436371670501e-01
1.346353478124854652e-04,9.555383095279308403e-01,1.020110709133103644e+00,4.858742031142994633e-01
1.351267176950127745e-04,9.590256756210984168e-01,1.019764789057428178e+00,4.857489737248149586e-01
1.356180875775400837e-04,9.625130417142659933e-01,1.019905175937540376e+00,4.858534747221079364e-01
1.361094574600673929e-04,9.660004078074335698e-01,1.020161464986160560e+00,4.860127139140018038e-01
1.366008273425947021e-04,9.694877739006010353e-01,1.019840010127512464e+00,4.858990234828041710e-01
1.370921972251220114e-04,9.729751399937686118e-01,1.019791891392658023e+00,4.859144582781913524e-01
1.375835671076493206e-04,9.764625060869361883e-01,1.020150965279786881e+00,4.861222439744239954e-01
1.380749369901766298e-04,9.799498721801037648e-01,1.019953296279035637e+00,4.860670281182662977e-01
1.385663068727039390e-04,9.834372382732713413e-01,1.019715721074124115e+00,4.859929709894655891e-01
1.390576767552312483e-04,9.869246043664389179e-01,1.020076219771775872e+00,4.862014331442432447e-01
1.395490466377585575e-04,9.904119704596064944e-01,1.020072004811084954e+00,4.862375861257682286e-01
1.400404165202858667e-04,9.938993365527739599e-01,1.019701841463376280e+00,4.861008607368478840e-01
1.405317864028131759e-04,9.973867026459415364e-01,1.019953718264201337e+00,4.862579839156686012e-01
1.410231562853404852e-04,1.000874068739109113e+00,1.020159119939418435e+00,4.863931548747383316e-01
1.415145261678677944e-04,1.004361434832276689e+00,1.019758374105837584e+00,4.862420038868320304e-01
1.420058960503951036e-04,1.007848800925444266e+00,1.019815971785577258e+00,4.863073827038451036e-01
1.424972659329224128e-04,1.011336167018611842e+00,1.020184296665056500e+00,4.865195213324869927e-01
1.429886358154497221e-04,1.014823533111779419e+00,1.019872461538853692e+00,4.864103216626439741e-01
1.434800056979770313e-04,1.018310899204946995e+00,1.019702828159223307e+00,4.863682836814638977e-01
1.439713755805043405e-04,1.021798265298114572e+00,1.020133798198523234e+00,4.866099726244050294e-01
1.444627454630316497e-04,1.025285631391282148e+00,1.020012511723779713e+00,4.865908125739604184e-01
1.449541153455589590e-04,1.028772997484449503e+00,1.019649744131231772e+00,4.864576265813072009e-01
1.454454852280862682e-04,1.032260363577617079e+00,1.020016058675838444e+00,4.866688534660064125e-01
1.459368551106135774e-04,1.035747729670784656e+00,1.020136421977399843e+00,4.867638272609356442e-01
1.464282249931408866e-04,1.039235095763952232e+00,1.019676501532129631e+00,4.865846059137785562e-01
1.469195948756681959e-04,1.042722461857119809e+00,1.019860914339878910e+00,4.867097367758391746e-01
1.474109647581955051e-04,1.046209827950287385e+00,1.020203788627186192e+00,4.869097689107664273e-01
1.479023346407228143e-04,1.049697194043454962e+00,1.019779824302946558e+00,4.867476665284404258e-01
1.483937045232501235e-04,1.053184560136622538e+00,1.019712003016469914e+00,4.867538959679278965e-01
1.488850744057774328e-04,1.056671926229790115e+00,1.020188456247214548e+00,4.870171892978411021e-01
1.493764442883047420e-04,1.060159292322957691e+00,1.019932567585538852e+00,4.869343574728191570e-01
1.498678141708320512e-04,1.063646658416125268e+00,1.019614439704171982e+00,4.868219602464509133e-01
1.503591840533593604e-04,1.067134024509292844e+00,1.020087859247366335e+00,4.870834592635269189e-01
1.508505539358866697e-04,1.070621390602460421e+00,1.020090326760401789e+00,4.871226651697562193e-01
1.513419238184139789e-04,1.074108756695627775e+00,1.019600877847641973e+00,4.869297907070246900e-01
1.518332937009412881e-04,1.077596122788795352e+00,1.019925427655722139e+00,4.871215919504007230e-01
1.523246635834685973e-04,1.081083488881962928e+00,1.020203694207031830e+00,4.872913351615512645e-01
1.528160334659959066e-04,1.084570854975130505e+00,1.019680490211821056e+00,4.870820350392788822e-01
1.533074033485232158e-04,1.088058221068298081e+00,1.019745588711279849e+00,4.871502932200675873e-01
1.537987732310505250e-04,1.091545587161465658e+00,1.020233502506371792e+00,4.874183453509687292e-01
1.542901431135778342e-04,1.095032953254633235e+00,1.019834425891970708e+00,4.872679425771594408e-01
1.547815129961051435e-04,1.098520319347800811e+00,1.019601269610652450e+00,4.871966006785909964e-01
1.552728828786324527e-04,1.102007685440968388e+00,1.020163209797846804e+00,4.875010457679122000e-01
1.557642527611597619e-04,1.105495051534135964e+00,1.020019252286457512e+00,4.874714216158891333e-01
1.562556226436870711e-04,1.108982417627303541e+00,1.019538376937120905e+00,4.872815837247151949e-01
1.567469925262143804e-04,1.112469783720471117e+00,1.020006450676651744e+00,4.875393335759726776e-01
1.572383624087416896e-04,1.115957149813638694e+00,1.020179294544058646e+00,4.876580250716411880e-01
1.577297322912689988e-04,1.119444515906806270e+00,1.019581020411247430e+00,4.874139057356994265e-01
1.582211021737963080e-04,1.122931881999973625e+00,1.019804108221264327e+00,4.875592489209535918e-01
1.587124720563236173e-04,1.126419248093141201e+00,1.020261797525980008e+00,4.878155249480691236e-01
1.592038419388509265e-04,1.129906614186308778e+00,1.019721951098874424e+00,4.875988900017429462e-01
1.596952118213782357e-04,1.133393980279476354e+00,1.019614487713181861e+00,4.875840695236600686e-01
1.601865817039055449e-04,1.136881346372643931e+00,1.020235353902000153e+00,4.879120789091437871e-01
1.606779515864328542e-04,1.140368712465811507e+00,1.019923937689851901e+00,4.878011189707840423e-01
1.611693214689601634e-04,1.143856078558979084e+00,1.019496004356370555e+00,4.876386463909929136e-01
1.616606913514874726e-04,1.147343444652146660e+00,1.020098793111982705e+00,4.879660585678106677e-01
1.621520612340147818e-04,1.150830810745314237e+00,1.020126508077725314e+00,4.880214264631142496e-01
1.626434311165420911e-04,1.154318176838481813e+00,1.019488412383997122e+00,4.877580104669051453e-01
1.631348009990694003e-04,1.157805542931649390e+00,1.019886231167458135e+00,4.879785827126469355e-01
1.636261708815967095e-04,1.161292909024816966e+00,1.020267386163635770e+00,4.881892808598969902e-01
1.641175407641240187e-04,1.164780275117984543e+00,1.019601776065057308e+00,4.879095344360651065e-01
1.646089106466513280e-04,1.168267641211151897e+00,1.019657128170808669e+00,4.879783983485148635e-01
1.651002805291786372e-04,1.171755007304319474e+00,1.020295915816745946e+00,4.883287783871984589e-01
1.655916504117059464e-04,1.175242373397487050e+00,1.019805603303143293e+00,4.881438340691098832e-01
1.660830202942332556e-04,1.178729739490654627e+00,1.019479112310778701e+00,4.880262366046598244e-01
1.665743901767605649e-04,1.182217105583822203e+00,1.020196147438327872e+00,4.883902303900740094e-01
1.670657600592878741e-04,1.185704471676989780e+00,1.020045035116013521e+00,4.883410780533645190e-01
1.675571299418151833e-04,1.189191837770157356e+00,1.019412323363594330e+00,4.880744268606018177e-01
1.680484998243424925e-04,1.192679203863324933e+00,1.019988879125567571e+00,4.883964849459665469e-01
1.685398697068698018e-04,1.196166569956492509e+00,1.020242958049287996e+00,4.885777128579721906e-01
1.690312395893971110e-04,1.199653936049660086e+00,1.019478582160706193e+00,4.882719915672659172e-01
1.695226094719244202e-04,1.203141302142827662e+00,1.019728363489721179e+00,4.884230810817516422e-01
1.700139793544517294e-04,1.206628668235995239e+00,1.020337911694596311e+00,4.887207694199624530e-01
1.705053492369790387e-04,1.210116034329162815e+00,1.019672282193990975e+00,4.884115596074332100e-01
1.709967191195063479e-04,1.213603400422330170e+00,1.019496316425435367e+00,4.883562530996357065e-01
1.714880890020336571e-04,1.217090766515497746e+00,1.020290996854179566e+00,4.887959861048616905e-01
1.719794588845609663e-04,1.220578132608665323e+00,1.019931352612787778e+00,4.887127942376346956e-01
1.724708287670882756e-04,1.224065498701832899e+00,1.019354999765223813e+00,4.885131524975039885e-01
1.729621986496155848e-04,1.227552864795000476e+00,1.020103307781826452e+00,4.888925003902601651e-01
1.734535685321428940e-04,1.231040230888168052e+00,1.020186832288801249e+00,4.889108173719803885e-01
1.739449384146702032e-04,1.234527596981335629e+00,1.019368467975429571e+00,4.884957173977388933e-01
1.744363082971975125e-04,1.238014963074503205e+00,1.019834011659620066e+00,4.887342759457666830e-01
1.749276781797248217e-04,1.241502329167670782e+00,1.020354081489287301e+00,4.890723056053983830e-01
1.754190480622521309e-04,1.244989695260838358e+00,1.019522375325034425e+00,4.888157507196445595e-01
1.759104179447794401e-04,1.248477061354005935e+00,1.019539347527244288e+00,4.889310688899288770e-01
1.764017878273067494e-04,1.251964427447173511e+00,1.020368275974189221e+00,4.893367245015837752e-01
1.768931577098340586e-04,1.255451793540341088e+00,1.019793837907001510e+00,4.889864820608762486e-01
1.773845275923613678e-04,1.258939159633508664e+00,1.019339401488604580e+00,4.886777570160429351e-01
1.778758974748886770e-04,1.262426525726676019e+00,1.020236279504664001e+00,4.890985493496421421e-01
1.783672673574159863e-04,1.265913891819843595e+00,1.020097081501934344e+00,4.891734987470618967e-01
1.788586372399432955e-04,1.269401257913011172e+00,1.019264118508657946e+00,4.890086377251147698e-01
1.793500071224706047e-04,1.272888624006178748e+00,1.019947089092760661e+00,4.895085302903259827e-01
1.798413770049979139e-04,1.276375990099346325e+00,1.020325537009279859e+00,4.896886690577996193e-01
1.803327468875252232e-04,1.279863356192513901e+00,1.019375858978530225e+00,4.890609249363575550e-01
1.808241167700525324e-04,1.283350722285681478e+00,1.019640122949009520e+00,4.889682087777270647e-01
1.813154866525798416e-04,1.286838088378849054e+00,1.020446488447900979e+00,4.892935928416068947e-01
1.818068565351071508e-04,1.290325454472016631e+00,1.019638852076074187e+00,4.891251281848972843e-01
1.822982264176344601e-04,1.293812820565184207e+00,1.019340447186875664e+00,4.893745557397443102e-01
1.827895963001617693e-04,1.297300186658351784e+00,1.020334007664155163e+00,4.901602162773860960e-01
1.832809661826890785e-04,1.300787552751519360e+00,1.019949443816184242e+00,4.899833670353817561e-01
1.837723360652163877e-04,1.304274918844686937e+00,1.019194991082118751e+00,4.892905244267196085e-01
1.842637059477436970e-04,1.307762284937854291e+00,1.020117690509217745e+00,4.892869227062912052e-01
1.847550758302710062e-04,1.311249651031021868e+00,1.020300543448028563e+00,4.891929281848584887e-01
1.852464457127983154e-04,1.314737017124189444e+00,1.019251158143344771e+00,4.889943384651116443e-01
1.857378155953256246e-04,1.318224383217357021e+00,1.019746760431025967e+00,4.898797315453769508e-01
1.862291854778529339e-04,1.321711749310524597e+00,1.020432065432386404e+00,4.907847247288739112e-01
1.867205553603802431e-04,1.325199115403692174e+00,1.019406800353766407e+00,4.903726857492600733e-01
1.872119252429075523e-04,1.328686481496859750e+00,1.019363756292303469e+00,4.898052290402081788e-01
1.877032951254348615e-04,1.332173847590027327e+00,1.020490178016815186e+00,4.895276949127870814e-01
1.881946650079621708e-04,1.335661213683194903e+00,1.019960617445653472e+00,4.888233809482450676e-01
1.886860348904894800e-04,1.339148579776362480e+00,1.019420390792810549e+00,4.889068197143371930e-01
1.891774047730167892e-04,1.342635945869530056e+00,1.020360771372809783e+00,4.903718900856407492e-01
1.896687746555440984e-04,1.346123311962697633e+00,1.019596220447313017e+00,4.910598202920324340e-01
1.901601445380714077e-04,1.349610678055865209e+00,1.017435649490408434e+00,4.903448470235329815e-01
1.906515144205987169e-04,1.353098044149032564e+00,1.017775509649801347e+00,4.897545953616231351e-01
1.911428843031260261e-04,1.356585410242200140e+00,1.020637858522161379e+00,4.897490484840940628e-01
1.916342541856533353e-04,1.360072776335367717e+00,1.026576393244862384e+00,4.915634096582228718e-01
1.921256240681806446e-04,1.363560142428535293e+00,1.037836260333269589e+00,4.970860847329695575e-01
1.926169939507079538e-04,1.367047508521702870e+00,1.046363905263708816e+00,5.025486735360569224e-01
1.931083638332352630e-04,1.370534874614870446e+00,1.033351177016381239e+00,4.981819485474223153e-01
1.935997337157625722e-04,1.374022240708038023e+00,9.793978897213000412e-01,4.735652408955058901e-01
1.940911035982898815e-04,1.377509606801205599e+00,8.664051705632878075e-01,4.194141010911046630e-01
1.945824734808171907e-04,1.380996972894373176e+00,6.859479443156748513e-01,3.321433180037578481e-01
1.950738433633444999e-04,1.384484338987540752e+00,4.567883372351521643e-01,2.219766278243513469e-01
1.955652132458718091e-04,1.387971705080708329e+00,2.213921995163716239e-01,1.104041627157275884e-01
1.960565831283991184e-04,1.391459071173875905e+00,2.586068828508884462e-02,1.965925940728315002e-02
1.965479530109264276e-04,1.394946437267043482e+00,-9.253753099171896368e-02,-3.360630503063578856e-02
1.970393228934537368e-04,1.398433803360211058e+00,-1.199363826470002115e-01,-4.465361031445902462e-02
1.975306927759810460e-04,1.401921169453378413e+00,-7.920997800259672872e-02,-2.572868828372340544e-02
1.980220626585083553e-04,1.405408535546545989e+00,-1.452930563679607698e-02,2.306575487478616446e-03
1.985134325410356645e-04,1.408895901639713566e+00,3.656435188840109068e-02,2.329552014371301036e-02
1.990048024235629737e-04,1.412383267732881142e+00,5.306270917486808486e-02,2.947788650374614725e-02
1.994961723060902829e-04,1.415870633826048719e+00,3.485077935738891547e-02,2.206530742545375137e-02
1.999875421886175922e-04,1.419357999919216295e+00,3.779372616979123634e-03,1.078536354548435480e-02
2.004789120711449014e-04,1.422845366012383872e+00,-1.681035760631070797e-02,4.485977815828358362e-03
2.009702819536722106e-04,1.426332732105551448e+00,-2.070260958198935630e-02,3.744956439423516911e-03
2.014616518361995198e-04,1.429820098198719025e+00,-1.191704552482864693e-02,5.742738043641490431e-03
2.019530217187268291e-04,1.433307464291886602e+00,2.068173191577603147e-03,8.184735263912362724e-03
2.024443916012541383e-04,1.436794830385054178e+00,9.727498375009092577e-03,8.303535951060276449e-03
2.029357614837814475e-04,1.440282196478221755e+00,6.829547826760659981e-03,6.481785205850485419e-03
2.034271313663087567e-04,1.443769562571389331e+00,1.162167821969026672e-03,6.871268505861835747e-03
2.039185012488360660e-04,1.447256928664556686e+00,-2.233324869344850087e-03,1.001951469886590458e-02
2.044098711313633752e-04,1.450744294757724262e+00,-4.216555006684706911e-03,1.250087747597358745e-02
2.049012410138906844e-04,1.454231660850891839e+00,-2.810866797917955639e-03,1.297917302825902369e-02
2.053926108964179936e-04,1.457719026944059415e+00,1.243311746768756190e-03,1.107720701546270267e-02
2.058839807789453029e-04,1.461206393037226992e+00,1.999296717049069659e-03,6.272918434711671765e-03
2.063753506614726121e-04,1.464693759130394568e+00,1.567873460752615758e-04,2.091094597676665476e-03
2.068667205439999213e-04,1.468181125223562145e+00,2.661773313649381297e-04,2.790111809760332205e-03
2.073580904265272305e-04,1.471668491316729721e+00,6.982337535439957915e-05,7.007834506271504865e-03
2.078494603090545398e-04,1.475155857409897298e+00,-1.576885590518613267e-03,1.167252889671706144e-02
2.083408301915818490e-04,1.478643223503064874e+00,-7.032405445133761701e-04,1.542245201083713817e-02
2.088322000741091582e-04,1.482130589596232451e+00,8.974629117325721647e-04,1.539947197293743339e-02
2.093235699566364674e-04,1.485617955689400027e+00,-3.599125248524600966e-04,1.029872071624999066e-02
2.098149398391637767e-04,1.489105321782567604e+00,-7.091839049147554905e-04,4.438881250015453209e-03
2.103063097216910859e-04,1.492592687875735180e+00,9.626916427286011380e-04,1.563923116725460727e-03
2.107976796042183951e-04,1.496080053968902535e+00,2.158440764436228912e-04,1.662022730060036708e-03
2.112890494867457043e-04,1.499567420062070111e+00,-1.076982282998228783e-03,5.437514511742127035e-03
2.117804193692730136e-04,1.503054786155237688e+00,3.047080178528683778e-04,1.209053899792828825e-02
2.122717892518003228e-04,1.506542152248405264e+00,3.257343709641875862e-04,1.650962867932075778e-02
2.127631591343276320e-04,1.510029518341572841e+00,-1.430582805116366492e-03,1.609545812005527821e-02
2.132545290168549412e-04,1.513516884434740417e+00,-3.591833131814790750e-04,1.266977590640677893e-02
2.137458988993822505e-04,1.517004250527907994e+00,9.920008664969660189e-04,6.925497975025346128e-03
2.142372687819095597e-04,1.520491616621075570e+00,-4.791217700593755277e-04,6.229048049277660128e-04
2.147286386644368689e-04,1.523978982714243147e+00,-3.894248676528009288e-04,-1.205583588521129922e-03
2.152200085469641781e-04,1.527466348807410723e+00,1.215985298353153103e-03,2.611102206185720101e-03
2.157113784294914874e-04,1.530953714900578300e+00,-2.055322360846439369e-04,8.660858308286879109e-03
2.162027483120187966e-04,1.534441080993745876e+00,-1.463423209460587918e-03,1.522537630666478611e-02
2.166941181945461058e-04,1.537928447086913453e+00,2.195454288764636663e-04,1.994417060356225638e-02
2.171854880770734150e-04,1.541415813180080807e+00,5.758834144143189573e-05,1.827947955848246292e-02
2.176768579596007243e-04,1.544903179273248384e+00,-1.398211477529450776e-03,1.087678680669366613e-02
2.181682278421280335e-04,1.548390545366415960e+00,3.101429748410657397e-04,2.888072859188572927e-03
2.186595977246553427e-04,1.551877911459583537e+00,1.387826204046919976e-03,-3.139351780519069376e-03
2.191509676071826519e-04,1.555365277552751113e+00,-5.312120716523980810e-04,-4.816864581401489147e-03
2.196423374897099612e-04,1.558852643645918690e+00,-2.975104197026699326e-04,1.120839478222378574e-03
2.201337073722372704e-04,1.562340009739086266e+00,9.972589847304482238e-04,1.173032464969380427e-02
2.206250772547645796e-04,1.565827375832253843e+00,-9.493467048436300768e-04,2.032020919432414238e-02
2.211164471372918888e-04,1.569314741925421419e+00,-1.765391220013358062e-03,2.425394910347513158e-02
2.216078170198191981e-04,1.572802108018588996e+00,4.052444286178928309e-04,2.195315568176834514e-02
2.220991869023465073e-04,1.576289474111756572e+00,8.381360458986457374e-05,1.189202210834517520e-02
2.225905567848738165e-04,1.579776840204924149e+00,-1.057284083072620312e-03,-9.257773970192881285e-04
2.230819266674011257e-04,1.583264206298091725e+00,1.078334386156768691e-03,-9.031602173897850666e-03
2.235732965499284350e-04,1.586751572391259080e+00,1.585200345469008586e-03,-1.034262017642362426e-02
2.240646664324557442e-04,1.590238938484426656e+00,-8.092707259828978844e-04,-4.182930899906973227e-03
2.245560363149830534e-04,1.593726304577594233e+00,-3.748759296022016307e-04,9.618013134370497277e-03
2.250474061975103626e-04,1.597213670670761809e+00,5.876974760322889804e-04,2.449834191346451917e-02
2.255387760800376719e-04,1.600701036763929386e+00,-1.734809412831669374e-03,3.233304929396061539e-02
2.260301459625649811e-04,1.604188402857096962e+00,-1.909174522447996784e-03,3.104650630409035161e-02
2.265215158450922903e-04,1.607675768950264539e+00,7.198900696952521133e-04,2.005849699194377223e-02
2.270128857276195995e-04,1.611163135043432115e+00,2.508040759969746430e-04,3.269692768428297813e-04
2.275042556101469088e-04,1.614650501136599692e+00,-4.069199278131912373e-04,-1.903972218048414003e-02
2.279956254926742180e-04,1.618137867229767268e+00,2.094682706773931535e-03,-2.676511109861593254e-02
2.284869953752015272e-04,1.621625233322934845e+00,1.678747887709034284e-03,-1.685766926011860595e-02
2.289783652577288364e-04,1.625112599416102421e+00,-1.818499154721891879e-03,1.596663948720344200e-02
2.294697351402561457e-04,1.628599965509269998e+00,-2.598063456495068157e-03,7.463754586467870322e-02
2.299611050227834549e-04,1.632087331602437574e+00,-4.374534648711238607e-03,1.522796902410689379e-01
2.304524749053107641e-04,1.635574697695604929e+00,-1.009965364221709731e-02,2.384471527165713811e-01
2.309438447878380733e-04,1.639062063788772505e+00,-1.319377934455930046e-02,3.256317302261250712e-01
2.314352146703653826e-04,1.642549429881940082e+00,-1.404672961929794191e-02,4.040032463092462223e-01
2.319265845528926918e-04,1.646036795975107658e+00,-1.817143189302608888e-02,4.642234899770094070e-01
2.324179544354200010e-04,1.649524162068275235e+00,-2.084079252959766121e-02,5.056135343194673171e-01
2.329093243179473102e-04,1.653011528161442811e+00,-1.929144094191896988e-02,5.302397583321731833e-01
2.334006942004746195e-04,1.656498894254610388e+00,-2.021011283183759416e-02,5.384530445080171202e-01
2.338920640830019287e-04,1.659986260347777964e+00,-2.226168104505357043e-02,5.358475708389958125e-01
2.343834339655292379e-04,1.663473626440945541e+00,-1.999660924933987366e-02,5.301181577795914812e-01
2.348748038480565471e-04,1.666960992534113117e+00,-1.888746452377105742e-02,5.229216842926895925e-01
2.353661737305838564e-04,1.670448358627280694e+00,-2.124220803669156846e-02,5.159130227703623284e-01
2.358575436131111656e-04,1.673935724720448270e+00,-2.023810760309572090e-02,5.134217843088599853e-01
2.363489134956384748e-04,1.677423090813615847e+00,-1.819808572941592970e-02,5.141122502082884349e-01
2.368402833781657840e-04,1.680910456906783201e+00,-2.050936264876429202e-02,5.144318590816359116e-01
2.373316532606930933e-04,1.684397822999950778e+00,-2.114462398584427555e-02,5.160770351179084781e-01
2.378230231432204025e-04,1.687885189093118354e+00,-1.854006599828171911e-02,5.189460420287612674e-01
2.383143930257477117e-04,1.691372555186285931e+00,-1.978334298723656570e-02,5.193246582120119026e-01
2.388057629082750209e-04,1.694859921279453507e+00,-2.170395887108532082e-02,5.187271478416319859e-01
2.392971327908023302e-04,1.698347287372621084e+00,-1.920193773404440390e-02,5.197577902659274995e-01
2.397885026733296394e-04,1.701834653465788660e+00,-1.890860858298083064e-02,5.194924821724226094e-01
2.402798725558569486e-04,1.705322019558956237e+00,-2.161252637454962044e-02,5.177215480279271365e-01
2.407712424383842578e-04,1.708809385652123813e+00,-2.006587211937481408e-02,5.180002094898903398e-01
2.412626123209115671e-04,1.712296751745291390e+00,-1.830556807157976071e-02,5.185349008330153442e-01
2.417539822034388763e-04,1.715784117838458966e+00,-2.102181024897446446e-02,5.171777347912892564e-01
2.422453520859661855e-04,1.719271483931626543e+00,-2.099512708830636107e-02,5.173166145847309938e-01
2.427367219684934947e-04,1.722758850024794119e+00,-1.826115243236738420e-02,5.188177341006344756e-01
2.432280918510208040e-04,1.726246216117961696e+00,-2.012411102638490129e-02,5.180816515650182863e-01
2.437194617335481132e-04,1.729733582211129050e+00,-2.167500392617804569e-02,5.173387213869476975e-01
2.442108316160754495e-04,1.733220948304296849e+00,-1.875013765684024197e-02,5.185799706630350725e-01
2.447022014986027587e-04,1.736708314397464425e+00,-1.911062780347522194e-02,5.182463187745687261e-01
2.451935713811300680e-04,1.740195680490632002e+00,-2.183101486033253713e-02,5.168765592463546721e-01
2.456849412636573772e-04,1.743683046583799578e+00,-1.964714014185312690e-02,5.179218072189701871e-01
2.461763111461846864e-04,1.747170412676967155e+00,-1.833496126474929225e-02,5.185872390081648353e-01
2.466676810287119956e-04,1.750657778770134732e+00,-2.142936741908777268e-02,5.171173643938830056e-01
2.471590509112393049e-04,1.754145144863302308e+00,-2.070278713608788429e-02,5.173701663105810811e-01
2.476504207937666141e-04,1.757632510956469885e+00,-1.803480879318282437e-02,5.185074199766144254e-01
2.481417906762939233e-04,1.761119877049637461e+00,-2.053914946396142444e-02,5.172482896764261096e-01
2.486331605588212325e-04,1.764607243142805038e+00,-2.157850028677339022e-02,5.167647472737451064e-01
2.491245304413485418e-04,1.768094609235972392e+00,-1.834200260944232955e-02,5.183456318875350188e-01
2.496159003238758510e-04,1.771581975329139969e+00,-1.944167188250577744e-02,5.178439013265044855e-01
2.501072702064031602e-04,1.775069341422307545e+00,-2.199960711589824675e-02,5.165706570309838153e-01
2.505986400889304694e-04,1.778556707515475122e+00,-1.917561341823873639e-02,5.177811290706108016e-01
2.510900099714577787e-04,1.782044073608642698e+00,-1.844553734352491481e-02,5.180181993659221940e-01
2.515813798539850879e-04,1.785531439701810275e+00,-2.179248409070692200e-02,5.164043902557555743e-01
2.520727497365123971e-04,1.789018805794977851e+00,-2.030518115572037957e-02,5.171422049432948809e-01
2.525641196190397063e-04,1.792506171888145428e+00,-1.789513115721201586e-02,5.183181237943544906e-01
2.530554895015670156e-04,1.795993537981313004e+00,-2.101114142026682535e-02,5.168202133411208266e-01
2.535468593840943248e-04,1.799480904074480581e+00,-2.138534122322753583e-02,5.165455851015937627e-01
2.540382292666216340e-04,1.802968270167648157e+00,-1.796303844542294914e-02,5.180465667221891835e-01
2.545295991491489432e-04,1.806455636260815734e+00,-1.984999590439480086e-02,5.170897363505829736e-01
2.550209690316762525e-04,1.809943002353983310e+00,-2.206716827604530279e-02,5.160494753082651709e-01
2.555123389142035617e-04,1.813430368447150665e+00,-1.867527572991335705e-02,5.176896322995536703e-01
2.560037087967308709e-04,1.816917734540318241e+00,-1.867982615865683080e-02,5.176885719489391358e-01
2.564950786792581801e-04,1.820405100633485818e+00,-2.212250604905251217e-02,5.159932557906388162e-01
2.569864485617854894e-04,1.823892466726653394e+00,-1.982349983414148642e-02,5.169689837054471937e-01
2.574778184443127986e-04,1.827379832819820971e+00,-1.784603479883523081e-02,5.178156561749265308e-01
2.579691883268401078e-04,1.830867198912988547e+00,-2.148978824638370783e-02,5.160723022534954296e-01
2.584605582093674170e-04,1.834354565006156124e+00,-2.107402381379112899e-02,5.162961532608996151e-01
2.589519280918947263e-04,1.837841931099323700e+00,-1.764959067600564355e-02,5.179318253821195706e-01
2.594432979744220355e-04,1.841329297192491277e+00,-2.034913862292665396e-02,5.166161044339141473e-01
2.599346678569493447e-04,1.844816663285658853e+00,-2.203020523878239378e-02,5.157266333092306310e-01
2.604260377394766539e-04,1.848304029378826430e+00,-1.816290673990106699e-02,5.174547760182097722e-01
2.609174076220039632e-04,1.851791395471994006e+00,-1.901832426320551259e-02,5.170016952489157047e-01
2.614087775045312724e-04,1.855278761565161583e+00,-2.237444494438204506e-02,5.154252631903717408e-01
2.619001473870585816e-04,1.858766127658329159e+00,-1.927439381614076686e-02,5.169136242809269088e-01
2.623915172695858908e-04,1.862253493751496514e+00,-1.792639500048398560e-02,5.175342151363818699e-01
2.628828871521132001e-04,1.865740859844664090e+00,-2.196996990656634868e-02,5.155495352441175072e-01
2.633742570346405093e-04,1.869228225937831667e+00,-2.064606253958790882e-02,5.160755573260642493e-01
2.638656269171678185e-04,1.872715592030999243e+00,-1.741068516757453624e-02,5.175340331265163574e-01
2.643569967996951277e-04,1.876202958124166820e+00,-2.090034375124835003e-02,5.158722788343145238e-01
2.648483666822224370e-04,1.879690324217334396e+00,-2.186610571567101230e-02,5.154360574463204836e-01
2.653397365647497462e-04,1.883177690310501973e+00,-1.767991931333709466e-02,5.174146403167636521e-01
2.658311064472770554e-04,1.886665056403669549e+00,-1.948026706518446796e-02,5.165121879122189785e-01
2.663224763298043646e-04,1.890152422496837126e+00,-2.253213322799555926e-02,5.149790971800822792e-01
2.668138462123316739e-04,1.893639788590004702e+00,-1.866829322059401775e-02,5.167213670223856914e-01
2.673052160948589831e-04,1.897127154683172279e+00,-1.812930970604179071e-02,5.169406311934127141e-01
2.677965859773862923e-04,1.900614520776339855e+00,-2.240918709071040849e-02,5.149274943828902051e-01
2.682879558599136015e-04,1.904101886869507432e+00,-2.011261004690491697e-02,5.160225696061834233e-01
2.687793257424409108e-04,1.907589252962674786e+00,-1.729113331333655135e-02,5.173243111158234431e-01
2.692706956249682200e-04,1.911076619055842363e+00,-2.149591796772850824e-02,5.152604695371111321e-01
2.697620655074955292e-04,1.914563985149009939e+00,-2.156215342036934407e-02,5.151412075757901832e-01
2.702534353900228384e-04,1.918051351242177516e+00,-1.724031925506995869e-02,5.171285452965102003e-01
2.707448052725501477e-04,1.921538717335345092e+00,-2.003998253975582122e-02,5.157988211095263509e-01
2.712361751550774569e-04,1.925026083428512669e+00,-2.256857974491265420e-02,5.146157394994590462e-01
2.717275450376047661e-04,1.928513449521680245e+00,-1.804496821568833329e-02,5.167382716811744769e-01
2.722189149201320753e-04,1.932000815614847822e+00,-1.848019738853233160e-02,5.164720479464054437e-01
2.727102848026593846e-04,1.935488181708015398e+00,-2.278103099651822977e-02,5.143546457813873429e-01
2.732016546851866938e-04,1.938975547801182975e+00,-1.947527289796653627e-02,5.158481439019253489e-01
2.736930245677140030e-04,1.942462913894350551e+00,-1.729747462664164848e-02,5.168523917831044923e-01
2.741843944502413122e-04,1.945950279987518128e+00,-2.209939024351494780e-02,5.145899927157933096e-01
2.746757643327686215e-04,1.949437646080685704e+00,-2.112125060579366290e-02,5.150487361538671482e-01
2.751671342152959307e-04,1.952925012173853281e+00,-1.689280102800296349e-02,5.170028352182525211e-01
2.756585040978232399e-04,1.956412378267020635e+00,-2.069138337433621896e-02,5.151306272918135809e-01
2.761498739803505491e-04,1.959899744360188212e+00,-2.245700743602268776e-02,5.142204687888149994e-01
2.766412438628778584e-04,1.963387110453355788e+00,-1.742021628588807936e-02,5.165589342981871113e-01
2.771326137454051676e-04,1.966874476546523365e+00,-1.896880288869573494e-02,5.158232611192765660e-01
2.776239836279324768e-04,1.970361842639690941e+00,-2.305486011990078715e-02,5.138946852748471628e-01
2.781153535104597860e-04,1.973849208732858518e+00,-1.876760098555634720e-02,5.158918690599086920e-01
2.786067233929870953e-04,1.977336574826026094e+00,-1.746244404334751366e-02,5.164423097225117054e-01
2.790980932755144045e-04,1.980823940919193671e+00,-2.267836395546322936e-02,5.139001070860836906e-01
2.795894631580417137e-04,1.984311307012361247e+00,-2.053383592989983450e-02,5.148587454725361834e-01
2.800808330405690229e-04,1.987798673105528824e+00,-1.665616261903020770e-02,5.166737114510568940e-01
2.805722029230963322e-04,1.991286039198696400e+00,-2.140741553424666335e-02,5.144302500400277367e-01
2.810635728056236414e-04,1.994773405291863977e+00,-2.218971770587072068e-02,5.140443696014359576e-01
2.815549426881509506e-04,1.998260771385031553e+00,-1.684302785258594976e-02,5.165173711473611817e-01
2.820463125706782598e-04,2.001748137478199130e+00,-1.959475985248453761e-02,5.151422103527878438e-01
2.825376824532055691e-04,2.005235503571366706e+00,-2.319170515793966478e-02,5.133789798341723554e-01
2.830290523357328783e-04,2.008722869664534283e+00,-1.800350198324934814e-02,5.157997483333655042e-01
2.835204222182601875e-04,2.012210235757701859e+00,-1.779274924053691684e-02,5.158951492720519338e-01
2.840117921007874967e-04,2.015697601850869436e+00,-2.320064271259579536e-02,5.133315559675812878e-01
2.845031619833148060e-04,2.019184967944037012e+00,-1.982258114578246827e-02,5.148877203883953646e-01
2.849945318658421152e-04,2.022672334037204589e+00,-1.657012088850966930e-02,5.163558390939163578e-01
2.854859017483694244e-04,2.026159700130371721e+00,-2.215488471581725585e-02,5.136483227735149093e-01
2.859772716308967336e-04,2.029647066223539298e+00,-2.174445771454325618e-02,5.137998226676321334e-01
2.864686415134240429e-04,2.033134432316706874e+00,-1.634174803747544952e-02,5.163396275881876329e-01
2.869600113959513521e-04,2.036621798409874451e+00,-2.034392780675937235e-02,5.144430154806219901e-01
2.874513812784786613e-04,2.040109164503042027e+00,-2.317231342417575002e-02,5.130786280393798693e-01
2.879427511610059705e-04,2.043596530596209604e+00,-1.722763589507948431e-02,5.158279708194157820e-01
2.884341210435332798e-04,2.047083896689377180e+00,-1.829724750530764901e-02,5.152524511090613712e-01
2.889254909260605890e-04,2.050571262782544757e+00,-2.361855041241305714e-02,5.126862346562677253e-01
2.894168608085878982e-04,2.054058628875712333e+00,-1.899542657202523549e-02,5.148478668952011228e-01
2.899082306911152074e-04,2.057545994968879910e+00,-1.665840645459160801e-02,5.159448195958418193e-01
2.903996005736425167e-04,2.061033361062047486e+00,-2.290334158871813047e-02,5.129750120035956318e-01
2.908909704561698259e-04,2.064520727155215063e+00,-2.112898396267712253e-02,5.137647107467649965e-01
2.913823403386971351e-04,2.068008093248382639e+00,-1.596120409908953486e-02,5.161385355281919995e-01
2.918737102212244443e-04,2.071495459341550216e+00,-2.118809867655325335e-02,5.136098237255874999e-01
2.923650801037517536e-04,2.074982825434717792e+00,-2.296149972717940330e-02,5.127395177389703074e-01
2.928564499862790628e-04,2.078470191527885369e+00,-1.647363672607681656e-02,5.157931029267214251e-01
2.933478198688063720e-04,2.081957557621052946e+00,-1.897770282180764878e-02,5.145957795500559762e-01
2.938391897513336812e-04,2.085444923714220522e+00,-2.390207651420661605e-02,5.122310077093239489e-01
2.943305596338609905e-04,2.088932289807388099e+00,-1.808750139900207679e-02,5.149160387665177030e-01
2.948219295163882997e-04,2.092419655900555675e+00,-1.694145987845301071e-02,5.153941337683307644e-01
2.953132993989156089e-04,2.095907021993723252e+00,-2.360143483576856993e-02,5.122059643424828890e-01
2.958046692814429181e-04,2.099394388086890828e+00,-2.034128712523670252e-02,5.137283418552377467e-01
2.962960391639702274e-04,2.102881754180058405e+00,-1.574031429494934103e-02,5.158895280128480421e-01
2.967874090464975366e-04,2.106369120273225981e+00,-2.210277890377570012e-02,5.128539654175348073e-01
2.972787789290248458e-04,2.109856486366393558e+00,-2.254938213063151231e-02,5.125885921832380454e-01
2.977701488115521550e-04,2.113343852459561134e+00,-1.578803683527290475e-02,5.157188621830693931e-01
2.982615186940794643e-04,2.116831218552728267e+00,-1.981666094235891989e-02,5.137659769768307960e-01
2.987528885766067735e-04,2.120318584645895843e+00,-2.400449601400723998e-02,5.117622265781203161e-01
2.992442584591340827e-04,2.123805950739063420e+00,-1.713216297839054506e-02,5.149956208012590464e-01
2.997356283416613919e-04,2.127293316832230996e+00,-1.743881227892488811e-02,5.148273443746662625e-01
3.002269982241887012e-04,2.130780682925398573e+00,-2.421113972371989609e-02,5.115816558987330565e-01
3.007183681067160104e-04,2.134268049018566149e+00,-1.940182536935003768e-02,5.137920836964678939e-01
3.012097379892433196e-04,2.137755415111733726e+00,-1.571180992189675357e-02,5.154800403365398243e-01
3.017011078717706288e-04,2.141242781204901302e+00,-2.303920210004494970e-02,5.119851462444603429e-01
3.021924777542979381e-04,2.144730147298068879e+00,-2.192072061252499024e-02,5.124972387121309314e-01
3.026838476368252473e-04,2.148217513391236455e+00,-1.522101520679261175e-02,5.156429894372047684e-01
3.031752175193525565e-04,2.151704879484404032e+00,-2.080021125096359613e-02,5.129685696625996272e-01
3.036665874018798657e-04,2.155192245577571608e+00,-2.389751408276407502e-02,5.114482265922783988e-01
3.041579572844071750e-04,2.158679611670739185e+00,-1.617290519838709972e-02,5.150392589853480807e-01
3.046493271669344842e-04,2.162166977763906761e+00,-1.814875729101515442e-02,5.140650247729052769e-01
3.051406970494617934e-04,2.165654343857074338e+00,-2.467741941866556654e-02,5.109596197680831287e-01
3.056320669319891026e-04,2.169141709950241914e+00,-1.833731672560326431e-02,5.139373683932528802e-01
3.061234368145164119e-04,2.172629076043409491e+00,-1.591314917435480286e-02,5.150504334262379080e-01
3.066148066970437211e-04,2.176116442136577067e+00,-2.395597501788447256e-02,5.111993381500096190e-01
3.071061765795710303e-04,2.179603808229744644e+00,-2.107696388509425200e-02,5.125008556444654584e-01
3.075975464620983395e-04,2.183091174322912220e+00,-1.481624814150711913e-02,5.154115324487155148e-01
3.080889163446256488e-04,2.186578540416079797e+00,-2.188909346958655897e-02,5.120430186595572586e-01
3.085802862271529580e-04,2.190065906509247373e+00,-2.355073307359297971e-02,5.112403482155261081e-01
3.090716561096802672e-04,2.193553272602414950e+00,-1.526523368224373331e-02,5.151276391257220144e-01
3.095630259922075764e-04,2.197040638695582526e+00,-1.907236254485576016e-02,5.132835177817245409e-01
3.100543958747348857e-04,2.200528004788750103e+00,-2.495521858794743156e-02,5.104474443074090706e-01
3.105457657572621949e-04,2.204015370881917679e+00,-1.718255076038725446e-02,5.140681017928590002e-01
3.110371356397895041e-04,2.207502736975085256e+00,-1.636177723541339113e-02,5.144222922903007866e-01
3.115285055223168133e-04,2.210990103068252388e+00,-2.479479887459610371e-02,5.104184437368540772e-01
3.120198754048441226e-04,2.214477469161419965e+00,-2.003178236471376758e-02,5.126453457286987980e-01
3.125112452873714318e-04,2.217964835254587541e+00,-1.462713429353748942e-02,5.151588815063852245e-01
3.130026151698987410e-04,2.221452201347755118e+00,-2.304475665090926703e-02,5.111283789367615515e-01
3.134939850524260502e-04,2.224939567440922694e+00,-2.294383033596550728e-02,5.111224641310496697e-01
3.139853549349533595e-04,2.228426933534090271e+00,-1.446017428435642307e-02,5.150908899021645615e-01
3.144767248174806687e-04,2.231914299627257847e+00,-2.018667123241119424e-02,5.123617938413507211e-01
3.149680947000079779e-04,2.235401665720425424e+00,-2.499901537574087534e-02,5.100670166381550130e-01
3.154594645825352871e-04,2.238889031813593000e+00,-1.599082040856205852e-02,5.142883634469279652e-01
3.159508344650625964e-04,2.242376397906760577e+00,-1.707714433347074651e-02,5.137252249255875869e-01
3.164422043475899056e-04,2.245863763999928153e+00,-2.549815833415950209e-02,5.096927638384822767e-01
3.169335742301172148e-04,2.249351130093095730e+00,-1.880530894902523315e-02,5.128104782484718127e-01
3.174249441126445240e-04,2.252838496186263306e+00,-1.469132261740647288e-02,5.147254822534206298e-01
3.179163139951718333e-04,2.256325862279430883e+00,-2.421223463512419544e-02,5.102062404181387789e-01
3.184076838776991425e-04,2.259813228372598459e+00,-2.207189954107981883e-02,5.111876789882323635e-01
3.188990537602264517e-04,2.263300594465766036e+00,-1.382270482544899551e-02,5.150393609764647440e-01
3.193904236427537609e-04,2.266787960558933612e+00,-2.146310776822888539e-02,5.113763601902734379e-01
3.198817935252810702e-04,2.270275326652101189e+00,-2.476624050340102759e-02,5.097683756551433243e-01
3.203731634078083794e-04,2.273762692745268765e+00,-1.481474782122344999e-02,5.144363539111952432e-01
3.208645332903356886e-04,2.277250058838436342e+00,-1.805833822110671644e-02,5.128808833680713608e-01
3.213559031728629978e-04,2.280737424931603918e+00,-2.600785344041494848e-02,5.090989285587332880e-01
3.218472730553903071e-04,2.284224791024771495e+00,-1.744019937458675742e-02,5.131059318743576014e-01
3.223386429379176163e-04,2.287712157117939071e+00,-1.504827591551705264e-02,5.141842306743085178e-01
3.228300128204449255e-04,2.291199523211106648e+00,-2.532838173834448675e-02,5.092779168065630913e-01
3.233213827029722347e-04,2.294686889304274224e+00,-2.093499802103354970e-02,5.113158374644121151e-01
3.238127525854995440e-04,2.298174255397441801e+00,-1.340880315362781225e-02,5.148453932761621887e-01
3.243041224680268532e-04,2.301661621490609377e+00,-2.285761581782012539e-02,5.103567070830761221e-01
3.247954923505541624e-04,2.305148987583776510e+00,-2.422975124579831996e-02,5.096726148127095346e-01
3.252868622330814716e-04,2.308636353676944086e+00,-1.372421663549382512e-02,5.145868881880311108e-01
3.257782321156087809e-04,2.312123719770111663e+00,-1.929389537355419640e-02,5.119046507426904258e-01
3.262696019981360901e-04,2.315611085863279239e+00,-2.626141476525810717e-02,5.085717293399696359e-01
3.267609718806633993e-04,2.319098451956446816e+00,-1.598319792079453891e-02,5.133981622154331070e-01
3.272523417631907085e-04,2.322585818049614392e+00,-1.572283548034016792e-02,5.134963193278188065e-01
3.277437116457180178e-04,2.326073184142781969e+00,-2.632736874815239450e-02,5.084544235041991156e-01
3.282350815282453270e-04,2.329560550235949545e+00,-1.955682886019800837e-02,5.116080081348105546e-01
3.287264514107726362e-04,2.333047916329117122e+00,-1.327710273486864753e-02,5.145236506570246560e-01
3.292178212932999454e-04,2.336535282422284698e+00,-2.431026899988706497e-02,5.092668285686484664e-01
3.297091911758272547e-04,2.340022648515452275e+00,-2.336557481479886039e-02,5.096806108333350460e-01
3.302005610583545639e-04,2.343510014608619851e+00,-1.278846828597417565e-02,5.146516357349580906e-01
3.306919309408818731e-04,2.346997380701787428e+00,-2.075839680165590673e-02,5.108568682166918506e-01
3.311833008234091823e-04,2.350484746794955004e+00,-2.620858902468246876e-02,5.082411534323859614e-01
3.316746707059364915e-04,2.353972112888122581e+00,-1.450051403286472043e-02,5.137225968987220170e-01
3.321660405884638008e-04,2.357459478981290157e+00,-1.672667659063760762e-02,5.126238679354191419e-01
3.326574104709911100e-04,2.360946845074457734e+00,-2.713224483216916672e-02,5.076721581649475956e-01
3.331487803535184192e-04,2.364434211167625310e+00,-1.796985921957081414e-02,5.119733212865669181e-01
3.336401502360457284e-04,2.367921577260792887e+00,-1.347898653615379680e-02,5.140666357330858638e-01
3.341315201185730377e-04,2.371408943353960463e+00,-2.575509500965932411e-02,5.082297548868447423e-01
3.346228900011003469e-04,2.374896309447128040e+00,-2.217143250166494703e-02,5.098755135068825384e-01
3.351142598836276561e-04,2.378383675540295616e+00,-1.208150694981129786e-02,5.145937550969281737e-01
3.356056297661549653e-04,2.381871041633463193e+00,-2.240510355156438357e-02,5.096773123069786582e-01
3.360969996486822746e-04,2.385358407726630769e+00,-2.579981607808927782e-02,5.080442473686503924e-01
3.365883695312095838e-04,2.388845773819798346e+00,-1.306655046651232152e-02,5.140320531699655859e-01
3.370797394137368930e-04,2.392333139912965922e+00,-1.805984969369311965e-02,5.116384470767811887e-01
3.375711092962642022e-04,2.395820506006133499e+00,-2.767224207165979236e-02,5.070530289905978982e-01
3.380624791787915115e-04,2.399307872099300631e+00,-1.622690232263919105e-02,5.124115704492364642e-01
3.385538490613188207e-04,2.402795238192468208e+00,-1.405300647516671830e-02,5.133960786624355288e-01
3.390452189438461299e-04,2.406282604285635784e+00,-2.710902542692666256e-02,5.071961915294692647e-01
3.395365888263734391e-04,2.409769970378803361e+00,-2.065730416244187725e-02,5.102165500705740930e-01
3.400279587089007484e-04,2.413257336471970937e+00,-1.167846656975787129e-02,5.144257671908532004e-01
3.405193285914280576e-04,2.416744702565138514e+00,-2.417724351516419012e-02,5.084794934379633924e-01
3.410106984739553668e-04,2.420232068658306090e+00,-2.500231832932205828e-02,5.080423300946395049e-01
3.415020683564826760e-04,2.423719434751473667e+00,-1.176377384825546407e-02,5.142518169978681497e-01
3.419934382390099853e-04,2.427206800844641243e+00,-1.969865126214830758e-02,5.104681274608381392e-01
3.424848081215372945e-04,2.430694166937808820e+00,-2.787385121874774024e-02,5.065777747301556388e-01
3.429761780040646037e-04,2.434181533030976397e+00,-1.439701489964689482e-02,5.129137003697888941e-01
3.434675478865919129e-04,2.437668899124143973e+00,-1.502946094870728604e-02,5.125757184304814418e-01
3.439589177691192222e-04,2.441156265217311550e+00,-2.828714334287679710e-02,5.062667070591797547e-01
3.444502876516465314e-04,2.444643631310479126e+00,-1.885283722787197205e-02,5.106780136001558557e-01
3.449416575341738406e-04,2.448130997403646703e+00,-1.164514958024442937e-02,5.140449061063514513e-01
3.454330274167011498e-04,2.451618363496814279e+00,-2.599637459880190307e-02,5.072352371842167029e-01
3.459243972992284591e-04,2.455105729589981856e+00,-2.379689605133342156e-02,5.082448512106593208e-01
3.464157671817557683e-04,2.458593095683149432e+00,-1.068440620367967081e-02,5.144025733025066049e-01
3.469071370642830775e-04,2.462080461776317009e+00,-2.160570524448544166e-02,5.091989059910648763e-01
3.473985069468103867e-04,2.465567827869484585e+00,-2.767291343590752226e-02,5.062868963725213334e-01
3.478898768293376960e-04,2.469055193962652162e+00,-1.256143584806728580e-02,5.133853430996817568e-01
3.483812467118650052e-04,2.472542560055819738e+00,-1.641597075428697164e-02,5.115321153421473754e-01
3.488726165943923144e-04,2.476029926148987315e+00,-2.919725169601406628e-02,5.054649948390792513e-01
3.493639864769196236e-04,2.479517292242154891e+00,-1.680969381599106000e-02,5.112826320968736349e-01
3.498553563594469329e-04,2.483004658335322468e+00,-1.204346558868392425e-02,5.134917477655184248e-01
3.503467262419742421e-04,2.486492024428490044e+00,-2.777369414477913467e-02,5.060149781649458944e-01
3.508380961245015513e-04,2.489979390521657177e+00,-2.218306879221699363e-02,5.086141286459715527e-01
3.513294660070288605e-04,2.493466756614824753e+00,-9.919928538201935875e-03,5.143727145922298849e-01
3.518208358895561698e-04,2.496954122707992330e+00,-2.371921528508095373e-02,5.078240075063034098e-01
3.523122057720834790e-04,2.500441488801159906e+00,-2.700984064672340423e-02,5.062370672204334898e-01
3.528035756546107882e-04,2.503928854894327483e+00,-1.080238436246291900e-02,5.138533457762390899e-01
3.532949455371380974e-04,2.507416220987495059e+00,-1.818919280266627705e-02,5.103185411768429436e-01
3.537863154196654067e-04,2.510903587080662636e+00,-2.976546037862065619e-02,5.048067714969408648e-01
3.542776853021927159e-04,2.514390953173830212e+00,-1.468717527592765595e-02,5.118932977698160691e-01
3.547690551847200251e-04,2.517878319266997789e+00,-1.308131246246303087e-02,5.126208087157360094e-01
3.552604250672473343e-04,2.521365685360165365e+00,-2.952664241535964823e-02,5.048205484343892824e-01
3.557517949497746436e-04,2.524853051453332942e+00,-1.997643492001829196e-02,5.092943075737740299e-01
3.562431648323019528e-04,2.528340417546500518e+00,-8.677504584513530406e-03,5.145878192991211186e-01
3.567345347148292620e-04,2.531827783639668095e+00,-2.432761189150657935e-02,5.071506566780351610e-01
3.572259045973565712e-04,2.535315149732835671e+00,-2.425820006566873493e-02,5.071452901556574577e-01
3.577172744798838805e-04,2.538802515826003248e+00,-9.848396373467759035e-03,5.139201369739692105e-01
3.582086443624111897e-04,2.542289881919170824e+00,-2.653773672346950233e-02,5.060047550703350439e-01
3.587000142449384989e-04,2.545777248012338401e+00,-4.476307197995847698e-02,4.973589713409152235e-01
3.591913841274658081e-04,2.549264614105505977e+00,-3.536550655056244080e-02,5.017553020738543257e-01
3.596827540099931174e-04,2.552751980198673554e+00,-3.631399704967537556e-02,5.012618127896453224e-01
3.601741238925204266e-04,2.556239346291841130e+00,-2.924349054366127271e-02,5.045613722315730465e-01
3.606654937750477358e-04,2.559726712385008707e+00,4.501371083018632091e-02,5.396075547547727336e-01
3.611568636575750450e-04,2.563214078478176283e+00,1.639858464222807843e-01,5.957823586917938563e-01
3.616482335401023543e-04,2.566701444571343860e+00,3.076849939486744900e-01,6.636400997645875988e-01
3.621396034226296635e-04,2.570188810664511436e+00,5.129066506678516824e-01,7.605617982323467086e-01
3.626309733051569727e-04,2.573676176757679013e+00,7.425504251730576932e-01,8.690246272793560323e-01
3.631223431876842819e-04,2.577163542850846589e+00,9.188287929592788839e-01,9.522881308232885589e-01
3.636137130702115912e-04,2.580650908944014166e+00,1.049010814393902091e+00,1.013788543744654547e+00
3.641050829527389004e-04,2.584138275037181298e+00,1.133160033298223235e+00,1.053550709507801830e+00
3.645964528352662096e-04,2.587625641130348875e+00,1.122818638286855020e+00,1.048675070438171764e+00
3.650878227177935188e-04,2.591113007223516451e+00,1.056591147049014356e+00,1.017392769113053319e+00
3.655791926003208281e-04,2.594600373316684028e+00,1.008881952843131202e+00,9.948518547811074919e-01
3.660705624828481373e-04,2.598087739409851604e+00,9.656294790160759867e-01,9.744146153654476006e-01
3.665619323653754465e-04,2.601575105503019181e+00,9.296853655540417982e-01,9.574340659200126780e-01
3.670533022479027557e-04,2.605062471596186757e+00,9.527378885027484312e-01,9.683281018452775113e-01
3.675446721304300650e-04,2.608549837689354334e+00,9.980040589020232611e-01,9.897160577377465129e-01
3.680360420129573742e-04,2.612037203782521910e+00,1.007522392889879326e+00,9.942133943727436973e-01
3.685274118954846834e-04,2.615524569875689487e+00,1.017330266007160144e+00,9.988438410255680022e-01
3.690187817780119926e-04,2.619011935968857063e+00,1.033618432691600253e+00,1.006534830715533513e+00
3.695101516605393019e-04,2.622499302062024640e+00,1.008976135014391318e+00,9.948940807692135957e-01
3.700015215430666111e-04,2.625986668155192216e+00,9.815701493336195238e-01,9.819526662822838370e-01
3.704928914255939203e-04,2.629474034248359793e+00,9.952971918861938105e-01,9.884430076701034018e-01
3.709842613081212295e-04,2.632961400341527369e+00,9.983924103262691307e-01,9.899068648906462764e-01
3.714756311906485388e-04,2.636448766434694946e+00,9.845572607880184179e-01,9.833684407306833020e-01
3.719670010731758480e-04,2.639936132527862522e+00,1.003643429454519120e+00,9.923804975400791761e-01
3.724583709557031572e-04,2.643423498621030099e+00,1.018236737848462026e+00,9.992728297392706738e-01
3.729497408382304664e-04,2.646910864714197675e+00,9.950422592798453536e-01,9.883195123100640966e-01
3.734411107207577757e-04,2.650398230807365252e+00,9.931818738563829019e-01,9.874469273710455575e-01
3.739324806032850849e-04,2.653885596900532828e+00,1.011455681662292161e+00,9.960827367397004917e-01
3.744238504858123941e-04,2.657372962993700405e+00,9.958825365350135739e-01,9.887244266324619613e-01
3.749152203683397033e-04,2.660860329086867981e+00,9.862684787036508638e-01,9.841788747145219229e-01
3.754065902508670126e-04,2.664347695180035558e+00,1.010497294573683646e+00,9.956221251388922555e-01
3.758979601333943218e-04,2.667835061273203134e+00,1.007225705472700961e+00,9.940786078449478369e-01
3.763893300159216310e-04,2.671322427366370711e+00,9.865683729601536500e-01,9.843257935002558412e-01
3.768806998984489402e-04,2.674809793459538287e+00,1.003416251063331321e+00,9.922891723619625681e-01
3.773720697809762495e-04,2.678297159552705420e+00,1.011926605542198043e+00,9.963090950212546426e-01
3.778634396635035587e-04,2.681784525645872996e+00,9.880072524950804791e-01,9.850061466850423830e-01
3.783548095460308679e-04,2.685271891739040573e+00,9.948790929450909148e-01,9.882496736588242126e-01
3.788461794285581771e-04,2.688759257832208149e+00,1.015019588520986504e+00,9.977647542666427949e-01
3.793375493110854864e-04,2.692246623925375726e+00,9.953153714831369792e-01,9.884611019402997911e-01
3.798289191936127956e-04,2.695733990018543302e+00,9.882550901466896631e-01,9.851309357267992173e-01
3.803202890761401048e-04,2.699221356111710879e+00,1.012856358348609431e+00,9.967536040986040291e-01
3.808116589586674140e-04,2.702708722204878455e+00,1.003449368113395801e+00,9.923067616279990233e-01
3.813030288411947233e-04,2.706196088298046032e+00,9.845062563183246684e-01,9.833550425542588735e-01
3.817943987237220325e-04,2.709683454391213608e+00,1.006582227541883201e+00,9.937836705160316697e-01
3.822857686062493417e-04,2.713170820484381185e+00,1.011288386907779113e+00,9.960103298170750463e-01
3.827771384887766509e-04,2.716658186577548761e+00,9.858745928885743748e-01,9.840099329603204659e-01
3.832685083713039602e-04,2.720145552670716338e+00,9.979696585495038130e-01,9.897260752446426224e-01
3.837598782538312694e-04,2.723632918763883914e+00,1.015712964410981245e+00,9.981059028925127752e-01
3.842512481363585786e-04,2.727120284857051491e+00,9.916291751235379870e-01,9.867253869481009687e-01
3.847426180188858878e-04,2.730607650950219067e+00,9.895532592549879380e-01,9.857440333580795855e-01
3.852339879014131971e-04,2.734095017043386644e+00,1.015382571865587114e+00,9.979484359202837052e-01
3.857253577839405063e-04,2.737582383136554220e+00,1.000400355054609003e+00,9.908753873296554104e-01
3.862167276664678155e-04,2.741069749229721797e+00,9.841252235834175854e-01,9.831903851605654499e-01
3.867080975489951247e-04,2.744557115322889373e+00,1.010111218942358668e+00,9.954653846214877033e-01
3.871994674315224340e-04,2.748044481416056950e+00,1.009403131321389147e+00,9.951274701000907275e-01
3.876908373140497432e-04,2.751531847509224527e+00,9.834917305223445094e-01,9.828854136164869582e-01
3.881822071965770524e-04,2.755019213602392103e+00,1.001377061531716572e+00,9.913364888904774297e-01
3.886735770791043616e-04,2.758506579695559680e+00,1.015829909831299283e+00,9.981680353677940820e-01
3.891649469616316709e-04,2.761993945788727256e+00,9.881059757121218867e-01,9.850749002437115820e-01
3.896563168441589801e-04,2.765481311881894833e+00,9.918048132492354174e-01,9.868228079911167683e-01
3.901476867266862893e-04,2.768968677975062409e+00,1.017489989423156604e+00,9.989536125319424809e-01
3.906390566092135985e-04,2.772456044068229541e+00,9.967184709055934011e-01,9.891387382725469468e-01
3.911304264917409078e-04,2.775943410161397118e+00,9.844112526230466287e-01,9.833260928167497639e-01
3.916217963742682170e-04,2.779430776254564694e+00,1.013646396514812809e+00,9.971405239349175886e-01
3.921131662567955262e-04,2.782918142347732271e+00,1.006769757888076322e+00,9.938956007582145924e-01
3.926045361393228354e-04,2.786405508440899847e+00,9.816545276619308424e-01,9.820326464992545912e-01
3.930959060218501447e-04,2.789892874534067424e+00,1.005271546508401226e+00,9.931875271141743511e-01
3.935872759043774539e-04,2.793380240627235001e+00,1.015115200861155476e+00,9.978347745514570821e-01
3.940786457869047631e-04,2.796867606720402577e+00,9.846254072846445382e-01,9.834315318208803891e-01
3.945700156694320723e-04,2.800354972813570154e+00,9.948337681358494500e-01,9.882574279326361566e-01
3.950613855519593816e-04,2.803842338906737730e+00,1.019014950502224348e+00,9.996843021239015803e-01
3.955527554344866908e-04,2.807329704999905307e+00,9.926353138246175600e-01,9.872244302227712875e-01
3.960441253170140000e-04,2.810817071093072883e+00,9.855693318065941178e-01,9.838857428580671804e-01
3.965354951995413092e-04,2.814304437186240460e+00,1.017022669351035358e+00,9.987416700439308848e-01
3.970268650820686185e-04,2.817791803279408036e+00,1.003357743386347867e+00,9.922852968485036396e-01
3.975182349645959277e-04,2.821279169372575613e+00,9.804886666628251923e-01,9.814846574607241081e-01
3.980096048471232369e-04,2.824766535465743189e+00,1.009506397645596021e+00,9.951965747899725878e-01
3.985009747296505461e-04,2.828253901558910766e+00,1.013493023305144236e+00,9.970820001522500142e-01
3.989923446121778554e-04,2.831741267652078342e+00,9.814024898071467273e-01,9.819223581035672055e-01
3.994837144947051646e-04,2.835228633745245919e+00,9.986145456118562524e-01,9.900514925142085421e-01
3.999750843772324738e-04,2.838715999838413495e+00,1.019780820487332207e+00,1.000048762846645456e+00
4.004664542597597830e-04,2.842203365931581072e+00,9.882916979916440692e-01,9.851747714665304301e-01
4.009578241422870923e-04,2.845690732024748648e+00,9.876698406567887556e-01,9.848849235689965953e-01
4.014491940248144015e-04,2.849178098117916225e+00,1.020039006488295374e+00,1.000178753812246857e+00
4.019405639073417107e-04,2.852665464211083801e+00,9.992279214061396964e-01,9.903477811710075240e-01
4.024319337898690199e-04,2.856152830304251378e+00,9.801631607240350874e-01,9.813404363128694907e-01
4.029233036723963292e-04,2.859640196397418954e+00,1.013912596112462872e+00,9.972822241332558457e-01
4.034146735549236384e-04,2.863127562490586087e+00,1.010904824113691536e+00,9.958617260234229329e-01
4.039060434374509476e-04,2.866614928583753663e+00,9.786461453579101688e-01,9.806259849507887871e-01
4.043974133199782568e-04,2.870102294676921240e+00,1.003066877409008573e+00,9.921655011655499123e-01
4.048887832025055661e-04,2.873589660770088816e+00,1.019628362656181508e+00,9.999895826266914645e-01
4.053801530850328753e-04,2.877077026863256393e+00,9.838743994014209626e-01,9.830983898555161193e-01
4.058715229675601845e-04,2.880564392956423969e+00,9.907503900691367882e-01,9.863457654588795309e-01
4.063628928500874937e-04,2.884051759049591546e+00,1.022480986316075757e+00,1.001335440419987233e+00
4.068542627326148030e-04,2.887539125142759122e+00,9.944847267672515256e-01,9.881123590534458545e-01
4.073456326151421122e-04,2.891026491235926699e+00,9.808272350852681454e-01,9.816638689863856904e-01
4.078370024976694214e-04,2.894513857329094275e+00,1.018285685500954107e+00,9.993601270705273487e-01
4.083283723801967306e-04,2.898001223422261852e+00,1.007334008363029110e+00,9.941851573257526331e-01
4.088197422627240399e-04,2.901488589515429428e+00,9.765737254909934162e-01,9.796531991669117367e-01
4.093111121452513491e-04,2.904975955608597005e+00,1.008063127095198963e+00,9.945294739637526860e-01
4.098024820277786583e-04,2.908463321701764581e+00,1.018422144138931618e+00,9.994251922593632154e-01
4.102938519103059675e-04,2.911950687794932158e+00,9.796036856125980297e-01,9.810905697389808999e-01
4.107852217928332768e-04,2.915438053888099734e+00,9.948030750664846877e-01,9.882722632699431076e-01
4.112765916753605860e-04,2.918925419981267311e+00,1.024129935155136062e+00,1.002124455989861662e+00
4.117679615578878952e-04,2.922412786074434887e+00,9.892800099950843640e-01,9.856593861454996386e-01
4.122593314404152044e-04,2.925900152167602464e+00,9.826015915274786128e-01,9.825052456418825741e-01
4.127507013229425137e-04,2.929387518260770040e+00,1.022392057910789909e+00,1.001305084757780461e+00
4.132420712054698229e-04,2.932874884353937617e+00,1.002813773402063235e+00,9.920600300918616110e-01
4.137334410879971321e-04,2.936362250447105193e+00,9.754007562162072542e-01,9.791126798557365785e-01
4.142248109705244413e-04,2.939849616540272770e+00,1.013426445995552205e+00,9.970745274473611364e-01
4.147161808530517506e-04,2.943336982633440346e+00,1.016059723462899189e+00,9.983145627573697389e-01
4.152075507355790598e-04,2.946824348726607923e+00,9.757263764365233794e-01,9.792598525821336608e-01
4.156989206181063690e-04,2.950311714819775499e+00,9.997688831818942745e-01,9.906204822065657334e-01
4.161902905006336782e-04,2.953799080912943076e+00,1.024775547752079907e+00,1.002438693865737918e+00
4.166816603831609875e-04,2.957286447006110208e+00,9.838133765673465758e-01,9.830928789265324097e-01
4.171730302656882967e-04,2.960773813099277785e+00,9.855667054916414926e-01,9.839218921117541816e-01
4.176644001482156059e-04,2.964261179192445361e+00,1.025974651033556118e+00,1.003005889190524247e+00
4.181557700307429151e-04,2.967748545285612938e+00,9.974321308348134130e-01,9.895171990551805408e-01
4.186471399132702244e-04,2.971235911378780514e+00,9.753305410549014676e-01,9.790763253113375919e-01
4.191385097957975336e-04,2.974723277471948091e+00,1.018934524478958270e+00,9.996799376451503960e-01
4.196298796783248428e-04,2.978210643565115667e+00,1.012483056777615520e+00,9.966396805595962860e-01
4.201212495608521520e-04,2.981698009658283244e+00,9.725057004721799903e-01,9.777599466743951417e-01
4.206126194433794613e-04,2.985185375751450820e+00,1.005530315471578895e+00,9.933594613858458544e-01
4.211039893259067705e-04,2.988672741844618397e+00,1.024226977865647648e+00,1.002184133262045806e+00
4.215953592084340797e-04,2.992160107937785973e+00,9.783308287573918571e-01,9.804962577473366192e-01
4.220867290909613889e-04,2.995647474030953550e+00,9.897556268450449224e-01,9.858934368698555328e-01
4.225780989734886982e-04,2.999134840124121126e+00,1.028764470479786031e+00,1.004328071110033971e+00
4.230694688560160074e-04,3.002622206217288703e+00,9.913340869793968446e-01,9.866565729675523810e-01
4.235608387385433166e-04,3.006109572310456279e+00,9.765376118249070592e-01,9.796742047453258495e-01
4.240522086210706258e-04,3.009596938403623856e+00,1.024321287364208466e+00,1.002244714073080356e+00
4.245435785035979351e-04,3.013084304496791432e+00,1.007689661955370131e+00,9.943774127149405118e-01
4.250349483861252443e-04,3.016571670589959009e+00,9.702149568348141795e-01,9.766645850536288531e-01
4.255263182686525535e-04,3.020059036683126585e+00,1.011912913212440701e+00,9.963605784879849825e-01
4.260176881511798627e-04,3.023546402776294162e+00,1.022325739277093914e+00,1.001288064531392630e+00
4.265090580337071720e-04,3.027033768869461738e+00,9.731139989567050286e-01,9.780564226469832256e-01
4.270004279162344812e-04,3.030521134962629315e+00,9.951385998283177603e-01,9.884730534572534477e-01
4.274917977987617904e-04,3.034008501055796891e+00,1.030490638380569868e+00,1.005171567846348868e+00
4.279831676812890996e-04,3.037495867148964468e+00,9.847273532746897429e-01,9.835385190305701020e-01
4.284745375638164089e-04,3.040983233242132044e+00,9.791621631992660779e-01,9.808922425907713460e-01
4.289659074463437181e-04,3.044470599335299621e+00,1.029289117265356435e+00,1.004564140329467170e+00
4.294572773288710273e-04,3.047957965428467197e+00,1.001739008688603105e+00,9.915597545158781889e-01
4.299486472113983365e-04,3.051445331521634330e+00,9.691161696477872400e-01,9.761738021442631918e-01
4.304400170939256458e-04,3.054932697614801906e+00,1.018676990695275952e+00,9.996082377773866101e-01
4.309313869764529550e-04,3.058420063707969483e+00,1.018957538209832370e+00,9.997426646970271058e-01
4.314227568589802642e-04,3.061907429801137059e+00,9.684785765363840282e-01,9.758756349385186990e-01
4.319141267415075734e-04,3.065394795894304636e+00,1.001626313295335802e+00,9.915032911769812163e-01
4.324054966240348827e-04,3.068882161987472212e+00,1.030900750621704498e+00,1.005313263004468327e+00
4.328968665065621919e-04,3.072369528080639789e+00,9.778772419741645905e-01,9.802769424421626798e-01
4.333882363890895011e-04,3.075856894173807365e+00,9.832849697706749215e-01,9.828707267754308585e-01
4.338796062716168103e-04,3.079344260266974942e+00,1.033507359655080338e+00,1.006634940793470934e+00
4.343709761541441196e-04,3.082831626360142518e+00,9.947567122418812247e-01,9.883394267434643110e-01
4.348623460366714288e-04,3.086318992453310095e+00,9.694550773167965874e-01,9.763571165492694881e-01
4.353537159191987380e-04,3.089806358546477671e+00,1.025536470114565502e+00,1.002796244676300574e+00
4.358450858017260472e-04,3.093293724639645248e+00,1.014075634345301014e+00,9.973439810662361182e-01
4.363364556842533565e-04,3.096781090732812824e+00,9.647590485023953555e-01,9.740582947468283681e-01
4.368278255667806657e-04,3.100268456825980401e+00,1.009047904952756092e+00,9.950389653409174029e-01
4.373191954493079749e-04,3.103755822919147978e+00,1.029757772373739888e+00,1.004889262250881821e+00
4.378105653318352841e-04,3.107243189012315554e+00,9.710954428222300372e-01,9.772039091555863033e-01
4.383019352143625934e-04,3.110730555105483131e+00,9.889269870360297698e-01,9.855877354268273161e-01
4.387933050968899026e-04,3.114217921198650707e+00,1.036649365800847544e+00,1.008046526383770347e+00
4.392846749794172118e-04,3.117705287291818284e+00,9.869576093558214414e-01,9.845033195015000516e-01
4.397760448619445210e-04,3.121192653384985860e+00,9.714439374245182890e-01,9.771784653291140099e-01
4.402674147444718303e-04,3.124680019478153437e+00,1.032141830720749720e+00,1.005933897153774570e+00
4.407587846269991395e-04,3.128167385571321013e+00,1.007681936642636611e+00,9.944872792875404377e-01
4.412501545095264487e-04,3.131654751664488590e+00,9.622790062436504810e-01,9.730959144465713972e-01
4.417415243920537579e-04,3.135142117757656166e+00,1.017162807054393436e+00,9.989778573145988716e-01
4.422328942745810672e-04,3.138629483850823743e+00,1.026893468347811922e+00,1.003449756808704407e+00
4.427242641571083764e-04,3.142116849943991319e+00,9.647661508633071925e-01,9.739840545295400664e-01
4.432156340396356856e-04,3.145604216037158452e+00,9.960427472233670532e-01,9.887396210347166869e-01
4.437070039221629948e-04,3.149091582130326028e+00,1.038374958850700303e+00,1.008840593641072481e+00
4.441983738046903041e-04,3.152578948223493605e+00,9.785961985504518790e-01,9.807654881416985049e-01
4.446897436872176133e-04,3.156066314316661181e+00,9.752143193244533492e-01,9.792770649746704859e-01
4.451811135697449225e-04,3.159553680409828758e+00,1.038105729049718207e+00,1.008951556267826621e+00
4.456724834522722317e-04,3.163041046502996334e+00,9.998931534074351202e-01,9.907324059895827872e-01
4.461638533347995410e-04,3.166528412596163911e+00,9.613928203869888112e-01,9.723578684629967661e-01
4.466552232173268502e-04,3.170015778689331487e+00,1.025677530405832094e+00,1.002655717232963983e+00
4.471465930998541594e-04,3.173503144782499064e+00,1.022180075438043900e+00,1.001115340524224351e+00
4.476379629823814686e-04,3.176990510875666640e+00,9.592557124115334011e-01,9.716219121788078894e-01
4.481293328649087779e-04,3.180477876968834217e+00,1.004455822343632398e+00,9.931662088714259262e-01
4.486207027474360871e-04,3.183965243062001793e+00,1.038361233130724814e+00,1.009188401182367079e+00
4.491120726299633963e-04,3.187452609155169370e+00,9.700437150469805037e-01,9.767141176663205471e-01
4.496034425124907055e-04,3.190939975248336946e+00,9.808944112062563114e-01,9.815605562426151787e-01
4.500948123950180148e-04,3.194427341341504523e+00,1.043053484890384297e+00,1.010763274230098707e+00
4.505861822775453240e-04,3.197914707434672099e+00,9.908934456700794202e-01,9.862113933910983121e-01
4.510775521600726332e-04,3.201402073527839676e+00,9.623520858501588560e-01,9.730266878409888909e-01
4.515689220425999424e-04,3.204889439621007252e+00,1.034156779742923860e+00,1.007255360598124483e+00
4.520602919251272517e-04,3.208376805714174829e+00,1.015547038572411243e+00,9.985598707524681039e-01
4.525516618076545609e-04,3.211864171807342405e+00,9.550023768403521629e-01,9.697557050444549631e-01
4.530430316901818701e-04,3.215351537900509982e+00,1.013993658461468383e+00,9.972414030335157165e-01
4.535344015727091793e-04,3.218838903993677558e+00,1.036395195254239621e+00,1.007523864456722151e+00
4.540257714552364886e-04,3.222326270086845135e+00,9.617245790207615830e-01,9.722572432640474993e-01
4.545171413377637978e-04,3.225813636180012711e+00,9.884374477225925659e-01,9.852115810898222081e-01
4.550085112202911070e-04,3.229301002273180288e+00,1.046491760580288588e+00,1.013083863267253637e+00
4.554998811028184162e-04,3.232788368366347864e+00,9.809101761606482395e-01,9.823537535816855293e-01
4.559912509853457255e-04,3.236275734459515441e+00,9.654102016126139274e-01,9.748920327278938203e-01
4.564826208678730347e-04,3.239763100552682573e+00,1.042231144034816426e+00,1.010720742116588911e+00
4.569739907504003439e-04,3.243250466645850150e+00,1.007126099821399556e+00,9.936593641614730466e-01
4.574653606329276531e-04,3.246737832739017726e+00,9.524573357559800169e-01,9.676792792814263855e-01
4.579567305154549624e-04,3.250225198832185303e+00,1.024289188068498557e+00,1.001911675519141731e+00
4.584481003979822716e-04,3.253712564925352879e+00,1.032173628794978537e+00,1.006209600467193210e+00
4.589394702805095808e-04,3.257199931018520456e+00,9.540215011798024447e-01,9.697563559634307939e-01
4.594308401630368900e-04,3.260687297111688032e+00,9.977352811295978618e-01,9.904311164534533862e-01
4.599222100455641993e-04,3.264174663204855609e+00,1.048089155341290324e+00,1.013755732179880242e+00
4.604135799280915085e-04,3.267662029298023185e+00,9.704269307412457524e-01,9.764138542447546865e-01
4.609049498106188177e-04,3.271149395391190762e+00,9.708082168480208773e-01,9.761911573539556741e-01
4.613963196931461269e-04,3.274636761484358338e+00,1.049390380468662176e+00,1.013453013728007113e+00
4.618876895756734362e-04,3.278124127577525915e+00,9.969603610401103211e-01,9.893026252646570651e-01
4.623790594582007454e-04,3.281611493670693491e+00,9.518921814974510287e-01,9.687107828887558947e-01
4.628704293407280546e-04,3.285098859763861068e+00,1.034874309814016513e+00,1.008215216752108567e+00
4.633617992232553638e-04,3.288586225857028644e+00,1.025622608474057396e+00,1.003528405010727820e+00
4.638531691057826731e-04,3.292073591950196221e+00,9.475615352675909042e-01,9.659046660628243242e-01
4.643445389883099823e-04,3.295560958043363797e+00,1.008705516365468124e+00,9.940951493078138412e-01
4.648359088708372915e-04,3.299048324136531374e+00,1.047542028038243700e+00,1.012270494783703123e+00
4.653272787533646007e-04,3.302535690229698950e+00,9.599185607686683275e-01,9.713681581050409575e-01
4.658186486358919100e-04,3.306023056322866527e+00,9.786089516892924056e-01,9.810482600783458906e-01
4.663100185184192192e-04,3.309510422416034103e+00,1.055017050667365508e+00,1.017799800270317023e+00
4.668013884009465284e-04,3.312997788509201680e+00,9.849189030106437759e-01,9.847083473668625242e-01
4.672927582834738376e-04,3.316485154602369256e+00,9.527167278648169813e-01,9.688504297153688327e-01
4.677841281660011469e-04,3.319972520695536833e+00,1.043800187249610545e+00,1.010964286863013539e+00
4.682754980485284561e-04,3.323459886788704409e+00,1.015585956985527893e+00,9.970438224643354275e-01
4.687668679310557653e-04,3.326947252881871986e+00,9.440882414767381992e-01,9.633951363248759447e-01
4.692582378135830745e-04,3.330434618975039118e+00,1.027618393901221783e+00,1.003636662451087513e+00
4.697496076961103838e-04,3.333921985068206695e+00,1.059096029546758855e+00,1.019457331766527197e+00
4.702409775786376930e-04,3.337409351161374271e+00,9.718751666525115018e-01,9.787719515664625725e-01
4.707323474611650022e-04,3.340896717254541848e+00,1.010569043906658582e+00,9.967946810106339539e-01
4.712237173436923114e-04,3.344384083347709424e+00,1.061952282442083284e+00,1.020181049237613102e+00
4.717150872262196207e-04,3.347871449440877001e+00,9.254167272342487260e-01,9.547124395285428999e-01
4.722064571087469299e-04,3.351358815534044577e+00,8.179118339169020313e-01,9.034826016679250449e-01
4.726978269912742391e-04,3.354846181627212154e+00,7.745472931214152368e-01,8.833610332315927627e-01
4.731891968738015483e-04,3.358333547720379730e+00,5.444182370370285184e-01,7.756067603978623604e-01
4.736805667563288576e-04,3.361820913813547307e+00,2.767832027740224077e-01,6.501409505773345643e-01
4.741719366388561668e-04,3.365308279906714883e+00,1.744952662984396163e-01,6.021810478730977856e-01
4.746633065213834760e-04,3.368795645999882460e+00,1.938430513862998694e-02,5.284128476361277249e-01
4.751546764039107852e-04,3.372283012093050036e+00,-1.788314760646904922e-01,4.336944752193064301e-01
4.756460462864380945e-04,3.375770378186217613e+00,-1.516780301232892869e-01,4.454754288377476001e-01
4.761374161689654037e-04,3.379257744279385189e+00,-6.808346311934376782e-02,4.845651130249857275e-01
4.766287860514927129e-04,3.382745110372552766e+00,-1.109697598221645320e-01,4.647879099676133219e-01
4.771201559340200221e-04,3.386232476465720342e+00,-4.300091855207949232e-02,4.979687171848021232e-01
4.776115258165473314e-04,3.389719842558887919e+00,9.626684260345286237e-02,5.647661808408628303e-01
4.781028956990746406e-04,3.393207208652055495e+00,3.512487427750725366e-02,5.361993775049052058e-01
4.785942655816019498e-04,3.396694574745223072e+00,-3.472794670659834493e-02,5.025973087325403821e-01
4.790856354641292590e-04,3.400181940838390648e+00,4.077732918664300765e-02,5.370492472180503629e-01
4.795770053466565683e-04,3.403669306931558225e+00,-4.954004964203589934e-03,5.142986305750887333e-01
4.800683752291838775e-04,3.407156673024725801e+00,-1.147934030753873791e-01,4.619962674129557967e-01
4.805597451117111867e-04,3.410644039117893378e+00,-2.947628631697069013e-02,5.028635786605715197e-01
4.810511149942384959e-04,3.414131405211060954e+00,2.817119413946056472e-02,5.313144908962599278e-01
4.815424848767658052e-04,3.417618771304228531e+00,-6.890721854661510659e-02,4.866132113422378946e-01
4.820338547592931144e-04,3.421106137397396108e+00,-3.062820585735821777e-02,5.050876845312062269e-01
4.825252246418204236e-04,3.424593503490563240e+00,6.284022397270938587e-02,5.485834725793554689e-01
4.830165945243477328e-04,3.428080869583730816e+00,-3.616055881838019237e-02,5.004349597201659394e-01
4.835079644068750421e-04,3.431568235676898393e+00,-7.766781793839108716e-02,4.794852896386005980e-01
4.839993342894023513e-04,3.435055601770065969e+00,3.453075306552483292e-02,5.319457885501781558e-01
4.844907041719296605e-04,3.438542967863233546e+00,-7.640048429431778310e-03,5.126075408686733281e-01
4.849820740544569697e-04,3.442030333956401122e+00,-9.431333044209355698e-02,4.730546719540476008e-01
4.854734439369842790e-04,3.445517700049568699e+00,1.186858075751653918e-02,5.246109679406892878e-01
4.859648138195115882e-04,3.449005066142736275e+00,3.686983817850039702e-02,5.369899182595727627e-01
4.864561837020388974e-04,3.452492432235903852e+00,-8.320787908811877465e-02,4.796290663100796214e-01
4.869475535845662066e-04,3.455979798329071428e+00,-2.935073260820990348e-02,5.035315516538252378e-01
4.874389234670935159e-04,3.459467164422239005e+00,5.370406238809988242e-02,5.411538774363761073e-01
4.879302933496208251e-04,3.462954530515406582e+00,-5.914077189233557519e-02,4.870644813011952845e-01
4.884216632321481885e-04,3.466441896608574602e+00,-7.009332578840954397e-02,4.823934213978469110e-01
4.889130331146754977e-04,3.469929262701742179e+00,5.227608990326337857e-02,5.417180675105669474e-01
4.894044029972028070e-04,3.473416628794909755e+00,-1.606912782157695826e-02,5.111149801278319638e-01
4.898957728797301162e-04,3.476903994888077332e+00,-9.377507048535305145e-02,4.752900393396292111e-01
4.903871427622574254e-04,3.480391360981244908e+00,2.724027939861639602e-02,5.319946438404323796e-01
4.908785126447847346e-04,3.483878727074412485e+00,2.542993382952399295e-02,5.295288569811885671e-01
4.913698825273120439e-04,3.487366093167580061e+00,-9.680782614328953262e-02,4.698746080184536544e-01
4.918612524098393531e-04,3.490853459260747638e+00,-1.431900579577429639e-02,5.076648044900835544e-01
4.923526222923666623e-04,3.494340825353915214e+00,5.526005754412799398e-02,5.407385535146571609e-01
4.928439921748939715e-04,3.497828191447082791e+00,-7.416401369890696094e-02,4.810952311237087775e-01
4.933353620574212808e-04,3.501315557540250367e+00,-5.889207741722354839e-02,4.902920142369797674e-01
4.938267319399485900e-04,3.504802923633417500e+00,6.222653492071988923e-02,5.488815615480099330e-01
4.943181018224758992e-04,3.508290289726585076e+00,-3.368480564969816848e-02,5.035529561767796425e-01
4.948094717050032084e-04,3.511777655819752653e+00,-9.323756396302307348e-02,4.739574628420636926e-01
4.953008415875305177e-04,3.515265021912920229e+00,4.353590817234459509e-02,5.363866886417936186e-01
4.957922114700578269e-04,3.518752388006087806e+00,1.361104542767438419e-02,5.204829105808651546e-01
4.962835813525851361e-04,3.522239754099255382e+00,-1.051272755155084893e-01,4.639855720474164724e-01
4.967749512351124453e-04,3.525727120192422959e+00,3.932933490439854962e-03,5.167007765666529195e-01
4.972663211176397546e-04,3.529214486285590535e+00,5.211026467582224875e-02,5.416494289581521571e-01
4.977576910001670638e-04,3.532701852378758112e+00,-9.064615379569013198e-02,4.762475894039379654e-01
4.982490608826943730e-04,3.536189218471925688e+00,-4.521594367132808490e-02,4.984830134980119398e-01
4.987404307652216822e-04,3.539676584565093265e+00,6.947392210553693381e-02,5.516957123163668264e-01
4.992318006477489915e-04,3.543163950658260841e+00,-5.245618767705945151e-02,4.918196849807786597e-01
4.997231705302763007e-04,3.546651316751428418e+00,-8.789429224010103514e-02,4.726260114890160624e-01
5.002145404128036099e-04,3.550138682844595994e+00,5.948553297362113579e-02,5.408777730487185353e-01
5.007059102953309191e-04,3.553626048937763571e+00,-2.018328339316408093e-03,5.122762009101617942e-01
5.011972801778582284e-04,3.557113415030931147e+00,-1.108763212733039349e-01,4.629427759035636969e-01
5.016886500603855376e-04,3.560600781124098724e+00,2.341199759307541206e-02,5.290573767124566729e-01
5.021800199429128468e-04,3.564088147217266300e+00,4.473456642452033893e-02,5.410037450186353514e-01
5.026713898254401560e-04,3.567575513310433877e+00,-1.057787780374231934e-01,4.699572827960638022e-01
5.031627597079674653e-04,3.571062879403601453e+00,-2.777054143742815895e-02,5.049297734632629542e-01
5.036541295904947745e-04,3.574550245496769030e+00,7.345216131840071050e-02,5.498070304544933062e-01
5.041454994730220837e-04,3.578037611589936606e+00,-7.246031395394444963e-02,4.783279148329798725e-01
5.046368693555493929e-04,3.581524977683104183e+00,-7.835262784097257738e-02,4.746792625732718651e-01
5.051282392380767022e-04,3.585012343776271759e+00,7.365741979816459173e-02,5.477837843812921603e-01
5.056196091206040114e-04,3.588499709869439336e+00,-2.110508091751067336e-02,5.058792232648270382e-01
5.061109790031313206e-04,3.591987075962606912e+00,-1.128354282482484372e-01,4.655734834188597349e-01
5.066023488856586298e-04,3.595474442055774489e+00,4.378182641254807494e-02,5.412198741932385815e-01
5.070937187681859391e-04,3.598961808148941621e+00,3.303008446098520956e-02,5.355391615935154448e-01
5.075850886507132483e-04,3.602449174242109198e+00,-1.186992182806990148e-01,4.612017258536781350e-01
5.080764585332405575e-04,3.605936540335276774e+00,-7.121956792052047680e-03,5.104084905820125417e-01
5.085678284157678667e-04,3.609423906428444351e+00,7.324712508999398075e-02,5.457011500041111240e-01
5.090591982982951760e-04,3.612911272521611927e+00,-9.293609454964540939e-02,4.666785104517623406e-01
5.095505681808224852e-04,3.616398638614779504e+00,-6.442135584456668007e-02,4.821031380534898103e-01
5.100419380633497944e-04,3.619886004707947080e+00,8.513914020682333827e-02,5.563064481817393547e-01
5.105333079458771036e-04,3.623373370801114657e+00,-4.309845866422308547e-02,4.992065196721959253e-01
5.110246778284044129e-04,3.626860736894282233e+00,-1.102364619145368985e-01,4.692032792037670319e-01
5.115160477109317221e-04,3.630348102987449810e+00,6.417074194006494592e-02,5.506209225909677318e-01
5.120074175934590313e-04,3.633835469080617386e+00,1.691514682908035194e-02,5.249759121786996552e-01
5.124987874759863405e-04,3.637322835173784963e+00,-1.284658125804431505e-01,4.520956942030995296e-01
5.129901573585136498e-04,3.640810201266952539e+00,1.607313341933774842e-02,5.172254356425859401e-01
5.134815272410409590e-04,3.644297567360120116e+00,6.815209878223832396e-02,5.412431038476190892e-01
5.139728971235682682e-04,3.647784933453287692e+00,-1.129191829466592023e-01,4.580618110712554314e-01
5.144642670060955774e-04,3.651272299546455269e+00,-4.609248646680622064e-02,4.939352955460936667e-01
5.149556368886228867e-04,3.654759665639622845e+00,9.300912239926739655e-02,5.639579150333204893e-01
5.154470067711501959e-04,3.658247031732790422e+00,-6.723737634222207160e-02,4.905637660817462886e-01
5.159383766536775051e-04,3.661734397825957998e+00,-1.024761881012206666e-01,4.730482402405383757e-01
5.164297465362048143e-04,3.665221763919125575e+00,8.350622106937538591e-02,5.570951503989651776e-01
5.169211164187321236e-04,3.668709130012293151e+00,-3.530753617052448390e-03,5.108174535686677009e-01
5.174124863012594328e-04,3.672196496105460728e+00,-1.341612881371309074e-01,4.448648082249763158e-01
5.179038561837867420e-04,3.675683862198628304e+00,4.097564505776901678e-02,5.262111488202637632e-01
5.183952260663140512e-04,3.679171228291795881e+00,5.768519126374638262e-02,5.363107654608033625e-01
5.188865959488413605e-04,3.682658594384963457e+00,-1.312525249266242033e-01,4.520326585948025722e-01
5.193779658313686697e-04,3.686145960478131034e+00,-2.356307923142969551e-02,5.085569616506386836e-01
5.198693357138959789e-04,3.689633326571298610e+00,9.635031042347430574e-02,5.690511776056264015e-01
5.203607055964232881e-04,3.693120692664465743e+00,-9.261033595298079346e-02,4.800401653718041062e-01
5.208520754789505974e-04,3.696608058757633319e+00,-8.919840397600314885e-02,4.780009529936961599e-01
5.213434453614779066e-04,3.700095424850800896e+00,1.005695271145188308e-01,5.614466192794581589e-01
5.218348152440052158e-04,3.703582790943968472e+00,-2.797422371476099984e-02,4.944954018206305646e-01
5.223261851265325250e-04,3.707070157037136049e+00,-1.348733718495541689e-01,4.403960089602159678e-01
5.228175550090598343e-04,3.710557523130303625e+00,6.660726639482283939e-02,5.362600837984381474e-01
5.233089248915871435e-04,3.714044889223471202e+00,4.162213148383958616e-02,5.293678500758184358e-01
5.238002947741144527e-04,3.717532255316638778e+00,-1.466781821806989461e-01,4.477246625964291238e-01
5.242916646566417619e-04,3.721019621409806355e+00,2.680067954150697207e-03,5.250594736864496737e-01
5.247830345391690712e-04,3.724506987502973931e+00,9.426200265718065463e-02,5.717048670803620558e-01
5.252744044216963804e-04,3.727994353596141508e+00,-1.181757121110460496e-01,4.697207779333246735e-01
5.257657743042236896e-04,3.731481719689309084e+00,-7.031387974730352042e-02,4.860209356515351464e-01
5.262571441867509988e-04,3.734969085782476661e+00,1.140847180678185024e-01,5.643758656929401818e-01
5.267485140692783081e-04,3.738456451875644238e+00,-5.576775254530491610e-02,4.762935519907460780e-01
5.272398839518056173e-04,3.741943817968811814e+00,-1.297293352608537842e-01,4.376077265894461332e-01
5.277312538343329265e-04,3.745431184061979391e+00,9.186629906246845945e-02,5.443927621926246685e-01
5.282226237168602357e-04,3.748918550155146967e+00,2.002119542395189300e-02,5.179885667343024913e-01
5.287139935993875450e-04,3.752405916248314544e+00,-1.579063699394805953e-01,4.443570373783141125e-01
5.292053634819148542e-04,3.755893282341482120e+00,3.183921292001923309e-02,5.434660776305249019e-01
5.296967333644421634e-04,3.759380648434649697e+00,8.592055913484553109e-02,5.738100735426219234e-01
5.301881032469694726e-04,3.762868014527817273e+00,-1.427873225244368216e-01,4.636715380822621357e-01
5.306794731294967819e-04,3.766355380620984850e+00,-4.606069763989387167e-02,5.005734408546378411e-01
5.311708430120240911e-04,3.769842746714152426e+00,1.227319488751994481e-01,5.675406798278813669e-01
5.316622128945514003e-04,3.773330112807320003e+00,-8.599265387636889635e-02,4.566400897934969616e-01
5.321535827770787095e-04,3.776817478900487579e+00,-1.179931732623951679e-01,4.343968657135024447e-01
5.326449526596060188e-04,3.780304844993655156e+00,1.155484867074471067e-01,5.460566684244853031e-01
5.331363225421333280e-04,3.783792211086822288e+00,-6.729279497182626135e-03,4.986565497077104503e-01
5.336276924246606372e-04,3.787279577179989865e+00,-1.636727321056329343e-01,4.411822192844462864e-01
5.341190623071879464e-04,3.790766943273157441e+00,6.277532473407082536e-02,5.654829878497080742e-01
5.346104321897152557e-04,3.794254309366325018e+00,7.060630832719172467e-02,5.798999507582499602e-01
5.351018020722425649e-04,3.797741675459492594e+00,-1.651391864242611751e-01,4.655174628978157592e-01
5.355931719547698741e-04,3.801229041552660171e+00,-1.653803623327713967e-02,5.137541990948164550e-01
5.360845418372971833e-04,3.804716407645827747e+00,1.265777269254064752e-01,5.384937322003306992e-01
5.365759117198244926e-04,3.808203773738995324e+00,-1.145999867710472131e-01,3.626206265857617184e-01
5.370672816023518018e-04,3.811691139832162900e+00,-9.401618228702207647e-02,2.965621469871063121e-01
5.375586514848791110e-04,3.815178505925330477e+00,1.445020118588410396e-01,3.271161910348462931e-01
5.380500213674064202e-04,3.818665872018498053e+00,-2.616517226256215300e-02,1.662677520137798848e-01
5.385413912499337295e-04,3.822153238111665630e+00,-1.472358471062806817e-01,3.810998101004309246e-02
5.390327611324610387e-04,3.825640604204833206e+00,1.131185756722719038e-01,1.046277650447332008e-01
5.395241310149883479e-04,3.829127970298000783e+00,6.931199096468343424e-02,4.439912582558763754e-02
5.400155008975156571e-04,3.832615336391168359e+00,-1.617466843939858734e-01,-8.769905721383047803e-02
5.405068707800429664e-04,3.836102702484335936e+00,3.809530309142389326e-02,-2.277001528515149031e-03
5.409982406625702756e-04,3.839590068577503512e+00,1.413054037247220007e-01,4.747991434992326898e-02
5.414896105450975848e-04,3.843077434670671089e+00,-1.296792697272262096e-01,-7.387444815664956366e-02
5.419809804276248940e-04,3.846564800763838665e+00,-5.555030314770659228e-02,-3.038106325749680148e-02
5.424723503101522033e-04,3.850052166857006242e+00,1.695336742929172136e-01,8.344628628099515222e-02
5.429637201926795125e-04,3.853539532950173818e+00,-5.536382356332575361e-02,-1.779084759679211425e-02
5.434550900752068217e-04,3.857026899043341395e+00,-1.353481449647104817e-01,-5.343265764681209840e-02
5.439464599577341309e-04,3.860514265136508971e+00,1.455101124779268895e-01,7.898011945992483573e-02
5.444378298402614402e-04,3.864001631229676548e+00,4.074389649900950205e-02,2.772165077502612707e-02
5.449291997227887494e-04,3.867488997322844124e+00,-1.746946087804583936e-01,-7.634386014760524697e-02
5.454205696053160586e-04,3.870976363416011701e+00,7.439229626085169800e-02,3.926983130202885142e-02
5.459119394878433678e-04,3.874463729509179277e+00,1.282744396941923881e-01,6.335010758739739734e-02
5.464033093703706771e-04,3.877951095602346410e+00,-1.599472208981468357e-01,-7.337318266556192015e-02
5.468946792528979863e-04,3.881438461695513986e+00,-2.377349530773620323e-02,-8.947038646034626008e-03
5.473860491354252955e-04,3.884925827788681563e+00,1.784893632566273425e-01,8.709116863093807615e-02
5.478774190179526047e-04,3.888413193881849139e+00,-9.357133625869656912e-02,-4.081912397866388487e-02
5.483687889004799140e-04,3.891900559975016716e+00,-1.187423758561031439e-01,-5.218800176528465284e-02
5.488601587830072232e-04,3.895387926068184292e+00,1.738677651272714231e-01,8.635316985594032602e-02
5.493515286655345324e-04,3.898875292161351869e+00,5.696277142902319776e-03,7.004386658405934406e-03
5.498428985480618416e-04,3.902362658254519445e+00,-1.798505360800159991e-01,-8.071038041994998968e-02
5.503342684305891509e-04,3.905850024347687022e+00,1.135689561256272295e-01,5.774836466398247659e-02
5.508256383131164601e-04,3.909337390440854598e+00,1.076038852849132699e-01,5.476174801428071448e-02
5.513170081956437693e-04,3.912824756534022175e+00,-1.860982536002833143e-01,-8.410615642098923095e-02
5.518083780781710785e-04,3.916312122627189751e+00,1.436102493098388722e-02,1.052844294751625193e-02
5.522997479606983878e-04,3.919799488720357328e+00,1.796390728991629215e-01,8.859549838553032464e-02
5.527911178432256970e-04,3.923286854813524904e+00,-1.331129007992141178e-01,-5.911374632522986561e-02
5.532824877257530062e-04,3.926774220906692481e+00,-9.378093814245097581e-02,-4.047960155589519493e-02
5.537738576082803154e-04,3.930261586999860057e+00,1.974576993979765271e-01,9.714173759558963894e-02
5.542652274908076247e-04,3.933748953093027634e+00,-3.521074588447603571e-02,-1.274788363123617596e-02
5.547565973733349339e-04,3.937236319186195210e+00,-1.766669262831203069e-01,-7.956236084312412471e-02
5.552479672558622431e-04,3.940723685279362787e+00,1.529914596897195000e-01,7.615826578712719952e-02
5.557393371383895523e-04,3.944211051372530363e+00,7.830230665867238260e-02,4.085745262851436799e-02
5.562307070209168616e-04,3.947698417465697940e+00,-2.066872855194953340e-01,-9.377954349863970585e-02
5.567220769034441708e-04,3.951185783558865516e+00,5.770854049822016218e-02,3.111554978648142789e-02
5.572134467859714800e-04,3.954673149652033093e+00,1.718241527896268162e-01,8.501565728366800023e-02
5.577048166684987892e-04,3.958160515745200669e+00,-1.719229606981680369e-01,-7.736995715033689880e-02
5.581961865510260985e-04,3.961647881838368246e+00,-6.017391917832237702e-02,-2.457537100428061616e-02
5.586875564335534077e-04,3.965135247931535822e+00,2.145792840187619177e-01,1.052160376311773171e-01
5.591789263160807169e-04,3.968622614024703399e+00,-8.063413751811365771e-02,-3.424047544752711891e-02
5.596702961986080261e-04,3.972109980117870531e+00,-1.639683341439986952e-01,-7.359924524602357021e-02
5.601616660811353354e-04,3.975597346211038108e+00,1.906668113599386816e-01,9.392956209558694924e-02
5.606530359636626446e-04,3.979084712304205684e+00,4.048664980558130955e-02,2.297912444000467513e-02
5.611444058461899538e-04,3.982572078397373261e+00,-2.198750567860714433e-01,-1.000148377447721559e-01
5.616357757287172630e-04,3.986059444490540837e+00,1.047974438196522806e-01,5.335784600812490397e-02
5.621271456112445723e-04,3.989546810583708414e+00,1.540348908275652740e-01,7.661152389702785559e-02
5.626185154937718815e-04,3.993034176676875990e+00,-2.079162404568593026e-01,-9.437024677218480706e-02
5.631098853762991907e-04,3.996521542770043567e+00,-1.830666766640304255e-02,-4.793466032941853805e-03
5.636012552588264999e-04,4.000008908863211587e+00,2.233794177132217840e-01,1.093745305782214960e-01
5.640926251413538092e-04,4.003496274956378720e+00,-1.289291462978172653e-01,-5.705774613043096410e-02
5.645839950238811184e-04,4.006983641049546740e+00,-1.409307845540875848e-01,-6.272455066956161840e-02
5.650753649064084276e-04,4.010471007142713873e+00,2.244094401503482494e-01,1.098576290667359068e-01
5.655667347889357368e-04,4.013958373235881893e+00,-5.214890753214018737e-03,1.380575695532675062e-03
5.660581046714630461e-04,4.017445739329049026e+00,-2.238551074696149001e-01,-1.018982676194510884e-01
5.665494745539903553e-04,4.020933105422216158e+00,1.537906907491367603e-01,7.650192050543186406e-02
5.670408444365176645e-04,4.024420471515384179e+00,1.256453617960260338e-01,6.319987338704269320e-02
5.675322143190449737e-04,4.027907837608551311e+00,-2.388251159948104885e-01,-1.089745128369418170e-01
5.680235842015722830e-04,4.031395203701719332e+00,3.094820069425671671e-02,1.846717564233203712e-02
5.685149540840995922e-04,4.034882569794886464e+00,2.221336075754831718e-01,1.087773563921330400e-01
5.690063239666269014e-04,4.038369935888054485e+00,-1.780679071222781573e-01,-8.027556070695113233e-02
5.694976938491542106e-04,4.041857301981221617e+00,-1.071447123337373464e-01,-4.676518874222251876e-02
5.699890637316815199e-04,4.045344668074389638e+00,2.518934380938067097e-01,1.228398393523632004e-01
5.704804336142088291e-04,4.048832034167556770e+00,-5.767746853946587038e-02,-2.340551561672546410e-02
5.709718034967361383e-04,4.052319400260724791e+00,-2.170125190680185501e-01,-9.867167493317557936e-02
5.714631733792634475e-04,4.055806766353891923e+00,2.024790150794089083e-01,9.949352155731250313e-02
5.719545432617907568e-04,4.059294132447059944e+00,8.648050513713922971e-02,4.469161430882487296e-02
5.724459131443180660e-04,4.062781498540227076e+00,-2.622926120052966326e-01,-1.200626156867923289e-01
5.729372830268453752e-04,4.066268864633395097e+00,8.620767700486703378e-02,4.457103271057938354e-02
5.734286529093726844e-04,4.069756230726562229e+00,2.093652482777971224e-01,1.027433752197046690e-01
5.739200227918999937e-04,4.073243596819730250e+00,-2.256715870380114897e-01,-1.027678095483203768e-01
5.744113926744273029e-04,4.076730962912897382e+00,-6.268705436990584801e-02,-2.577075077288601412e-02
5.749027625569546121e-04,4.080218329006065403e+00,2.707578732186204373e-01,1.317432245447757166e-01
5.753941324394819213e-04,4.083705695099232535e+00,-1.152592228589840451e-01,-5.061130071354164039e-02
5.758855023220092306e-04,4.087193061192400556e+00,-1.980387403177588101e-01,-8.970927096301567483e-02
5.763768722045365398e-04,4.090680427285567689e+00,2.483305980862029472e-01,1.211520874395419778e-01
5.768682420870638490e-04,4.094167793378735709e+00,3.688771003196539278e-02,2.126032790966878028e-02
5.773596119695911582e-04,4.097655159471902842e+00,-2.759813792204446337e-01,-1.265349065879661783e-01
5.778509818521184675e-04,4.101142525565070862e+00,1.455727503848828208e-01,7.260716236440528659e-02
5.783423517346457767e-04,4.104629891658237995e+00,1.839614158979879788e-01,9.073630825137379841e-02
5.788337216171730859e-04,4.108117257751406015e+00,-2.690767934934759076e-01,-1.232742863361871999e-01
5.793250914997003951e-04,4.111604623844573148e+00,-8.191858644242655529e-03,-2.819492969237738511e-05
5.798164613822277044e-04,4.115091989937740280e+00,2.787201526681173380e-01,1.355013759839595044e-01
5.803078312647550136e-04,4.118579356030908301e+00,-1.758071917557002539e-01,-7.921901565229816367e-02
5.807992011472823228e-04,4.122066722124075433e+00,-1.660435840630760662e-01,-7.460145137432083740e-02
5.812905710298096320e-04,4.125554088217243454e+00,2.885733649536581513e-01,1.401553911335153835e-01
5.817819409123369413e-04,4.129041454310410586e+00,-2.220039616166002983e-02,-6.656793755758026732e-03
5.822733107948642505e-04,4.132528820403578607e+00,-2.776968075676971015e-01,-1.273460476667627184e-01
5.827646806773915597e-04,4.136016186496745739e+00,2.066444746931831444e-01,1.014551455819911463e-01
5.832560505599188689e-04,4.139503552589913760e+00,1.452830090782246675e-01,7.246003642309845061e-02
5.837474204424461782e-04,4.142990918683080892e+00,-3.054278209802916422e-01,-1.404521430851056740e-01
5.842387903249734874e-04,4.146478284776248913e+00,5.509953130977984781e-02,2.986365965896273234e-02
5.847301602075007966e-04,4.149965650869416045e+00,2.737062544529476060e-01,1.331269544867864640e-01
5.852215300900281058e-04,4.153453016962584066e+00,-2.366891831875732599e-01,-1.079815290647034853e-01
5.857128999725554151e-04,4.156940383055751198e+00,-1.206657299925454341e-01,-5.316612745406251728e-02
5.862042698550827243e-04,4.160427749148919219e+00,3.202977062800427266e-01,1.551379452693866234e-01
5.866956397376100335e-04,4.163915115242086351e+00,-8.922528943309598892e-02,-3.832473355538232318e-02
5.871870096201373427e-04,4.167402481335254372e+00,-2.655192031785027496e-01,-1.215993432815246633e-01
5.876783795026646520e-04,4.170889847428421504e+00,2.665723280847824839e-01,1.297584922890882009e-01
5.881697493851919612e-04,4.174377213521589525e+00,9.327016445693381286e-02,4.788529749686559756e-02
5.886611192677192704e-04,4.177864579614756657e+00,-3.317938290051321015e-01,-1.529083670105495507e-01
5.891524891502465796e-04,4.181351945707924678e+00,1.253076105602963786e-01,6.302725419371846272e-02
5.896438590327738889e-04,4.184839311801091810e+00,2.539867372972606230e-01,1.238060968918339722e-01
5.901352289153011981e-04,4.188326677894259831e+00,-2.948545885280406953e-01,-1.354644128362952893e-01
5.906265987978285073e-04,4.191814043987426963e+00,-6.216955531268197888e-02,-2.553855974830951392e-02
5.911179686803558165e-04,4.195301410080594984e+00,3.405852278449774673e-01,1.647162828968782300e-01
5.916093385628831258e-04,4.198788776173762116e+00,-1.619870898066066989e-01,-7.269952800552498262e-02
5.921007084454104350e-04,4.202276142266930137e+00,-2.379447897986324278e-01,-1.085745600813667888e-01
5.925920783279377442e-04,4.205763508360097269e+00,3.221292270700186755e-01,1.559990103216516433e-01
5.930834482104650534e-04,4.209250874453264402e+00,2.853292095197347555e-02,1.729758076195061361e-02
5.935748180929923627e-04,4.212738240546432422e+00,-3.453053197598634494e-01,-1.592965409553427358e-01
5.940661879755196719e-04,4.216225606639599555e+00,1.999152537589481415e-01,9.826615298284502309e-02
5.945575578580469811e-04,4.219712972732767575e+00,2.183175614002627052e-01,1.069519673761374912e-01
5.950489277405742903e-04,4.223200338825934708e+00,-3.469271850168791360e-01,-1.600647507996056929e-01
5.955402976231015996e-04,4.226687704919102728e+00,8.471804518989968502e-03,7.829506113611807427e-03
5.960316675056289088e-04,4.230175071012269861e+00,3.466550902406309032e-01,1.675777786928316360e-01
5.965230373881562180e-04,4.233662437105437881e+00,-2.376585619926852022e-01,-1.084522544430449598e-01
5.970144072706835272e-04,4.237149803198605014e+00,-1.940237113873450880e-01,-8.783133609503956940e-02
5.975057771532108365e-04,4.240637169291773034e+00,3.698196533476285630e-01,1.785228164495962222e-01
5.979971470357381457e-04,4.244124535384940167e+00,-4.757863413087765059e-02,-1.866010206759670387e-02
5.984885169182654549e-04,4.247611901478108187e+00,-3.433108212783777535e-01,-1.583559095711949416e-01
5.989798868007927641e-04,4.251099267571275320e+00,2.757978970433174748e-01,1.341083012550403630e-01
5.994712566833200734e-04,4.254586633664443340e+00,1.660770015439352321e-01,8.226728752282264079e-02
5.999626265658473826e-04,4.258073999757610473e+00,-3.893262504475571983e-01,-1.800988975200016329e-01
6.004539964483746918e-04,4.261561365850778493e+00,8.951981920343171639e-02,4.611164997947367339e-02
6.009453663309020010e-04,4.265048731943945626e+00,3.360264799068235497e-01,1.625525866548895859e-01
6.014367362134293103e-04,4.268536098037113646e+00,-3.128348213976206438e-01,-1.439672402195555367e-01
6.019281060959566195e-04,4.272023464130280779e+00,-1.334935976744051622e-01,-5.923986192308877685e-02
6.024194759784839287e-04,4.275510830223448799e+00,4.060162263670281657e-01,1.956158579342058834e-01
6.029108458610112379e-04,4.278998196316615932e+00,-1.329300851316921328e-01,-5.898573012446994834e-02
6.034022157435385472e-04,4.282485562409783952e+00,-3.235434001476820143e-01,-1.490220534764740146e-01
6.038935856260658564e-04,4.285972928502951085e+00,3.492910105608817428e-01,1.688216558495374553e-01
6.043849555085931656e-04,4.289460294596119105e+00,9.739100570940689705e-02,4.981684511616366051e-02
6.048763253911204748e-04,4.292947660689286238e+00,-4.184188131649624331e-01,-1.938440277680574253e-01
6.053676952736477841e-04,4.296435026782454258e+00,1.784421204571497999e-01,8.811375133011473126e-02
6.058590651561750933e-04,4.299922392875621391e+00,3.066904072803922077e-01,1.486876655444393514e-01
6.063504350387024025e-04,4.303409758968788523e+00,-3.836177293459959170e-01,-1.774095944198056385e-01
6.068418049212297117e-04,4.306897125061956544e+00,-5.689606486934883911e-02,-2.305933345646596355e-02
6.073331748037570210e-04,4.310384491155123676e+00,4.271240048891482566e-01,2.055827211259995124e-01
6.078245446862843302e-04,4.313871857248291697e+00,-2.245933112891276284e-01,-1.022897701270856219e-01
6.083159145688116394e-04,4.317359223341458829e+00,-2.842951098341737204e-01,-1.304840382921262920e-01
6.088072844513389486e-04,4.320846589434626850e+00,4.162942896709116436e-01,2.004677151452255446e-01
6.092986543338662579e-04,4.324333955527793982e+00,1.324082722310871568e-02,1.005850561704539278e-02
6.097900242163935671e-04,4.327821321620962003e+00,-4.306952094374580930e-01,-1.996470209230478687e-01
6.102813940989208763e-04,4.331308687714129135e+00,2.719213029577116636e-01,1.322689561550105530e-01
6.107727639814481855e-04,4.334796053807297156e+00,2.572825779050724737e-01,1.253435907098437996e-01
6.112641338639754948e-04,4.338283419900464288e+00,-4.457402184526633171e-01,-2.067583743274694630e-01
6.117555037465028040e-04,4.341770785993632309e+00,3.432849858306194490e-02,2.003059648626649702e-02
6.122468736290301132e-04,4.345258152086799441e+00,4.297683516270429660e-01,2.068251300821249972e-01
6.127382435115574224e-04,4.348745518179967462e+00,-3.188740102951586053e-01,-1.468323893533322044e-01
6.132296133940847317e-04,4.352232884273134594e+00,-2.245876463115001886e-01,-1.022816297066446722e-01
6.137209832766120409e-04,4.355720250366302615e+00,4.724136502794462622e-01,2.269739352318831394e-01
6.142123531591393501e-04,4.359207616459469747e+00,-8.445820743085130644e-02,-3.609756941220571003e-02
6.147037230416666593e-04,4.362694982552637768e+00,-4.229666953790127693e-01,-1.959988444841784805e-01
6.151950929241939686e-04,4.366182348645804900e+00,3.659044980291792371e-01,1.766604938099678446e-01
6.156864628067212778e-04,4.369669714738972921e+00,1.872509991902716608e-01,9.225460096482368533e-02
6.161778326892485870e-04,4.373157080832140053e+00,-4.947261852429694073e-01,-2.299025307778204130e-01
6.166692025717758962e-04,4.376644446925308074e+00,1.377781694030079107e-01,6.889638977430856404e-02
6.171605724543032055e-04,4.380131813018475206e+00,4.109988985841557252e-01,1.979540247542812548e-01
6.176519423368305147e-04,4.383619179111643227e+00,-4.113840711976968212e-01,-1.905366965294297277e-01
6.181433122193578239e-04,4.387106545204810359e+00,-1.443327352345993297e-01,-6.437337459585457111e-02
6.186346821018851331e-04,4.390593911297977492e+00,5.131402035796264194e-01,2.462063021493796633e-01
6.191260519844124423e-04,4.394081277391145512e+00,-1.928116841061884301e-01,-8.728829820975914089e-02
6.196174218669397516e-04,4.397568643484312645e+00,-3.925753241221383583e-01,-1.816446891129935848e-01
6.201087917494670608e-04,4.401056009577480665e+00,4.556973735542531045e-01,2.190741331858544472e-01
6.206001616319943700e-04,4.404543375670647798e+00,9.700609082764050095e-02,4.961906196717816298e-02
6.210915315145216792e-04,4.408030741763815819e+00,-5.260864747415507914e-01,-2.447198652004496378e-01
6.215829013970489885e-04,4.411518107856982951e+00,2.500659993656857427e-01,1.219354237677882091e-01
6.220742712795762977e-04,4.415005473950150972e+00,3.685040969232318275e-01,1.778731116801975931e-01
6.225656411621036069e-04,4.418492840043318104e+00,-4.971585126095225959e-01,-2.310595311341487879e-01
6.230570110446309161e-04,4.421980206136486125e+00,-4.447125252093422909e-02,-1.720202280973820441e-02
6.235483809271582254e-04,4.425467572229653257e+00,5.340608972757681094e-01,2.560843361743103674e-01
6.240397508096855346e-04,4.428954938322821278e+00,-3.079454652500399625e-01,-1.416806481682389984e-01
6.245311206922128438e-04,4.432442304415988410e+00,-3.376091595719485916e-01,-1.556823845013690644e-01
6.250224905747401530e-04,4.435929670509156431e+00,5.361056438814251202e-01,2.570522620211370679e-01
6.255138604572674623e-04,4.439417036602323563e+00,-1.195376723819206732e-02,-1.858430303963154451e-03
6.260052303397947715e-04,4.442904402695491584e+00,-5.355440651233269733e-01,-2.491898252767987820e-01
6.264966002223220807e-04,4.446391768788658716e+00,3.668424233746614416e-01,1.770963373496942106e-01
6.269879701048493899e-04,4.449879134881826737e+00,3.008240624494886717e-01,1.458964006113594447e-01
6.274793399873766992e-04,4.453366500974993869e+00,-5.708211160751934798e-01,-2.658605846455404098e-01
6.279707098699040084e-04,4.456853867068161890e+00,7.291778797851966587e-02,3.824740297705025993e-02
6.284620797524313176e-04,4.460341233161329022e+00,5.310966703980102288e-01,2.546774367149386986e-01
6.289534496349586268e-04,4.463828599254497043e+00,-4.250511155078577907e-01,-1.970044035790859960e-01
6.294448195174859361e-04,4.467315965347664175e+00,-2.571045289580113913e-01,-1.176545518958983516e-01
6.299361894000132453e-04,4.470803331440832196e+00,6.016341773141404836e-01,2.880027302900853847e-01
6.304275592825405545e-04,4.474290697533999328e+00,-1.369459256819255399e-01,-6.090863572631954881e-02
6.309189291650678637e-04,4.477778063627167349e+00,-5.192969747774607292e-01,-2.415179801892866074e-01
6.314102990475951730e-04,4.481265429720334481e+00,4.828110737930213503e-01,2.318735490509011843e-01
6.319016689301224822e-04,4.484752795813501614e+00,2.074420319819306746e-01,1.017774497592859317e-01
6.323930388126497914e-04,4.488240161906669634e+00,-6.269143461156114761e-01,-2.923608977837353073e-01
6.328844086951771006e-04,4.491727527999836767e+00,2.045516925373680461e-01,1.004274111913905920e-01
6.333757785777044099e-04,4.495214894093004787e+00,5.010937979691987287e-01,2.404986344798889508e-01
6.338671484602317191e-04,4.498702260186171920e+00,-5.376165546725895084e-01,-2.501834519462813322e-01
6.343585183427590283e-04,4.502189626279339940e+00,-1.498461643813405741e-01,-6.699007582620158940e-02
6.348498882252863375e-04,4.505676992372507073e+00,6.480789039816552410e-01,3.099366602235815726e-01
6.353412581078136468e-04,4.509164358465675093e+00,-2.741131264654195210e-01,-1.257096285563008564e-01
6.358326279903409560e-04,4.512651724558842226e+00,-4.779690666529421428e-01,-2.219965139209638672e-01
6.363239978728682652e-04,4.516139090652010246e+00,5.820473665775893757e-01,2.787473580048940303e-01
6.368153677553955744e-04,4.519626456745177379e+00,7.172370363042118724e-02,3.765871081175906077e-02
6.373067376379228837e-04,4.523113822838345399e+00,-6.825673409207255737e-01,-3.186556966727371876e-01
6.377981075204501929e-04,4.526601188931512532e+00,3.271001567746956162e-01,1.583113328238521245e-01
6.382894774029775021e-04,4.530088555024680552e+00,4.448829512630230187e-01,2.139362270083562390e-01
6.387808472855048113e-04,4.533575921117847685e+00,-5.843953909761396837e-01,-2.722854643890584292e-01
6.392722171680321206e-04,4.537063287211015705e+00,1.276644302215839688e-01,6.410408249672507053e-02
6.397635870505594298e-04,4.540550653304182838e+00,9.484222388962644246e-01,4.518215238175395942e-01
6.402549569330867390e-04,4.544038019397350858e+00,3.370742275851590364e-02,1.972280478246069002e-02
6.407463268156140482e-04,4.547525385490517991e+00,2.439772866867300216e-01,1.190887573013512668e-01
6.412376966981413575e-04,4.551012751583686011e+00,1.518369489069713474e+00,7.211280172820642154e-01
6.417290665806686667e-04,4.554500117676853144e+00,9.394019131517300503e-01,4.476487841380930588e-01
6.422204364631959759e-04,4.557987483770021164e+00,4.375401732662718146e-01,2.106242557388045000e-01
6.427118063457232851e-04,4.561474849863188297e+00,1.643647451453864594e+00,7.804290728992522297e-01
6.432031762282505944e-04,4.564962215956356317e+00,1.494839179101622006e+00,7.101597179281262662e-01
6.436945461107779036e-04,4.568449582049523450e+00,3.712403443420617677e-01,1.794257559505660904e-01
6.441859159933052128e-04,4.571936948142691470e+00,1.166818635536465365e+00,5.553045977809109024e-01
6.446772858758325220e-04,4.575424314235858603e+00,1.638476624032213280e+00,7.781369643428428517e-01
6.451686557583598313e-04,4.578911680329025735e+00,3.926080762241030975e-01,1.896288942258235188e-01
6.456600256408871405e-04,4.582399046422193756e+00,6.668495287741909028e-01,3.192307233220327278e-01
6.461513955234144497e-04,4.585886412515360888e+00,1.745214928353192363e+00,8.286724771168492154e-01
6.466427654059417589e-04,4.589373778608528909e+00,8.030494265353966821e-01,3.836243649687086643e-01
6.471341352884690682e-04,4.592861144701696041e+00,4.043258642751097476e-01,1.953233776079505990e-01
6.476255051709963774e-04,4.596348510794864062e+00,1.684624747633003405e+00,8.001700283468626829e-01
6.481168750535236866e-04,4.599835876888031194e+00,1.270463854145290394e+00,6.045455702450086566e-01
6.486082449360509958e-04,4.603323242981199215e+00,2.386626490780447973e-01,1.171767015902793752e-01
6.490996148185783051e-04,4.606810609074366347e+00,1.310712373803605502e+00,6.236552071551628718e-01
6.495909847011056143e-04,4.610297975167534368e+00,1.612998241245980680e+00,7.664740596676400397e-01
6.500823545836329235e-04,4.613785341260701500e+00,3.029175513845872025e-01,1.476370622766720597e-01
6.505737244661602327e-04,4.617272707353869521e+00,8.596565875870096907e-01,4.106917800058688117e-01
6.510650943486875420e-04,4.620760073447036653e+00,1.832252263087258637e+00,8.701672481053337460e-01
6.515564642312148512e-04,4.624247439540204674e+00,6.418478267055431896e-01,3.078557784490855154e-01
6.520478341137421604e-04,4.627734805633371806e+00,4.564643197022237864e-01,2.203373635613152803e-01
6.525392039962694696e-04,4.631222171726539827e+00,1.790405641732823128e+00,8.505193580381216201e-01
6.530305738787967789e-04,4.634709537819706959e+00,1.090850147245906676e+00,5.200747480391195721e-01
6.535219437613240881e-04,4.638196903912874980e+00,1.918826929994734698e-01,9.545877435136018718e-02
6.540133136438513973e-04,4.641684270006042112e+00,1.489182018127969132e+00,7.083417173858664873e-01
6.545046835263787065e-04,4.645171636099210133e+00,1.540422710684467011e+00,7.325669071528282394e-01
6.549960534089060158e-04,4.648659002192377265e+00,1.930122154438000948e-01,9.609982501552383205e-02
6.554874232914333250e-04,4.652146368285545286e+00,1.036896559690860142e+00,4.947998033505184301e-01
6.559787931739606342e-04,4.655633734378712418e+00,1.848639894826764607e+00,8.782856326185075613e-01
6.564701630564879434e-04,4.659121100471880439e+00,4.565130255252358715e-01,2.206843508707061474e-01
6.569615329390152527e-04,4.662608466565047571e+00,5.529474807440362127e-01,2.662970333067076201e-01
6.574529028215425619e-04,4.666095832658215592e+00,1.899046857953169631e+00,9.022185895961367663e-01
6.579442727040698711e-04,4.669583198751382724e+00,9.090659940709971965e-01,4.345795950270470720e-01
6.584356425865971803e-04,4.673070564844549857e+00,1.984892474573944909e-01,9.896148379563429742e-02
6.589270124691244896e-04,4.676557930937717877e+00,1.673556027194039508e+00,7.958170780787048315e-01
6.594183823516517988e-04,4.680045297030885010e+00,1.419340684679616604e+00,6.757450566456214558e-01
6.599097522341791080e-04,4.683532663124053030e+00,9.196736389920712185e-02,4.874797709562006531e-02
6.604011221167064172e-04,4.687020029217220163e+00,1.228026837256744441e+00,5.854689087929092484e-01
6.608924919992337265e-04,4.690507395310388183e+00,1.822269192191128262e+00,8.662053056008158780e-01
6.613838618817610357e-04,4.693994761403555316e+00,2.763260518162673485e-01,1.359454414401786160e-01
6.618752317642883449e-04,4.697482127496723336e+00,6.962563667341674645e-01,3.343762136053648470e-01
6.623666016468156541e-04,4.700969493589890469e+00,1.986567469069690617e+00,9.439389885070337272e-01
6.628579715293429634e-04,4.704456859683058489e+00,7.071405774393053623e-01,3.395693182988905878e-01
6.633493414118702726e-04,4.707944225776225622e+00,2.450716962356200845e-01,1.213485819609203542e-01
6.638407112943975818e-04,4.711431591869393642e+00,1.848544880183149886e+00,8.788589857087723001e-01
6.643320811769248910e-04,4.714918957962560775e+00,1.256212013289197849e+00,5.990614753911877033e-01
6.648234510594522003e-04,4.718406324055728795e+00,2.160737836974568893e-02,1.589179349040881206e-02
6.653148209419795095e-04,4.721893690148895928e+00,1.439211947896849475e+00,6.856102444429365006e-01
6.658061908245068187e-04,4.725381056242063949e+00,1.753543894964989747e+00,8.341155160000057744e-01
6.662975607070341279e-04,4.728868422335231081e+00,1.077452243294985124e-01,5.668915686516307062e-02
6.667889305895614372e-04,4.732355788428399102e+00,8.778740838226520848e-01,4.205522934933636492e-01
6.672803004720887464e-04,4.735843154521566234e+00,2.037665462735778199e+00,9.684538697996392109e-01
6.677716703546160556e-04,4.739330520614734255e+00,4.891489838458742412e-01,2.369702932601154277e-01
6.682630402371433648e-04,4.742817886707901387e+00,3.372971937287485567e-01,1.652965744605703335e-01
6.687544101196706741e-04,4.746305252801069408e+00,2.008406041739720926e+00,9.547528315345021888e-01
6.692457800021979833e-04,4.749792618894236540e+00,1.056774103732786463e+00,5.052250438984682290e-01
6.697371498847252925e-04,4.753279984987404561e+00,-8.587775893017735029e-03,2.009577189423517041e-03
6.702285197672526017e-04,4.756767351080571693e+00,1.661525477202764556e+00,7.910085780342936967e-01
6.707198896497799110e-04,4.760254717173739714e+00,1.637120954078174151e+00,7.794940979824509508e-01
6.712112595323072202e-04,4.763742083266906846e+00,-4.072491739320671655e-02,-1.306669660748704942e-02
6.717026294148345294e-04,4.767229449360073978e+00,1.094125838996989897e+00,5.230878230985052113e-01
6.721939992973618386e-04,4.770716815453241999e+00,2.045102305660800646e+00,9.723420844873063018e-01
6.726853691798891479e-04,4.774204181546409131e+00,2.648418972976798180e-01,1.313881630168516335e-01
6.731767390624164571e-04,4.777691547639577152e+00,4.781344862355840775e-01,2.322088276398597273e-01
6.736681089449437663e-04,4.781178913732744284e+00,2.142715869210643831e+00,1.018576309798498780e+00
6.741594788274710755e-04,4.784666279825912305e+00,8.250496753841261022e-01,3.961370528655083212e-01
6.746508487099983848e-04,4.788153645919079437e+00,8.471410362754561163e-03,1.044948258518774153e-02
6.751422185925256940e-04,4.791641012012247458e+00,1.885226643849954087e+00,8.970606561709018045e-01
6.756335884750530032e-04,4.795128378105414590e+00,1.471773992391468777e+00,7.017608141871083394e-01
6.761249583575803124e-04,4.798615744198582611e+00,-1.582531240548927798e-01,-6.820499116537392936e-02
6.766163282401076217e-04,4.802103110291749744e+00,1.339557578723086451e+00,6.394077981454574511e-01
6.771076981226349309e-04,4.805590476384917764e+00,2.001895974151367774e+00,9.523066693626869306e-01
6.775990680051622401e-04,4.809077842478084897e+00,4.446892039542049702e-02,2.766458192689436046e-02
6.780904378876895493e-04,4.812565208571252917e+00,6.677257850793858474e-01,3.221509163926122854e-01
6.785818077702168586e-04,4.816052574664420050e+00,2.240759463265463047e+00,1.065266482248945934e+00
6.790731776527441678e-04,4.819539940757588070e+00,5.678567280626194425e-01,2.750184215035641477e-01
6.795645475352714770e-04,4.823027306850755203e+00,7.915994152072869383e-02,4.422420415784467096e-02
6.800559174177987862e-04,4.826514672943923223e+00,2.099284514241840149e+00,9.985568719599453580e-01
6.805472873003260955e-04,4.830002039037090356e+00,1.258424519291682753e+00,6.013513658353237812e-01
6.810386571828534047e-04,4.833489405130258376e+00,-2.342389719424220473e-01,-1.037193135609060235e-01
6.815300270653807139e-04,4.836976771223425509e+00,1.606187155623820306e+00,7.657399454795841276e-01
6.820213969479080231e-04,4.840464137316593529e+00,1.902528380441455447e+00,9.057405939320393173e-01
6.825127668304353324e-04,4.843951503409760662e+00,-1.602493227591956781e-01,-6.866274229535651585e-02
6.830041367129626416e-04,4.847438869502928682e+00,9.039193158967842034e-01,4.341076253693453846e-01
6.834955065954899508e-04,4.850926235596095815e+00,2.292095807714711775e+00,1.089891785616750930e+00
6.839868764780172600e-04,4.854413601689263835e+00,2.943024024353055879e-01,1.461707225060364657e-01
6.844782463605445693e-04,4.857900967782430968e+00,2.080441561697026209e-01,1.054893173507200910e-01
6.849696162430718785e-04,4.861388333875598100e+00,2.291433575487378249e+00,1.089702235929081109e+00
6.854609861255991877e-04,4.864875699968766121e+00,1.000546668096341740e+00,4.799075639068478005e-01
6.859523560081264969e-04,4.868363066061933253e+00,-2.585454166966627554e-01,-1.148197471030618644e-01
6.864437258906538062e-04,4.871850432155101274e+00,1.883787134110129546e+00,8.972537213742439732e-01
6.869350957731811154e-04,4.875337798248268406e+00,1.743489765458507090e+00,8.309857525853050486e-01
6.874264656557084246e-04,4.878825164341436427e+00,-3.366157875083493067e-01,-1.515970143038298801e-01
6.879178355382357338e-04,4.882312530434603559e+00,1.181874183910442966e+00,5.657909330722681318e-01
6.884092054207630431e-04,4.885799896527771580e+00,2.287048739260341357e+00,1.087881424760527516e+00
6.889005753032903523e-04,4.889287262620938712e+00,1.569606201753348529e-02,1.493762755261851538e-02
6.893919451858176615e-04,4.892774628714106733e+00,3.974549161901221872e-01,1.953468561611146903e-01
6.898833150683449707e-04,4.896261994807273865e+00,2.448662957233754156e+00,1.164350632044024003e+00
6.903746849508722800e-04,4.899749360900441886e+00,7.043850743703845563e-01,3.403785492669344492e-01
6.908660548333995892e-04,4.903236726993609018e+00,-2.221082770464999356e-01,-9.722569891869969894e-02
6.913574247159268984e-04,4.906724093086777039e+00,2.160027644697506410e+00,1.028124170357061828e+00
6.918487945984542076e-04,4.910211459179944171e+00,1.523744311144756836e+00,7.275538029621165803e-01
6.923401644809815169e-04,4.913698825273112192e+00,-4.714409886287613816e-01,-2.149064703400620502e-01
6.928315343635088261e-04,4.917186191366279324e+00,1.493915088888795539e+00,7.135753840455019148e-01
6.933229042460361353e-04,4.920673557459447345e+00,2.217319898127611211e+00,1.055314815965498365e+00
6.938142741285634445e-04,4.924160923552614477e+00,-2.546882169135393781e-01,-1.124113297794013810e-01
6.943056440110907538e-04,4.927648289645782498e+00,6.470264528117652958e-01,3.136232360944454234e-01
6.947970138936180630e-04,4.931135655738949630e+00,2.557752572474313979e+00,1.216257471868685158e+00
6.952883837761453722e-04,4.934623021832117651e+00,3.790565556946989823e-01,1.870722933470041482e-01
6.957797536586726814e-04,4.938110387925284783e+00,-1.175517258293767853e-01,-4.745230183243975830e-02
6.962711235411999907e-04,4.941597754018452804e+00,2.420783181221151992e+00,1.151678150403638856e+00
6.967624934237272999e-04,4.945085120111619936e+00,1.245156719166392367e+00,5.963248044022785299e-01
6.972538633062546091e-04,4.948572486204787957e+00,-5.516329616754198639e-01,-2.524074270892167071e-01
6.977452331887819183e-04,4.952059852297955089e+00,1.829489833329022819e+00,8.724761445475959221e-01
6.982366030713092276e-04,4.955547218391122222e+00,2.076612855252703227e+00,9.892186493574568473e-01
6.987279729538365368e-04,4.959034584484290242e+00,-5.019834396598419346e-01,-2.288521551921212094e-01
6.992193428363638460e-04,4.962521950577457375e+00,9.533088956513856571e-01,4.586886069643841823e-01
6.997107127188911552e-04,4.966009316670625395e+00,2.605907232406201146e+00,1.239377672775297423e+00
7.002020826014184645e-04,4.969496682763792528e+00,3.652462545400769756e-02,2.563951952909215848e-02
7.006934524839457737e-04,4.972984048856960548e+00,6.018610028011561752e-02,3.689125683549665524e-02
7.011848223664730829e-04,4.976471414950127681e+00,2.650572169514017418e+00,1.260602918655526317e+00
7.016761922490003921e-04,4.979958781043295701e+00,9.128353178663074496e-01,4.397130258803482183e-01
7.021675621315277014e-04,4.983446147136462834e+00,-5.648704536624995498e-01,-2.582791844313874208e-01
7.026589320140550106e-04,4.986933513229630854e+00,2.175266595706919048e+00,1.036194662576287673e+00
7.031503018965823198e-04,4.990420879322797987e+00,1.861251653145495677e+00,8.878557165769966897e-01
7.036416717791096290e-04,4.993908245415966007e+00,-7.102371607484219140e-01,-3.268494519333082771e-01
7.041330416616369383e-04,4.997395611509133140e+00,1.309476935233631067e+00,6.273189423577054669e-01
7.046244115441642475e-04,5.000882977602301160e+00,2.581463915130660425e+00,1.228202704658498678e+00
7.051157814266915567e-04,5.004370343695468293e+00,-3.085731994925602351e-01,-1.370044407433432809e-01
7.056071513092188659e-04,5.007857709788636313e+00,3.132498799354324071e-01,1.568176199190762787e-01
7.060985211917461752e-04,5.011345075881803446e+00,2.833131103551651542e+00,1.347214893349192089e+00
7.065898910742734844e-04,5.014832441974971466e+00,5.353641697601005944e-01,2.617731145759105704e-01
7.070812609568007936e-04,5.018319808068138599e+00,-5.003384400012249600e-01,-2.274128055404123216e-01
7.075726308393281028e-04,5.021807174161306619e+00,2.515385187307895620e+00,1.197239331951991836e+00
7.080640007218554121e-04,5.025294540254473752e+00,1.570760321020308492e+00,7.510020700622234147e-01
7.085553706043827213e-04,5.028781906347641772e+00,-8.630498643483086596e-01,-3.986562475940393924e-01
7.090467404869100305e-04,5.032269272440808905e+00,1.705164329725807448e+00,8.146164240331046358e-01
7.095381103694373397e-04,5.035756638533976925e+00,2.474648705393912351e+00,1.178114901644337742e+00
7.100294802519646490e-04,5.039244004627144058e+00,-6.392580744126412640e-01,-2.928389065959078330e-01
7.105208501344919582e-04,5.042731370720312079e+00,6.403197235302307000e-01,3.117036182010402001e-01
7.110122200170192674e-04,5.046218736813479211e+00,2.952113936771381120e+00,1.403793095378568889e+00
7.115035898995465766e-04,5.049706102906646343e+00,1.248953039735996029e-01,6.824602332984852637e-02
7.119949597820738859e-04,5.053193468999814364e+00,-3.494985313578702346e-01,-1.557754808022071558e-01
7.124863296646011951e-04,5.056680835092981496e+00,2.831873172824700191e+00,1.347119301389623658e+00
7.129776995471285043e-04,5.060168201186149517e+00,1.208369045634054562e+00,5.801835647276639696e-01
7.134690694296558135e-04,5.063655567279316649e+00,-9.443315980680146993e-01,-4.366714764516013147e-01
7.139604393121831228e-04,5.067142933372484670e+00,2.126451128736515983e+00,1.014005866919712062e+00
7.144518091947104320e-04,5.070630299465651802e+00,2.278352364793616580e+00,1.085756515491842045e+00
7.149431790772377412e-04,5.074117665558819823e+00,-9.367100890171844441e-01,-4.329736863202935382e-01
7.154345489597650504e-04,5.077605031651986955e+00,1.036155573088526571e+00,4.990729681186521494e-01
7.159259188422923597e-04,5.081092397745154976e+00,2.991900899708516803e+00,1.422958507762388969e+00
7.164172887248196689e-04,5.084579763838322108e+00,-3.029241152127779557e-01,-1.334762974488978848e-01
7.169086586073469781e-04,5.088067129931490129e+00,-1.068609332779226762e-01,-4.077349268046415176e-02
7.174000284898742873e-04,5.091554496024657261e+00,3.105230259707443707e+00,1.476623244132064805e+00
7.178913983724015966e-04,5.095041862117825282e+00,7.814102448950847046e-01,3.788641927730013181e-01
7.183827682549289058e-04,5.098529228210992414e+00,-9.391566716341461785e-01,-4.338450353296776640e-01
7.188741381374562150e-04,5.102016594304160435e+00,2.556027483830057179e+00,1.217309506215552783e+00
7.193655080199835242e-04,5.105503960397327567e+00,1.988888875435458559e+00,9.493865059791926075e-01
7.198568779025108335e-04,5.108991326490495588e+00,-1.180936044273314778e+00,-5.479636468598112486e-01
7.203482477850381427e-04,5.112478692583662720e+00,1.491269651353427816e+00,7.144440080900403833e-01
7.208396176675654519e-04,5.115966058676830741e+00,2.938492180073829729e+00,1.398098018685261401e+00
7.213309875500927611e-04,5.119453424769997874e+00,-7.292109045793164768e-01,-3.344738104255204902e-01
7.218223574326200704e-04,5.122940790863165894e+00,2.292807278674540150e-01,1.183984029221722967e-01
7.223137273151473796e-04,5.126428156956333027e+00,3.315177286707385207e+00,1.576171235680064342e+00
7.228050971976746888e-04,5.129915523049501047e+00,3.015684259495925446e-01,1.525642146149872591e-01
7.232964670802019980e-04,5.133402889142668180e+00,-8.346884673280161593e-01,-3.841126392229288200e-01
7.237878369627293073e-04,5.136890255235835312e+00,2.973551883323588996e+00,1.414918300522050032e+00
7.242792068452566165e-04,5.140377621329003333e+00,1.606696160944754315e+00,7.692117975113426098e-01
7.247705767277839257e-04,5.143864987422170465e+00,-1.351596260232327040e+00,-6.282010468299281669e-01
7.252619466103112349e-04,5.147352353515338486e+00,1.991762909495795597e+00,9.512503301068102601e-01
7.257533164928385442e-04,5.150839719608505618e+00,2.780454696531513115e+00,1.323811096266013010e+00
7.262446863753658534e-04,5.154327085701673639e+00,-1.132306234508499543e+00,-5.245144304354463216e-01
7.267360562578931626e-04,5.157814451794840771e+00,6.561937355211766576e-01,3.204493708744615699e-01
7.272274261404204718e-04,5.161301817888008792e+00,3.441556641033034936e+00,1.636240976282209658e+00
7.277187960229477811e-04,5.164789183981175924e+00,-2.150505799414039743e-01,-9.110828661497993863e-02
7.282101659054750903e-04,5.168276550074343945e+00,-6.211382523698985025e-01,-2.828508241128293577e-01
7.287015357880023995e-04,5.171763916167511077e+00,3.356215309290304205e+00,1.596057335428927360e+00
7.291929056705297087e-04,5.175251282260679098e+00,1.136935297143438106e+00,5.476711538147218672e-01
7.296842755530570180e-04,5.178738648353846230e+00,-1.428973086094950773e+00,-6.643710916160987523e-01
7.301756454355843272e-04,5.182226014447014251e+00,2.519357890208911321e+00,1.200857633445596928e+00
7.306670153181116364e-04,5.185713380540181383e+00,2.509882411990954409e+00,1.196362925324694793e+00
7.311583852006389456e-04,5.189200746633349404e+00,-1.488444138575488296e+00,-6.923716636805412605e-01
7.316497550831662549e-04,5.192688112726516536e+00,1.166174772907462298e+00,5.617399536641588531e-01
7.321411249656935641e-04,5.196175478819684557e+00,3.465361853220555233e+00,1.647854369712496769e+00
7.326324948482208733e-04,5.199662844912851689e+00,-7.480616799743931011e-01,-3.425228767205537039e-01
7.331238647307481825e-04,5.203150211006019710e+00,-2.927154090928247854e-01,-1.273242432908494592e-01
7.336152346132754918e-04,5.206637577099186842e+00,3.679513732273347770e+00,1.749150845312859914e+00
7.341066044958028010e-04,5.210124943192354863e+00,5.899431363728409039e-01,2.896475347065252670e-01
7.345979743783301102e-04,5.213612309285521995e+00,-1.395053549029640294e+00,-6.479650173086080045e-01
7.350893442608574194e-04,5.217099675378690016e+00,3.051656000117313638e+00,1.452684917315306024e+00
7.355807141433847287e-04,5.220587041471857148e+00,2.123324083563363551e+00,1.014123886293122112e+00
7.360720840259120379e-04,5.224074407565025169e+00,-1.772626209210340420e+00,-8.262361568432341485e-01
7.365634539084393471e-04,5.227561773658192301e+00,1.746187414363638446e+00,8.361114334574628604e-01
7.370548237909666563e-04,5.231049139751359434e+00,3.369864111991113020e+00,1.603108701532319991e+00
7.375461936734939656e-04,5.234536505844527454e+00,-1.273178066363282568e+00,-5.902067738291503218e-01
7.380375635560212748e-04,5.238023871937694587e+00,1.514805403692314201e-01,8.289215009788808430e-02
7.385289334385485840e-04,5.241511238030862607e+00,3.918222554012920966e+00,1.862283277986158225e+00
7.390203033210758932e-04,5.244998604124029740e+00,-1.850550724614397069e-02,2.593511217631849775e-03
7.395116732036032025e-04,5.248485970217197760e+00,-1.234689942919478867e+00,-5.718273675943565948e-01
7.400030430861305117e-04,5.251973336310364893e+00,3.562635556291230188e+00,1.694439284469451579e+00
7.404944129686578209e-04,5.255460702403532913e+00,1.622618284222938634e+00,7.779625266393783711e-01
7.409857828511851301e-04,5.258948068496700046e+00,-1.959699981920957512e+00,-9.142262448571329969e-01
7.414771527337124394e-04,5.262435434589868066e+00,2.377710679239442015e+00,1.134814546107443700e+00
7.419685226162397486e-04,5.265922800683035199e+00,3.141819668637245044e+00,1.495748357935862138e+00
7.424598924987670578e-04,5.269410166776203219e+00,-1.762770164848577181e+00,-8.211076876603371488e-01
7.429512623812943670e-04,5.272897532869370352e+00,7.067904947126522064e-01,3.455968722602222876e-01
7.434426322638216763e-04,5.276384898962538372e+00,4.047650358838350115e+00,1.923790376983856021e+00
7.439340021463489855e-04,5.279872265055705505e+00,-6.672179347119779891e-01,-3.034795075362559658e-01
7.444253720288762947e-04,5.283359631148873525e+00,-9.371800035499493475e-01,-4.309026630140664338e-01
7.449167419114036039e-04,5.286846997242040658e+00,4.022512493998023686e+00,1.912051160219727208e+00
7.454081117939309132e-04,5.290334363335208678e+00,1.014242382808675735e+00,4.909392554783281737e-01
7.458994816764582224e-04,5.293821729428375811e+00,-2.026871284587935307e+00,-9.455744858886543369e-01
7.463908515589855316e-04,5.297309095521543831e+00,3.036916848607353003e+00,1.446592510395642073e+00
7.468822214415128408e-04,5.300796461614710964e+00,2.776105966970456862e+00,1.323353512449651159e+00
7.473735913240401501e-04,5.304283827707878984e+00,-2.177620328243571990e+00,-1.016699226511555310e+00
7.478649612065674593e-04,5.307771193801046117e+00,1.378605490464713812e+00,6.633371534180084739e-01
7.483563310890947685e-04,5.311258559894214137e+00,4.066783997483700119e+00,1.933195436584231430e+00
7.488477009716220777e-04,5.314745925987381270e+00,-1.309316809746098542e+00,-6.064244541950278844e-01
7.493390708541493870e-04,5.318233292080549290e+00,-4.932635797997741989e-01,-2.208143730043028441e-01
7.498304407366766962e-04,5.321720658173716423e+00,4.361750569724103244e+00,2.072673875496317208e+00
7.503218106192040054e-04,5.325208024266883555e+00,1.970304700568354939e-01,1.052634290430074504e-01
7.508131805017313146e-04,5.328695390360051576e+00,-2.185346920007201987e+00,-1.020061173836358748e+00
7.513045503842586239e-04,5.332182756453218708e+00,3.304214569171511684e+00,1.573213715959737691e+00
7.517959202667859331e-04,5.335670122546386729e+00,1.689380763561240784e+00,8.103195869004364837e-01
7.522872901493132423e-04,5.339157488639553861e+00,-3.270941828085945247e+00,-1.532858770211427135e+00
7.527786600318405515e-04,5.342644854732721882e+00,1.172873340847678136e+00,5.664307813141058467e-01
7.532700299143678608e-04,5.346132220825889014e+00,2.830922155282634023e+00,1.349611342042748241e+00
7.537613997968951700e-04,5.349619586919057035e+00,-3.111063143798387998e+00,-1.457357150384961386e+00
7.542527696794224792e-04,5.353106953012224167e+00,-1.068826788132895445e+00,-4.925465528760812894e-01
7.547441395619497884e-04,5.356594319105392188e+00,3.540158310122041740e+00,1.684660044962198455e+00
7.552355094444770977e-04,5.360081685198559320e+00,-1.528206446915267414e+00,-7.096574040593606192e-01
7.557268793270044069e-04,5.363569051291727341e+00,-2.725450549100468578e+00,-1.275153313931753907e+00
7.562182492095317161e-04,5.367056417384894473e+00,3.348807070466689240e+00,1.594287636672872210e+00
7.567096190920590253e-04,5.370543783478062494e+00,6.545567974392083599e-01,3.214646361511956929e-01
7.572009889745863346e-04,5.374031149571229626e+00,-3.675713458360746699e+00,-1.724074849940114618e+00
7.576923588571136438e-04,5.377518515664397647e+00,1.905369753197394544e+00,9.124388149948376991e-01
7.581837287396409530e-04,5.381005881757564779e+00,2.545150801956966191e+00,1.214585092453950743e+00
7.586750986221682622e-04,5.384493247850732800e+00,-3.611486503571875062e+00,-1.693764328670870789e+00
7.591664685046955715e-04,5.387980613943899932e+00,-2.434707493157872715e-01,-1.026601080424973111e-01
7.596578383872228807e-04,5.391467980037067953e+00,3.751496307431086308e+00,1.784475115640979936e+00
7.601492082697501899e-04,5.394955346130235085e+00,-2.294168126527827312e+00,-1.071498767352428771e+00
7.606405781522774991e-04,5.398442712223403106e+00,-2.313177801356530949e+00,-1.080393703713988351e+00
7.611319480348048084e-04,5.401930078316570238e+00,3.866584899377730977e+00,1.838868604434644283e+00
7.616233179173321176e-04,5.405417444409738259e+00,-1.800709969698418567e-01,-7.282207847857419258e-02
7.621146877998594268e-04,5.408904810502905391e+00,-3.768579327143896762e+00,-1.767943150517872652e+00
7.626060576823867360e-04,5.412392176596073412e+00,2.696290536154238637e+00,1.286051200695588648e+00
7.630974275649140453e-04,5.415879542689240544e+00,2.040633003956376257e+00,9.762315617004002632e-01
7.635887974474413545e-04,5.419366908782407677e+00,-4.097037125473427466e+00,-1.923138818070677658e+00
7.640801673299686637e-04,5.422854274875575697e+00,6.233054279381717855e-01,3.067929254736097011e-01
7.645715372124959729e-04,5.426341640968742830e+00,3.730645520132647164e+00,1.774603328092217325e+00
7.650629070950232822e-04,5.429829007061910850e+00,-3.103023057659338946e+00,-1.453603164742797382e+00
7.655542769775505914e-04,5.433316373155077983e+00,-1.726070074020791267e+00,-8.030471504593119647e-01
7.660456468600779006e-04,5.436803739248246004e+00,4.297366915845469038e+00,2.042348025746917983e+00
7.665370167426052098e-04,5.440291105341413136e+00,-1.085384556973933989e+00,-5.005002273566612203e-01
7.670283866251325191e-04,5.443778471434581157e+00,-3.638538030630982689e+00,-1.706510842733399258e+00
7.675197565076598283e-04,5.447265837527748289e+00,3.505450712263755264e+00,1.668278080171146982e+00
7.680111263901871375e-04,5.450753203620916310e+00,1.367503871110923974e+00,6.582293151536373621e-01
7.685024962727144467e-04,5.454240569714083442e+00,-4.463115146502303787e+00,-2.096071531960577161e+00
7.689938661552417560e-04,5.457727935807251463e+00,1.564384413386340711e+00,7.513450115537021468e-01
7.694852360377690652e-04,5.461215301900418595e+00,3.493012485577263959e+00,1.662324393601119610e+00
7.699766059202963744e-04,5.464702667993586616e+00,-3.895188232127544836e+00,-1.827821292464951952e+00
7.704679758028236836e-04,5.468190034086753748e+00,-9.646302629037419862e-01,-4.433490999548879152e-01
7.709593456853509929e-04,5.471677400179921769e+00,4.589066600142903241e+00,2.180122947694670188e+00
7.714507155678783021e-04,5.475164766273088901e+00,-2.057817686145094527e+00,-9.598832649071553647e-01
7.719420854504056113e-04,5.478652132366256922e+00,-3.294102738635819705e+00,-1.543799444604060156e+00
7.724334553329329205e-04,5.482139498459424054e+00,4.265480036718450663e+00,2.027293670492248623e+00
7.729248252154602298e-04,5.485626864552592075e+00,5.194612137464580393e-01,2.576008421925837233e-01
7.734161950979875390e-04,5.489114230645759207e+00,-4.669388592633914925e+00,-2.193511377153022579e+00
7.739075649805148482e-04,5.492601596738927228e+00,2.562300841022880249e+00,1.222744074453890661e+00
7.743989348630421574e-04,5.496088962832094360e+00,3.041212558056773929e+00,1.448873779645989401e+00
7.748903047455694667e-04,5.499576328925262381e+00,-4.610456636695552390e+00,-2.165711376956060974e+00
7.753816746280967759e-04,5.503063695018429513e+00,-3.497564176781689516e-02,-4.189069258664315787e-03
7.758730445106240851e-04,5.506551061111597534e+00,4.699046095174502113e+00,2.232052749041770312e+00
7.763644143931513943e-04,5.510038427204764666e+00,-3.072842171099935626e+00,-1.439383238923992892e+00
7.768557842756787036e-04,5.513525793297931799e+00,-2.733232971899573371e+00,-1.278845690006985336e+00
7.773471541582060128e-04,5.517013159391099819e+00,4.924658096285366327e+00,2.338664942999251650e+00
7.778385240407333220e-04,5.520500525484266952e+00,-4.852767592600240043e-01,-2.170477272472182140e-01
7.783298939232606312e-04,5.523987891577434972e+00,-4.673701646486293271e+00,-2.195544858532917587e+00
7.788212638057879405e-04,5.527475257670602105e+00,3.583679550653972257e+00,1.705223660470096547e+00
7.793126336883152497e-04,5.530962623763770125e+00,2.369707829915876474e+00,1.131636410940522808e+00
7.798040035708425589e-04,5.534449989856937258e+00,-5.202145557524943342e+00,-2.445220488883485643e+00
7.802953734533698681e-04,5.537937355950105278e+00,1.037658074732446423e+00,5.025111852306514137e-01
7.807867433358971774e-04,5.541424722043272411e+00,4.589850190704336086e+00,2.180444045049693358e+00
7.812781132184244866e-04,5.544912088136440431e+00,-4.088398777335214618e+00,-1.919131499885265768e+00
7.817694831009517958e-04,5.548399454229607564e+00,-1.950793122059744533e+00,-9.092242517218718234e-01
7.822608529834791050e-04,5.551886820322775584e+00,5.436977562444624823e+00,2.580658504363912087e+00
7.827522228660064143e-04,5.555374186415942717e+00,-1.617787922955871593e+00,-7.520530250414783069e-01
7.832435927485337235e-04,5.558861552509110737e+00,-4.444204247847594047e+00,-2.087126642115732622e+00
7.837349626310610327e-04,5.562348918602277870e+00,4.580515943608805429e+00,2.176106323785905516e+00
7.842263325135883419e-04,5.565836284695445890e+00,1.477641100721831968e+00,7.102079137620789240e-01
7.847177023961156512e-04,5.569323650788613023e+00,-5.623055092410290001e+00,-2.644051881560516293e+00
7.852090722786429604e-04,5.572811016881781043e+00,2.220797876791408498e+00,1.061411089745347702e+00
7.857004421611702696e-04,5.576298382974948176e+00,4.234123497389873592e+00,2.012374961973621978e+00
7.861918120436975788e-04,5.579785749068116196e+00,-5.053065727410150032e+00,-2.374836425659875516e+00
7.866831819262248881e-04,5.583273115161283329e+00,-9.519383663113938354e-01,-4.373711267050683915e-01
7.871745518087521973e-04,5.586760481254451349e+00,5.754661617519630568e+00,2.730705044035946827e+00
7.876659216912795065e-04,5.590247847347618482e+00,-2.840949489413977957e+00,-1.329877974402334573e+00
7.881572915738068157e-04,5.593735213440786502e+00,-3.957336071660854770e+00,-1.857127610331396284e+00
7.886486614563341250e-04,5.597222579533953635e+00,5.499009081136254196e+00,2.609976663165955557e+00
7.891400313388614342e-04,5.600709945627121655e+00,3.763178916495626414e-01,1.899296992683674468e-01
7.896314012213887434e-04,5.604197311720288788e+00,-5.826129697443739985e+00,-2.739977056740414696e+00
7.901227711039160526e-04,5.607684677813455920e+00,3.472084621778858349e+00,1.652499994227380142e+00
7.906141409864433619e-04,5.611172043906623941e+00,3.612425671238682412e+00,1.718662724025655564e+00
7.911055108689706711e-04,5.614659409999791073e+00,-5.910901696104456704e+00,-2.780071611289525180e+00
7.915968807514979803e-04,5.618146776092959094e+00,2.460007346288597407e-01,1.285259457408146622e-01
7.920882506340252895e-04,5.621634142186126226e+00,5.832309831925584831e+00,2.767357883037925959e+00
7.925796205165525988e-04,5.625121508279294247e+00,-4.107262448698705271e+00,-1.928083904248422797e+00
7.930709903990799080e-04,5.628608874372461379e+00,-3.198493702482524625e+00,-1.498649758366929596e+00
7.935623602816072172e-04,5.632096240465629400e+00,6.281375114189401643e+00,2.979538237021722935e+00
7.940537301641345264e-04,5.635583606558796532e+00,-9.107905295126670353e-01,-4.181095661330247459e-01
7.945451000466618357e-04,5.639070972651964553e+00,-5.768259232836957295e+00,-2.712631598510876429e+00
7.950364699291891449e-04,5.642558338745131685e+00,4.739194025200635707e+00,2.251059370017616246e+00
7.955278398117164541e-04,5.646045704838299706e+00,2.715615886435609028e+00,1.294989569030250642e+00
7.960192096942437633e-04,5.649533070931466838e+00,-6.602820284496136338e+00,-3.106925186244724912e+00
7.965105795767710726e-04,5.653020437024634859e+00,1.613208402543093278e+00,7.743818287501680331e-01
7.970019494592983818e-04,5.656507803117801991e+00,5.629730484889485354e+00,2.671631938247175597e+00
7.974933193418256910e-04,5.659995169210970012e+00,-5.359892331474533478e+00,-2.519821721236439771e+00
7.979846892243530002e-04,5.663482535304137144e+00,-2.164500950220277886e+00,-1.010193709418439667e+00
7.984760591068803095e-04,5.666969901397305165e+00,6.867872573499013811e+00,3.256568863214214460e+00
7.989674289894076187e-04,5.670457267490472297e+00,-2.347397950662895028e+00,-1.096768607561696918e+00
7.994587988719349279e-04,5.673944633583640318e+00,-5.412861731249424935e+00,-2.544735203911898225e+00
7.999501687544622371e-04,5.677431999676807450e+00,5.961130165043691420e+00,2.828275554668120861e+00
8.004415386369895464e-04,5.680919365769975471e+00,1.546940185389854783e+00,7.428909692829703815e-01
8.009329085195168556e-04,5.684406731863142603e+00,-7.069106778756413689e+00,-3.327187794887731087e+00
8.014242784020441648e-04,5.687894097956310624e+00,3.106897909042071859e+00,1.479983203541918257e+00
8.019156482845714740e-04,5.691381464049477756e+00,5.114662645770419402e+00,2.428286663523754996e+00
8.024070181670987833e-04,5.694868830142645777e+00,-6.534110627586684927e+00,-3.074515196822455110e+00
8.028983880496260925e-04,5.698356196235812909e+00,-8.654529200482490303e-01,-3.965294664582972306e-01
8.033897579321534017e-04,5.701843562328980042e+00,7.199534072559792719e+00,3.413214271826797486e+00
8.038811278146807109e-04,5.705330928422148062e+00,-3.884264610686560815e+00,-1.822784253073532312e+00
8.043724976972080202e-04,5.708818294515315195e+00,-4.732702429335034822e+00,-2.223421939528666513e+00
8.048638675797353294e-04,5.712305660608483215e+00,7.069943340929185638e+00,3.352048754425222654e+00
8.053552374622626386e-04,5.715793026701650348e+00,1.237203941584377187e-01,7.054841447538517940e-02
8.058466073447899478e-04,5.719280392794818368e+00,-7.252306737787620250e+00,-3.413720938335330857e+00
8.063379772273172571e-04,5.722767758887985501e+00,4.671501880422447073e+00,2.219079214143070189e+00
8.068293471098445663e-04,5.726255124981153521e+00,4.265591290482838360e+00,2.027161122145505701e+00
8.073207169923718755e-04,5.729742491074320654e+00,-7.559333584075559997e+00,-3.558817933713587678e+00
8.078120868748991847e-04,5.733229857167488674e+00,6.737855887629806695e-01,3.305980897666447316e-01
8.083034567574264940e-04,5.736717223260655807e+00,7.221222436092347152e+00,3.423427885665596193e+00
8.087948266399538032e-04,5.740204589353823827e+00,-5.459706139771199673e+00,-2.567019747781825956e+00
8.092861965224811124e-04,5.743691955446990960e+00,-3.712661661580092698e+00,-1.741553827963301160e+00
8.097775664050084216e-04,5.747179321540158980e+00,7.993076393400393442e+00,3.788102201777341804e+00
8.102689362875357309e-04,5.750666687633326113e+00,-1.521387867333925392e+00,-7.066085166850246679e-01
8.107603061700630401e-04,5.754154053726494134e+00,-7.100434704942394148e+00,-3.341963078706360335e+00
8.112516760525903493e-04,5.757641419819661266e+00,6.239519210693973861e+00,2.959785764716539092e+00
8.117430459351176585e-04,5.761128785912829287e+00,3.074439993862313258e+00,1.464440690753775698e+00
8.122344158176449678e-04,5.764616152005996419e+00,-8.361763078121718706e+00,-3.937872755307253669e+00
8.127257857001722770e-04,5.768103518099164440e+00,2.412595911904265478e+00,1.151994338286846720e+00
8.132171555826995862e-04,5.771590884192331572e+00,6.884960535983026375e+00,3.264543671740497643e+00
8.137085254652268954e-04,5.775078250285499593e+00,-7.000797049711906084e+00,-3.295022256919400760e+00
8.141998953477542047e-04,5.778565616378666725e+00,-2.352316000788460926e+00,-1.098925017609187371e+00
8.146912652302815139e-04,5.782052982471834746e+00,8.656291192428490433e+00,4.101372617311493940e+00
8.151826351128088231e-04,5.785540348565001878e+00,-3.339713908163432166e+00,-1.565586626914861945e+00
8.156740049953361323e-04,5.789027714658169899e+00,-6.570392318479932214e+00,-3.091561817763020414e+00
8.161653748778634416e-04,5.792515080751337031e+00,7.733085970639599793e+00,3.665311013820577557e+00
8.166567447603907508e-04,5.796002446844504163e+00,1.548999617468976631e+00,7.438015111112390443e-01
8.171481146429180600e-04,5.799489812937672184e+00,-8.867585612943017281e+00,-4.176807942766519233e+00
8.176394845254453692e-04,5.802977179030839316e+00,4.294257147537024366e+00,2.040873895181356090e+00
8.181308544079726785e-04,5.806464545124007337e+00,6.153404034271463985e+00,2.918931616600527690e+00
8.186222242904999877e-04,5.809951911217174469e+00,-8.425315268421698534e+00,-3.967947711821732781e+00
8.191135941730272969e-04,5.813439277310342490e+00,-6.681734623032298259e-01,-3.033430048196239515e-01
8.196049640555546061e-04,5.816926643403509622e+00,8.987120784703961363e+00,4.257613600492071271e+00
8.200963339380819154e-04,5.820414009496677643e+00,-5.266586278380927411e+00,-2.475844468801911447e+00
8.205877038206092246e-04,5.823901375589844776e+00,-5.631459123907603725e+00,-2.648003605422561080e+00
8.210790737031365338e-04,5.827388741683012796e+00,9.066297040978348321e+00,4.295088013204079402e+00
8.215704435856638430e-04,5.830876107776179929e+00,-2.850697416156020569e-01,-1.226169652738544613e-01
8.220618134681911523e-04,5.834363473869347949e+00,-9.006652617254935933e+00,-4.242479787943111091e+00
8.225531833507184615e-04,5.837850839962515082e+00,6.246350342975631520e+00,2.963015916911352576e+00
8.230445532332457707e-04,5.841338206055683102e+00,5.003309033861306432e+00,2.375591921225215231e+00
8.235359231157730799e-04,5.844825572148850235e+00,-9.644442105766216855e+00,-4.543855624208770649e+00
8.240272929983003891e-04,5.848312938242018255e+00,1.304596846472017013e+00,6.285774914452981754e-01
8.245186628808276984e-04,5.851800304335185388e+00,8.918749476580700275e+00,4.225281647363313908e+00
8.250100327633550076e-04,5.855287670428353408e+00,-7.222148792672768991e+00,-3.399632006453014554e+00
8.255014026458823168e-04,5.858775036521520541e+00,-4.268691045950109952e+00,-2.004216568482140914e+00
8.259927725284096260e-04,5.862262402614688561e+00,1.014828119773135739e+01,4.806179458424363560e+00
8.264841424109369353e-04,5.865749768707855694e+00,-2.382822311781035651e+00,-1.113610641725092165e+00
8.269755122934642445e-04,5.869237134801023714e+00,-8.716530638303581213e+00,-4.105423873269320012e+00
8.274668821759915537e-04,5.872724500894190847e+00,8.182003296194615416e+00,3.877376530147873979e+00
8.279582520585188629e-04,5.876211866987358867e+00,3.428814151680771971e+00,1.631780732034158632e+00
8.284496219410461722e-04,5.879699233080526000e+00,-1.056620090114836330e+01,-4.979258852520512590e+00
8.289409918235734814e-04,5.883186599173693132e+00,3.511105000731362225e+00,1.670930911241544692e+00
8.294323617061007906e-04,5.886673965266861153e+00,8.394199820862141337e+00,3.977453788660181289e+00
8.299237315886280998e-04,5.890161331360028285e+00,-9.113050169167976833e+00,-4.292889116140884198e+00
8.304151014711554091e-04,5.893648697453196306e+00,-2.486041532311876523e+00,-1.162113327833885101e+00
8.309064713536827183e-04,5.897136063546363438e+00,1.088698362926552932e+01,5.155083495966611196e+00
8.313978412362100275e-04,5.900623429639531459e+00,-4.679364695908283522e+00,-2.198496603157304108e+00
8.318892111187373367e-04,5.904110795732698591e+00,-7.946782758214375519e+00,-3.741761486982575491e+00
8.323805810012646460e-04,5.907598161825866612e+00,1.000204215314767708e+01,4.737149559987130942e+00
8.328719508837919552e-04,5.911085527919033744e+00,1.444356424385770943e+00,6.943188235765176408e-01
8.333633207663192644e-04,5.914572894012201765e+00,-1.109956193441774275e+01,-5.231204514356427637e+00
8.338546906488465736e-04,5.918060260105368897e+00,5.876508604980109851e+00,2.788296093024547062e+00
8.343460605313738829e-04,5.921547626198536918e+00,7.370657054007942577e+00,3.493871175299908316e+00
8.348374304139011921e-04,5.925034992291704050e+00,-1.083506946469007204e+01,-5.106357562198034827e+00
8.353288002964285013e-04,5.928522358384872071e+00,-3.090206028248838610e-01,-1.336747310381604104e-01
8.358201701789558105e-04,5.932009724478039203e+00,1.119357411089077914e+01,5.299907395678783217e+00
8.363115400614831198e-04,5.935497090571207224e+00,-7.090081026858115365e+00,-3.337286052147103277e+00
8.368029099440104290e-04,5.938984456664374356e+00,-6.663284664123278134e+00,-3.135428583470689645e+00
8.372942798265377382e-04,5.942471822757542377e+00,1.159808851975865451e+01,5.491046218144123969e+00
8.377856497090650474e-04,5.945959188850709509e+00,-9.129864190814798164e-01,-4.193407744635249124e-01
8.382770195915923567e-04,5.949446554943877530e+00,-1.115912987001213708e+01,-5.259339472026219653e+00
8.387683894741196659e-04,5.952933921037044662e+00,8.306725842459513842e+00,3.936316520469130609e+00
8.392597593566469751e-04,5.956421287130212683e+00,5.823732876955293847e+00,2.763118502724770664e+00
8.397511292391742843e-04,5.959908653223379815e+00,-1.227667093399045939e+01,-5.787303682434792762e+00
8.402424991217015936e-04,5.963396019316547836e+00,2.213335959727775304e+00,1.057880815015600717e+00
8.407338690042289028e-04,5.966883385409714968e+00,1.098737260267440519e+01,5.202419164511372429e+00
8.412252388867562120e-04,5.970370751502882989e+00,-9.511872960336823724e+00,-4.481380279366767638e+00
8.417166087692835212e-04,5.973858117596050121e+00,-4.852392065189267356e+00,-2.279992784081676049e+00
8.422079786518108305e-04,5.977345483689217254e+00,1.285656101213833580e+01,6.085509948532649815e+00
8.426993485343381397e-04,5.980832849782385274e+00,-3.581940581042953653e+00,-1.680105644603652415e+00
8.431907184168654489e-04,5.984320215875552407e+00,-1.067025045541949879e+01,-5.028308379588274590e+00
8.436820882993927581e-04,5.987807581968720427e+00,1.069023500196384191e+01,5.062273680769710182e+00
8.441734581819200674e-04,5.991294948061887560e+00,3.751475499744056918e+00,1.784129609564025998e+00
8.446648280644473766e-04,5.994782314155055580e+00,-1.332345177257636237e+01,-6.281843105561058849e+00
8.451561979469746858e-04,5.998269680248222713e+00,5.007357519698754089e+00,2.377693467691225138e+00
8.456475678295019950e-04,6.001757046341390733e+00,1.020108344307067938e+01,4.830923979076210628e+00
8.461389377120293043e-04,6.005244412434557866e+00,-1.182552717703992329e+01,-5.574274797975750317e+00
8.466303075945566135e-04,6.008731778527725886e+00,-2.524713920751960217e+00,-1.180314085178141958e+00
8.471216774770839227e-04,6.012219144620893019e+00,1.366356320603829033e+01,6.466741999162763932e+00
8.476130473596112319e-04,6.015706510714061039e+00,-6.476420118780730206e+00,-3.047466203786655115e+00
8.481044172421385412e-04,6.019193876807228172e+00,-9.574336157302603567e+00,-4.510655078971200993e+00
8.485957871246658504e-04,6.022681242900396192e+00,1.290100008461672587e+01,6.106502467024252923e+00
8.490871570071931596e-04,6.026168608993563325e+00,1.177832235086013313e+00,5.682827821930871437e-01
8.495785268897204688e-04,6.029655975086731345e+00,-1.386343417822567403e+01,-6.536857629896182686e+00
8.500698967722477781e-04,6.033143341179898478e+00,7.974683100517005130e+00,3.779527332252467176e+00
8.505612666547750873e-04,6.036630707273066498e+00,8.786177737119608366e+00,4.162573838875232468e+00
8.510526365373023965e-04,6.040118073366233631e+00,-1.389920006917144235e+01,-6.553831407636618422e+00
8.515440064198297057e-04,6.043605439459401651e+00,2.817812474777285914e-01,1.453948190849502220e-01
8.520353763023570150e-04,6.047092805552568784e+00,1.391051604384016116e+01,6.583233334315156782e+00
8.525267461848843242e-04,6.050580171645736804e+00,-9.486092921536766198e+00,-4.469303178587924918e+00
8.530181160674116334e-04,6.054067537738903937e+00,-7.834239411595696367e+00,-3.688604580851812642e+00
8.535094859499389426e-04,6.057554903832071957e+00,1.480254103373685837e+01,7.004841199133231555e+00
8.540008558324662519e-04,6.061042269925239090e+00,-1.844632122374026295e+00,-8.594111217511262169e-01
8.544922257149935611e-04,6.064529636018407110e+00,-1.379298242070398572e+01,-6.503480132502328814e+00
8.549835955975208703e-04,6.068017002111574243e+00,1.099347047483279738e+01,5.205516055343977655e+00
8.554749654800481795e-04,6.071504368204741375e+00,6.718156567269893742e+00,3.185475333818423849e+00
8.559663353625754888e-04,6.074991734297909396e+00,-1.559309694913156363e+01,-7.354122553464009115e+00
8.564577052451027980e-04,6.078479100391076528e+00,3.499493493968923730e+00,1.665388415812516953e+00
8.569490751276301072e-04,6.081966466484244549e+00,1.350033760083661605e+01,6.389497396832048537e+00
8.574404450101574164e-04,6.085453832577411681e+00,-1.247822456126757373e+01,-5.882608390565245315e+00
8.579318148926847257e-04,6.088941198670579702e+00,-5.439310575365784217e+00,-2.557108575458977739e+00
8.584231847752120349e-04,6.092428564763746834e+00,1.625319914521607245e+01,7.690078508751014397e+00
8.589145546577393441e-04,6.095915930856914855e+00,-5.233009090174132183e+00,-2.460201169215846306e+00
8.594059245402666533e-04,6.099403296950081987e+00,-1.302323134517895653e+01,-6.139988767122659397e+00
8.598972944227939626e-04,6.102890663043250008e+00,1.392088492278246292e+01,6.588273631796255358e+00
8.603886643053212718e-04,6.106378029136417140e+00,4.001352870235130865e+00,1.902065104190340250e+00
8.608800341878485810e-04,6.109865395229585161e+00,-1.676525530098270167e+01,-7.907655068229082929e+00
8.613714040703758902e-04,6.113352761322752293e+00,7.030108640258923458e+00,3.333401467420785025e+00
8.618627739529031995e-04,6.116840127415920314e+00,1.235406121615413610e+01,5.848026210456193752e+00
8.623541438354305087e-04,6.120327493509087446e+00,-1.530086756669888359e+01,-7.216067766304931297e+00
8.628455137179578179e-04,6.123814859602255467e+00,-2.409919109271491777e+00,-1.126207439443781766e+00
8.633368836004851271e-04,6.127302225695422599e+00,1.711237756560308299e+01,8.095718134190818205e+00
8.638282534830124364e-04,6.130789591788590620e+00,-8.873651279347967602e+00,-4.180076690148755603e+00
8.643196233655397456e-04,6.134276957881757752e+00,-1.148677795556660186e+01,-5.414024935336481548e+00
8.648109932480670548e-04,6.137764323974925773e+00,1.659705245785329453e+01,7.852646374060803680e+00
8.653023631305943640e-04,6.141251690068092906e+00,6.731129220864460194e-01,3.299524594753049378e-01
8.657937330131216733e-04,6.144739056161260926e+00,-1.727823227425160724e+01,-8.149932110205881486e+00
8.662851028956489825e-04,6.148226422254428059e+00,1.074488706607255750e+01,5.088070604267489472e+00
8.667764727781762917e-04,6.151713788347596079e+00,1.041748041180341033e+01,4.932916400701003568e+00
8.672678426607036009e-04,6.155201154440763212e+00,-1.778758650524395080e+01,-8.390901614085024107e+00
8.677592125432309102e-04,6.158688520533931232e+00,1.198825766541173010e+00,5.785823020268949790e-01
8.682505824257582194e-04,6.162175886627098365e+00,1.724768920168732222e+01,8.159766583558067055e+00
8.687419523082855286e-04,6.165663252720265497e+00,-1.262315702787014260e+01,-5.951086933075629304e+00
8.692333221908128378e-04,6.169150618813433518e+00,-9.144213379634578587e+00,-4.307249887874270655e+00
8.697246920733401471e-04,6.172637984906600650e+00,1.885049835831362941e+01,8.917043821997005182e+00
8.702160619558674563e-04,6.176125350999768671e+00,-3.193081345832117890e+00,-1.496664699088755768e+00
8.707074318383947655e-04,6.179612717092935803e+00,-1.700668072527358277e+01,-8.021845975744390955e+00
8.711988017209220747e-04,6.183100083186103824e+00,1.448641619895010990e+01,6.855419338982009947e+00
8.716901716034493840e-04,6.186587449279270956e+00,7.667545939580449499e+00,3.633913587002194134e+00
8.721815414859766932e-04,6.190074815372438977e+00,-1.976354401440731579e+01,-9.324049312714727478e+00
8.726729113685040024e-04,6.193562181465606109e+00,5.294636262339821542e+00,2.513659011300356738e+00
8.731642812510313116e-04,6.197049547558774130e+00,1.654285361637481344e+01,7.826813982144244619e+00
8.736556511335586209e-04,6.200536913651941262e+00,-1.631099249134243223e+01,-7.693326413416727405e+00
8.741470210160859301e-04,6.204024279745109283e+00,-5.990339864998617259e+00,-2.817617305020629459e+00
8.746383908986132393e-04,6.207511645838276415e+00,2.050486658133267781e+01,9.698265187925940722e+00
8.751297607811405485e-04,6.210999011931444436e+00,-7.485878366645238202e+00,-3.524621271339313466e+00
8.756211306636678578e-04,6.214486378024611568e+00,-1.584543071057065333e+01,-7.473057041227420427e+00
8.761125005461951670e-04,6.217973744117779589e+00,1.807216222744399658e+01,8.549555703049875888e+00
8.766038704287224762e-04,6.221461110210946721e+00,4.118288213908520845e+00,1.957441854262436109e+00
8.770952403112497854e-04,6.224948476304114742e+00,-2.105288260082343754e+01,-9.933062928068395081e+00
8.775866101937770947e-04,6.228435842397281874e+00,9.747030561077060895e+00,4.616729921206975007e+00
8.780779800763044039e-04,6.231923208490449895e+00,1.490586495669452916e+01,7.053134721241477223e+00
8.785693499588317131e-04,6.235410574583617027e+00,-1.974395920828688133e+01,-9.315233335694699690e+00
8.790607198413590223e-04,6.238897940676785048e+00,-2.059640321637090210e+00,-9.607431337723904008e-01
8.795520897238863316e-04,6.242385306769952180e+00,2.138697285426830774e+01,1.011513593177269144e+01
8.800434596064136408e-04,6.245872672863120201e+00,-1.205582317610429754e+01,-5.683119300459665624e+00
8.805348294889409500e-04,6.249360038956287333e+00,-1.371769908134696436e+01,-6.467670764747957435e+00
8.810261993714682592e-04,6.252847405049455354e+00,2.129980214646928971e+01,1.007418602858781043e+01
8.815175692539955685e-04,6.256334771142622486e+00,-1.743042593031632892e-01,-7.066272606695250813e-02
8.820089391365228777e-04,6.259822137235789619e+00,-2.148739094993719334e+01,-1.013860952821449501e+01
8.825003090190501869e-04,6.263309503328957639e+00,1.438799263538147954e+01,6.808869865190324333e+00
8.829916789015774961e-04,6.266796869422124772e+00,1.227720785742894805e+01,5.811367827704025046e+00
8.834830487841048054e-04,6.270284235515292792e+00,-2.271235952570989980e+01,-1.071715396945572252e+01
8.839744186666321146e-04,6.273771601608459925e+00,2.569517094746364805e+00,1.226414758598759924e+00
8.844657885491594238e-04,6.277258967701627945e+00,2.133597003182438812e+01,1.009116310142763240e+01
8.849571584316867330e-04,6.280746333794795078e+00,-1.671702299838334227e+01,-7.885123427068556623e+00
8.854485283142140423e-04,6.284233699887963098e+00,-1.058323464727079966e+01,-4.987247903633384993e+00
8.859398981967413515e-04,6.287721065981130231e+00,2.395423420269209203e+01,1.132769024666494317e+01
8.864312680792686607e-04,6.291208432074298251e+00,-5.108798755293385341e+00,-2.401909945542055169e+00
8.869226379617959699e-04,6.294695798167465384e+00,-2.091604449649658193e+01,-9.868539996143560700e+00
8.874140078443232792e-04,6.298183164260633404e+00,1.901471095096154329e+01,8.994822469595284531e+00
8.879053777268505884e-04,6.301670530353800537e+00,8.637799390049408998e+00,4.092454717357767890e+00
8.883967476093778976e-04,6.305157896446968557e+00,-2.499788342889874571e+01,-1.179658735080180776e+01
8.888881174919052068e-04,6.308645262540135690e+00,7.772160124135318426e+00,3.683984808451779003e+00
8.893794873744325161e-04,6.312132628633303710e+00,2.021316759964983589e+01,9.560299598783636554e+00
8.898708572569598253e-04,6.315619994726470843e+00,-2.125097182128992301e+01,-1.002731409747367763e+01
8.903622271394871345e-04,6.319107360819638863e+00,-6.445893431382728522e+00,-3.032934883254425174e+00
8.908535970220144437e-04,6.322594726912805996e+00,2.581635157752985776e+01,1.220741959508920615e+01
8.913449669045417530e-04,6.326082093005974016e+00,-1.053645043856248265e+01,-4.965516186446947700e+00
8.918363367870690622e-04,6.329569459099141149e+00,-1.921504067708353602e+01,-9.064516634107221194e+00
8.923277066695963714e-04,6.333056825192309169e+00,2.339446934133584932e+01,1.106392862718638526e+01
8.928190765521236806e-04,6.336544191285476302e+00,4.016041354395415652e+00,1.908940221609425336e+00
8.933104464346509899e-04,6.340031557378644322e+00,-2.638322943491552053e+01,-1.245138175509330836e+01
8.938018163171782991e-04,6.343518923471811455e+00,1.337581636095885074e+01,6.330672971866519561e+00
8.942931861997056083e-04,6.347006289564979475e+00,1.791222993171051314e+01,8.473080257833345286e+00
8.947845560822329175e-04,6.350493655658146608e+00,-2.541249024855279970e+01,-1.199297641365305367e+01
8.952759259647602268e-04,6.353981021751313740e+00,-1.360047106062574507e+00,-6.299328972773472479e-01
8.957672958472875360e-04,6.357468387844481761e+00,2.667341784411877370e+01,1.261266454253064495e+01
8.962586657298148452e-04,6.360955753937648893e+00,-1.626141150956104298e+01,-7.669758846600927882e+00
8.967500356123421544e-04,6.364443120030816914e+00,-1.629808313194992309e+01,-7.686685630859315665e+00
8.972414054948694637e-04,6.367930486123984046e+00,2.727164581921697106e+01,1.289495320627285935e+01
8.977327753773967729e-04,6.371417852217152067e+00,-1.506498297757184801e+00,-7.004020489154219042e-01
8.982241452599240821e-04,6.374905218310319199e+00,-2.666311335240922631e+01,-1.258374188622924805e+01
8.987155151424513913e-04,6.378392584403487220e+00,1.916193638983713754e+01,9.064160280373151579e+00
8.992068850249787006e-04,6.381879950496654352e+00,1.436942080622553419e+01,6.799881423692877291e+00
8.996982549075060098e-04,6.385367316589822373e+00,-2.893781854563167144e+01,-1.365776102146675441e+01
9.001896247900333190e-04,6.388854682682989505e+00,4.564533224169590397e+00,2.169060083342589706e+00
9.006809946725606282e-04,6.392342048776157526e+00,2.633059485914165521e+01,1.245044564312944857e+01
9.011723645550879375e-04,6.395829414869324658e+00,-2.204342817948513300e+01,-1.040163376406463414e+01
9.016637344376152467e-04,6.399316780962492679e+00,-1.212641717422775400e+01,-5.716494905620127298e+00
9.021551043201425559e-04,6.402804147055659811e+00,3.037693108377325757e+01,1.436152570486636648e+01
9.026464742026698651e-04,6.406291513148827832e+00,-7.791091157998600636e+00,-3.669074212840222060e+00
9.031378440851971744e-04,6.409778879241994964e+00,-2.565622831430866313e+01,-1.210750866325101782e+01
9.036292139677244836e-04,6.413266245335162985e+00,2.486988136928754045e+01,1.176108621731110304e+01
9.041205838502517928e-04,6.416753611428330117e+00,9.573247302437891904e+00,4.534425490768693834e+00
9.046119537327791020e-04,6.420240977521498138e+00,-3.155495401440191472e+01,-1.489415770851408638e+01
9.051033236153064113e-04,6.423728343614665270e+00,1.115969953951339733e+01,5.284063482593872152e+00
9.055946934978337205e-04,6.427215709707833291e+00,2.462326479385237121e+01,1.164321002305245401e+01
9.060860633803610297e-04,6.430703075801000423e+00,-2.760312004028499189e+01,-1.302831377235084176e+01
9.065774332628883389e-04,6.434190441894168444e+00,-6.717914818853241599e+00,-3.161385793639404085e+00
9.070688031454156482e-04,6.437677807987335576e+00,3.243873289146830530e+01,1.533593564246139351e+01
9.075601730279429574e-04,6.441165174080503597e+00,-1.464003065224440547e+01,-6.903848375109340907e+00
9.080515429104702666e-04,6.444652540173670729e+00,-2.321784726680448330e+01,-1.095515368609627416e+01
9.085429127929975758e-04,6.448139906266837862e+00,3.020348934579925526e+01,1.428051484008102534e+01
9.090342826755248851e-04,6.451627272360005882e+00,3.572802638258494312e+00,1.699270516645491114e+00
9.095256525580521943e-04,6.455114638453173015e+00,-3.299610514305135212e+01,-1.557554412426422630e+01
9.100170224405795035e-04,6.458602004546341036e+00,1.819833083587120370e+01,8.608599486366095732e+00
9.105083923231068127e-04,6.462089370639508168e+00,2.142978981677349282e+01,1.013455306811371770e+01
9.109997622056341220e-04,6.465576736732676189e+00,-3.262967188415777287e+01,-1.540227626094770130e+01
9.114911320881614312e-04,6.469064102825843321e+00,-1.540283512071138894e-01,-5.989886280140466202e-02
9.119825019706887404e-04,6.472551468919011342e+00,3.319749936316625849e+01,1.569479036569339314e+01
9.124738718532160496e-04,6.476038835012178474e+00,-2.179620758408391623e+01,-1.028433606030314706e+01
9.129652417357433589e-04,6.479526201105346495e+00,-1.925177082116609029e+01,-9.081993834425958312e+00
9.134566116182706681e-04,6.483013567198513627e+00,3.483924297162772632e+01,1.646960273050835610e+01
9.139479815007979773e-04,6.486500933291681648e+00,-3.520657348677929122e+00,-1.652284371964416465e+00
9.144393513833252865e-04,6.489988299384848780e+00,-3.302270960718846027e+01,-1.558814542053377750e+01
9.149307212658525958e-04,6.493475665478016801e+00,2.537892206874835210e+01,1.200105800890477070e+01
9.154220911483799050e-04,6.496963031571183933e+00,1.666175506232772818e+01,7.882813701254157479e+00
9.159134610309072142e-04,6.500450397664351954e+00,-3.681076663130167503e+01,-1.737666351359249006e+01
9.164048309134345234e-04,6.503937763757519086e+00,7.413738710464173209e+00,3.515307303814140027e+00
9.168962007959618327e-04,6.507425129850687107e+00,3.246224870270526708e+01,1.534698326570152460e+01
9.173875706784891419e-04,6.510912495943854239e+00,-2.882893298582473562e+01,-1.360728212195138553e+01
9.178789405610164511e-04,6.514399862037022260e+00,-1.348820047185727589e+01,-6.359978468054062972e+00
9.183703104435437603e-04,6.517887228130189392e+00,3.883015575878226855e+01,1.835448160516183691e+01
9.188616803260710696e-04,6.521374594223357413e+00,-1.094539291845628526e+01,-5.159402462091058794e+00
9.193530502085983788e-04,6.524861960316524545e+00,-3.064640378068770588e+01,-1.446468925915434056e+01
9.198444200911256880e-04,6.528349326409692566e+00,3.332665330579871465e+01,1.575636872052049853e+01
9.203357899736529972e-04,6.531836692502859698e+00,1.142703725556734184e+01,5.410450067163182553e+00
9.208271598561803065e-04,6.535324058596027719e+00,-3.862703398526832643e+01,-1.823456787372975896e+01
9.213185297387076157e-04,6.538811424689194851e+00,1.691470947317263551e+01,8.003022838579312292e+00
9.218098996212349249e-04,6.542298790782361984e+00,3.104365479053441845e+01,1.467611708080475807e+01
9.223012695037622341e-04,6.545786156875530004e+00,-3.465658027527788931e+01,-1.636044823689719863e+01
9.227926393862895434e-04,6.549273522968697137e+00,-5.643494833682321854e+00,-2.653744328126631302e+00
9.232840092688168526e-04,6.552760889061865157e+00,4.166215665360428488e+01,1.969319117927116736e+01
9.237753791513441618e-04,6.556248255155032290e+00,-1.917532073958372507e+01,-9.045892365268294100e+00
9.242667490338714710e-04,6.559735621248200310e+00,-2.699490945422809318e+01,-1.273855796207440250e+01
9.247581189163987803e-04,6.563222987341367443e+00,3.986777350930083230e+01,1.884677239533441195e+01
9.252494887989260895e-04,6.566710353434535463e+00,3.621985128957206257e+00,1.723152024843929375e+00
9.257408586814533987e-04,6.570197719527702596e+00,-4.014937595463246112e+01,-1.895415025928656405e+01
9.262322285639807079e-04,6.573685085620870616e+00,2.562972885649696764e+01,1.211949072594786969e+01
9.267235984465080172e-04,6.577172451714037749e+00,2.656499046625768301e+01,1.256040979050965944e+01
9.272149683290353264e-04,6.580659817807205769e+00,-4.076036371251751689e+01,-1.924295836941047355e+01
9.277063382115626356e-04,6.584147183900372902e+00,2.793702561492410474e+00,1.333283023053084548e+00
9.281977080940899448e-04,6.587634549993540922e+00,4.223497106103809529e+01,1.996496840724924482e+01
9.286890779766172541e-04,6.591121916086708055e+00,-2.805749632641516200e+01,-1.324092475980205563e+01
9.291804478591445633e-04,6.594609282179876075e+00,-2.159088701356124318e+01,-1.018551118718708182e+01
9.296718177416718725e-04,6.598096648273043208e+00,4.542615236082158958e+01,2.147193443752072994e+01
9.301631876241991817e-04,6.601584014366211228e+00,-5.438027227400532126e+00,-2.557440147003312347e+00
9.306545575067264910e-04,6.605071380459378361e+00,-3.974977949141859312e+01,-1.876553461049007865e+01
9.311459273892538002e-04,6.608558746552546381e+00,3.454461295663293185e+01,1.633122960264176982e+01
9.316372972717811094e-04,6.612046112645713514e+00,2.021487559145936075e+01,9.561679865385194432e+00
9.321286671543084186e-04,6.615533478738881534e+00,-4.566493031134262992e+01,-2.155829188105285255e+01
9.326200370368357279e-04,6.619020844832048667e+00,1.242756717199479510e+01,5.885515845229328136e+00
9.331114069193630371e-04,6.622508210925216687e+00,4.081647509827209319e+01,1.929529195284074206e+01
9.336027768018903463e-04,6.625995577018383820e+00,-3.688146660278181344e+01,-1.740949188019381211e+01
9.340941466844176555e-04,6.629482943111551840e+00,-1.428799855482931491e+01,-6.736271867698526705e+00
9.345855165669449648e-04,6.632970309204718973e+00,4.957827939985162402e+01,2.343261985573423090e+01
9.350768864494722740e-04,6.636457675297886105e+00,-1.556887561573948631e+01,-7.343272018795090617e+00
9.355682563319995832e-04,6.639945041391054126e+00,-3.725656672726765350e+01,-1.758686378966856978e+01
9.360596262145268924e-04,6.643432407484221258e+00,4.316011165598885668e+01,2.040246207213880325e+01
9.365509960970542017e-04,6.646919773577389279e+00,1.197122320940152207e+01,5.668845978311271239e+00
9.370423659795815109e-04,6.650407139670556411e+00,-4.896586145129387546e+01,-2.311643907904716855e+01
9.375337358621088201e-04,6.653894505763724432e+00,2.296526173610837418e+01,1.086373123544927211e+01
9.380251057446361293e-04,6.657381871856891564e+00,3.719851424030272824e+01,1.758554938888273966e+01
9.385164756271634386e-04,6.660869237950059585e+00,-4.516781646375989112e+01,-2.132467094680532682e+01
9.390078455096907478e-04,6.664356604043226717e+00,-5.130115124911533542e+00,-2.410623834785582176e+00
9.394992153922180570e-04,6.667843970136394738e+00,5.193048419592420828e+01,2.454382405960943458e+01
9.399905852747453662e-04,6.671331336229561870e+00,-2.641325207494259075e+01,-1.246505901804513883e+01
9.404819551572726755e-04,6.674818702322729891e+00,-3.247468497144294020e+01,-1.532622319148876500e+01
9.409733250397999847e-04,6.678306068415897023e+00,5.099162520066275306e+01,2.410345300128797419e+01
9.414646949223272939e-04,6.681793434509065044e+00,1.939471570237394360e+00,9.307358982994680119e-01
9.419560648048546031e-04,6.685280800602232176e+00,-5.027437987824748689e+01,-2.373441261046956186e+01
9.424474346873819124e-04,6.688768166695400197e+00,3.400700540595826737e+01,1.607905396221578087e+01
9.429388045699092216e-04,6.692255532788567329e+00,3.122581518432821213e+01,1.476302706631734907e+01
9.434301744524365308e-04,6.695742898881735350e+00,-5.241523059544090302e+01,-2.474868934762228889e+01
9.439215443349638400e-04,6.699230264974902482e+00,5.720369883211219530e+00,2.715511122175756853e+00
9.444129142174911493e-04,6.702717631068070503e+00,5.210416353810296641e+01,2.462695141600460147e+01
9.449042841000184585e-04,6.706204997161237635e+00,-3.753412414339820202e+01,-1.771675646966804152e+01
9.453956539825457677e-04,6.709692363254405656e+00,-2.529707934974415195e+01,-1.193390438725145941e+01
9.458870238650730769e-04,6.713179729347572788e+00,5.752384417200931921e+01,2.718990036750659556e+01
9.463783937476003862e-04,6.716667095440740809e+00,-9.659625911948246824e+00,-4.548821862088679779e+00
9.468697636301276954e-04,6.720154461533907941e+00,-4.922812869392268453e+01,-2.324087343344453416e+01
9.473611335126550046e-04,6.723641827627075074e+00,4.507943684189331179e+01,2.130856803909331632e+01
9.478525033951823138e-04,6.727129193720243094e+00,2.284220378115898598e+01,1.080207513029279198e+01
9.483438732777096231e-04,6.730616559813410227e+00,-5.810105548895779748e+01,-2.743402260034699225e+01
9.488352431602369323e-04,6.734103925906578247e+00,1.798306040031177133e+01,8.509746227963603360e+00
9.493266130427642415e-04,6.737591291999745380e+00,4.976101995102681030e+01,2.352170164166534505e+01
9.498179829252915507e-04,6.741078658092913400e+00,-4.842167017433246201e+01,-2.285833872271325617e+01
9.503093528078188600e-04,6.744566024186080533e+00,-1.572041480734715435e+01,-7.409071421750965669e+00
9.508007226903461692e-04,6.748053390279248553e+00,6.223297238783777630e+01,2.941406633583576991e+01
9.512920925728734784e-04,6.751540756372415686e+00,-2.248667701500563965e+01,-1.060923297845758384e+01
9.517834624554007876e-04,6.755028122465583706e+00,-4.552136748177224490e+01,-2.149071557526509935e+01
9.522748323379280969e-04,6.758515488558750839e+00,5.563753391094152789e+01,2.629557013143347888e+01
9.527662022204554061e-04,6.762002854651918859e+00,1.210043199957944893e+01,5.728101457771646920e+00
9.532575721029827153e-04,6.765490220745085992e+00,-6.170554754763122673e+01,-2.913517143856893199e+01
9.537489419855100245e-04,6.768977586838254012e+00,3.126121686779015363e+01,1.478416094968233097e+01
9.542403118680373338e-04,6.772464952931421145e+00,4.463550490597924636e+01,2.110191746890143349e+01
9.547316817505646430e-04,6.775952319024589166e+00,-5.849915512431624620e+01,-2.761795288388628933e+01
9.552230516330919522e-04,6.779439685117756298e+00,-3.857638306795958982e+00,-1.805281702925173093e+00
9.557144215156192614e-04,6.782927051210924319e+00,6.460865813429450100e+01,3.053514984360546691e+01
9.562057913981465707e-04,6.786414417304091451e+00,-3.608916122102300506e+01,-1.703611613574328487e+01
9.566971612806738799e-04,6.789901783397259472e+00,-3.893513410936205332e+01,-1.837987597248506688e+01
9.571885311632011891e-04,6.793389149490426604e+00,6.507790140646079635e+01,3.075538074290614077e+01
9.576799010457284983e-04,6.796876515583594625e+00,-8.225900852568202026e-01,-3.753820240950265230e-01
9.581712709282558076e-04,6.800363881676761757e+00,-6.273402250690412529e+01,-2.961889949418164747e+01
9.586626408107831168e-04,6.803851247769929778e+00,4.504800024177401951e+01,2.129872464189493542e+01
9.591540106933104260e-04,6.807338613863096910e+00,3.656097856415919978e+01,1.728842334559865890e+01
9.596453805758377352e-04,6.810825979956264931e+00,-6.714225059873422197e+01,-3.170079007443524688e+01
9.601367504583650445e-04,6.814313346049432063e+00,1.004756528604958277e+01,4.762602534912083740e+00
9.606281203408923537e-04,6.817800712142599195e+00,6.417897531319869131e+01,3.033072162273421668e+01
9.611194902234196629e-04,6.821288078235767216e+00,-4.990784983903725447e+01,-2.356479589297769905e+01
9.616108601059469721e-04,6.824775444328934348e+00,-2.936070882825694639e+01,-1.385674629245936273e+01
9.621022299884742814e-04,6.828262810422102369e+00,7.276136649452473648e+01,3.438597402893273625e+01
9.625935998710015906e-04,6.831750176515269501e+00,-1.561449300975682775e+01,-7.361174525598912055e+00
9.630849697535288998e-04,6.835237542608437522e+00,-6.074476985538171903e+01,-2.867701498659633330e+01
9.635763396360562090e-04,6.838724908701604654e+00,5.873457756140101083e+01,2.776548790665448507e+01
9.640677095185835183e-04,6.842212274794772675e+00,2.549214194923172272e+01,1.205977092585521149e+01
9.645590794011108275e-04,6.845699640887939807e+00,-7.370349808167242145e+01,-3.480076528916291068e+01
9.650504492836381367e-04,6.849187006981107828e+00,2.561295094540464845e+01,1.211439743276041980e+01
9.655418191661654459e-04,6.852674373074274961e+00,6.053999358102578299e+01,2.861033537039443786e+01
9.660331890486927552e-04,6.856161739167442981e+00,-6.328799728715438278e+01,-2.988581336686115719e+01
9.665245589312200644e-04,6.859649105260610114e+00,-1.682141949640327994e+01,-7.932467095974409688e+00
9.670159288137473736e-04,6.863136471353778134e+00,7.803932631460816083e+01,3.688064296726275870e+01
9.675072986962746828e-04,6.866623837446945267e+00,-3.182266572466798493e+01,-1.501581170850390379e+01
9.679986685788019921e-04,6.870111203540113287e+00,-5.537924854265548902e+01,-2.614037294248747401e+01
9.684900384613293013e-04,6.873598569633280420e+00,7.162482512229553322e+01,3.385562111063683233e+01
9.689814083438566105e-04,6.877085935726448440e+00,1.152569738298161184e+01,5.461891986276430799e+00
9.694727782263839197e-04,6.880573301819615573e+00,-7.754085740555268558e+01,-3.661424640056921476e+01
9.699641481089112290e-04,6.884060667912783593e+00,4.231583733709172179e+01,2.000345248888277183e+01
9.704555179914385382e-04,6.887548034005950726e+00,5.338617703211221510e+01,2.522972932894276710e+01
9.709468878739658474e-04,6.891035400099118746e+00,-7.549745204155112788e+01,-3.565347803669223481e+01
9.714382577564931566e-04,6.894522766192285879e+00,-1.491540472322672173e+00,-6.897050865690719235e-01
9.719296276390204659e-04,6.898010132285453899e+00,8.028450213379716160e+01,3.794274336498386901e+01
9.724209975215477751e-04,6.901497498378621032e+00,-4.885551749266389265e+01,-2.305998294286399641e+01
9.729123674040750843e-04,6.904984864471789052e+00,-4.639247025037298044e+01,-2.189316022868847256e+01
9.734037372866023935e-04,6.908472230564956185e+00,8.295673103073727361e+01,3.920946500439183069e+01
9.738951071691297028e-04,6.911959596658123317e+00,-5.082938047637057366e+00,-2.384150866039044914e+00
9.743864770516570120e-04,6.915446962751291338e+00,-7.805042914007100308e+01,-3.685566374794376543e+01
9.748778469341843212e-04,6.918934328844458470e+00,5.949780057529960686e+01,2.811877876765584006e+01
9.753692168167116304e-04,6.922421694937626491e+00,4.254045234536960152e+01,2.010503196482100918e+01
9.758605866992389397e-04,6.925909061030793623e+00,-8.575131852595205828e+01,-4.049744510066364001e+01
9.763519565817662489e-04,6.929396427123961644e+00,1.628951061846773030e+01,7.710732557462151249e+00
9.768433264642935581e-04,6.932883793217128776e+00,7.892533978527353611e+01,3.730200185877174590e+01
9.773346963468209758e-04,6.936371159310297685e+00,-6.599082120872611767e+01,-3.115247404384652441e+01
9.778260662293483934e-04,6.939858525403465705e+00,-3.368236550551799269e+01,-1.588681082791927679e+01
9.783174361118758110e-04,6.943345891496633726e+00,9.193027711965703475e+01,4.344966047831158562e+01
9.788088059944032287e-04,6.946833257589802635e+00,-2.390828940876457409e+01,-1.127680434369685258e+01
9.793001758769306463e-04,6.950320623682970655e+00,-7.470223805230574499e+01,-3.527435514616934142e+01
9.797915457594580640e-04,6.953807989776138676e+00,7.637682652208110312e+01,3.609087852847974887e+01
9.802829156419854816e-04,6.957295355869307585e+00,2.798245929842923374e+01,1.322616837484662966e+01
9.807742855245128993e-04,6.960782721962475605e+00,-9.324296459676821769e+01,-4.403738554948861861e+01
9.812656554070403169e-04,6.964270088055644514e+00,3.600902973326790857e+01,1.702592455582457376e+01
9.817570252895677346e-04,6.967757454148812535e+00,7.348285341075592214e+01,3.473172030886470907e+01
9.822483951720951522e-04,6.971244820241980555e+00,-8.239180186150258578e+01,-3.889795979361639411e+01
9.827397650546225698e-04,6.974732186335149464e+00,-1.731649678302788686e+01,-8.152708194877654080e+00
9.832311349371499875e-04,6.978219552428317485e+00,9.774142587214515743e+01,4.619730232867053132e+01
9.837225048196774051e-04,6.981706918521485505e+00,-4.435021561398434642e+01,-2.093156179884213941e+01
9.842138747022048228e-04,6.985194284614654414e+00,-6.707777550064855632e+01,-3.167190520032778522e+01
9.847052445847322404e-04,6.988681650707822435e+00,9.206742780387412495e+01,4.350160671498423426e+01
9.851966144672596581e-04,6.992169016800990455e+00,9.873293029512730357e+00,4.668703215087063541e+00
9.856879843497870757e-04,6.995656382894159364e+00,-9.718079707332265116e+01,-4.590052309804570996e+01
9.861793542323144934e-04,6.999143748987327385e+00,5.698026797521123399e+01,2.692998504274902416e+01
9.866707241148419110e-04,7.002631115080495405e+00,6.360847017099621326e+01,3.006595645642406112e+01
9.871620939973693287e-04,7.006118481173664314e+00,-9.713133023826884482e+01,-4.585909883227691353e+01
9.876534638798967463e-04,7.009605847266832335e+00,2.445615533478192383e+00,1.186910458997157747e+00
9.881448337624241639e-04,7.013093213360000355e+00,9.962144946305397752e+01,4.709068524020241853e+01
9.886362036449515816e-04,7.016580579453169264e+00,-6.563729257018388807e+01,-3.098180558086681913e+01
9.891275735274789992e-04,7.020067945546337285e+00,-5.490772142953807133e+01,-2.591876322595493320e+01
9.896189434100064169e-04,7.023555311639505305e+00,1.056089093605384619e+02,4.989882835867177846e+01


==> data/1D_solutions_over_time/stability_fem_vs_iga_ne256_p3-3_c0-0_rk4_dt1p183576em07_x20.csv <==
time,time_normalized,solid_velocity_cm_per_s,fluid_velocity_cm_per_s
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.183576420669942629e-07,8.400116541305483299e-04,-6.150495714087385222e-140,-3.324190616219397035e-140
2.367152841339885258e-07,1.680023308261096660e-03,-3.623416943666949419e-135,-1.715210170543272519e-135
3.550729262009828019e-07,2.520034962391645098e-03,-2.535373613283408632e-131,-1.197719052799922045e-131
4.734305682679770516e-07,3.360046616522193320e-03,-5.805562846332791038e-128,-2.742522200296397444e-128
5.917882103349713542e-07,4.200058270652741975e-03,-5.824831868232497263e-125,-2.751622936055695357e-125
7.101458524019656038e-07,5.040069924783290196e-03,-2.703698143840717681e-122,-1.277212521477310458e-122
8.285034944689598535e-07,5.880081578913838418e-03,-3.639480674530511716e-120,-1.719260438031431534e-120
9.468611365359541031e-07,6.720093233044386639e-03,1.859246735266841657e-117,8.783037532113310773e-118
1.065218778602948459e-06,7.560104887174935728e-03,9.689559445594314357e-115,4.577308107647601086e-115
1.183576420669942708e-06,8.400116541305483950e-03,1.874152419602025505e-112,8.853402903208062753e-113
1.301934062736936958e-06,9.240128195436032171e-03,1.272708561035911172e-110,6.012185508908194026e-111
1.420291704803931208e-06,1.008013984956658039e-02,-1.392795701376209568e-108,-6.579544122273054610e-109
1.538649346870925457e-06,1.092015150369712861e-02,-3.507873708351727394e-106,-1.657104807913799951e-106
1.657006988937919707e-06,1.176016315782767684e-02,-2.455996755750032021e-104,-1.160199052689122573e-104
1.775364631004913957e-06,1.260017481195822506e-02,2.417862154218118271e-103,1.142219235888762821e-103
1.893722273071908206e-06,1.344018646608877328e-02,1.360879276019104797e-100,6.428740392459421448e-101
2.012079915138902668e-06,1.428019812021932324e-02,6.028269700741722225e-99,2.847718970362501134e-99
2.130437557205896917e-06,1.512020977434987146e-02,-1.843451531879538197e-97,-8.708442470857626695e-98
2.248795199272891167e-06,1.596022142848041794e-02,-2.153346999212453939e-95,-1.017230960541695165e-95
2.367152841339885417e-06,1.680023308261096790e-02,-5.679940290350449124e-95,-2.683012946249315837e-95
2.485510483406879666e-06,1.764024473674151439e-02,4.970092619794083846e-92,2.347852073344355845e-92
2.603868125473873916e-06,1.848025639087206434e-02,1.326707836368164699e-90,6.267278140289535975e-91
2.722225767540868166e-06,1.932026804500261083e-02,-5.882824272287546718e-89,-2.779032189325472865e-89
2.840583409607862415e-06,2.016027969913316079e-02,-3.442076392107729000e-87,-1.626019559321246473e-87
2.958941051674856665e-06,2.100029135326370727e-02,-6.121780111975207271e-88,-2.889821505043532130e-88
3.077298693741850915e-06,2.184030300739425723e-02,3.663402506217265357e-84,1.730577054245723286e-84
3.195656335808845164e-06,2.268031466152480372e-02,6.636412960269734453e-83,3.134996250595404056e-83
3.314013977875839414e-06,2.352032631565535367e-02,-1.714052639669873110e-81,-8.097149830701239758e-82
3.432371619942833664e-06,2.436033796978590016e-02,-6.691066987640874023e-80,-3.160825744130866835e-80
3.550729262009827913e-06,2.520034962391645011e-02,1.201068655830165488e-79,5.674089421300923694e-80
3.669086904076822163e-06,2.604036127804699660e-02,3.325467079472767020e-77,1.570936879655736856e-77
3.787444546143816413e-06,2.688037293217754656e-02,2.637315879691137342e-76,1.245844660737998324e-76
3.905802188210811086e-06,2.772038458630809651e-02,-9.906223060635356309e-75,-4.679669279573133930e-75
4.024159830277805335e-06,2.856039624043864647e-02,-1.539337542102265733e-73,-7.271733721693788214e-74
4.142517472344799585e-06,2.940040789456919296e-02,1.856787398661053767e-72,8.771437919752983164e-73
4.260875114411793835e-06,3.024041954869974291e-02,4.795014639019826236e-71,2.265139312949607219e-71
4.379232756478788084e-06,3.108043120283028940e-02,-2.052913495193414434e-70,-9.698020630765664627e-71
4.497590398545782334e-06,3.192044285696083589e-02,-1.026080674209326127e-68,-4.847156238040284595e-69
4.615948040612776584e-06,3.276045451109138584e-02,6.555453600014438049e-69,3.097048153118775630e-69
4.734305682679770833e-06,3.360046616522193580e-02,1.661316544214408037e-66,7.847986912818152073e-67
4.852663324746765083e-06,3.444047781935247882e-02,2.023276281424619728e-66,9.557453334373940147e-67
4.971020966813759333e-06,3.528048947348302877e-02,-2.153845699751172405e-64,-1.017467884277830653e-64
5.089378608880753582e-06,3.612050112761357873e-02,-4.264291001230076982e-64,-2.014382388336170664e-64
5.207736250947747832e-06,3.696051278174412869e-02,2.319154023688239967e-62,1.095559131309066158e-62
5.326093893014742082e-06,3.780052443587467170e-02,4.454362301771373047e-62,2.104170782262002333e-62
5.444451535081736331e-06,3.864053609000522166e-02,-2.115495400554208087e-60,-9.993515202835534932e-61
5.562809177148730581e-06,3.948054774413577162e-02,-2.589246450422641044e-60,-1.223105472182580338e-60
5.681166819215724831e-06,4.032055939826632157e-02,1.641035211951895292e-58,7.752181021801937789e-59
5.799524461282719080e-06,4.116057105239686459e-02,1.103968022088576531e-59,5.211965422754375864e-60
5.917882103349713330e-06,4.200058270652741454e-02,-1.070955786274678043e-56,-5.059145992734741889e-57
6.036239745416707580e-06,4.284059436065796450e-02,1.509867260720501944e-56,7.132735576251010710e-57
6.154597387483701829e-06,4.368060601478851446e-02,5.735769932924276148e-55,2.709548213995120548e-55
6.272955029550696079e-06,4.452061766891905747e-02,-1.828808728591855735e-54,-8.639303929942231923e-55
6.391312671617690329e-06,4.536062932304960743e-02,-2.407919206908105845e-53,-1.137486534377037730e-53
6.509670313684684578e-06,4.620064097718015739e-02,1.330496544609368988e-52,6.285240894450927906e-53
6.628027955751678828e-06,4.704065263131070734e-02,7.133357223134835830e-52,3.369742389380250575e-52
6.746385597818673078e-06,4.788066428544125036e-02,-6.890464936075449610e-51,-3.255033074342616335e-51
6.864743239885667327e-06,4.872067593957180032e-02,-9.331895171802030376e-51,-4.408237210436674787e-51
6.983100881952661577e-06,4.956068759370235027e-02,2.606691957241431567e-49,1.231389745698832588e-49
7.101458524019655827e-06,5.040069924783290023e-02,-3.808349835886777810e-49,-1.799083201168213845e-49
7.219816166086650076e-06,5.124071090196344325e-02,-6.882054533467511085e-48,-3.251042505302690270e-48
7.338173808153644326e-06,5.208072255609399320e-02,2.981545174028826026e-47,1.408476381395794382e-47
7.456531450220638575e-06,5.292073421022454316e-02,1.011711676640539487e-46,4.779233514860462898e-47
7.574889092287632825e-06,5.376074586435509312e-02,-1.045068517742221938e-45,-4.936863330738220052e-46
7.693246734354627922e-06,5.460075751848564307e-02,6.152098968443133202e-46,2.906356990616323850e-46
7.811604376421622171e-06,5.544076917261619303e-02,2.181753440074606806e-44,1.030648099362841250e-44
7.929962018488616421e-06,5.628078082674674298e-02,-7.808529034047301773e-44,-3.688735581700204339e-44
8.048319660555610671e-06,5.712079248087729294e-02,-2.072740535286972867e-43,-9.791418486212838849e-44
8.166677302622604920e-06,5.796080413500783596e-02,2.126127641592833821e-42,1.004373839518469419e-42
8.285034944689599170e-06,5.880081578913838591e-02,-2.702482213500131222e-42,-1.276663687812008787e-42
8.403392586756593420e-06,5.964082744326893587e-02,-2.847911024588253418e-41,-1.345334439248895725e-41
8.521750228823587669e-06,6.048083909739948583e-02,1.318805218756369924e-40,6.229996842095941856e-41
8.640107870890581919e-06,6.132085075153002884e-02,3.863050863767686592e-41,1.824731594627437051e-41
8.758465512957576169e-06,6.216086240566057880e-02,-2.079432823427452380e-39,-9.823129180452937493e-40
8.876823155024570418e-06,6.300087405979112876e-02,5.870213726712052511e-39,2.773079333485019801e-39
8.995180797091564668e-06,6.384088571392167177e-02,9.945674111047537273e-39,4.698215274883793619e-39
9.113538439158558918e-06,6.468089736805222867e-02,-1.061639385376190188e-37,-5.015134822933300174e-38
9.231896081225553167e-06,6.552090902218277169e-02,2.042789910267810382e-37,9.650136559751085130e-38
9.350253723292547417e-06,6.636092067631331470e-02,6.183053872596266023e-37,2.920817221667486661e-37
9.468611365359541667e-06,6.720093233044387160e-02,-4.176807948809354377e-36,-1.973106242770966624e-36
9.586969007426535916e-06,6.804094398457441462e-02,6.085683842863002867e-36,2.874884581553032706e-36
9.705326649493530166e-06,6.888095563870495763e-02,2.435125463159380965e-35,1.150332682587777544e-35
9.823684291560524416e-06,6.972096729283551453e-02,-1.329582686892953312e-34,-6.280894161332606358e-35
9.942041933627518665e-06,7.056097894696605755e-02,1.694083849793948408e-34,8.002883139703111817e-35
1.006039957569451292e-05,7.140099060109661444e-02,6.914131710421844803e-34,3.266177534902701120e-34
1.017875721776150716e-05,7.224100225522715746e-02,-3.500241062038430011e-33,-1.653499380091527212e-33
1.029711485982850141e-05,7.308101390935770048e-02,4.543319059973608818e-33,2.146269783456501914e-33
1.041547250189549566e-05,7.392102556348825737e-02,1.452703150319857143e-32,6.862437516197682781e-33
1.053383014396248991e-05,7.476103721761880039e-02,-7.638475294198079803e-32,-3.608382167031016614e-32
1.065218778602948416e-05,7.560104887174934341e-02,1.120378028489630628e-31,5.292666814821193324e-32
1.077054542809647841e-05,7.644106052587990030e-02,2.185344105342334816e-31,1.032332684277208252e-31
1.088890307016347266e-05,7.728107218001044332e-02,-1.366113440575397139e-30,-6.453453803342910237e-31
1.100726071223046691e-05,7.812108383414100021e-02,2.370520715649804307e-30,1.119831179650983884e-30
1.112561835429746116e-05,7.896109548827154323e-02,2.002894874419238909e-30,9.461339913742409891e-31
1.124397599636445541e-05,7.980110714240208625e-02,-1.961270943642058030e-29,-9.264936231983043010e-30
1.136233363843144966e-05,8.064111879653264314e-02,4.100121237857375424e-29,1.936887804346633139e-29
1.148069128049844391e-05,8.148113045066318616e-02,1.797090998281106944e-31,8.454651982189055726e-32
1.159904892256543816e-05,8.232114210479372918e-02,-2.192530821540401890e-28,-1.035737397620092470e-28
1.171740656463243241e-05,8.316115375892428607e-02,5.648868477644938817e-28,2.668506865485790234e-28
1.183576420669942666e-05,8.400116541305482909e-02,-3.527886639197608293e-28,-1.666596612140092004e-28
1.195412184876642091e-05,8.484117706718538598e-02,-1.810639327267504564e-27,-8.553313400565622389e-28
1.207247949083341516e-05,8.568118872131592900e-02,6.111789617984792823e-27,2.887183637876059174e-27
1.219083713290040941e-05,8.652120037544647202e-02,-6.889918223572267639e-27,-3.254799762336201727e-27
1.230919477496740366e-05,8.736121202957702891e-02,-9.615740540136178527e-27,-4.542359212670168417e-27
1.242755241703439791e-05,8.820122368370757193e-02,5.135303755339955855e-26,2.425890803130444655e-26
1.254591005910139216e-05,8.904123533783811495e-02,-8.157634118807596671e-26,-3.853650726240013665e-26
1.266426770116838641e-05,8.988124699196867184e-02,-1.082068109835933601e-26,-5.111014568928639682e-27
1.278262534323538066e-05,9.072125864609921486e-02,3.297339827263859159e-25,1.557642156474784241e-25
1.290098298530237491e-05,9.156127030022977176e-02,-6.966514485329395101e-25,-3.290958667616402671e-25
1.301934062736936916e-05,9.240128195436031477e-02,3.739635200282832478e-25,1.766628066304372537e-25
1.313769826943636341e-05,9.324129360849085779e-02,1.558697855062058057e-24,7.363158314404934653e-25
1.325605591150335766e-05,9.408130526262141469e-02,-4.547076214927066239e-24,-2.148019119388033680e-24
1.337441355357035191e-05,9.492131691675195770e-02,4.531861230965299804e-24,2.140851800316441412e-24
1.349277119563734616e-05,9.576132857088250072e-02,4.785584842578356965e-24,2.260647883176093783e-24
1.361112883770434040e-05,9.660134022501305762e-02,-2.336225446444382978e-23,-1.103620421773826224e-23
1.372948647977133465e-05,9.744135187914360063e-02,3.250868672255862944e-23,1.535703823323069526e-23
1.384784412183832890e-05,9.828136353327415753e-02,2.976411213818409944e-24,1.405827825501962927e-24
1.396620176390532315e-05,9.912137518740470055e-02,-9.614020668013557242e-23,-4.541600974253339290e-23
1.408455940597231740e-05,9.996138684153524356e-02,1.743774770035825197e-22,8.237535676264084021e-23
1.420291704803931165e-05,1.008013984956658005e-01,-7.142297244908122420e-23,-3.374081238886207839e-23
1.432127469010630590e-05,1.016414101497963435e-01,-3.189218997578507129e-22,-1.506561438146376660e-22
1.443963233217330015e-05,1.024814218039268865e-01,7.572498517898952102e-22,3.577217078168693351e-22
1.455798997424029440e-05,1.033214334580574434e-01,-5.624099770301373181e-22,-2.656832366420216800e-22
1.467634761630728865e-05,1.041614451121879864e-01,-8.411850328555437291e-22,-3.973669184675207080e-22
1.479470525837428290e-05,1.050014567663185433e-01,2.783283230917236898e-21,1.314809427393780711e-21
1.491306290044127715e-05,1.058414684204490863e-01,-2.790374886720277404e-21,-1.318170602409657322e-21
1.503142054250827140e-05,1.066814800745796293e-01,-1.641441006937943065e-21,-7.753900362804349474e-22
1.514977818457526565e-05,1.075214917287101862e-01,8.936838982239561716e-21,4.221712972462093290e-21
1.526813582664226159e-05,1.083615033828407431e-01,-1.098092803783596454e-20,-5.187367722696879203e-21
1.538649346870925584e-05,1.092015150369712861e-01,-1.566261743563347307e-21,-7.398313333978454487e-22
1.550485111077625009e-05,1.100415266911018430e-01,2.571594628427043441e-20,1.214805267718696869e-20
1.562320875284324434e-05,1.108815383452323861e-01,-3.700439804902855105e-20,-1.748077376150823486e-20
1.574156639491023859e-05,1.117215499993629291e-01,4.500654006685368699e-21,2.126277246958858430e-21
1.585992403697723284e-05,1.125615616534934860e-01,6.780184758314832635e-20,3.202912596102015639e-20
1.597828167904422709e-05,1.134015733076240290e-01,-1.111071007039327012e-19,-5.248662551218974479e-20
1.609663932111122134e-05,1.142415849617545859e-01,3.244679550425274573e-20,1.532823307073124544e-20
1.621499696317821559e-05,1.150815966158851289e-01,1.671250207026017312e-19,7.894860586232420580e-20
1.633335460524520984e-05,1.159216082700156719e-01,-3.047895874595242774e-19,-1.439814783967635441e-19
1.645171224731220409e-05,1.167616199241462288e-01,1.230334090368714303e-19,5.812173306851851638e-20
1.657006988937919834e-05,1.176016315782767718e-01,3.922994158273857372e-19,1.853190861133064924e-19
1.668842753144619259e-05,1.184416432324073148e-01,-7.772741553655606312e-19,-3.671812530973800730e-19
1.680678517351318684e-05,1.192816548865378717e-01,3.673606728027855303e-19,1.735426730845795535e-19
1.692514281558018109e-05,1.201216665406684148e-01,8.913157735290399489e-19,4.210500207445973837e-19
1.704350045764717534e-05,1.209616781947989717e-01,-1.865721861280779721e-18,-8.813593785538177821e-19
1.716185809971416959e-05,1.218016898489295147e-01,9.459714103741678542e-19,4.468799002080863464e-19
1.728021574178116384e-05,1.226417015030600577e-01,1.985353591305845566e-18,9.378637374377485105e-19
1.739857338384815809e-05,1.234817131571906146e-01,-4.252100873250766467e-18,-2.008674775809968382e-18
1.751693102591515234e-05,1.243217248113211576e-01,2.174573721212224629e-18,1.027275032814722191e-18
1.763528866798214659e-05,1.251617364654517006e-01,4.369979576487088094e-18,2.064340138216533740e-18
1.775364631004914084e-05,1.260017481195822575e-01,-9.254578282412637017e-18,-4.371824422234185654e-18
1.787200395211613509e-05,1.268417597737128144e-01,4.522514428153004948e-18,2.136450467318418346e-18
1.799036159418312934e-05,1.276817714278433435e-01,9.528809180396195595e-18,4.501327776305240971e-18
1.810871923625012359e-05,1.285217830819739004e-01,-1.930049310013905893e-17,-9.117474663394462383e-18
1.822707687831711784e-05,1.293617947361044573e-01,8.508088921263268607e-18,4.019256421233710328e-18
1.834543452038411209e-05,1.302018063902349865e-01,2.053890319376680198e-17,9.702408710496557622e-18
1.846379216245110633e-05,1.310418180443655434e-01,-3.862063168367668610e-17,-1.824423609959986276e-17
1.858214980451810058e-05,1.318818296984961003e-01,1.425110314378914664e-17,6.732306903899233156e-18
1.870050744658509483e-05,1.327218413526266294e-01,4.354156410766473024e-17,2.056869560745002175e-17
1.881886508865208908e-05,1.335618530067571863e-01,-7.411825410400495825e-17,-3.501319254493365819e-17
1.893722273071908333e-05,1.344018646608877432e-01,2.024628970886384341e-17,9.564552631110649991e-18
1.905558037278607758e-05,1.352418763150182723e-01,9.023556623538514140e-17,4.262662360912855341e-17
1.917393801485307183e-05,1.360818879691488292e-01,-1.361383031502525117e-16,-6.431128111886451582e-17
1.929229565692006608e-05,1.369218996232793861e-01,2.058919444019639795e-17,9.726809908401558755e-18
1.941065329898706033e-05,1.377619112774099153e-01,1.817400949976878028e-16,8.585279094023364475e-17
1.952901094105405458e-05,1.386019229315404722e-01,-2.383880158098505975e-16,-1.126138056437345342e-16
1.964736858312104883e-05,1.394419345856710291e-01,-5.401604670251562220e-19,-2.541237692876010032e-19
1.976572622518804308e-05,1.402819462398015860e-01,3.539083317047033412e-16,1.671840869780339519e-16
1.988408386725503733e-05,1.411219578939321151e-01,-3.954235269495712976e-16,-1.867971453645055265e-16
2.000244150932203158e-05,1.419619695480626720e-01,-7.872858808845449721e-17,-3.718918009064432714e-17
2.012079915138902583e-05,1.428019812021932289e-01,6.633819497910624857e-16,3.133778401423572182e-16
2.023915679345602008e-05,1.436419928563237580e-01,-6.148509008543489404e-16,-2.904545941737042698e-16
2.035751443552301433e-05,1.444820045104543149e-01,-2.851714207494323040e-16,-1.347105677151602788e-16
2.047587207759000858e-05,1.453220161645848718e-01,1.192002443392410334e-15,5.630957675677027960e-16
2.059422971965700283e-05,1.461620278187154010e-01,-8.797992823528967180e-16,-4.156168008292722981e-16
2.071258736172399708e-05,1.470020394728459578e-01,-7.493093579114379575e-16,-3.539653540940969452e-16
2.083094500379099133e-05,1.478420511269765147e-01,2.044279705491676702e-15,9.657082385110834063e-16
2.094930264585798558e-05,1.486820627811070439e-01,-1.115779251609453243e-15,-5.270958449293403330e-16
2.106766028792497983e-05,1.495220744352376008e-01,-1.686416642015627287e-15,-7.966480877945279115e-16
2.118601792999197408e-05,1.503620860893681577e-01,3.328334791532149429e-15,1.572291861742430264e-15
2.130437557205896833e-05,1.512020977434986868e-01,-1.135815551588361569e-15,-5.365661902193363215e-16
2.142273321412596258e-05,1.520421093976292437e-01,-3.422765706799905456e-15,-1.616888647864378774e-15
2.154109085619295683e-05,1.528821210517598006e-01,5.105590470492432333e-15,2.411863704793620411e-15
2.165944849825995108e-05,1.537221327058903575e-01,-5.606093636581014204e-16,-2.648496209048057324e-16
2.177780614032694533e-05,1.545621443600208866e-01,-6.401672873348518931e-15,-3.024108513757751169e-15
2.189616378239393957e-05,1.554021560141514435e-01,7.290183163303539524e-15,3.443864120616217870e-15
2.201452142446093382e-05,1.562421676682820004e-01,1.280931743401082455e-15,6.050742156544273902e-16
2.213287906652792807e-05,1.570821793224125296e-01,-1.114065371991812828e-14,-5.262781614552339976e-15
2.225123670859492232e-05,1.579221909765430865e-01,9.479085522419545247e-15,4.477907500608891639e-15
2.236959435066191657e-05,1.587622026306736434e-01,5.448303546803301274e-15,2.573706343201344709e-15
2.248795199272891082e-05,1.596022142848041725e-01,-1.809523817051475116e-14,-8.548101774054648693e-15
2.260630963479590507e-05,1.604422259389347294e-01,1.070376618997103291e-14,5.056467290089150352e-15
2.272466727686289932e-05,1.612822375930652863e-01,1.343316541185600882e-14,6.345701514668168296e-15
2.284302491892989357e-05,1.621222492471958154e-01,-2.737438543873803112e-14,-1.293154660293321903e-14
2.296138256099688782e-05,1.629622609013263723e-01,9.120846260572371217e-15,4.308742827321378780e-15
2.307974020306388207e-05,1.638022725554569292e-01,2.706399408874026394e-14,1.278482845206442079e-14
2.319809784513087632e-05,1.646422842095874584e-01,-3.825617143757147032e-14,-1.807209074659634567e-14
2.331645548719787057e-05,1.654822958637180152e-01,1.709056728197829122e-15,8.075019488155808182e-16
2.343481312926486482e-05,1.663223075178485721e-01,4.814825373712597530e-14,2.274493428763934262e-14
2.355317077133185907e-05,1.671623191719791290e-01,-4.848518439222314365e-14,-2.290429836104404612e-14
2.367152841339885332e-05,1.680023308261096582e-01,-1.588526614638551918e-14,-7.503908824542744965e-15
2.378988605546584757e-05,1.688423424802402151e-01,7.770792728443080946e-14,3.670881473559121195e-14
2.390824369753284182e-05,1.696823541343707720e-01,-5.341123187515479937e-14,-2.523145046589076293e-14
2.402660133959983607e-05,1.705223657885013011e-01,-4.912042971068510655e-14,-2.320397936640863790e-14
2.414495898166683032e-05,1.713623774426318580e-01,1.146874928171660031e-13,5.417786894525179209e-14
2.426331662373382457e-05,1.722023890967624149e-01,-4.516412516529272873e-14,-2.133571296758478006e-14
2.438167426580081882e-05,1.730424007508929440e-01,-1.036332074609722388e-13,-4.895551842621587946e-14
2.450003190786781307e-05,1.738824124050235009e-01,1.541159188437581965e-13,7.280383340699233738e-14
2.461838954993480732e-05,1.747224240591540578e-01,-1.224766350549787385e-14,-5.786330121217740393e-15
2.473674719200180157e-05,1.755624357132845870e-01,-1.832719401737288451e-13,-8.657650386849024198e-14
2.485510483406879582e-05,1.764024473674151439e-01,1.849191974494145581e-13,8.735542801935113267e-14
2.497346247613579007e-05,1.772424590215457008e-01,5.985507917472995722e-14,2.827445005996460790e-14
2.509182011820278432e-05,1.780824706756762299e-01,-2.868443620100785650e-13,-1.355037727144655720e-13
2.521017776026977857e-05,1.789224823298067868e-01,1.879206918907969349e-13,8.877371964825459247e-14
2.532853540233677281e-05,1.797624939839373437e-01,1.863168685345889890e-13,8.801422552522239013e-14
2.544689304440376706e-05,1.806025056380679006e-01,-4.036322957418225201e-13,-1.906741807118798586e-13
2.556525068647076131e-05,1.814425172921984297e-01,1.350018220623033689e-13,6.377561770570341145e-14
2.568360832853775556e-05,1.822825289463289866e-01,3.781080109048883683e-13,1.786154118320585999e-13
2.580196597060474981e-05,1.831225406004595435e-01,-5.082758282591678937e-13,-2.401078985897413420e-13
2.592032361267174406e-05,1.839625522545900727e-01,-9.176755895853114805e-15,-4.333070395551349825e-15
2.603868125473873831e-05,1.848025639087206295e-01,6.342443479039877582e-13,2.996132342049581635e-13
2.615703889680573256e-05,1.856425755628511864e-01,-5.564254216008160475e-13,-2.628544654813883279e-13
2.627539653887272681e-05,1.864825872169817156e-01,-2.812622172274807052e-13,-1.328644216457309487e-13
2.639375418093972106e-05,1.873225988711122725e-01,9.315324458234596405e-13,4.400513932513354247e-13
2.651211182300671531e-05,1.881626105252428294e-01,-4.834793819700467100e-13,-2.283963377053805272e-13
2.663046946507370956e-05,1.890026221793733585e-01,-7.077047557839855297e-13,-3.343135968708767920e-13
2.674882710714070381e-05,1.898426338335039154e-01,1.213511141767217577e-12,5.732580731349896612e-13
2.686718474920769806e-05,1.906826454876344723e-01,-2.094887804321526870e-13,-9.896590222889126023e-14
2.698554239127469231e-05,1.915226571417650014e-01,-1.287243834332463982e-12,-6.080854305021908357e-13
2.710390003334168656e-05,1.923626687958955583e-01,1.382003368222514935e-12,6.528550071125230473e-13
2.722225767540868081e-05,1.932026804500261152e-01,3.465159052027954346e-13,1.636867345589703050e-13
2.734061531747567506e-05,1.940426921041566721e-01,-1.968911596258393148e-12,-9.301033182537767965e-13
2.745897295954266931e-05,1.948827037582872013e-01,1.296445242663388885e-12,6.124404602151203812e-13
2.757733060160966356e-05,1.957227154124177582e-01,1.240481045035562646e-12,5.859908382337088893e-13
2.769568824367665781e-05,1.965627270665483151e-01,-2.629957412430226785e-12,-1.242380805335778484e-12
2.781404588574365206e-05,1.974027387206788442e-01,7.872816510762589092e-13,3.719171403273064215e-13
2.793240352781064631e-05,1.982427503748094011e-01,2.465852771304504400e-12,1.164851042228303345e-12
2.805076116987764056e-05,1.990827620289399580e-01,-3.061485031777621145e-12,-1.446236520132513966e-12
2.816911881194463481e-05,1.999227736830704871e-01,-3.107080685593388994e-13,-1.467650001283266224e-13
2.828747645401162906e-05,2.007627853372010440e-01,3.909349958409457854e-12,1.846754639768552355e-12
2.840583409607862331e-05,2.016027969913316009e-01,-2.972547295076686372e-12,-1.404228326509902096e-12
2.852419173814561756e-05,2.024428086454621301e-01,-2.102233056026388975e-12,-9.930710329639553048e-13
2.864254938021261181e-05,2.032828202995926870e-01,5.310511336861837147e-12,2.508661668758949837e-12
2.876090702227960606e-05,2.041228319537232438e-01,-2.024513964800756920e-12,-9.563883317474511663e-13
2.887926466434660030e-05,2.049628436078537730e-01,-4.555664454915816182e-12,-2.152060947245161569e-12
2.899762230641359455e-05,2.058028552619843299e-01,6.241609078392514846e-12,2.948515924053991855e-12
2.911597994848058880e-05,2.066428669161148868e-01,9.500723727009108275e-14,4.485732725579619419e-14
2.923433759054758305e-05,2.074828785702454437e-01,-7.419948969313248720e-12,-3.505139827834273831e-12
2.935269523261457730e-05,2.083228902243759728e-01,6.128683458474837027e-12,2.895181297202182476e-12
2.947105287468157155e-05,2.091629018785065297e-01,3.557056220469639659e-12,1.680309038253077252e-12
2.958941051674856580e-05,2.100029135326370866e-01,-1.015752709477349583e-11,-4.798368394169879749e-12
2.970776815881556005e-05,2.108429251867676157e-01,4.333884248263774690e-12,2.047339113512660043e-12
2.982612580088255430e-05,2.116829368408981726e-01,8.246653549776518492e-12,3.895653581669586268e-12
2.994448344294954855e-05,2.125229484950287295e-01,-1.192616193325955154e-11,-5.633878500769640431e-12
3.006284108501654280e-05,2.133629601491592587e-01,3.111404602758830793e-13,1.470255333018950952e-13
3.018119872708353705e-05,2.142029718032898156e-01,1.361789145914516332e-11,6.433009401445142214e-12
3.029955636915053130e-05,2.150429834574203725e-01,-1.164667060933212609e-11,-5.501868519666603375e-12
3.041791401121752555e-05,2.158829951115509016e-01,-6.170401371681615963e-12,-2.914817271574148226e-12
3.053627165328452319e-05,2.167230067656814863e-01,1.859647114251134578e-11,8.784884966629954129e-12
3.065462929535152083e-05,2.175630184198120431e-01,-8.187145905221464487e-12,-3.867628192152323787e-12
3.077298693741851846e-05,2.184030300739426278e-01,-1.476717281969987576e-11,-6.975893817896717617e-12
3.089134457948551610e-05,2.192430417280732124e-01,2.159026757768438533e-11,1.019916857101947445e-11
3.100970222155251374e-05,2.200830533822037693e-01,-6.733101479614381912e-13,-3.181480136007724946e-13
3.112805986361951138e-05,2.209230650363343540e-01,-2.432936608433310946e-11,-1.149304495287432227e-11
3.124641750568650901e-05,2.217630766904649109e-01,2.066804240909461720e-11,9.763550387234711056e-12
3.136477514775350665e-05,2.226030883445954955e-01,1.110196653262786158e-11,5.244426095356348870e-12
3.148313278982050429e-05,2.234430999987260524e-01,-3.278721146326407541e-11,-1.548852448724421670e-11
3.160149043188750193e-05,2.242831116528566371e-01,1.394502680247895627e-11,6.587669113931048140e-12
3.171984807395449957e-05,2.251231233069871940e-01,2.624531699609042552e-11,1.239807975412176534e-11
3.183820571602149720e-05,2.259631349611177786e-01,-3.725826967838274819e-11,-1.760068185913215185e-11
3.195656335808849484e-05,2.268031466152483633e-01,1.674240301559197604e-13,7.922794769008671389e-14
3.207492100015549248e-05,2.276431582693789202e-01,4.243082188203104107e-11,2.004406704383375279e-11
3.219327864222249012e-05,2.284831699235095048e-01,-3.446272972726442748e-11,-1.628014516849952835e-11
3.231163628428948775e-05,2.293231815776400617e-01,-2.058176632390983346e-11,-9.722576692471064336e-12
3.242999392635648539e-05,2.301631932317706464e-01,5.582908866906342895e-11,2.637340527527555182e-11
3.254835156842348303e-05,2.310032048859012033e-01,-2.147987281857875185e-11,-1.014717002270146125e-11
3.266670921049048067e-05,2.318432165400317879e-01,-4.621414461303298932e-11,-2.183120791096460843e-11
3.278506685255747831e-05,2.326832281941623448e-01,6.145693761887890133e-11,2.903206211243128403e-11
3.290342449462447594e-05,2.335232398482929295e-01,3.214450291200311756e-12,1.518260996212116425e-12
3.302178213669147358e-05,2.343632515024235141e-01,-7.223350642783199137e-11,-3.412269091725636405e-11
3.314013977875847122e-05,2.352032631565540710e-01,5.405355691018027172e-11,2.553484462175270431e-11
3.325849742082546886e-05,2.360432748106846557e-01,3.861086962418122370e-11,1.823934678793629858e-11
3.337685506289246650e-05,2.368832864648152126e-01,-9.185919121666557451e-11,-4.339387802086880491e-11
3.349521270495946413e-05,2.377232981189457972e-01,2.947323934738780256e-11,1.392332034529077140e-11
3.361357034702646177e-05,2.385633097730763541e-01,8.023414545524319172e-11,3.790202573487451235e-11
3.373192798909345941e-05,2.394033214272069388e-01,-9.689515706430270605e-11,-4.577299102861397573e-11
3.385028563116045705e-05,2.402433330813374956e-01,-1.358493669281311858e-11,-6.417088422390500403e-12
3.396864327322745468e-05,2.410833447354680803e-01,1.198025086158370673e-10,5.659404374238560050e-11
3.408700091529445232e-05,2.419233563895986650e-01,-7.943397643462139766e-11,-3.752457755978094973e-11
3.420535855736144996e-05,2.427633680437292218e-01,-7.188323177881631758e-11,-3.395692159989384783e-11
3.432371619942844760e-05,2.436033796978598065e-01,1.458625143735967874e-10,6.890484929080582971e-11
3.444207384149544524e-05,2.444433913519903634e-01,-3.426299589542662883e-11,-1.618616905912309912e-11
3.456043148356244287e-05,2.452834030061209480e-01,-1.365232088918903326e-10,-6.449262908503312072e-11
3.467878912562944051e-05,2.461234146602515049e-01,1.456541409827271135e-10,6.880665092640403971e-11
3.479714676769643815e-05,2.469634263143820896e-01,3.844223944267347761e-11,1.815935454511903578e-11
3.491550440976343579e-05,2.478034379685126465e-01,-1.929971740714263637e-10,-9.117086120018231559e-11
3.503386205183043342e-05,2.486434496226432311e-01,1.081906825566681855e-10,5.110934072588614148e-11
3.515221969389743106e-05,2.494834612767737880e-01,1.308290286950923637e-10,6.180246369659832928e-11
3.527057733596442870e-05,2.503234729309044004e-01,-2.229168052165451584e-10,-1.053050544431697395e-10
3.538893497803142634e-05,2.511634845850349573e-01,2.815195774553541729e-11,1.329962946776052381e-11
3.550729262009842398e-05,2.520034962391655142e-01,2.263531781234548047e-10,1.069277981849439830e-10
3.562565026216542161e-05,2.528435078932960711e-01,-2.076207813316455114e-10,-9.807965064393790589e-11
3.574400790423241925e-05,2.536835195474266835e-01,-9.023741416799093121e-11,-4.262686543746711259e-11
3.586236554629941689e-05,2.545235312015572404e-01,3.008883043655524490e-10,1.421381813872142984e-10
3.598072318836641453e-05,2.553635428556877973e-01,-1.333671888626280218e-10,-6.300296321910595303e-11
3.609908083043341216e-05,2.562035545098183542e-01,-2.305193043180208646e-10,-1.088954708050007878e-10
3.621743847250040980e-05,2.570435661639489666e-01,3.265087203024675120e-10,1.542416235641321002e-10
3.633579611456740744e-05,2.578835778180795235e-01,2.795392123118578789e-12,1.319342510301261588e-12
3.645415375663440508e-05,2.587235894722100804e-01,-3.637977399038764308e-10,-1.718559100520967067e-10
3.657251139870140272e-05,2.595636011263406928e-01,2.778991855964274454e-10,1.312792496044450790e-10
3.669086904076840035e-05,2.604036127804712497e-01,1.879628076899577737e-10,8.879151196407896288e-11
3.680922668283539799e-05,2.612436244346018066e-01,-4.520758408586780286e-10,-2.135586341368879582e-10
3.692758432490239563e-05,2.620836360887323635e-01,1.405205308170561598e-10,6.638270395741120196e-11
3.704594196696939327e-05,2.629236477428629759e-01,3.909471098138679513e-10,1.846805948010028756e-10
3.716429960903639090e-05,2.637636593969935328e-01,-4.555267313834534632e-10,-2.151895486697629007e-10
3.728265725110338854e-05,2.646036710511240897e-01,-8.121920766893061465e-11,-3.836582696729788684e-11
3.740101489317038618e-05,2.654436827052547021e-01,5.642268154234918678e-10,2.665377063088340324e-10
3.751937253523738382e-05,2.662836943593852590e-01,-3.430441981025686305e-10,-1.620540898955135381e-10
3.763773017730438146e-05,2.671237060135158159e-01,-3.582144854262039518e-10,-1.692171676866958095e-10
3.775608781937137909e-05,2.679637176676463728e-01,6.513514919271091935e-10,3.076958893624509309e-10
3.787444546143837673e-05,2.688037293217769852e-01,-1.041737723761892253e-10,-4.921342462382522822e-11
3.799280310350537437e-05,2.696437409759075421e-01,-6.359391809151234002e-10,-3.004135370438068836e-10
3.811116074557237201e-05,2.704837526300380990e-01,5.996252938804033438e-10,2.832617400571106261e-10
3.822951838763936964e-05,2.713237642841686559e-01,2.405994311454161442e-10,1.136555895299968019e-10
3.834787602970636728e-05,2.721637759382992683e-01,-8.407978836407141791e-10,-3.971888223671316610e-10
3.846623367177336492e-05,2.730037875924298252e-01,3.762336185319422329e-10,1.777335679816215537e-10
3.858459131384036256e-05,2.738437992465603821e-01,6.348341739128738019e-10,2.998905617432441581e-10
3.870294895590736020e-05,2.746838109006909945e-01,-8.942037173311138516e-10,-4.224188424365594226e-10
3.882130659797435783e-05,2.755238225548215514e-01,-1.572026064230077600e-11,-7.422941580506251718e-12
3.893966424004135547e-05,2.763638342089521083e-01,9.897214918368438753e-10,4.675386486173760892e-10
3.905802188210835311e-05,2.772038458630826652e-01,-7.329401684266399055e-10,-3.462401686493554746e-10
3.917637952417535075e-05,2.780438575172132776e-01,-5.260172104573138214e-10,-2.484847927768510972e-10
3.929473716624234838e-05,2.788838691713438345e-01,1.198190422192151237e-09,5.660199765359739653e-10
3.941309480830934602e-05,2.797238808254743914e-01,-3.319772554100758216e-10,-1.568284001899389410e-10
3.953145245037634366e-05,2.805638924796049483e-01,-1.055896181837626384e-09,-4.987979366656298833e-10
3.964981009244334130e-05,2.814039041337355607e-01,1.158945292648535461e-09,5.474827108299427041e-10
3.976816773451033894e-05,2.822439157878661176e-01,2.761246237115548364e-10,1.304354859946526482e-10
3.988652537657733657e-05,2.830839274419966745e-01,-1.470074423442862519e-09,-6.944554799749536175e-10
4.000488301864433421e-05,2.839239390961272869e-01,8.066820559774897766e-10,3.810771181302823886e-10
4.012324066071133185e-05,2.847639507502578438e-01,9.920246561263737095e-10,4.686237080799307481e-10
4.024159830277832949e-05,2.856039624043884007e-01,-1.623088760168885346e-09,-7.667411175861995050e-10
4.035995594484532712e-05,2.864439740585189575e-01,1.416533922882777329e-10,6.692204164074531671e-11
4.047831358691232476e-05,2.872839857126495700e-01,1.656602272172307632e-09,7.825686431798082730e-10
4.059667122897932240e-05,2.881239973667801268e-01,-1.396848523090069057e-09,-6.598689414440041810e-10
4.071502887104632004e-05,2.889640090209106837e-01,-7.502554104004020252e-10,-3.544112361508063833e-10
4.083338651311331768e-05,2.898040206750412962e-01,2.077220456907225426e-09,9.812693898230295012e-10
4.095174415518031531e-05,2.906440323291718530e-01,-7.419665706974587322e-10,-3.505080665916181548e-10
4.107010179724731295e-05,2.914840439833024099e-01,-1.695750613091462314e-09,-8.010599477343379374e-10
4.118845943931431059e-05,2.923240556374329668e-01,2.071565846724214262e-09,9.786015661555110910e-10
4.130681708138130823e-05,2.931640672915635792e-01,2.880063698421809515e-10,1.360451099865860960e-10
4.142517472344830586e-05,2.940040789456941361e-01,-2.456766427178948089e-09,-1.160563021459909037e-09
4.154353236551530350e-05,2.948440905998246930e-01,1.521647826831008274e-09,7.188262478824508557e-10
4.166189000758230114e-05,2.956841022539552499e-01,1.521543932324709254e-09,7.187629618607498811e-10
4.178024764964929878e-05,2.965241139080858623e-01,-2.778253091114630744e-09,-1.312435835065103896e-09
4.189860529171629642e-05,2.973641255622164192e-01,4.252893116865529376e-10,2.009140817514904889e-10
4.201696293378329405e-05,2.982041372163469761e-01,2.683355794768376307e-09,1.267599965170709188e-09
4.213532057585029169e-05,2.990441488704775885e-01,-2.454637690628811082e-09,-1.159565968286951547e-09
4.225367821791728933e-05,2.998841605246081454e-01,-1.070572981622000259e-09,-5.057236233264981305e-10
4.237203585998428697e-05,3.007241721787387023e-01,3.442221762809708078e-09,1.626089120442477030e-09
4.249039350205128460e-05,3.015641838328692592e-01,-1.401066813016408463e-09,-6.618679857993980242e-10
4.260875114411828224e-05,3.024041954869998716e-01,-2.669655328636773824e-09,-1.261124477679355530e-09
4.272710878618527988e-05,3.032442071411304285e-01,3.488165561195429874e-09,1.647798398573923608e-09
4.284546642825227752e-05,3.040842187952609854e-01,2.898630445127548320e-10,1.369171752822655693e-10
4.296382407031927516e-05,3.049242304493915978e-01,-3.968539477902413676e-09,-1.874715737088453244e-09
4.308218171238627279e-05,3.057642421035221547e-01,2.624824304600117407e-09,1.239965687960779596e-09
4.320053935445327043e-05,3.066042537576527116e-01,2.326351638622255624e-09,1.098945491663966223e-09
4.331889699652026807e-05,3.074442654117832685e-01,-4.540843119810124049e-09,-2.145075861633723445e-09
4.343725463858726571e-05,3.082842770659138809e-01,8.544545552433447547e-10,4.036554576975207105e-10
4.355561228065426334e-05,3.091242887200444378e-01,4.246462894331394883e-09,2.006001063833991308e-09
4.367396992272126098e-05,3.099643003741749947e-01,-4.050387716770583374e-09,-1.913394439101888314e-09
4.379232756478825862e-05,3.108043120283055516e-01,-1.570995354449035406e-09,-7.421145738127251726e-10
4.391068520685525626e-05,3.116443236824361640e-01,5.503237457488357028e-09,2.599702605620625704e-09
4.402904284892225390e-05,3.124843353365667209e-01,-2.368379415331677116e-09,-1.118828064092048836e-09
4.414740049098925153e-05,3.133243469906972778e-01,-4.156496958453755801e-09,-1.963496320694047380e-09
4.426575813305624917e-05,3.141643586448278902e-01,5.596017265289807270e-09,2.643540425602662168e-09
4.438411577512324681e-05,3.150043702989584471e-01,3.381973516278071387e-10,1.597425753887205549e-10
4.450247341719024445e-05,3.158443819530890040e-01,-6.241339302189864782e-09,-2.948373209791127645e-09
4.462083105925724209e-05,3.166843936072195609e-01,4.222015638022436853e-09,1.994477525674079366e-09
4.473918870132423972e-05,3.175244052613501733e-01,3.579897029672283675e-09,1.691107344599903105e-09
4.485754634339123736e-05,3.183644169154807302e-01,-7.143069244718193288e-09,-3.374356641777721816e-09
4.497590398545823500e-05,3.192044285696112871e-01,1.409534978400841549e-09,6.658813730285355757e-10
4.509426162752523264e-05,3.200444402237418440e-01,6.603134301498988015e-09,3.119276857655175482e-09
4.521261926959223027e-05,3.208844518778724564e-01,-6.343163668471839089e-09,-2.996496662785025463e-09
4.533097691165922791e-05,3.217244635320030133e-01,-2.410180210820476261e-09,-1.138532496403764631e-09
4.544933455372622555e-05,3.225644751861335702e-01,8.537797692587975450e-09,4.033214025748467361e-09
4.556769219579322319e-05,3.234044868402641826e-01,-3.671193565856852072e-09,-1.734280524103807392e-09
4.568604983786022083e-05,3.242444984943947395e-01,-6.428237015304766180e-09,-3.036648415435249539e-09
4.580440747992721846e-05,3.250845101485252964e-01,8.613393279014070918e-09,4.068939169033169004e-09
4.592276512199421610e-05,3.259245218026558533e-01,5.659734284855363559e-10,2.673320319901357995e-10
4.604112276406121374e-05,3.267645334567864657e-01,-9.596687006184008206e-09,-4.533420601155151139e-09
4.615948040612821138e-05,3.276045451109170226e-01,6.397871196392288902e-09,3.022350752404222621e-09
4.627783804819520901e-05,3.284445567650475795e-01,5.560276512639725363e-09,2.626619347877680754e-09
4.639619569026220665e-05,3.292845684191781919e-01,-1.086736616922591815e-08,-5.133699654917703778e-09
4.651455333232920429e-05,3.301245800733087488e-01,1.995680531552965800e-09,9.427862026685428036e-10
4.663291097439620193e-05,3.309645917274393057e-01,1.011546025973233268e-08,4.778476999652247997e-09
4.675126861646319957e-05,3.318046033815698626e-01,-9.485572564390379988e-09,-4.480964569881100740e-09
4.686962625853019720e-05,3.326446150357004750e-01,-3.861450162559186829e-09,-1.824092868423658264e-09
4.698798390059719484e-05,3.334846266898310319e-01,1.289600920737594447e-08,6.092012719296848147e-09
4.710634154266419248e-05,3.343246383439615887e-01,-5.266592663036624663e-09,-2.487953034970736678e-09
4.722469918473119012e-05,3.351646499980921456e-01,-9.881625313288183474e-09,-4.668003213328741916e-09
4.734305682679818775e-05,3.360046616522227581e-01,1.277119053453733682e-08,6.033070379418126177e-09
4.746141446886518539e-05,3.368446733063533149e-01,1.228410100572193225e-09,5.802486264082277538e-10
4.757977211093218303e-05,3.376846849604838718e-01,-1.445390742708138224e-08,-6.827945412984736283e-09
4.769812975299918067e-05,3.385246966146144842e-01,9.176394394499423200e-09,4.334925904479652832e-09
4.781648739506617831e-05,3.393647082687450411e-01,8.690121709933487379e-09,4.105130135326391977e-09
4.793484503713317594e-05,3.402047199228755980e-01,-1.603247551196349195e-08,-7.573678060142259650e-09
4.805320267920017358e-05,3.410447315770061549e-01,2.391564184096386545e-09,1.129817457869112835e-09
4.817156032126717122e-05,3.418847432311367673e-01,1.527100331119051056e-08,7.213923968049351310e-09
4.828991796333416886e-05,3.427247548852673242e-01,-1.358433221967723819e-08,-6.417212735518001070e-09
4.840827560540116649e-05,3.435647665393978811e-01,-6.361337589806856732e-09,-3.005010672586671565e-09
4.852663324746816413e-05,3.444047781935284380e-01,1.899262307576550795e-08,8.972026201402581626e-09
4.864499088953516177e-05,3.452447898476590504e-01,-6.985305215446629170e-09,-3.299884175959156111e-09
4.876334853160215941e-05,3.460848015017896073e-01,-1.506837365178322653e-08,-7.118186746867924040e-09
4.888170617366915705e-05,3.469248131559201642e-01,1.827494725956043813e-08,8.633031042789982182e-09
4.900006381573615468e-05,3.477648248100507766e-01,2.760499447441678390e-09,1.303979368155935825e-09
4.911842145780315232e-05,3.486048364641813335e-01,-2.132983765952993306e-08,-1.007609999682388037e-08
4.923677909987014996e-05,3.494448481183118904e-01,1.246068426342252180e-08,5.886429330119174830e-09
4.935513674193714760e-05,3.502848597724424473e-01,1.357752828470698995e-08,6.413900896355204227e-09
4.947349438400414523e-05,3.511248714265730597e-01,-2.295853942256095025e-08,-1.084552726523846913e-08
4.959185202607114287e-05,3.519648830807036166e-01,2.182780739515706609e-09,1.031213651853763580e-09
4.971020966813814051e-05,3.528048947348341735e-01,2.269191329895790079e-08,1.071951917186623572e-08
4.982856731020513815e-05,3.536449063889647859e-01,-1.863699414900952138e-08,-8.804086677875363890e-09
4.994692495227213579e-05,3.544849180430953428e-01,-1.056235861545482158e-08,-4.989530735992472704e-09
5.006528259433913342e-05,3.553249296972258997e-01,2.727708140558909013e-08,1.288557058188890611e-08
5.018364023640613106e-05,3.561649413513564566e-01,-8.456168669839809277e-09,-3.994740483313085692e-09
5.030199787847312870e-05,3.570049530054870690e-01,-2.271552538822492580e-08,-1.073065135997140997e-08
5.042035552054012634e-05,3.578449646596176259e-01,2.523996169678110512e-08,1.192328991118156784e-08
5.053871316260712397e-05,3.586849763137481828e-01,5.842580342910320179e-09,2.759911980031001040e-09
5.065707080467412161e-05,3.595249879678787397e-01,-3.081594777033829191e-08,-1.455729374019795880e-08
5.077542844674111925e-05,3.603649996220093521e-01,1.594892086094434545e-08,7.534285105575061396e-09
5.089378608880811689e-05,3.612050112761399090e-01,2.104957163174847138e-08,9.943638285580026815e-09
5.101214373087511453e-05,3.620450229302704659e-01,-3.190238126772384347e-08,-1.507057201491062435e-08
5.113050137294211216e-05,3.628850345844010783e-01,6.827151446641982539e-10,3.226227237189188211e-10
5.124885901500910980e-05,3.637250462385316352e-01,3.312147497371346916e-08,1.564638839321615747e-08
5.136721665707610744e-05,3.645650578926621921e-01,-2.444027014889802840e-08,-1.154555682111320342e-08
5.148557429914310508e-05,3.654050695467927490e-01,-1.738155880871835268e-08,-8.210860757028299872e-09
5.160393194121010271e-05,3.662450812009233614e-01,3.817109868298684844e-08,1.803186452325363231e-08
5.172228958327710035e-05,3.670850928550539183e-01,-9.012944693462040487e-09,-4.257796313810508638e-09
5.184064722534409799e-05,3.679251045091844752e-01,-3.372398924715180421e-08,-1.593098341142486991e-08
5.195900486741109563e-05,3.687651161633150876e-01,3.359319544587379683e-08,1.586934720570743987e-08
5.207736250947809327e-05,3.696051278174456445e-01,1.146572695388293440e-08,5.416224385961890417e-09
5.219572015154509090e-05,3.704451394715762014e-01,-4.352074503778117456e-08,-2.055898539057545910e-08
5.231407779361208854e-05,3.712851511257067583e-01,1.902697004305111057e-08,8.988381952636594503e-09
5.243243543567908618e-05,3.721251627798373707e-01,3.216555288977281473e-08,1.519475213492582214e-08
5.255079307774608382e-05,3.729651744339679276e-01,-4.295468628139236773e-08,-2.029165517270252686e-08
5.266915071981308145e-05,3.738051860880984845e-01,-3.151355282353724057e-09,-1.488531139002961301e-09
5.278750836188007909e-05,3.746451977422290414e-01,4.737423953353491431e-08,2.237932450733959736e-08
5.290586600394707673e-05,3.754852093963596538e-01,-3.046868337408423426e-08,-1.439339379514647313e-08
5.302422364601407437e-05,3.763252210504902107e-01,-2.803130929283874903e-08,-1.324171962901153060e-08
5.314258128808107201e-05,3.771652327046207676e-01,5.196332676842012864e-08,2.454726970304236002e-08
5.326093893014806964e-05,3.780052443587513800e-01,-7.590477614931388117e-09,-3.585879329450441613e-09
5.337929657221506728e-05,3.788452560128819369e-01,-4.912966821922253326e-08,-2.320854115269540579e-08
5.349765421428206492e-05,3.796852676670124938e-01,4.293871945446520263e-08,2.028417194880851836e-08
5.361601185634906256e-05,3.805252793211430506e-01,2.098297391683947819e-08,9.912083653883924704e-09
5.373436949841606019e-05,3.813652909752736631e-01,-5.996466847218244191e-08,-2.832703201464874305e-08
5.385272714048305783e-05,3.822053026294042199e-01,2.064349051174521111e-08,9.752074168287934218e-09
5.397108478255005547e-05,3.830453142835347768e-01,4.819272871338314508e-08,2.276589077201035719e-08
5.408944242461705311e-05,3.838853259376653337e-01,-5.589355811182835570e-08,-2.640395859961240907e-08
5.420780006668405075e-05,3.847253375917959461e-01,-1.079275072953281390e-08,-5.098236594010656207e-09
5.432615770875104838e-05,3.855653492459265030e-01,6.623445007238942145e-08,3.128880451236447280e-08
5.444451535081804602e-05,3.864053609000570599e-01,-3.572794243694646100e-08,-1.687790285892819078e-08
5.456287299288504366e-05,3.872453725541876723e-01,-4.401352240285977468e-08,-2.079160545899004304e-08
5.468123063495204130e-05,3.880853842083182292e-01,6.865297169279491802e-08,3.243141627591122312e-08
5.479958827701903893e-05,3.889253958624487861e-01,-2.624250385890341507e-09,-1.239920774424582388e-09
5.491794591908603657e-05,3.897654075165793430e-01,-7.000927446761395160e-08,-3.307196258464857134e-08
5.503630356115303421e-05,3.906054191707099554e-01,5.238920943717043026e-08,2.474860105161634881e-08
5.515466120322003185e-05,3.914454308248405123e-01,3.612611561133968583e-08,1.706558245929461048e-08
5.527301884528702949e-05,3.922854424789710692e-01,-8.041641681240136712e-08,-3.798837135204277961e-08
5.539137648735402712e-05,3.931254541331016816e-01,1.918109969644857467e-08,9.061320567353037910e-09
5.550973412942102476e-05,3.939654657872322385e-01,7.052392320193055227e-08,3.331502182011421466e-08
5.562809177148802240e-05,3.948054774413627954e-01,-6.999461798443818141e-08,-3.306529481510808327e-08
5.574644941355502004e-05,3.956454890954933523e-01,-2.418899768479561302e-08,-1.142649634357313861e-08
5.586480705562201768e-05,3.964855007496239647e-01,9.028845836131266492e-08,4.265182434044734419e-08
5.598316469768901531e-05,3.973255124037545216e-01,-3.859566555361423539e-08,-1.823268233069451345e-08
5.610152233975601295e-05,3.981655240578850785e-01,-6.705395180557528397e-08,-3.167575987771112848e-08
5.621987998182301059e-05,3.990055357120156354e-01,8.773973764626444914e-08,4.144797340545470997e-08
5.633823762389000823e-05,3.998455473661462478e-01,8.024252965903098163e-09,3.790303596872662894e-09
5.645659526595700586e-05,4.006855590202768047e-01,-9.731302932389962059e-08,-4.597013416533637485e-08
5.657495290802400350e-05,4.015255706744073616e-01,6.037469862980181814e-08,2.852099464506738986e-08
5.669331055009100114e-05,4.023655823285379740e-01,5.896210216533045011e-08,2.785314147400430915e-08
5.681166819215799878e-05,4.032055939826685309e-01,-1.046647851689984044e-07,-4.944323861828642362e-08
5.693002583422499642e-05,4.040456056367990878e-01,1.234651392006897682e-08,5.832786544050891199e-09
5.704838347629199405e-05,4.048856172909296447e-01,1.005153961589845679e-07,4.748284248501663584e-08
5.716674111835899169e-05,4.057256289450602571e-01,-8.380684341261795568e-08,-3.959021394372745337e-08
5.728509876042598933e-05,4.065656405991908140e-01,-4.574590877059021092e-08,-2.160980731682839339e-08
5.740345640249298697e-05,4.074056522533213709e-01,1.196814461883240393e-07,5.653697537630432681e-08
5.752181404455998460e-05,4.082456639074519833e-01,-3.667262311930200567e-08,-1.732435060135652268e-08
5.764017168662698224e-05,4.090856755615825402e-01,-9.895109471450021064e-08,-4.674379083947616013e-08
5.775852932869397988e-05,4.099256872157130971e-01,1.079668689340319668e-07,5.100326325138802119e-08
5.787688697076097752e-05,4.107656988698436540e-01,2.708563371641252647e-08,1.279471831227323373e-08
5.799524461282797516e-05,4.116057105239742664e-01,-1.316103486551446115e-07,-6.217205411390302823e-08
5.811360225489497279e-05,4.124457221781048233e-01,6.445089319229588950e-08,3.044668450688431482e-08
5.823195989696197043e-05,4.132857338322353802e-01,9.175922272448639685e-08,4.334629577920385370e-08
5.835031753902896807e-05,4.141257454863659371e-01,-1.317290609515752430e-07,-6.222835875907399676e-08
5.846867518109596571e-05,4.149657571404965495e-01,-2.886863324358502742e-09,-1.363277890782279368e-09
5.858703282316296334e-05,4.158057687946271064e-01,1.392260389364513412e-07,6.576957738868609516e-08
5.870539046522996098e-05,4.166457804487576633e-01,-9.491658416285796789e-08,-4.483852532767108863e-08
5.882374810729695862e-05,4.174857921028882757e-01,-7.821850046846303943e-08,-3.694963166257501395e-08
5.894210574936395626e-05,4.183258037570188326e-01,1.537991222309763610e-07,7.265407952890445056e-08
5.906046339143095390e-05,4.191658154111493895e-01,-2.667809376406815020e-08,-1.260311182662197057e-08
5.917882103349795153e-05,4.200058270652799464e-01,-1.413168034260061094e-07,-6.675713936903202704e-08
5.929717867556494917e-05,4.208458387194105588e-01,1.270348508007148671e-07,6.001101398901529788e-08
5.941553631763194681e-05,4.216858503735411157e-01,5.780595410538333960e-08,2.730675225472159545e-08
5.953389395969894445e-05,4.225258620276716726e-01,-1.727402202999316677e-07,-8.160167247219955304e-08
5.965225160176594208e-05,4.233658736818022295e-01,6.114540756992712769e-08,2.888533536662162243e-08
5.977060924383293972e-05,4.242058853359328419e-01,1.367307084151448316e-07,6.459057494775521229e-08
5.988896688589993736e-05,4.250458969900633988e-01,-1.595310625960109622e-07,-7.536201860100420331e-08
6.000732452796693500e-05,4.258859086441939557e-01,-3.024160113458067989e-08,-1.428539999380420577e-08
6.012568217003393264e-05,4.267259202983245681e-01,1.870562497329888358e-07,8.836438524186427921e-08
6.024403981210093027e-05,4.275659319524551250e-01,-9.973037958976855891e-08,-4.711270034575329379e-08
6.036239745416792791e-05,4.284059436065856818e-01,-1.244822359653204313e-07,-5.880433389887297029e-08
6.048075509623492555e-05,4.292459552607162387e-01,1.908735586609417713e-07,9.016798782771807776e-08
6.059911273830192319e-05,4.300859669148468512e-01,-4.432901812525813230e-09,-2.094741711078560918e-09
6.071747038036892082e-05,4.309259785689774080e-01,-1.951690201490206358e-07,-9.219668986533409838e-08
6.083582802243591846e-05,4.317659902231079649e-01,1.413355659580797866e-07,6.676677574797536500e-08
6.095418566450291610e-05,4.326060018772385773e-01,1.037101202216299083e-07,4.899156314510963057e-08
6.107254330656991374e-05,4.334460135313691342e-01,-2.194131981275766988e-07,-1.036498748853782590e-07
6.119090094863690460e-05,4.342860251854996356e-01,4.589861095378122173e-08,2.168299935533470809e-08
6.130925859070389546e-05,4.351260368396301925e-01,1.956925692042951642e-07,9.244386751285361869e-08
6.142761623277088632e-05,4.359660484937606939e-01,-1.845306917246626703e-07,-8.717190195731898571e-08
6.154597387483787718e-05,4.368060601478911953e-01,-7.401912763144641935e-08,-3.496556149624252983e-08
6.166433151690486805e-05,4.376460718020217522e-01,2.431959352920457686e-07,1.148845968917238643e-07
6.178268915897185891e-05,4.384860834561522536e-01,-9.330862688937741982e-08,-4.407929732598589646e-08
6.190104680103884977e-05,4.393260951102828105e-01,-1.870016505338049512e-07,-8.833816284587813562e-08
6.201940444310584063e-05,4.401661067644133118e-01,2.276319846994805800e-07,1.075326723713856874e-07
6.213776208517283149e-05,4.410061184185438687e-01,3.486029333394914505e-08,1.646700738203765077e-08
6.225611972723982235e-05,4.418461300726743701e-01,-2.606163199119113316e-07,-1.231137508674375933e-07
6.237447736930681321e-05,4.426861417268048715e-01,1.458023062309558638e-07,6.887706341110845227e-08
6.249283501137380408e-05,4.435261533809354284e-01,1.685464748448658977e-07,7.961986477777816095e-08
6.261119265344079494e-05,4.443661650350659298e-01,-2.685640647441387093e-07,-1.268686799027602999e-07
6.272955029550778580e-05,4.452061766891964867e-01,1.279032524653075091e-08,6.043009595445596153e-09
6.284790793757477666e-05,4.460461883433269881e-01,2.690109599398924639e-07,1.270791594753416720e-07
6.296626557964176752e-05,4.468861999974574895e-01,-2.013271594829079170e-07,-9.510671396556255276e-08
6.308462322170875838e-05,4.477262116515880463e-01,-1.379331438533157456e-07,-6.515811032679924294e-08
6.320298086377574925e-05,4.485662233057185477e-01,3.055484694930464814e-07,1.443397997064933395e-07
6.332133850584274011e-05,4.494062349598491046e-01,-7.013396721344086507e-08,-3.313193627024222348e-08
6.343969614790973097e-05,4.502462466139796060e-01,-2.685337496067997693e-07,-1.268535394288067511e-07
6.355805378997672183e-05,4.510862582681101074e-01,2.589892705609681270e-07,1.223459438866002724e-07
6.367641143204371269e-05,4.519262699222406643e-01,9.815303537986014415e-08,4.636602346595534929e-08
6.379476907411070355e-05,4.527662815763711657e-01,-3.348617540718749067e-07,-1.581870645015091560e-07
6.391312671617769441e-05,4.536062932305017226e-01,1.322893132932408722e-07,6.249387196084372076e-08
6.403148435824468528e-05,4.544463048846322240e-01,2.525271958134552787e-07,1.192919002089475846e-07
6.414984200031167614e-05,4.552863165387627253e-01,-3.152432021106608088e-07,-1.489199499820649409e-07
6.426819964237866700e-05,4.561263281928932822e-01,-4.101713606390299082e-08,-1.937516057242152841e-08
6.438655728444565786e-05,4.569663398470237836e-01,3.587928774454168869e-07,1.694918368506976955e-07
6.450491492651264872e-05,4.578063515011543405e-01,-2.051782701589433099e-07,-9.692623696759767107e-08
6.462327256857963958e-05,4.586463631552848419e-01,-2.321311597783601980e-07,-1.096567157025344591e-07
6.474163021064663045e-05,4.594863748094153988e-01,3.677089154669537360e-07,1.737042960964423706e-07
6.485998785271362131e-05,4.603263864635459002e-01,-1.570330398298772311e-08,-7.419441510450859837e-09
6.497834549478061217e-05,4.611663981176764016e-01,-3.609010212453788872e-07,-1.704874173936703021e-07
6.509670313684760303e-05,4.620064097718069585e-01,2.743919780355228537e-07,1.296224983945652854e-07
6.521506077891459389e-05,4.628464214259374598e-01,1.766213723957499427e-07,8.343392774154431542e-08
6.533341842098158475e-05,4.636864330800680167e-01,-4.212053879209306887e-07,-1.989757066524009623e-07
6.545177606304857561e-05,4.645264447341985181e-01,1.056898256451906498e-07,4.992864753059820668e-08
6.557013370511556648e-05,4.653664563883290195e-01,3.782345515667013691e-07,1.786755394271847350e-07
6.568849134718255734e-05,4.662064680424595764e-01,-3.519527070363574575e-07,-1.662615255233033945e-07
6.580684898924954820e-05,4.670464796965900778e-01,-1.512907596989924733e-07,-7.146763596564899396e-08
6.592520663131653906e-05,4.678864913507206347e-01,4.369751111113185912e-07,2.064247678767991664e-07
6.604356427338352992e-05,4.687265030048511361e-01,-1.681000747294434728e-07,-7.941124847171664045e-08
6.616192191545052078e-05,4.695665146589816374e-01,-3.094224599256725452e-07,-1.461686470203936484e-07
6.628027955751751164e-05,4.704065263131121943e-01,4.391161190519937222e-07,2.074374068261063335e-07
6.639863719958450251e-05,4.712465379672426957e-01,2.459985137577140757e-08,1.161950500839627880e-08
6.651699484165149337e-05,4.720865496213732526e-01,-5.306954232579040369e-07,-2.506979256199806623e-07
6.663535248371848423e-05,4.729265612755037540e-01,2.766052069100509946e-07,1.306678853780488524e-07
6.675371012578547509e-05,4.737665729296343109e-01,3.786355769404847692e-07,1.788642737500029843e-07
6.687206776785246595e-05,4.746065845837648123e-01,-4.386060340366921912e-07,-2.071953843113539458e-07
6.699042540991945681e-05,4.754465962378953137e-01,-1.911501052424412888e-08,-9.027522863203659540e-09
6.710878305198644768e-05,4.762866078920258706e-01,3.786354094435213570e-07,1.788647618526681123e-07
6.722714069405343854e-05,4.771266195461563719e-01,-4.124389642146982418e-07,-1.948365315648953572e-07
6.734549833612042940e-05,4.779666312002869288e-01,-1.403417322180027036e-07,-6.629587888093891613e-08
6.746385597818742026e-05,4.788066428544174302e-01,7.183815685593066826e-07,3.393610711734090418e-07
6.758221362025441112e-05,4.796466545085479316e-01,-1.279344298073795039e-07,-6.043584288900410006e-08
6.770057126232140198e-05,4.804866661626784885e-01,-7.084611504498883895e-07,-3.346722932123836894e-07
6.781892890438839284e-05,4.813266778168089899e-01,2.710478285879241833e-07,1.280412028657869380e-07
6.793728654645538371e-05,4.821666894709395468e-01,2.939687585828106270e-07,1.388654974920043244e-07
6.805564418852237457e-05,4.830067011250700482e-01,-2.447242766431147781e-07,-1.156062832437180908e-07
6.817400183058936543e-05,4.838467127792005495e-01,4.184494114381630223e-07,1.976784533554899942e-07
6.829235947265635629e-05,4.846867244333311064e-01,1.594569420605888998e-07,7.532790422382564434e-08
6.841071711472334715e-05,4.855267360874616078e-01,-1.089812531755168795e-06,-5.148250009389808942e-07
6.852907475679033801e-05,4.863667477415921647e-01,-1.834344103092938739e-07,-8.665644265696613281e-08
6.864743239885732888e-05,4.872067593957226661e-01,1.246778836994086295e-06,5.889696515316170588e-07
6.876579004092431974e-05,4.880467710498531675e-01,3.421733399522521625e-07,1.616434793507873436e-07
6.888414768299131060e-05,4.888867827039837244e-01,-5.543745053018352049e-07,-2.618750621094428977e-07
6.900250532505830146e-05,4.897267943581142258e-01,-3.837432071221006004e-07,-1.812764968181958569e-07
6.912086296712529232e-05,4.905668060122447827e-01,-8.284196266262695020e-07,-3.913519193707656373e-07
6.923922060919228318e-05,4.914068176663752840e-01,-8.419508651178931225e-08,-3.978204118269568437e-08
6.935757825125927404e-05,4.922468293205058409e-01,2.076676830866046693e-06,9.810155993119117856e-07
6.947593589332626491e-05,4.930868409746363423e-01,1.149201171169052165e-06,5.428889828159537988e-07
6.959429353539325577e-05,4.939268526287668437e-01,-2.030431554941385618e-06,-9.591552446960267986e-07
6.971265117746024663e-05,4.947668642828974006e-01,-2.150909010951612178e-06,-1.016083666543620386e-06
6.983100881952723749e-05,4.956068759370279020e-01,8.940267281098274649e-08,4.221072800955303535e-08
6.994936646159422835e-05,4.964468875911584589e-01,1.806379293496074093e-06,8.533111559928918785e-07
7.006772410366121921e-05,4.972868992452889603e-01,2.833463347702385323e-06,1.338532636107458189e-06
7.018608174572821008e-05,4.981269108994194617e-01,7.545509914174992956e-07,3.564775939805365929e-07
7.030443938779520094e-05,4.989669225535500185e-01,-4.287634494548920776e-06,-2.025449692577238941e-06
7.042279702986219180e-05,4.998069342076805199e-01,-4.548240980800962749e-06,-2.148595034489221714e-06
7.054115467192918266e-05,5.006469458618110213e-01,1.916528720654134096e-06,9.053171142770967399e-07
7.065951231399617352e-05,5.014869575159416337e-01,6.340466081118828342e-06,2.995197298655950651e-06
7.077786995606316438e-05,5.023269691700721351e-01,3.877729487684314610e-06,1.831870636779943897e-06
7.089622759813015524e-05,5.031669808242026365e-01,-2.671284065910649625e-06,-1.261841775115635623e-06
7.101458524019714611e-05,5.040069924783331379e-01,-8.574618015548470616e-06,-4.050614957351700534e-06
7.113294288226413697e-05,5.048470041324636393e-01,-6.212190003646831469e-06,-2.934687571161965358e-06
7.125130052433112783e-05,5.056870157865942517e-01,6.060984858984411521e-06,2.863108990195212674e-06
7.136965816639811869e-05,5.065270274407247530e-01,1.386928789360362908e-05,6.551806390826234255e-06
7.148801580846510955e-05,5.073670390948552544e-01,5.165931039114853856e-06,2.440475403061317139e-06
7.160637345053210041e-05,5.082070507489857558e-01,-1.087217523272122040e-05,-5.135867690442625254e-06
7.172473109259909128e-05,5.090470624031162572e-01,-1.708589046093873939e-05,-8.071342126995307594e-06
7.184308873466608214e-05,5.098870740572468696e-01,-5.941921541223423492e-06,-2.807108178998742057e-06
7.196144637673307300e-05,5.107270857113773710e-01,1.563957515056134314e-05,7.387946193564817859e-06
7.207980401880006386e-05,5.115670973655078724e-01,2.534362819453190652e-05,1.197230187806490724e-05
7.219816166086705472e-05,5.124071090196383738e-01,5.750634441632785645e-06,2.716810684075300573e-06
7.231651930293404558e-05,5.132471206737688751e-01,-2.593817145680915015e-05,-1.225292510199179716e-05
7.243487694500103644e-05,5.140871323278994875e-01,-3.288535279415679758e-05,-1.553502880217476280e-05
7.255323458706802731e-05,5.149271439820299889e-01,-3.779394292267427592e-06,-1.785708044257221531e-06
7.267159222913501817e-05,5.157671556361604903e-01,3.530036700610079351e-05,1.667554322181533086e-05
7.278994987120200903e-05,5.166071672902909917e-01,4.453649423434269644e-05,2.103905676885057244e-05
7.290830751326899989e-05,5.174471789444214931e-01,4.830735152246342387e-06,2.282484799691466220e-06
7.302666515533599075e-05,5.182871905985521055e-01,-5.166853266604802314e-05,-2.440773987533385297e-05
7.314502279740298161e-05,5.191272022526826069e-01,-6.122409732813724405e-05,-2.892229550940395315e-05
7.326338043946997248e-05,5.199672139068131083e-01,-2.362932787910919873e-06,-1.116882703858971762e-06
7.338173808153696334e-05,5.208072255609436096e-01,7.050471804041796462e-05,3.330577765355149196e-05
7.350009572360395420e-05,5.216472372150741110e-01,8.101246619137923157e-05,3.827035457459223965e-05
7.361845336567094506e-05,5.224872488692047234e-01,5.749491556038971180e-06,2.716921396144975076e-06
7.373681100773793592e-05,5.233272605233352248e-01,-9.413245686822455289e-05,-4.446728897340383990e-05
7.385516864980492678e-05,5.241672721774657262e-01,-1.135683286366504934e-04,-5.364973265007201336e-05
7.397352629187191764e-05,5.250072838315962276e-01,-1.079857612258113388e-05,-5.102400695557889922e-06
7.409188393393890851e-05,5.258472954857267290e-01,1.255136676316296435e-04,5.929141273255987901e-05
7.421024157600589937e-05,5.266873071398573414e-01,1.535929895155690409e-04,7.255733716447006643e-05
7.432859921807289023e-05,5.275273187939878428e-01,2.474232028185470922e-05,1.168979569489922725e-05
7.444695686013988109e-05,5.283673304481183441e-01,-1.570158724100266393e-04,-7.417257334262957879e-05
7.456531450220687195e-05,5.292073421022488455e-01,-2.131032309861384695e-04,-1.006698220040973794e-04
7.468367214427386281e-05,5.300473537563793469e-01,-5.555768968395897425e-05,-2.624737835417899551e-05
7.480202978634085367e-05,5.308873654105099593e-01,1.947175764188265555e-04,9.198215584229774025e-05
7.492038742840784454e-05,5.317273770646404607e-01,2.916969653051233041e-04,1.377971546507675022e-04
7.503874507047483540e-05,5.325673887187709621e-01,1.067120024134252175e-04,5.041312271266517708e-05
7.515710271254182626e-05,5.334074003729014635e-01,-2.225470018475687786e-04,-1.051278290712223310e-04
7.527546035460881712e-05,5.342474120270320759e-01,-3.924955179869770707e-04,-1.854137581413496346e-04
7.539381799667580798e-05,5.350874236811625773e-01,-2.007462940365460527e-04,-9.483526880959682417e-05
7.551217563874279884e-05,5.359274353352930786e-01,2.335364322153205083e-04,1.103180003145116917e-04
7.563053328080978971e-05,5.367674469894235800e-01,5.199668935236613802e-04,2.456300966526535909e-04
7.574889092287678057e-05,5.376074586435540814e-01,3.437053360125922382e-04,1.623692329556337228e-04
7.586724856494377143e-05,5.384474702976846938e-01,-2.034562161462673052e-04,-9.610657211235333250e-05
7.598560620701076229e-05,5.392874819518151952e-01,-6.553049634485854508e-04,-3.095620095934718385e-04
7.610396384907775315e-05,5.401274936059456966e-01,-5.599946571766250408e-04,-2.645438756910087515e-04
7.622232149114474401e-05,5.409675052600761980e-01,9.391406448963277292e-05,4.435721343551830538e-05
7.634067913321173487e-05,5.418075169142066994e-01,7.839947555442565962e-04,3.703523730101238270e-04
7.645903677527872574e-05,5.426475285683373118e-01,8.557464004594699490e-04,4.042555548022136762e-04
7.657739441734571660e-05,5.434875402224678131e-01,1.321904186944319014e-04,6.245601403820485661e-05
7.669575205941270746e-05,5.443275518765983145e-01,-8.455659996897163695e-04,-3.994349589948323277e-04
7.681410970147969832e-05,5.451675635307288159e-01,-1.217958235636607120e-03,-5.753614256396572370e-04
7.693246734354668918e-05,5.460075751848593173e-01,-5.376670122475067475e-04,-2.540036995037824128e-04
7.705082498561368004e-05,5.468475868389899297e-01,7.609813416436938963e-04,3.594727202895213903e-04
7.716918262768067091e-05,5.476875984931204311e-01,1.603451881421426610e-03,7.574633687852500540e-04
7.728754026974766177e-05,5.485276101472509325e-01,1.148611114640890217e-03,5.426122155399133251e-04
7.740589791181465263e-05,5.493676218013814339e-01,-4.122399218047096119e-04,-1.947227709341544971e-04
7.752425555388164349e-05,5.502076334555119352e-01,-1.881338066023729213e-03,-8.887289653053912636e-04
7.764261319594863435e-05,5.510476451096425476e-01,-1.958190526036394409e-03,-9.250524804108391404e-04
7.776097083801562521e-05,5.518876567637730490e-01,-3.412846852296380802e-04,-1.612450617906772488e-04
7.787932848008261607e-05,5.527276684179035504e-01,1.855947123958697409e-03,8.767241987118930269e-04
7.799768612214960694e-05,5.535676800720340518e-01,2.840297890933905084e-03,1.341749701281377957e-03
7.811604376421659780e-05,5.544076917261645532e-01,1.577901511905744399e-03,7.454211889189970002e-04
7.823440140628358866e-05,5.552477033802951656e-01,-1.226261624411375661e-03,-5.792504161769866568e-04
7.835275904835057952e-05,5.560877150344256670e-01,-3.485071182443961590e-03,-1.646324259318347402e-03
7.847111669041757038e-05,5.569277266885561684e-01,-3.247526226884284509e-03,-1.534141900019304460e-03
7.858947433248456124e-05,5.577677383426866697e-01,-3.044988304534089994e-04,-1.438869884963862780e-04
7.870783197455155211e-05,5.586077499968171711e-01,3.382918092135160995e-03,1.598046178944881367e-03
7.882618961661854297e-05,5.594477616509477835e-01,4.962151157368728006e-03,2.344108856190710473e-03
7.894454725868553383e-05,5.602877733050782849e-01,2.852197387011292697e-03,1.347414644090289253e-03
7.906290490075252469e-05,5.611277849592087863e-01,-1.854948643749159375e-03,-8.762139289257620846e-04
7.918126254281951555e-05,5.619677966133392877e-01,-5.896509845059358726e-03,-2.785465791855685179e-03
7.929962018488650641e-05,5.628078082674697891e-01,-6.047730389536863996e-03,-2.856959450393007673e-03
7.941797782695349727e-05,5.636478199216004015e-01,-1.591474221083444794e-03,-7.518821494091583804e-04
7.953633546902048814e-05,5.644878315757309029e-01,4.799410189151701728e-03,2.267156743967404381e-03
7.965469311108747900e-05,5.653278432298614042e-01,8.638252150436844315e-03,4.080672327757604509e-03
7.977305075315446986e-05,5.661678548839919056e-01,6.709506194763670966e-03,3.169615989521357841e-03
7.989140839522146072e-05,5.670078665381225180e-01,-4.476393113972730944e-04,-2.113553446383246992e-04
8.000976603728845158e-05,5.678478781922530194e-01,-8.451165901685580434e-03,-3.992226140712764985e-03
8.012812367935544244e-05,5.686878898463835208e-01,-1.170584191484624198e-02,-5.529816629929599700e-03
8.024648132142243331e-05,5.695279015005140222e-01,-7.208871244059987873e-03,-3.405560060383897719e-03
8.036483896348942417e-05,5.703679131546445236e-01,3.049197629253702982e-03,1.440282879947529316e-03
8.048319660555641503e-05,5.712079248087751360e-01,1.287219205996485358e-02,6.080695220065046591e-03
8.060155424762340589e-05,5.720479364629056374e-01,1.553514168872770565e-02,7.338796283849332788e-03
8.071991188969039675e-05,5.728879481170361387e-01,8.190905362440107501e-03,3.869527702572113544e-03
8.083826953175738761e-05,5.737279597711666401e-01,-5.784889861643185277e-03,-2.732559942065106769e-03
8.095662717382437847e-05,5.745679714252971415e-01,-1.826371694718229022e-02,-8.627613559604179957e-03
8.107498481589136934e-05,5.754079830794277539e-01,-2.102880277618314128e-02,-9.934014854097736671e-03
8.119334245795836020e-05,5.762479947335582553e-01,-1.090638305865079122e-02,-5.152384529358160041e-03
8.131170010002535106e-05,5.770880063876887567e-01,7.723142494532231686e-03,3.648099472599068520e-03
8.143005774209234192e-05,5.779280180418192581e-01,2.472281058158945846e-02,1.167881638907185965e-02
8.154841538415933278e-05,5.787680296959497595e-01,2.961831176159523613e-02,1.399168663544536617e-02
8.166677302622632364e-05,5.796080413500803719e-01,1.771541631261708272e-02,8.369040840007486645e-03
8.178513066829331450e-05,5.804480530042108732e-01,-6.607203808387074155e-03,-3.120796046302742356e-03
8.190348831036030537e-05,5.812880646583413746e-01,-3.141162823432233631e-02,-1.483846824616713404e-02
8.202184595242729623e-05,5.821280763124718760e-01,-4.296037050425184634e-02,-2.029439160945291365e-02
8.214020359449428709e-05,5.829680879666023774e-01,-3.294862218632144818e-02,-1.556524915952892628e-02
8.225856123656127795e-05,5.838080996207329898e-01,-3.472097108263126272e-03,-1.640852106412734462e-03
8.237691887862826881e-05,5.846481112748634912e-01,3.298980763619754203e-02,1.558371677242581868e-02
8.249527652069525967e-05,5.854881229289939926e-01,5.874720789805211452e-02,2.775182288458638569e-02
8.261363416276225054e-05,5.863281345831244940e-01,5.895383141639674862e-02,2.784998701990882078e-02
8.273199180482924140e-05,5.871681462372549953e-01,2.900575437592252392e-02,1.370307520380688315e-02
8.285034944689623226e-05,5.880081578913856077e-01,-2.203762061688072788e-02,-1.040953556438956561e-02
8.296870708896322312e-05,5.888481695455161091e-01,-7.355017175677003305e-02,-3.474426661019140022e-02
8.308706473103021398e-05,5.896881811996466105e-01,-9.998322702741516133e-02,-4.723193417577840891e-02
8.320542237309720484e-05,5.905281928537771119e-01,-7.934784719731785563e-02,-3.748473338140170807e-02
8.332378001516419570e-05,5.913682045079076133e-01,-3.804392668285104528e-04,-1.813070137676019850e-04
8.344213765723118657e-05,5.922082161620382257e-01,1.341102901918013734e-01,6.335205378845211455e-02
8.356049529929817743e-05,5.930482278161687271e-01,3.085615563415183837e-01,1.457640054851557232e-01
8.367885294136516829e-05,5.938882394702992285e-01,4.995962750667033436e-01,2.360115837587802301e-01
8.379721058343215915e-05,5.947282511244297298e-01,6.825285053818966885e-01,3.224333014994786861e-01
8.391556822549915001e-05,5.955682627785602312e-01,8.372890525863270206e-01,3.955483926030926578e-01
8.403392586756614087e-05,5.964082744326908436e-01,9.520969855526824066e-01,4.497912814855952179e-01
8.415228350963313174e-05,5.972482860868213450e-01,1.024272483568170689e+00,4.838956511548039852e-01
8.427064115170012260e-05,5.980882977409518464e-01,1.058726142409780691e+00,5.001808770412636829e-01
8.438899879376711346e-05,5.989283093950823478e-01,1.065114314936359108e+00,5.032082785903998490e-01
8.450735643583410432e-05,5.997683210492129602e-01,1.054669115427239401e+00,4.982836534773840143e-01
8.462571407790109518e-05,6.006083327033434616e-01,1.037613701164493918e+00,4.902362677791276546e-01
8.474407171996808604e-05,6.014483443574739630e-01,1.021595863233195622e+00,4.826788738040674875e-01
8.486242936203507690e-05,6.022883560116044643e-01,1.011046262446067212e+00,4.777045194760528024e-01
8.498078700410206777e-05,6.031283676657349657e-01,1.007303541241650224e+00,4.759456270491065899e-01
8.509914464616905863e-05,6.039683793198655781e-01,1.009333393642116272e+00,4.769136576170982522e-01
8.521750228823604949e-05,6.048083909739960795e-01,1.014697452102668151e+00,4.794567904369789746e-01
8.533585993030304035e-05,6.056484026281265809e-01,1.020542124838532461e+00,4.822270303489656351e-01
8.545421757237003121e-05,6.064884142822570823e-01,1.024536402820150460e+00,4.841232155597487985e-01
8.557257521443702207e-05,6.073284259363875837e-01,1.025524215479788115e+00,4.845991905593822202e-01
8.569093285650401294e-05,6.081684375905181961e-01,1.023679513121372953e+00,4.837370823225433658e-01
8.580929049857100380e-05,6.090084492446486975e-01,1.020247858380963546e+00,4.821252533280471209e-01
8.592764814063799466e-05,6.098484608987791988e-01,1.016982442673658449e+00,4.805918985540810207e-01
8.604600578270498552e-05,6.106884725529097002e-01,1.015378679191639710e+00,4.798434748668889416e-01
8.616436342477197638e-05,6.115284842070402016e-01,1.016061921770307075e+00,4.801754453935385691e-01
8.628272106683896724e-05,6.123684958611708140e-01,1.018621710158442273e+00,4.813939472059871605e-01
8.640107870890595810e-05,6.132085075153013154e-01,1.021839870159442665e+00,4.829235187246396777e-01
8.651943635097294897e-05,6.140485191694318168e-01,1.024218802486039692e+00,4.840566582871845824e-01
8.663779399303993983e-05,6.148885308235623182e-01,1.024680369424270543e+00,4.842840010528571826e-01
8.675615163510693069e-05,6.157285424776928195e-01,1.023051896563806906e+00,4.835239443119214720e-01
8.687450927717392155e-05,6.165685541318234320e-01,1.020083642735016394e+00,4.821309277727894305e-01
8.699286691924091241e-05,6.174085657859539333e-01,1.017111116445212460e+00,4.807359052661888121e-01
8.711122456130790327e-05,6.182485774400844347e-01,1.015486557588125116e+00,4.799777348115351616e-01
8.722958220337489414e-05,6.190885890942149361e-01,1.015937275679574370e+00,4.802000073903333055e-01
8.734793984544188500e-05,6.199286007483454375e-01,1.018232764459606088e+00,4.812937717872695087e-01
8.746629748750887586e-05,6.207686124024760499e-01,1.021340008474568961e+00,4.827709342345630206e-01
8.758465512957586672e-05,6.216086240566065513e-01,1.023873347741291351e+00,4.839768469013040475e-01
8.770301277164285758e-05,6.224486357107370527e-01,1.024683942965606498e+00,4.843688342083944942e-01
8.782137041370984844e-05,6.232886473648675540e-01,1.023414805593539700e+00,4.837783879164338496e-01
8.793972805577683930e-05,6.241286590189980554e-01,1.020662411495932842e+00,4.824874323191622461e-01
8.805808569784383017e-05,6.249686706731286678e-01,1.017657815375021757e+00,4.810775658256200571e-01
8.817644333991082103e-05,6.258086823272591692e-01,1.015737316137008905e+00,4.801799342190912201e-01
8.829480098197781189e-05,6.266486939813896706e-01,1.015773284235796492e+00,4.802064006763366866e-01
8.841315862404480275e-05,6.274887056355201720e-01,1.017739105673907796e+00,4.811441837412093747e-01
8.853151626611179361e-05,6.283287172896506734e-01,1.020726696890785323e+00,4.825643055684786797e-01
8.864987390817878447e-05,6.291687289437812858e-01,1.023404692763255852e+00,4.838380970260047209e-01
8.876823155024577533e-05,6.300087405979117872e-01,1.024584148099793701e+00,4.844043002028843303e-01
8.888658919231276620e-05,6.308487522520422885e-01,1.023725056361142194e+00,4.840080754900019100e-01
8.900494683437975706e-05,6.316887639061727899e-01,1.021225877261385806e+00,4.828375391783876758e-01
8.912330447644674792e-05,6.325287755603034023e-01,1.018231570291706856e+00,4.814330716349717321e-01
8.924166211851373878e-05,6.333687872144339037e-01,1.016070841846423045e+00,4.804217569219381700e-01
8.936001976058072964e-05,6.342087988685644051e-01,1.015700115856316810e+00,4.802551428901994934e-01
8.947837740264772050e-05,6.350488105226949065e-01,1.017296554343930293e+00,4.810172650359319513e-01
8.959673504471471137e-05,6.358888221768254079e-01,1.020128322062150872e+00,4.823632444546836484e-01
8.971509268678170223e-05,6.367288338309560203e-01,1.022904031129762359e+00,4.836838476690682453e-01
8.983345032884869309e-05,6.375688454850865217e-01,1.024398041205789811e+00,4.844002566763937478e-01
8.995180797091568395e-05,6.384088571392170230e-01,1.023952073969748078e+00,4.842007538700308089e-01
9.007016561298267481e-05,6.392488687933475244e-01,1.021754511373660357e+00,4.831730169427752575e-01
9.018852325504966567e-05,6.400888804474780258e-01,1.018808401132988539e+00,4.817898654796440860e-01
9.030688089711665653e-05,6.409288921016086382e-01,1.016452300220446192e+00,4.806837387498618663e-01
9.042523853918364740e-05,6.417689037557391396e-01,1.015718426176540401e+00,4.803436548149651042e-01
9.054359618125063826e-05,6.426089154098696410e-01,1.016925425259176841e+00,4.809220664458709882e-01
9.066195382331762912e-05,6.434489270640001424e-01,1.019544089329190051e+00,4.821700963901649484e-01
9.078031146538461998e-05,6.442889387181306438e-01,1.022380858121778591e+00,4.835232116926833079e-01
9.089866910745161084e-05,6.451289503722612562e-01,1.024150453402837169e+00,4.843718687535719658e-01
9.101702674951860170e-05,6.459689620263917575e-01,1.024087780005968007e+00,4.843519971390738421e-01
9.113538439158559257e-05,6.468089736805222589e-01,1.022228574343019503e+00,4.834794960567265765e-01
9.125374203365258343e-05,6.476489853346527603e-01,1.019393284952633483e+00,4.821437008085286968e-01
9.137209967571957429e-05,6.484889969887832617e-01,1.016873303666687267e+00,4.809584189898117867e-01
9.149045731778656515e-05,6.493290086429138741e-01,1.015806607095205649e+00,4.804646001912866726e-01
9.160881495985355601e-05,6.501690202970443755e-01,1.016639317924734165e+00,4.808733913495455425e-01
9.172717260192054687e-05,6.510090319511748769e-01,1.018993728053275927e+00,4.820028876819481556e-01
9.184553024398753773e-05,6.518490436053053783e-01,1.021828116708114909e+00,4.833554245795372850e-01
9.196388788605452860e-05,6.526890552594358796e-01,1.023850559365866886e+00,4.843167601358622232e-01
9.208224552812151946e-05,6.535290669135664920e-01,1.024151075909297326e+00,4.844579385585933706e-01
9.220060317018851032e-05,6.543690785676969934e-01,1.022629233724595910e+00,4.837375728411336118e-01
9.231896081225550118e-05,6.552090902218274948e-01,1.019966925809472347e+00,4.824855262970644265e-01
9.243731845432249204e-05,6.560491018759579962e-01,1.017342753057227211e+00,4.812626146366781876e-01
9.255567609638948290e-05,6.568891135300884976e-01,1.015954665023043768e+00,4.806314129049790163e-01
9.267403373845647377e-05,6.577291251842191100e-01,1.016422788944225886e+00,4.808751887659852287e-01
9.279239138052346463e-05,6.585691368383496114e-01,1.018501415295767210e+00,4.818677382912119334e-01
9.291074902259045549e-05,6.594091484924801128e-01,1.021263975242786781e+00,4.831680996961015273e-01
9.302910666465744635e-05,6.602491601466106141e-01,1.023487128061856710e+00,4.842056524915411275e-01
9.314746430672443721e-05,6.610891718007411155e-01,1.024151921472288285e+00,4.845134924030471968e-01
9.326582194879142807e-05,6.619291834548717279e-01,1.022967330737930336e+00,4.839665330650456676e-01
9.338417959085841893e-05,6.627691951090022293e-01,1.020500163256823800e+00,4.828334878170383870e-01
9.350253723292540980e-05,6.636092067631327307e-01,1.017845268776681467e+00,4.816183396991964294e-01
9.362089487499240066e-05,6.644492184172632321e-01,1.016177522176927583e+00,4.808557766191076110e-01
9.373925251705939152e-05,6.652892300713938445e-01,1.016266992755205933e+00,4.808956241522787112e-01
9.385761015912638238e-05,6.661292417255243459e-01,1.018061193116126972e+00,4.817166876327106939e-01
9.397596780119337324e-05,6.669692533796548473e-01,1.020720641460491684e+00,4.829439610251990977e-01
9.409432544326036410e-05,6.678092650337853486e-01,1.023069978828092141e+00,4.840492422825040109e-01
9.421268308532735497e-05,6.686492766879158500e-01,1.024070523516584785e+00,4.845558384847227229e-01
9.433104072739434583e-05,6.694892883420464624e-01,1.023250984944252373e+00,4.842298341891386193e-01
9.444939836946133669e-05,6.703292999961769638e-01,1.020995866078226122e+00,4.832202838518863119e-01
9.456775601152832755e-05,6.711693116503074652e-01,1.018348836914959588e+00,4.819862034666270167e-01
9.468611365359531841e-05,6.720093233044379666e-01,1.016473005392417583e+00,4.810656838697008331e-01
9.480447129566230927e-05,6.728493349585684680e-01,1.016195376756624746e+00,4.808723779059653758e-01
9.492282893772930013e-05,6.736893466126990804e-01,1.017662734070730490e+00,4.815219271039673510e-01
9.504118657979629100e-05,6.745293582668295818e-01,1.020195487832580072e+00,4.827335819166619357e-01
9.515954422186328186e-05,6.753693699209600831e-01,1.022629099424661625e+00,4.839619650012739749e-01
9.527790186393027272e-05,6.762093815750905845e-01,1.023902667565393276e+00,4.846664122893356574e-01
9.539625950599726358e-05,6.770493932292210859e-01,1.023457320754515010e+00,4.845205690561383838e-01
9.551461714806425444e-05,6.778894048833516983e-01,1.021469883639325005e+00,4.835634881823012154e-01
9.563297479013124530e-05,6.787294165374821997e-01,1.018856007994462631e+00,4.822350684621387051e-01
9.575133243219823617e-05,6.795694281916127011e-01,1.016810768650204144e+00,4.811612373255530484e-01
9.586969007426522703e-05,6.804094398457432025e-01,1.016214262113472877e+00,4.808375845497876999e-01
9.598804771633221789e-05,6.812494514998737039e-01,1.017324773838554464e+00,4.814309267570163753e-01
9.610640535839920875e-05,6.820894631540043163e-01,1.019668197161754053e+00,4.826908928172128910e-01
9.622476300046619961e-05,6.829294748081348176e-01,1.022167010603823201e+00,4.840197570745971012e-01
9.634312064253319047e-05,6.837694864622653190e-01,1.023683767613783324e+00,4.847828909648372320e-01
9.646147828460018133e-05,6.846094981163958204e-01,1.023579765306495082e+00,4.846393946116064888e-01
9.657983592666717220e-05,6.854495097705263218e-01,1.021905047698453917e+00,4.836665744929372623e-01
9.669819356873416306e-05,6.862895214246569342e-01,1.019384675294866316e+00,4.823278866512865637e-01
9.681655121080115392e-05,6.871295330787874356e-01,1.017177203529142870e+00,4.812833163449979912e-01
9.693490885286814478e-05,6.879695447329179370e-01,1.016283513661404125e+00,4.810310955653495646e-01
9.705326649493513564e-05,6.888095563870484384e-01,1.017060335566483786e+00,4.816498691872335702e-01
9.717162413700212650e-05,6.896495680411789397e-01,1.019162632374714050e+00,4.828198953861398968e-01
9.728998177906911736e-05,6.904895796953095521e-01,1.021674007591092614e+00,4.839848370718995985e-01
9.740833942113610823e-05,6.913295913494400535e-01,1.023436395907017182e+00,4.845961070322072350e-01
9.752669706320309909e-05,6.921696030035705549e-01,1.023652882303491829e+00,4.844122390852121374e-01
9.764505470527008995e-05,6.930096146577010563e-01,1.022271075065127599e+00,4.836024585505978024e-01
9.776341234733708081e-05,6.938496263118315577e-01,1.019900539243306925e+00,4.825814405835782139e-01
9.788176998940407167e-05,6.946896379659621701e-01,1.017579518404126526e+00,4.818056659868117375e-01
9.800012763147106253e-05,6.955296496200926715e-01,1.016384789145865497e+00,4.815958085890154061e-01
9.811848527353805340e-05,6.963696612742231729e-01,1.016853214096191671e+00,4.819757674387782909e-01
9.823684291560504426e-05,6.972096729283536742e-01,1.018728232343423912e+00,4.827045464763418670e-01
9.835520055767203512e-05,6.980496845824842866e-01,1.021183636037021447e+00,4.834734876503063994e-01
9.847355819973902598e-05,6.988896962366147880e-01,1.023139247927838280e+00,4.840190219423634588e-01
9.859191584180601684e-05,6.997297078907452894e-01,1.023678787109136845e+00,4.841688409323421372e-01
9.871027348387300770e-05,7.005697195448757908e-01,1.022566841402757998e+00,4.839121964827343136e-01
9.882863112593999856e-05,7.014097311990062922e-01,1.020350956831250322e+00,4.833670014358366629e-01
9.894698876800698943e-05,7.022497428531369046e-01,1.018005414127354680e+00,4.826856336055598273e-01
9.906534641007398029e-05,7.030897545072674060e-01,1.016563489343921933e+00,4.820732835210557177e-01
9.918370405214097115e-05,7.039297661613979074e-01,1.016710458714048748e+00,4.817861535767333780e-01
9.930206169420796201e-05,7.047697778155284087e-01,1.018363188978414824e+00,4.819940927343678294e-01
9.942041933627495287e-05,7.056097894696589101e-01,1.020730016844934918e+00,4.826904938185991867e-01
9.953877697834194373e-05,7.064498011237895225e-01,1.022775995351691058e+00,4.836802247782930331e-01
9.965713462040893460e-05,7.072898127779200239e-01,1.023602072543880137e+00,4.845598501967687266e-01
9.977549226247592546e-05,7.081298244320505253e-01,1.022801874712429226e+00,4.848543145958671419e-01
9.989384990454291632e-05,7.089698360861810267e-01,1.020760743598144060e+00,4.843249715398368904e-01
1.000122075466099072e-04,7.098098477403115281e-01,1.018440717737916446e+00,4.831352655399234752e-01
1.001305651886768980e-04,7.106498593944421405e-01,1.016844282479775874e+00,4.817949535093422608e-01
1.002489228307438889e-04,7.114898710485726419e-01,1.016667590063587978e+00,4.809905833843888812e-01
1.003672804728108798e-04,7.123298827027031432e-01,1.018023828939979669e+00,4.812390967859054292e-01
1.004856381148778706e-04,7.131698943568336446e-01,1.020272955710439966e+00,4.825123382466693922e-01
1.006039957569448615e-04,7.140099060109641460e-01,1.022368321819207893e+00,4.842149804088431986e-01
1.007223533990118523e-04,7.148499176650947584e-01,1.023419922619768441e+00,4.854994004143040609e-01
1.008407110410788432e-04,7.156899293192252598e-01,1.022973059183166278e+00,4.856584617222525768e-01
1.009590686831458341e-04,7.165299409733557612e-01,1.021191253433337387e+00,4.845245620097092809e-01
1.010774263252128249e-04,7.173699526274862626e-01,1.018906044744031014e+00,4.826577552917585834e-01
1.011957839672798158e-04,7.182099642816167639e-01,1.017169499810082645e+00,4.810408085555650803e-01
1.013141416093468067e-04,7.190499759357473764e-01,1.016702563332593900e+00,4.805197585678516736e-01
1.014324992514137975e-04,7.198899875898778777e-01,1.017706140812138838e+00,4.813961396586203811e-01
1.015508568934807884e-04,7.207299992440083791e-01,1.019772202785591997e+00,4.832486869734082813e-01
1.016692145355477792e-04,7.215700108981388805e-01,1.021940299578412148e+00,4.850952841311840791e-01
1.017875721776147701e-04,7.224100225522693819e-01,1.023218065882165906e+00,4.859640182346074422e-01
1.019059298196817610e-04,7.232500342063999943e-01,1.023092059718473834e+00,4.854472829562018754e-01
1.020242874617487518e-04,7.240900458605304957e-01,1.021614880689435623e+00,4.838476916701016095e-01
1.021426451038157427e-04,7.249300575146609971e-01,1.019403445660294061e+00,4.820082855356082607e-01
1.022610027458827335e-04,7.257700691687914984e-01,1.017488366296859237e+00,4.809037605558743600e-01
1.023793603879497244e-04,7.266100808229219998e-01,1.016744325625710044e+00,4.810742140962379620e-01
1.024977180300167153e-04,7.274500924770526122e-01,1.017445748947872097e+00,4.823404925966759960e-01
1.026160756720837061e-04,7.282901041311831136e-01,1.019292366837892594e+00,4.840066085471632085e-01
1.027344333141506970e-04,7.291301157853136150e-01,1.021499259483928057e+00,4.852376266063662680e-01
1.028527909562176879e-04,7.299701274394441164e-01,1.023029162918239976e+00,4.854443763215949836e-01
1.029711485982846787e-04,7.308101390935747288e-01,1.023184130784642321e+00,4.846142777567730153e-01
1.030895062403516696e-04,7.316501507477052302e-01,1.021954590418106879e+00,4.832800116482349750e-01
1.032078638824186604e-04,7.324901624018357316e-01,1.019870193581222662e+00,4.821296622076615690e-01
1.033262215244856513e-04,7.333301740559662329e-01,1.017827823084614725e+00,4.816748970803305108e-01
1.034445791665526422e-04,7.341701857100967343e-01,1.016798082126888936e+00,4.820733938788338557e-01
1.035629368086196330e-04,7.350101973642273467e-01,1.017246356941925223e+00,4.830407220669548085e-01
1.036812944506866239e-04,7.358502090183578481e-01,1.018908454465393909e+00,4.840369182283772442e-01
1.037996520927536147e-04,7.366902206724883495e-01,1.021066564508432473e+00,4.846254800319325651e-01
1.039180097348206056e-04,7.375302323266188509e-01,1.022785068751418613e+00,4.846252880292244436e-01
1.040363673768875965e-04,7.383702439807493523e-01,1.023234489429901251e+00,4.841049419108687801e-01
1.041547250189545873e-04,7.392102556348799647e-01,1.022220465402125855e+00,4.833737485843506154e-01
1.042730826610215782e-04,7.400502672890104661e-01,1.020262634348517716e+00,4.828057898967949013e-01
1.043914403030885691e-04,7.408902789431409674e-01,1.018203257142420437e+00,4.825980021291934596e-01
1.045097979451555599e-04,7.417302905972714688e-01,1.016937453311178796e+00,4.827619160877459903e-01
1.046281555872225508e-04,7.425703022514019702e-01,1.017092927239504618e+00,4.831953012979499640e-01
1.047465132292895416e-04,7.434103139055325826e-01,1.018581267728176476e+00,4.836770039258702636e-01
1.048648708713565325e-04,7.442503255596630840e-01,1.020671004684481797e+00,4.839883799895374206e-01
1.049832285134235234e-04,7.450903372137935854e-01,1.022470051523613588e+00,4.840698673495956728e-01
1.051015861554905142e-04,7.459303488679240868e-01,1.023195334432181358e+00,4.839596010684978356e-01
1.052199437975575051e-04,7.467703605220545882e-01,1.022460077616922813e+00,4.837192979802382720e-01
1.053383014396244959e-04,7.476103721761852006e-01,1.020622690902423635e+00,4.834726872560441424e-01
1.054566590816914868e-04,7.484503838303157019e-01,1.018567257665368597e+00,4.833222167712484807e-01
1.055750167237584777e-04,7.492903954844462033e-01,1.017160788336506583e+00,4.832517191361211939e-01
1.056933743658254685e-04,7.501304071385767047e-01,1.017016060860478577e+00,4.832346304681162108e-01
1.058117320078924594e-04,7.509704187927072061e-01,1.018259956764215435e+00,4.832945106973040583e-01
1.059300896499594503e-04,7.518104304468378185e-01,1.020295481457803355e+00,4.834212677357432875e-01
1.060484472920264411e-04,7.526504421009683199e-01,1.022154468429943286e+00,4.836031744319703729e-01
1.061668049340934320e-04,7.534904537550988213e-01,1.023066538944019443e+00,4.838617222007240981e-01
1.062851625761604228e-04,7.543304654092293227e-01,1.022633596220506647e+00,4.841225731886316663e-01
1.064035202182274137e-04,7.551704770633598240e-01,1.020988437025819984e+00,4.842184491433630944e-01
1.065218778602944046e-04,7.560104887174904364e-01,1.018918007464246545e+00,4.840613936062301281e-01
1.066402355023613954e-04,7.568505003716209378e-01,1.017398674602280728e+00,4.836685501301674073e-01
1.067585931444283863e-04,7.576905120257514392e-01,1.017039082701344022e+00,4.831441465311161476e-01
1.068769507864953771e-04,7.585305236798819406e-01,1.017996130460813831e+00,4.827476073719358940e-01
1.069953084285623680e-04,7.593705353340124420e-01,1.019899736194955331e+00,4.827637123077769266e-01
1.071136660706293589e-04,7.602105469881430544e-01,1.021838096046597144e+00,4.832469701070060131e-01
1.072320237126963497e-04,7.610505586422735558e-01,1.022904226268132266e+00,4.840131028503178445e-01
1.073503813547633406e-04,7.618905702964040572e-01,1.022701572890804878e+00,4.847419974012197041e-01
1.074687389968303315e-04,7.627305819505345585e-01,1.021316869743012834e+00,4.850363461362674489e-01
1.075870966388973223e-04,7.635705936046651710e-01,1.019313096960032139e+00,4.846574812666809007e-01
1.077054542809643132e-04,7.644106052587956723e-01,1.017652852499930871e+00,4.837629583367873964e-01
1.078238119230313040e-04,7.652506169129261737e-01,1.017105432514201935e+00,4.827842746964173815e-01
1.079421695650982949e-04,7.660906285670566751e-01,1.017827600419128231e+00,4.821869360523312054e-01
1.080605272071652858e-04,7.669306402211871765e-01,1.019510521343187648e+00,4.823258458155484929e-01
1.081788848492322766e-04,7.677706518753177889e-01,1.021456483605560628e+00,4.832151457725046839e-01
1.082972424912992675e-04,7.686106635294482903e-01,1.022723642591290227e+00,4.844208221590693975e-01
1.084156001333662583e-04,7.694506751835787917e-01,1.022731479191787418e+00,4.853501359250080860e-01
1.085339577754332492e-04,7.702906868377092930e-01,1.021568220206292565e+00,4.855699477821550092e-01
1.086523154175002401e-04,7.711306984918397944e-01,1.019726861910651206e+00,4.849284296715326015e-01
1.087706730595672309e-04,7.719707101459704068e-01,1.017977792469010989e+00,4.836865725633227031e-01
1.088890307016342218e-04,7.728107218001009082e-01,1.017179517452242443e+00,4.824725859572893683e-01
1.090073883437012127e-04,7.736507334542314096e-01,1.017689860371720156e+00,4.818848188479062378e-01
1.091257459857682035e-04,7.744907451083619110e-01,1.019187496250320457e+00,4.821906863017729750e-01
1.092441036278351944e-04,7.753307567624924124e-01,1.021042932559398153e+00,4.832957306481006632e-01
1.093624612699021852e-04,7.761707684166230248e-01,1.022474967368032450e+00,4.847205588792184994e-01
1.094808189119691761e-04,7.770107800707535262e-01,1.022761763401452972e+00,4.857567336529241553e-01
1.095991765540361670e-04,7.778507917248840275e-01,1.021787093619754394e+00,4.859053739958819063e-01
1.097175341961031578e-04,7.786908033790145289e-01,1.020078885788183509e+00,4.851134946381515101e-01
1.098358918381701487e-04,7.795308150331450303e-01,1.018347314163023931e+00,4.837067193903253903e-01
1.099542494802371395e-04,7.803708266872756427e-01,1.017323718426568879e+00,4.823225187745567855e-01
1.100726071223041304e-04,7.812108383414061441e-01,1.017550607384696271e+00,4.816708285366417819e-01
1.101909647643711213e-04,7.820508499955366455e-01,1.018900483349282293e+00,4.820821857351202944e-01
1.103093224064381121e-04,7.828908616496671469e-01,1.020680525531761029e+00,4.833580883572191622e-01
1.104276800485051030e-04,7.837308733037976483e-01,1.022161838244475263e+00,4.849492598835516421e-01
1.105460376905720939e-04,7.845708849579282607e-01,1.022717860499745779e+00,4.861179399030549630e-01
1.106643953326390847e-04,7.854108966120587620e-01,1.022012392178914375e+00,4.862480920310038868e-01
1.107827529747060756e-04,7.862509082661892634e-01,1.020399897856265170e+00,4.852693566906995937e-01
1.109011106167730664e-04,7.870909199203197648e-01,1.018684045355892298e+00,4.836691692099710504e-01
1.110194682588400573e-04,7.879309315744502662e-01,1.017551059426170745e+00,4.821740995314871547e-01
1.111378259009070482e-04,7.887709432285808786e-01,1.017480281601355063e+00,4.815030694749583562e-01
1.112561835429740390e-04,7.896109548827113800e-01,1.018592957977584756e+00,4.820431243784589759e-01
1.113745411850410299e-04,7.904509665368418814e-01,1.020340097586367900e+00,4.835326923211569206e-01
1.114928988271080207e-04,7.912909781909723828e-01,1.021866344186883158e+00,4.852356851953388839e-01
1.116112564691750116e-04,7.921309898451028841e-01,1.022582181620354635e+00,4.863830605292294718e-01
1.117296141112420025e-04,7.929710014992334965e-01,1.022183034072361441e+00,4.864316995465691740e-01
1.118479717533089933e-04,7.938110131533639979e-01,1.020755775132072385e+00,4.853140389015944689e-01
1.119663293953759842e-04,7.946510248074944993e-01,1.019001728146765151e+00,4.835925351774177372e-01
1.120846870374429751e-04,7.954910364616250007e-01,1.017768981430501984e+00,4.821174602991770697e-01
1.122030446795099659e-04,7.963310481157556131e-01,1.017505535091640212e+00,4.815427626041983711e-01
1.123214023215769568e-04,7.971710597698861145e-01,1.018326815703477495e+00,4.821422064007951924e-01
1.124397599636439476e-04,7.980110714240166159e-01,1.019956830058920350e+00,4.836801985701764117e-01
1.125581176057109385e-04,7.988510830781471173e-01,1.021591115665286598e+00,4.854044178918372476e-01
1.126764752477779294e-04,7.996910947322776186e-01,1.022446328641243962e+00,4.864886095870457061e-01
1.127948328898449202e-04,8.005311063864082310e-01,1.022251409355506846e+00,4.864832861928742869e-01
1.129131905319119111e-04,8.013711180405387324e-01,1.021081353583141116e+00,4.853882662969418726e-01
1.130315481739789019e-04,8.022111296946692338e-01,1.019370092431784780e+00,4.836734636999973080e-01
1.131499058160458928e-04,8.030511413487997352e-01,1.017969796794132353e+00,4.821803536747644170e-01
1.132682634581128837e-04,8.038911530029302366e-01,1.017545360109912922e+00,4.816277361710543103e-01
1.133866211001798745e-04,8.047311646570608490e-01,1.018168053809294982e+00,4.822268074609206701e-01
1.135049787422468654e-04,8.055711763111913504e-01,1.019586576419351687e+00,4.837221096217820815e-01
1.136233363843138563e-04,8.064111879653218518e-01,1.021251869784907118e+00,4.854649479765348330e-01
1.137416940263808471e-04,8.072511996194523531e-01,1.022321743696913865e+00,4.865997790502167852e-01
1.138600516684478380e-04,8.080912112735828545e-01,1.022294114353274663e+00,4.865843027765212048e-01
1.139784093105148288e-04,8.089312229277134669e-01,1.021304020591975004e+00,4.854809556408542504e-01
1.140967669525818197e-04,8.097712345818439683e-01,1.019750155206304854e+00,4.837859057413240738e-01
1.142151245946488106e-04,8.106112462359744697e-01,1.018247087446398247e+00,4.822598395832387030e-01
1.143334822367158014e-04,8.114512578901049711e-01,1.017573492982823513e+00,4.816742548088627229e-01
1.144518398787827923e-04,8.122912695442354725e-01,1.018037861373874087e+00,4.823126755265534360e-01
1.145701975208497831e-04,8.131312811983660849e-01,1.019308183706203241e+00,4.838209113609321932e-01
1.146885551629167740e-04,8.139712928524965863e-01,1.020877516029791821e+00,4.855231314160693423e-01
1.148069128049837649e-04,8.148113045066270876e-01,1.022116495609499909e+00,4.866607041526376243e-01
1.149252704470507557e-04,8.156513161607575890e-01,1.022355649884880702e+00,4.866563355459156970e-01
1.150436280891177466e-04,8.164913278148880904e-01,1.021497252856757854e+00,4.855282518771297240e-01
1.151619857311847375e-04,8.173313394690187028e-01,1.020048103732379419e+00,4.838708328111192558e-01
1.152803433732517283e-04,8.181713511231492042e-01,1.018577864773508868e+00,4.824240817714410823e-01
1.153987010153187192e-04,8.190113627772797056e-01,1.017681476170061217e+00,4.818291449309030638e-01
1.155170586573857100e-04,8.198513744314102070e-01,1.017882186397707223e+00,4.824135627050240016e-01
1.156354162994527009e-04,8.206913860855407084e-01,1.019062900822720108e+00,4.838897266286679155e-01
1.157537739415196918e-04,8.215313977396713208e-01,1.020575844774844310e+00,4.855209844253318141e-01
1.158721315835866826e-04,8.223714093938018221e-01,1.021839054133790059e+00,4.866073593343008818e-01
1.159904892256536735e-04,8.232114210479323235e-01,1.022337863781396905e+00,4.866834267489289489e-01
1.161088468677206643e-04,8.240514327020628249e-01,1.021721425185903698e+00,4.856644325337206580e-01
1.162272045097876552e-04,8.248914443561933263e-01,1.020311083246980610e+00,4.840466248554201600e-01
1.163455621518546461e-04,8.257314560103239387e-01,1.018850682595524137e+00,4.826292118815769805e-01
1.164639197939216369e-04,8.265714676644544401e-01,1.017882201773705919e+00,4.820125404798173419e-01
1.165822774359886278e-04,8.274114793185849415e-01,1.017801922419634852e+00,4.824649857967301392e-01
1.167006350780556187e-04,8.282514909727154429e-01,1.018776459525459366e+00,4.838440009732720704e-01
1.168189927201226095e-04,8.290915026268460553e-01,1.020305647919813374e+00,4.854901050342551594e-01
1.169373503621896004e-04,8.299315142809765566e-01,1.021601860520404692e+00,4.866019514903242027e-01
1.170557080042565912e-04,8.307715259351070580e-01,1.022211576193420068e+00,4.867315180085534099e-01
1.171740656463235821e-04,8.316115375892375594e-01,1.021882846051145322e+00,4.858339545610382837e-01
1.172924232883905730e-04,8.324515492433680608e-01,1.020630110845322180e+00,4.842664438875523003e-01
1.174107809304575638e-04,8.332915608974986732e-01,1.019095568256326523e+00,4.827954291972053613e-01
1.175291385725245547e-04,8.341315725516291746e-01,1.018056592338237643e+00,4.821449904477897452e-01
1.176474962145915455e-04,8.349715842057596760e-01,1.017838009690440471e+00,4.825493422829498780e-01
1.177658538566585364e-04,8.358115958598901774e-01,1.018534600242942734e+00,4.838191700546637941e-01
1.178842114987255273e-04,8.366516075140206787e-01,1.019966604448380831e+00,4.854318523190661594e-01
1.180025691407925181e-04,8.374916191681512911e-01,1.021393779611944330e+00,4.866038926285283783e-01
1.181209267828595090e-04,8.383316308222817925e-01,1.022101172889297249e+00,4.867716098726184160e-01
1.182392844249264999e-04,8.391716424764122939e-01,1.021923190051960528e+00,4.859424024995234737e-01
1.183576420669934907e-04,8.400116541305427953e-01,1.020922650493484518e+00,4.844994603531869171e-01
1.184759997090604816e-04,8.408516657846732967e-01,1.019418210201147978e+00,4.830472521997742907e-01
1.185943573511274724e-04,8.416916774388039091e-01,1.018199213011166560e+00,4.823023967457016337e-01
1.187127149931944633e-04,8.425316890929344105e-01,1.017870029823476408e+00,4.826280450674386158e-01
1.188310726352614542e-04,8.433717007470649119e-01,1.018417737409638590e+00,4.837980485122458374e-01
1.189494302773284450e-04,8.442117124011954132e-01,1.019634448485497558e+00,4.853002374608738623e-01
1.190677879193954359e-04,8.450517240553259146e-01,1.021098819887571896e+00,4.865171548407319357e-01
1.191861455614624267e-04,8.458917357094565270e-01,1.022023628929773276e+00,4.868430389819228821e-01
1.193045032035294176e-04,8.467317473635870284e-01,1.021955561533212986e+00,4.861189083336879824e-01
1.194228608455964085e-04,8.475717590177175298e-01,1.021091354984775101e+00,4.847563241707294468e-01
1.195412184876633993e-04,8.484117706718480312e-01,1.019758396736620831e+00,4.833482080564555083e-01
1.196595761297303902e-04,8.492517823259785326e-01,1.018437730955795040e+00,4.824815973185930806e-01
1.197779337717973811e-04,8.500917939801091450e-01,1.017865860944799916e+00,4.826218394183566796e-01
1.198962914138643719e-04,8.509318056342396464e-01,1.018316408078518309e+00,4.837179881534153791e-01
1.200146490559313628e-04,8.517718172883701477e-01,1.019418351273866818e+00,4.851969737850092557e-01
1.201330066979983536e-04,8.526118289425006491e-01,1.020760440239981914e+00,4.864298624267486826e-01
1.202513643400653445e-04,8.534518405966311505e-01,1.021846666681341498e+00,4.869104738329695370e-01
1.203697219821323354e-04,8.542918522507617629e-01,1.022032816930378285e+00,4.863517030465809299e-01
1.204880796241993262e-04,8.551318639048922643e-01,1.021240305055133524e+00,4.850160542430079769e-01
1.206064372662663171e-04,8.559718755590227657e-01,1.019992211634386692e+00,4.835950527603842808e-01
1.207247949083333079e-04,8.568118872131532671e-01,1.018742080172120534e+00,4.826873134433801171e-01
1.208431525504002988e-04,8.576518988672837684e-01,1.017958147949223680e+00,4.826617342067534011e-01
1.209615101924672897e-04,8.584919105214143809e-01,1.018159615881090829e+00,4.836082174048796367e-01
1.210798678345342805e-04,8.593319221755448822e-01,1.019227453421362561e+00,4.850855284158533398e-01
1.211982254766012714e-04,8.601719338296753836e-01,1.020519167142621475e+00,4.863530382557185172e-01
1.213165831186682623e-04,8.610119454838058850e-01,1.021583723482117456e+00,4.869070829247688637e-01
1.214349407607352531e-04,8.618519571379364974e-01,1.022019241655204524e+00,4.865429262364993068e-01
1.215532984028022440e-04,8.626919687920669988e-01,1.021454111657703390e+00,4.853489782353143100e-01
1.216716560448692348e-04,8.635319804461975002e-01,1.020194687041002579e+00,4.838913329730231139e-01
1.217900136869362257e-04,8.643719921003280016e-01,1.018961209135393897e+00,4.828996334940628965e-01
1.219083713290032166e-04,8.652120037544585029e-01,1.018156780528946648e+00,4.827492099880167920e-01
1.220267289710702074e-04,8.660520154085891154e-01,1.018085480105366480e+00,4.834837761930097511e-01
1.221450866131371983e-04,8.668920270627196167e-01,1.018961060314545808e+00,4.848652614126952587e-01
1.222634442552041891e-04,8.677320387168501181e-01,1.020312921377164006e+00,4.862439315074371105e-01
1.223818018972711800e-04,8.685720503709806195e-01,1.021390903466537381e+00,4.869390767886469518e-01
1.225001595393381709e-04,8.694120620251111209e-01,1.021881585116516389e+00,4.867225301961783934e-01
1.226185171814051617e-04,8.702520736792417333e-01,1.021599518849696242e+00,4.857094283348915020e-01
1.227368748234721526e-04,8.710920853333722347e-01,1.020485951197602770e+00,4.842685205725166808e-01
1.228552324655391435e-04,8.719320969875027361e-01,1.019142394285305953e+00,4.830977794005802961e-01
1.229735901076061343e-04,8.727721086416332374e-01,1.018299573374160660e+00,4.827878623012020753e-01
1.230919477496731252e-04,8.736121202957637388e-01,1.018147212595693407e+00,4.833942758438577458e-01
1.232103053917401160e-04,8.744521319498943512e-01,1.018743255793096214e+00,4.846450548831654492e-01
1.233286630338071069e-04,8.752921436040248526e-01,1.020005685528394990e+00,4.860712895053675986e-01
1.234470206758740978e-04,8.761321552581553540e-01,1.021241886802939369e+00,4.869785843717502338e-01
1.235653783179410886e-04,8.769721669122858554e-01,1.021787645618672968e+00,4.869139552810586302e-01
1.236837359600080795e-04,8.778121785664163568e-01,1.021601349894955213e+00,4.860079527303425850e-01
1.238020936020750703e-04,8.786521902205469692e-01,1.020750044153825531e+00,4.846626800686355541e-01
1.239204512441420612e-04,8.794922018746774706e-01,1.019433091688649373e+00,4.833958424948981980e-01
1.240388088862090521e-04,8.803322135288079719e-01,1.018390668437207047e+00,4.828449999462323117e-01
1.241571665282760429e-04,8.811722251829384733e-01,1.018178017662340729e+00,4.832988164618245985e-01
1.242755241703430338e-04,8.820122368370689747e-01,1.018674935035227769e+00,4.844566887357997786e-01
1.243938818124100247e-04,8.828522484911995871e-01,1.019702996130034123e+00,4.858303650472720614e-01
1.245122394544770155e-04,8.836922601453300885e-01,1.020976618607285946e+00,4.868992424476614178e-01
1.246305970965440064e-04,8.845322717994605899e-01,1.021752811332703015e+00,4.871130953595451674e-01
1.247489547386109972e-04,8.853722834535910913e-01,1.021620348742496631e+00,4.863503728544236737e-01
1.248673123806779881e-04,8.862122951077215927e-01,1.020862601437696693e+00,4.850565739319523395e-01
1.249856700227449790e-04,8.870523067618522051e-01,1.019745128446827298e+00,4.837713172845110599e-01
1.251040276648119698e-04,8.878923184159827064e-01,1.018603468037806881e+00,4.829891834324546718e-01
1.252223853068789607e-04,8.887323300701132078e-01,1.018141278816454776e+00,4.831537018677502515e-01
1.253407429489459515e-04,8.895723417242437092e-01,1.018601267993350490e+00,4.842164893476960108e-01
1.254591005910129424e-04,8.904123533783742106e-01,1.019548416021851978e+00,4.856054181304174655e-01
1.255774582330799333e-04,8.912523650325048230e-01,1.020662482299877771e+00,4.867594318201281522e-01
1.256958158751469241e-04,8.920923766866353244e-01,1.021595348414062965e+00,4.872415664204548524e-01
1.258141735172139150e-04,8.929323883407658258e-01,1.021718594114629619e+00,4.867403719400565931e-01
1.259325311592809059e-04,8.937723999948963272e-01,1.020970629618186187e+00,4.854769587618810167e-01
1.260508888013478967e-04,8.946124116490269396e-01,1.019915426875205533e+00,4.841222135630776080e-01
1.261692464434148876e-04,8.954524233031574409e-01,1.018890782433506725e+00,4.832156030673631641e-01
1.262876040854818784e-04,8.962924349572879423e-01,1.018222276430260198e+00,4.830988765040361566e-01
1.264059617275488693e-04,8.971324466114184437e-01,1.018435244968509235e+00,4.839346091498528679e-01
1.265243193696158602e-04,8.979724582655489451e-01,1.019409121001663365e+00,4.853462589508824587e-01
1.266426770116828510e-04,8.988124699196795575e-01,1.020482671958562459e+00,4.866096370544415461e-01
1.267610346537498419e-04,8.996524815738100589e-01,1.021339609448595143e+00,4.872515691500556301e-01
1.268793922958168327e-04,9.004924932279405603e-01,1.021707629224139158e+00,4.870473759588506701e-01
1.269977499378838236e-04,9.013325048820710617e-01,1.021183179849193046e+00,4.859773572023816657e-01
1.271161075799508145e-04,9.021725165362015630e-01,1.020058738445842828e+00,4.845413319236593352e-01
1.272344652220178053e-04,9.030125281903321754e-01,1.019053844532051389e+00,4.834743503555680166e-01
1.273528228640847962e-04,9.038525398444626768e-01,1.018424798470670467e+00,4.831561306129485978e-01
1.274711805061517871e-04,9.046925514985931782e-01,1.018366654324211140e+00,4.836906424017496930e-01
1.275895381482187779e-04,9.055325631527236796e-01,1.019153024141600694e+00,4.849678950325512217e-01
1.277078957902857688e-04,9.063725748068541810e-01,1.020340527985238221e+00,4.863912914670862619e-01
1.278262534323527596e-04,9.072125864609847934e-01,1.021194889664065242e+00,4.872454666059513606e-01
1.279446110744197505e-04,9.080525981151152948e-01,1.021554222644802445e+00,4.872629513517193756e-01
1.280629687164867414e-04,9.088926097692457962e-01,1.021315405288003575e+00,4.864644051604644082e-01
1.281813263585537322e-04,9.097326214233762975e-01,1.020331996478174741e+00,4.850810051968341696e-01
1.282996840006207231e-04,9.105726330775067989e-01,1.019168713736653853e+00,4.837811636517461711e-01
1.284180416426877139e-04,9.114126447316374113e-01,1.018530193744113799e+00,4.832264888718255103e-01
1.285363992847547048e-04,9.122526563857679127e-01,1.018456754767275818e+00,4.835490410414601814e-01
1.286547569268216957e-04,9.130926680398984141e-01,1.018955167868265121e+00,4.846004252657916123e-01
1.287731145688886865e-04,9.139326796940289155e-01,1.020056937266597075e+00,4.860458003534020577e-01
1.288914722109556774e-04,9.147726913481594169e-01,1.021111015438575187e+00,4.871821823096694759e-01
1.290098298530226683e-04,9.156127030022900293e-01,1.021484351571698923e+00,4.874406894659046863e-01
1.291281874950896591e-04,9.164527146564205307e-01,1.021276437014167815e+00,4.868395951972683822e-01
1.292465451371566500e-04,9.172927263105510320e-01,1.020571461627032939e+00,4.856414042953978161e-01
1.293649027792236408e-04,9.181327379646815334e-01,1.019433032741514644e+00,4.842525840627793787e-01
1.294832604212906317e-04,9.189727496188120348e-01,1.018560578937055316e+00,4.833713020407677252e-01
1.296016180633576226e-04,9.198127612729426472e-01,1.018478276728578713e+00,4.834475760331083394e-01
1.297199757054246134e-04,9.206527729270731486e-01,1.018938481475108793e+00,4.843167542455710239e-01
1.298383333474916043e-04,9.214927845812036500e-01,1.019780767116950537e+00,4.856273593066945948e-01
1.299566909895585951e-04,9.223327962353341514e-01,1.020872242912408634e+00,4.869311263599805928e-01
1.300750486316255860e-04,9.231728078894646528e-01,1.021503579099662051e+00,4.875615639599895634e-01
1.301934062736925769e-04,9.240128195435952652e-01,1.021289694334276188e+00,4.871998216606448495e-01
1.303117639157595677e-04,9.248528311977257665e-01,1.020623747819066951e+00,4.861470378615257992e-01
1.304301215578265586e-04,9.256928428518562679e-01,1.019719171479771536e+00,4.848227398781401742e-01
1.305484791998935495e-04,9.265328545059867693e-01,1.018748714197112770e+00,4.836950033308666241e-01
1.306668368419605403e-04,9.273728661601173817e-01,1.018395752669273513e+00,4.833761336210122828e-01
1.307851944840275312e-04,9.282128778142478831e-01,1.018885483378991541e+00,4.840412144663606697e-01
1.309035521260945220e-04,9.290528894683783845e-01,1.019692899205635328e+00,4.852605981342309471e-01
1.310219097681615129e-04,9.298929011225088859e-01,1.020581036608916303e+00,4.865681317966683572e-01
1.311402674102285038e-04,9.307329127766393873e-01,1.021367036232328163e+00,4.875024961036081850e-01
1.312586250522954946e-04,9.315729244307699997e-01,1.021423886906001499e+00,4.875323248408710564e-01
1.313769826943624855e-04,9.324129360849005010e-01,1.020696685100844547e+00,4.866362411393839738e-01
1.314953403364294763e-04,9.332529477390310024e-01,1.019819105917749935e+00,4.853546382419752225e-01
1.316136979784964672e-04,9.340929593931615038e-01,1.019018851000438097e+00,4.841684245581731050e-01
1.317320556205634581e-04,9.349329710472920052e-01,1.018461515452902866e+00,4.835019114373649285e-01
1.318504132626304489e-04,9.357729827014226176e-01,1.018694272851765170e+00,4.837860534162604642e-01
1.319687709046974398e-04,9.366129943555531190e-01,1.019601489069236200e+00,4.848937026628523661e-01
1.320871285467644307e-04,9.374530060096836204e-01,1.020471660432725525e+00,4.862038158226320572e-01
1.322054861888314215e-04,9.382930176638141218e-01,1.021120053361011415e+00,4.872532131421882795e-01
1.323238438308984124e-04,9.391330293179446231e-01,1.021421439081414029e+00,4.876742560247888103e-01
1.324422014729654032e-04,9.399730409720752355e-01,1.020924006178788312e+00,4.871414577850929906e-01
1.325605591150323941e-04,9.408130526262057369e-01,1.019904300465812597e+00,4.859159838455925362e-01
1.326789167570993850e-04,9.416530642803362383e-01,1.019114912066025003e+00,4.846710271271746362e-01
1.327972743991663758e-04,9.424930759344667397e-01,1.018665397841445941e+00,4.838295249137073428e-01
1.329156320412333667e-04,9.433330875885972411e-01,1.018623827886656841e+00,4.836923050952567360e-01
1.330339896833003575e-04,9.441730992427278535e-01,1.019340054108259785e+00,4.844777062110048882e-01
1.331523473253673484e-04,9.450131108968583549e-01,1.020395328255535361e+00,4.858029205958029895e-01
1.332707049674343393e-04,9.458531225509888563e-01,1.021036063022748852e+00,4.869668990659667962e-01
1.333890626095013301e-04,9.466931342051193576e-01,1.021255649673952437e+00,4.876071917468773886e-01
1.335074202515683210e-04,9.475331458592498590e-01,1.021051853639901363e+00,4.875010433866415194e-01
1.336257778936353119e-04,9.483731575133804714e-01,1.020174494031078627e+00,4.865396416138797475e-01
1.337441355357023027e-04,9.492131691675109728e-01,1.019158774661504507e+00,4.852115677257549109e-01
1.338624931777692936e-04,9.500531808216414742e-01,1.018719029333653214e+00,4.842159274195343421e-01
1.339808508198362844e-04,9.508931924757719756e-01,1.018738033777794705e+00,4.838318545157692663e-01
1.340992084619032753e-04,9.517332041299024770e-01,1.019152139989993433e+00,4.841961972423312055e-01
1.342175661039702662e-04,9.525732157840330894e-01,1.020121734384805912e+00,4.853152572340098114e-01
1.343359237460372570e-04,9.534132274381635908e-01,1.021025433405739147e+00,4.866205488413991032e-01
1.344542813881042479e-04,9.542532390922940921e-01,1.021225950786315728e+00,4.874469755926004733e-01
1.345726390301712387e-04,9.550932507464245935e-01,1.020977034101518299e+00,4.876135886217779492e-01
1.346909966722382296e-04,9.559332624005550949e-01,1.020400027920201680e+00,4.870647996465345964e-01
1.348093543143052205e-04,9.567732740546857073e-01,1.019408381227151494e+00,4.858805191928283751e-01
1.349277119563722113e-04,9.576132857088162087e-01,1.018676974603925256e+00,4.846827885685402459e-01
1.350460695984392022e-04,9.584532973629467101e-01,1.018732751232781730e+00,4.840796423295229967e-01
1.351644272405061931e-04,9.592933090170772115e-01,1.019181859603429663e+00,4.841507088924249524e-01
1.352827848825731839e-04,9.601333206712078239e-01,1.019861176363781041e+00,4.848808617415928945e-01
1.354011425246401748e-04,9.609733323253383253e-01,1.020803923458922791e+00,4.861183482824188440e-01
1.355195001667071656e-04,9.618133439794688266e-01,1.021314546545832869e+00,4.872076383391300558e-01
1.356378578087741565e-04,9.626533556335993280e-01,1.021003090117216905e+00,4.876145434912410592e-01
1.357562154508411474e-04,9.634933672877298294e-01,1.020397271487793134e+00,4.873615566372530017e-01
1.358745730929081382e-04,9.643333789418604418e-01,1.019679436209683709e+00,4.865258486959820328e-01
1.359929307349751291e-04,9.651733905959909432e-01,1.018846907393062828e+00,4.853183375806839339e-01
1.361112883770421199e-04,9.660134022501214446e-01,1.018585600240561551e+00,4.844070515597177495e-01
1.362296460191091108e-04,9.668534139042519460e-01,1.019130248096981717e+00,4.842345428460930745e-01
1.363480036611761017e-04,9.676934255583824473e-01,1.019834977542071863e+00,4.846768090149538022e-01
1.364663613032430925e-04,9.685334372125130598e-01,1.020525269619721342e+00,4.856074800221339416e-01
1.365847189453100834e-04,9.693734488666435611e-01,1.021195675377294165e+00,4.867747809181352525e-01
1.367030765873770743e-04,9.702134605207740625e-01,1.021195626100142251e+00,4.875216866282181538e-01
1.368214342294440651e-04,9.710534721749045639e-01,1.020454844241305281e+00,4.875101959616096048e-01
1.369397918715110560e-04,9.718934838290350653e-01,1.019713557159532158e+00,4.869556183104545299e-01
1.370581495135780468e-04,9.727334954831656777e-01,1.019109307969912948e+00,4.860132744902632140e-01
1.371765071556450377e-04,9.735735071372961791e-01,1.018635688487633306e+00,4.849567029379278083e-01
1.372948647977120286e-04,9.744135187914266805e-01,1.018888010655127907e+00,4.844151852912390033e-01
1.374132224397790194e-04,9.752535304455571818e-01,1.019771762134299875e+00,4.846201146803965631e-01
1.375315800818460103e-04,9.760935420996876832e-01,1.020482714791964174e+00,4.852821594841956188e-01
1.376499377239130011e-04,9.769335537538182956e-01,1.020949461505905376e+00,4.862357473770598792e-01
1.377682953659799920e-04,9.777735654079487970e-01,1.021206144252724934e+00,4.871973997237125653e-01
1.378866530080469829e-04,9.786135770620792984e-01,1.020725882639380799e+00,4.875747011190974534e-01
1.380050106501139737e-04,9.794535887162097998e-01,1.019759685447330977e+00,4.872408117702416996e-01
1.381233682921809646e-04,9.802936003703403012e-01,1.019140619956846683e+00,4.865433672603308723e-01
1.382417259342479555e-04,9.811336120244709136e-01,1.018847073560400274e+00,4.856444543382624768e-01
1.383600835763149463e-04,9.819736236786014150e-01,1.018807117895004666e+00,4.848287721949319229e-01
1.384784412183819372e-04,9.828136353327319163e-01,1.019473393830493180e+00,4.846428772319966161e-01
1.385967988604489280e-04,9.836536469868624177e-01,1.020454352403557419e+00,4.851109673479765405e-01
1.387151565025159189e-04,9.844936586409929191e-01,1.020925618014408620e+00,4.858434638425553898e-01
1.388335141445829098e-04,9.853336702951235315e-01,1.021023968269365589e+00,4.866967975688940573e-01
1.389518717866499006e-04,9.861736819492540329e-01,1.020862164310253561e+00,4.873950295532563648e-01
1.390702294287168915e-04,9.870136936033845343e-01,1.020060603306236935e+00,4.874446633706245313e-01
1.391885870707838823e-04,9.878537052575150357e-01,1.019129601899674498e+00,4.869163573826538194e-01
1.393069447128508732e-04,9.886937169116455371e-01,1.018847569511783568e+00,4.862199971293258427e-01
1.394253023549178641e-04,9.895337285657761495e-01,1.018946965731278409e+00,4.854654201766371857e-01
1.395436599969848549e-04,9.903737402199066509e-01,1.019278315054474859e+00,4.849147566194318970e-01
1.396620176390518458e-04,9.912137518740371522e-01,1.020155281242117074e+00,4.850091357314110230e-01
1.397803752811188367e-04,9.920537635281676536e-01,1.020974403336486258e+00,4.855971798509430837e-01
1.398987329231858275e-04,9.928937751822982660e-01,1.021038134295881861e+00,4.862696371623888569e-01
1.400170905652528184e-04,9.937337868364287674e-01,1.020752764134287505e+00,4.869583048496857192e-01
1.401354482073198092e-04,9.945737984905592688e-01,1.020293540566043600e+00,4.874121470783511767e-01
1.402538058493868001e-04,9.954138101446897702e-01,1.019400945328714059e+00,4.872378659630662301e-01
1.403721634914537910e-04,9.962538217988202716e-01,1.018743924866434947e+00,4.866547571590063015e-01
1.404905211335207818e-04,9.970938334529508840e-01,1.018908541657600697e+00,4.860563383174762442e-01
1.406088787755877727e-04,9.979338451070813854e-01,1.019350208430148230e+00,4.854670784071687395e-01
1.407272364176547635e-04,9.987738567612118867e-01,1.019885094369072043e+00,4.851308900566369542e-01
1.408455940597217544e-04,9.996138684153423881e-01,1.020733568432750982e+00,4.853958420755402070e-01
1.409639517017887453e-04,1.000453880069472890e+00,1.021188803532295797e+00,4.859856426448934119e-01
1.410823093438557361e-04,1.001293891723603391e+00,1.020800697333432705e+00,4.865363089454264323e-01
1.412006669859227270e-04,1.002133903377733892e+00,1.020242891872386259e+00,4.870687958362944769e-01
1.413190246279897179e-04,1.002973915031864394e+00,1.019685661706267066e+00,4.873425361830954206e-01
1.414373822700567087e-04,1.003813926685995117e+00,1.018931646283161019e+00,4.870504596569343869e-01
1.415557399121236996e-04,1.004653938340125618e+00,1.018700132571541683e+00,4.865119634942751681e-01
1.416740975541906904e-04,1.005493949994256120e+00,1.019288178906229358e+00,4.860475491308431373e-01
1.417924551962576813e-04,1.006333961648386621e+00,1.019910513167228583e+00,4.855927948801265215e-01
1.419108128383246722e-04,1.007173973302517123e+00,1.020435550039052730e+00,4.853935383427876449e-01
1.420291704803916630e-04,1.008013984956647624e+00,1.021052885535817856e+00,4.857239278494931423e-01
1.421475281224586539e-04,1.008853996610778125e+00,1.021052501284199554e+00,4.862352855993360978e-01
1.422658857645256447e-04,1.009694008264908627e+00,1.020299687676221145e+00,4.866587503254556912e-01
1.423842434065926356e-04,1.010534019919039128e+00,1.019666931847290403e+00,4.870930010990212611e-01
1.425026010486596265e-04,1.011374031573169852e+00,1.019220953013522335e+00,4.872753712414810146e-01
1.426209586907266173e-04,1.012214043227300353e+00,1.018767169623465030e+00,4.869586422134968284e-01
1.427393163327936082e-04,1.013054054881430854e+00,1.018989286468124700e+00,4.865123141738406654e-01
1.428576739748605991e-04,1.013894066535561356e+00,1.019858156813306937e+00,4.861515871808328448e-01
1.429760316169275899e-04,1.014734078189691857e+00,1.020444150272517447e+00,4.857550327558392000e-01
1.430943892589945808e-04,1.015574089843822359e+00,1.020770742969091094e+00,4.856106265667906596e-01
1.432127469010615716e-04,1.016414101497952860e+00,1.021046290618751184e+00,4.859404018888157650e-01
1.433311045431285625e-04,1.017254113152083361e+00,1.020624953422096137e+00,4.863601117699919429e-01
1.434494621851955534e-04,1.018094124806213863e+00,1.019693765074280778e+00,4.867094010300633267e-01
1.435678198272625442e-04,1.018934136460344364e+00,1.019205521297454897e+00,4.871218604330376234e-01
1.436861774693295351e-04,1.019774148114475087e+00,1.019024188223348393e+00,4.872774018724134737e-01
1.438045351113965259e-04,1.020614159768605589e+00,1.018924133216816630e+00,4.869772981538052492e-01
1.439228927534635168e-04,1.021454171422736090e+00,1.019507549785717115e+00,4.866138003704990056e-01
1.440412503955305077e-04,1.022294183076866592e+00,1.020441913307573945e+00,4.862929888050896432e-01
1.441596080375974985e-04,1.023134194730997093e+00,1.020786926476820344e+00,4.858824431682068345e-01
1.442779656796644894e-04,1.023974206385127594e+00,1.020808614355276589e+00,4.857424247309431453e-01
1.443963233217314803e-04,1.024814218039258096e+00,1.020747461165686154e+00,4.860497141218264039e-01
1.445146809637984711e-04,1.025654229693388597e+00,1.020045451424473004e+00,4.864075057956578352e-01
1.446330386058654620e-04,1.026494241347519099e+00,1.019163316902471639e+00,4.867580395558293582e-01
1.447513962479324528e-04,1.027334253001649600e+00,1.018993617999462531e+00,4.872167499938412361e-01
1.448697538899994437e-04,1.028174264655780323e+00,1.019129171118684951e+00,4.873779748337229156e-01
1.449881115320664346e-04,1.029014276309910825e+00,1.019322951452159565e+00,4.870905966947974841e-01
1.451064691741334254e-04,1.029854287964041326e+00,1.020092628010889957e+00,4.867571151560208809e-01
1.452248268162004163e-04,1.030694299618171828e+00,1.020869911403455399e+00,4.863950314451374046e-01
1.453431844582674071e-04,1.031534311272302329e+00,1.020842989288850866e+00,4.859188352369761543e-01
1.454615421003343980e-04,1.032374322926432830e+00,1.020564177771680292e+00,4.857790538282767412e-01
1.455798997424013889e-04,1.033214334580563332e+00,1.020273176216671684e+00,4.860941438252828206e-01
1.456982573844683797e-04,1.034054346234693833e+00,1.019485497950804787e+00,4.864549084104978771e-01
1.458166150265353706e-04,1.034894357888824334e+00,1.018854583493659094e+00,4.868777684838383468e-01
1.459349726686023615e-04,1.035734369542954836e+00,1.019082471759666042e+00,4.874083143200985679e-01
1.460533303106693523e-04,1.036574381197085559e+00,1.019475591690337968e+00,4.875539081046621481e-01
1.461716879527363432e-04,1.037414392851216061e+00,1.019820243377799862e+00,4.872351715704110742e-01
1.462900455948033340e-04,1.038254404505346562e+00,1.020576781839181990e+00,4.868681006535460210e-01
1.464084032368703249e-04,1.039094416159477063e+00,1.021028960681640507e+00,4.864094770737636964e-01
1.465267608789373158e-04,1.039934427813607565e+00,1.020608036385946216e+00,4.858637917673065965e-01
1.466451185210043066e-04,1.040774439467738066e+00,1.020137096809204724e+00,4.857617407221230810e-01
1.467634761630712975e-04,1.041614451121868568e+00,1.019781759209951844e+00,4.861357005549630239e-01
1.468818338051382883e-04,1.042454462775999069e+00,1.019096587136870902e+00,4.865605171845737154e-01
1.470001914472052792e-04,1.043294474430129570e+00,1.018839932798107473e+00,4.870973183911065374e-01
1.471185490892722701e-04,1.044134486084260294e+00,1.019430082712389884e+00,4.876835947501590995e-01
1.472369067313392609e-04,1.044974497738390795e+00,1.019933334873762476e+00,4.877595114477477067e-01
1.473552643734062518e-04,1.045814509392521297e+00,1.020255955552012317e+00,4.873507115837176773e-01
1.474736220154732427e-04,1.046654521046651798e+00,1.020836327002540900e+00,4.868942490881843499e-01
1.475919796575402335e-04,1.047494532700782299e+00,1.020891951871357728e+00,4.863176057469538183e-01
1.477103372996072244e-04,1.048334544354912801e+00,1.020165459824820875e+00,4.857439996527868065e-01
1.478286949416742152e-04,1.049174556009043302e+00,1.019676098471183900e+00,4.857494594253175535e-01
1.479470525837412061e-04,1.050014567663173803e+00,1.019421856259278059e+00,4.862401919896036651e-01
1.480654102258081970e-04,1.050854579317304305e+00,1.018966173320964952e+00,4.867678870358573273e-01
1.481837678678751878e-04,1.051694590971434806e+00,1.019101318646445709e+00,4.874130512288824546e-01
1.483021255099421787e-04,1.052534602625565530e+00,1.019920059916754607e+00,4.879916307009468102e-01
1.484204831520091695e-04,1.053374614279696031e+00,1.020347575013198949e+00,4.879244399770469309e-01
1.485388407940761604e-04,1.054214625933826532e+00,1.020503761447966173e+00,4.873808141672641980e-01
1.486571984361431513e-04,1.055054637587957034e+00,1.020824737041853947e+00,4.868178898863504966e-01
1.487755560782101421e-04,1.055894649242087535e+00,1.020518679703145359e+00,4.861505915064806560e-01
1.488939137202771330e-04,1.056734660896218037e+00,1.019654761090522666e+00,4.856231997047430471e-01
1.490122713623441239e-04,1.057574672550348538e+00,1.019330220582058910e+00,4.858041875441069246e-01
1.491306290044111147e-04,1.058414684204479039e+00,1.019288706557755386e+00,4.864415713620697801e-01
1.492489866464781056e-04,1.059254695858609541e+00,1.019097870113181870e+00,4.870718399056123693e-01
1.493673442885450964e-04,1.060094707512740042e+00,1.019542988892259583e+00,4.877820462573001503e-01
1.494857019306120873e-04,1.060934719166870766e+00,1.020400977577279544e+00,4.882716461283334031e-01
1.496040595726790782e-04,1.061774730821001267e+00,1.020586629153416913e+00,4.879992604183676086e-01
1.497224172147460690e-04,1.062614742475131768e+00,1.020506250632771561e+00,4.873054682294067352e-01
1.498407748568130599e-04,1.063454754129262270e+00,1.020580143985069022e+00,4.866548657410219025e-01
1.499591324988800507e-04,1.064294765783392771e+00,1.020032078028414668e+00,4.859576190629391057e-01
1.500774901409470416e-04,1.065134777437523272e+00,1.019226840614164908e+00,4.855633114041313925e-01
1.501958477830140325e-04,1.065974789091653774e+00,1.019203579532228510e+00,4.859703843414535651e-01
1.503142054250810233e-04,1.066814800745784275e+00,1.019398657219170445e+00,4.867482920505882271e-01
1.504325630671480142e-04,1.067654812399914777e+00,1.019416904144761826e+00,4.874404249307865422e-01
1.505509207092150051e-04,1.068494824054045278e+00,1.020025886864365461e+00,4.881415128313968399e-01
1.506692783512819959e-04,1.069334835708176001e+00,1.020734286680632597e+00,4.884599252401876646e-01
1.507876359933489868e-04,1.070174847362306503e+00,1.020580996775468652e+00,4.879532036873934775e-01
1.509059936354159776e-04,1.071014859016437004e+00,1.020287425185794072e+00,4.871394991016209652e-01
1.510243512774829685e-04,1.071854870670567506e+00,1.020206155378277080e+00,4.864576143134377029e-01
1.511427089195499594e-04,1.072694882324698007e+00,1.019576001641408602e+00,4.858068771743405678e-01
1.512610665616169502e-04,1.073534893978828508e+00,1.018998099434570204e+00,4.856142126094339373e-01
1.513794242036839411e-04,1.074374905632959010e+00,1.019327124785990968e+00,4.862539545883770020e-01
1.514977818457509319e-04,1.075214917287089511e+00,1.019690788560134065e+00,4.871243741476147804e-01
1.516161394878179228e-04,1.076054928941220012e+00,1.019799966318979845e+00,4.878146797932045309e-01
1.517344971298849137e-04,1.076894940595350736e+00,1.020412333205711564e+00,4.884331467611151001e-01
1.518528547719519045e-04,1.077734952249481237e+00,1.020833769666874336e+00,4.885258629240374351e-01
1.519712124140188954e-04,1.078574963903611739e+00,1.020339685880866432e+00,4.877977828406284688e-01
1.520895700560858863e-04,1.079414975557742240e+00,1.019939263096240722e+00,4.869267328956254914e-01
1.522079276981528771e-04,1.080254987211872741e+00,1.019835240479572303e+00,4.862830056625265240e-01
1.523262853402198680e-04,1.081094998866003243e+00,1.019271315703940584e+00,4.857481267457219309e-01
1.524446429822868588e-04,1.081935010520133744e+00,1.019018743373468094e+00,4.857951046365096559e-01
1.525630006243538497e-04,1.082775022174264246e+00,1.019653753297671939e+00,4.866323307817062016e-01
1.526813582664208406e-04,1.083615033828394747e+00,1.020050711841189006e+00,4.875178498139108307e-01
1.527997159084878314e-04,1.084455045482525248e+00,1.020116789549626590e+00,4.881349560151870826e-01
1.529180735505548223e-04,1.085295057136655972e+00,1.020607193008893798e+00,4.886129106990187987e-01
1.530364311926218131e-04,1.086135068790786473e+00,1.020687564916185952e+00,4.884650178138554288e-01
1.531547888346888040e-04,1.086975080444916975e+00,1.019942571672697085e+00,4.875734714344448495e-01
1.532731464767557949e-04,1.087815092099047476e+00,1.019588305148383389e+00,4.867305580416325661e-01
1.533915041188227857e-04,1.088655103753177977e+00,1.019585091871864968e+00,4.861883716489238116e-01
1.535098617608897766e-04,1.089495115407308479e+00,1.019181454499831663e+00,4.858087214481709992e-01
1.536282194029567675e-04,1.090335127061438980e+00,1.019263286587540840e+00,4.860873941229950645e-01
1.537465770450237583e-04,1.091175138715569481e+00,1.020078242519712797e+00,4.870489936931999830e-01
1.538649346870907492e-04,1.092015150369699983e+00,1.020350052431739041e+00,4.878655248010846934e-01
1.539832923291577400e-04,1.092855162023830484e+00,1.020270897721631265e+00,4.883593227858472607e-01
1.541016499712247309e-04,1.093695173677961208e+00,1.020582117039745995e+00,4.886750015748841935e-01
1.542200076132917218e-04,1.094535185332091709e+00,1.020355132223084826e+00,4.883121758407638624e-01
1.543383652553587126e-04,1.095375196986222210e+00,1.019511475159588176e+00,4.873397199964428772e-01
1.544567228974257035e-04,1.096215208640352712e+00,1.019354595597110835e+00,4.866044524883257338e-01
1.545750805394926943e-04,1.097055220294483213e+00,1.019523900435463926e+00,4.862005426175363687e-01
1.546934381815596852e-04,1.097895231948613715e+00,1.019298786586008143e+00,4.859811522597519140e-01
1.548117958236266761e-04,1.098735243602744216e+00,1.019644160786875808e+00,4.864488515870896146e-01
1.549301534656936669e-04,1.099575255256874717e+00,1.020472290186058562e+00,4.874444250523750632e-01
1.550485111077606578e-04,1.100415266911005219e+00,1.020486704210371132e+00,4.881201903321382707e-01
1.551668687498276487e-04,1.101255278565135720e+00,1.020227045718540726e+00,4.884713198893144703e-01
1.552852263918946395e-04,1.102095290219266444e+00,1.020378396208317717e+00,4.886393248736479733e-01
1.554035840339616304e-04,1.102935301873396945e+00,1.019943844970503166e+00,4.881200698947167904e-01
1.555219416760286212e-04,1.103775313527527446e+00,1.019170724879451040e+00,4.871586800421311425e-01
1.556402993180956121e-04,1.104615325181657948e+00,1.019314689284316788e+00,4.865871832787520557e-01
1.557586569601626030e-04,1.105455336835788449e+00,1.019652584267549456e+00,4.863191886609367076e-01
1.558770146022295938e-04,1.106295348489918950e+00,1.019553555948988333e+00,4.862278549218100876e-01
1.559953722442965847e-04,1.107135360144049452e+00,1.020043562191349729e+00,4.868178493648880334e-01
1.561137298863635755e-04,1.107975371798179953e+00,1.020724854812110172e+00,4.877626964989241198e-01
1.562320875284305664e-04,1.108815383452310455e+00,1.020414648546876357e+00,4.882615181428194839e-01
1.563504451704975573e-04,1.109655395106441178e+00,1.020017270561633271e+00,4.884914245702553504e-01
1.564688028125645481e-04,1.110495406760571679e+00,1.020087375925590178e+00,4.885547486409865803e-01
1.565871604546315390e-04,1.111335418414702181e+00,1.019572504226456733e+00,4.879474249604747182e-01
1.567055180966985299e-04,1.112175430068832682e+00,1.019010191247070818e+00,4.870713274486481725e-01
1.568238757387655207e-04,1.113015441722963184e+00,1.019481344136598855e+00,4.866810753971247960e-01
1.569422333808325116e-04,1.113855453377093685e+00,1.019909731004810416e+00,4.865121973577285486e-01
1.570605910228995024e-04,1.114695465031224186e+00,1.019841056591931139e+00,4.864983599441922157e-01
1.571789486649664933e-04,1.115535476685354688e+00,1.020351075104199756e+00,4.871426938331754330e-01
1.572973063070334842e-04,1.116375488339485189e+00,1.020773549287075532e+00,4.879747160211229673e-01
1.574156639491004750e-04,1.117215499993615690e+00,1.020154554027338678e+00,4.882988954525981917e-01
1.575340215911674659e-04,1.118055511647746414e+00,1.019726338927699594e+00,4.884594558763891703e-01
1.576523792332344567e-04,1.118895523301876915e+00,1.019817754267391630e+00,4.884739576149080831e-01
1.577707368753014476e-04,1.119735534956007417e+00,1.019334594364342816e+00,4.878414597854055512e-01
1.578890945173684385e-04,1.120575546610137918e+00,1.019061010750254237e+00,4.870954006031111838e-01
1.580074521594354293e-04,1.121415558264268419e+00,1.019803324742658113e+00,4.868624756592577763e-01
1.581258098015024202e-04,1.122255569918398921e+00,1.020195189304398120e+00,4.867292860245104880e-01
1.582441674435694111e-04,1.123095581572529422e+00,1.020057860166288854e+00,4.867388357230464369e-01
1.583625250856364019e-04,1.123935593226659924e+00,1.020496634800061475e+00,4.873864791683990561e-01
1.584808827277033928e-04,1.124775604880790425e+00,1.020619324077255641e+00,4.880807686659501821e-01
1.585992403697703836e-04,1.125615616534920926e+00,1.019783032322339356e+00,4.882719315355815159e-01
1.587175980118373745e-04,1.126455628189051650e+00,1.019461149085794549e+00,4.884304442873769192e-01
1.588359556539043654e-04,1.127295639843182151e+00,1.019659554305301974e+00,4.884422100113893217e-01
1.589543132959713562e-04,1.128135651497312653e+00,1.019272513867925056e+00,4.878219076926924025e-01
1.590726709380383471e-04,1.128975663151443154e+00,1.019291640615035854e+00,4.872137371267439843e-01
1.591910285801053379e-04,1.129815674805573655e+00,1.020185311294647068e+00,4.870842191495582396e-01
1.593093862221723288e-04,1.130655686459704157e+00,1.020404058156575422e+00,4.869201465342253843e-01
1.594277438642393197e-04,1.131495698113834658e+00,1.020134260776971225e+00,4.869165840933334932e-01
1.595461015063063105e-04,1.132335709767965160e+00,1.020467676121582956e+00,4.875432391680923350e-01
1.596644591483733014e-04,1.133175721422095661e+00,1.020320648034990008e+00,4.881076131340972291e-01
1.597828167904402923e-04,1.134015733076226162e+00,1.019406085695368835e+00,4.882298260595326900e-01
1.599011744325072831e-04,1.134855744730356886e+00,1.019315998762150510e+00,4.884494600488458182e-01
1.600195320745742740e-04,1.135695756384487387e+00,1.019656941891219359e+00,4.884827609462156217e-01
1.601378897166412648e-04,1.136535768038617888e+00,1.019369398320954412e+00,4.878837883413226217e-01
1.602562473587082557e-04,1.137375779692748390e+00,1.019622629025280336e+00,4.873901809727229639e-01
1.603746050007752466e-04,1.138215791346878891e+00,1.020519452293608742e+00,4.872937881207562438e-01
1.604929626428422374e-04,1.139055803001009393e+00,1.020460103443513677e+00,4.870450280576534841e-01
1.606113202849092283e-04,1.139895814655139894e+00,1.020054315575812165e+00,4.870206150631543607e-01
1.607296779269762191e-04,1.140735826309270395e+00,1.020307429881594619e+00,4.876325127295854100e-01
1.608480355690432100e-04,1.141575837963400897e+00,1.019970540207751242e+00,4.881013088334962835e-01
1.609663932111102009e-04,1.142415849617531620e+00,1.019124987726535370e+00,4.882238762236023044e-01
1.610847508531771917e-04,1.143255861271662122e+00,1.019343592610590044e+00,4.885438454710105960e-01
1.612031084952441826e-04,1.144095872925792623e+00,1.019797468838994137e+00,4.885899202180227219e-01
1.613214661373111735e-04,1.144935884579923124e+00,1.019560572587089986e+00,4.879950594442286627e-01
1.614398237793781643e-04,1.145775896234053626e+00,1.019955277840816965e+00,4.875764972724614954e-01
1.615581814214451552e-04,1.146615907888184127e+00,1.020718477244446643e+00,4.874492772439205091e-01
1.616765390635121460e-04,1.147455919542314629e+00,1.020337659868040703e+00,4.870918183452768169e-01
1.617948967055791369e-04,1.148295931196445130e+00,1.019856975131529175e+00,4.870690541591369827e-01
1.619132543476461278e-04,1.149135942850575631e+00,1.020095725374442708e+00,4.876909853040490850e-01
1.620316119897131186e-04,1.149975954504706133e+00,1.019665319321038321e+00,4.881063094106912192e-01
1.621499696317801095e-04,1.150815966158836856e+00,1.019006733474540738e+00,4.882859980753708751e-01
1.622683272738471003e-04,1.151655977812967357e+00,1.019541120455677241e+00,4.887144573810934811e-01
1.623866849159140912e-04,1.152495989467097859e+00,1.020019698366896321e+00,4.887377998996257356e-01
1.625050425579810821e-04,1.153336001121228360e+00,1.019758565584866661e+00,4.881164737574680279e-01
1.626234002000480729e-04,1.154176012775358862e+00,1.020203386764519937e+00,4.877314476423856848e-01
1.627417578421150638e-04,1.155016024429489363e+00,1.020740101281238488e+00,4.875278059763913374e-01
1.628601154841820547e-04,1.155856036083619864e+00,1.020066918824389379e+00,4.870713285189686159e-01
1.629784731262490455e-04,1.156696047737750366e+00,1.019620185410275326e+00,4.870968194871861945e-01
1.630968307683160364e-04,1.157536059391880867e+00,1.019919748793043812e+00,4.877603055337650373e-01
1.632151884103830272e-04,1.158376071046011369e+00,1.019474652219053201e+00,4.881574618904239715e-01
1.633335460524500181e-04,1.159216082700142092e+00,1.019066864297850206e+00,4.884252812748536843e-01
1.634519036945170090e-04,1.160056094354272593e+00,1.019854377490941655e+00,4.889362342047450793e-01
1.635702613365839998e-04,1.160896106008403095e+00,1.020236201506561802e+00,4.888847489967669824e-01
1.636886189786509907e-04,1.161736117662533596e+00,1.019883840325765956e+00,4.882102809450919456e-01
1.638069766207179815e-04,1.162576129316664098e+00,1.020318455263907520e+00,4.878327602373403460e-01
1.639253342627849724e-04,1.163416140970794599e+00,1.020595411655867091e+00,4.875356262671635132e-01
1.640436919048519633e-04,1.164256152624925100e+00,1.019721154798684415e+00,4.870184829199002419e-01
1.641620495469189541e-04,1.165096164279055602e+00,1.019433450579119604e+00,4.871451857549312647e-01
1.642804071889859450e-04,1.165936175933186103e+00,1.019844898489579377e+00,4.878695931156904475e-01
1.643987648310529359e-04,1.166776187587316604e+00,1.019422973934180465e+00,4.882650787553876603e-01
1.645171224731199267e-04,1.167616199241447328e+00,1.019269705308684548e+00,4.886251040672375812e-01
1.646354801151869176e-04,1.168456210895577829e+00,1.020197290173754157e+00,4.891698673792472807e-01
1.647538377572539084e-04,1.169296222549708331e+00,1.020362918921274176e+00,4.889921716917436934e-01
1.648721953993208993e-04,1.170136234203838832e+00,1.019890419424211769e+00,4.882544292667533314e-01
1.649905530413878902e-04,1.170976245857969333e+00,1.020300953790408194e+00,4.878789225081091585e-01
1.651089106834548810e-04,1.171816257512099835e+00,1.020340609536007914e+00,4.874974977566813861e-01
1.652272683255218719e-04,1.172656269166230336e+00,1.019391986189030597e+00,4.869763126509644713e-01
1.653456259675888627e-04,1.173496280820360838e+00,1.019368475523161344e+00,4.872498764655011638e-01
1.654639836096558536e-04,1.174336292474491339e+00,1.019894380499289266e+00,4.880328379926377469e-01
1.655823412517228445e-04,1.175176304128622062e+00,1.019486383475642022e+00,4.884203947559455639e-01
1.657006988937898353e-04,1.176016315782752564e+00,1.019544171697651658e+00,4.888527097640840147e-01
1.658190565358568262e-04,1.176856327436883065e+00,1.020480020774001240e+00,4.893720275831225930e-01
1.659374141779238171e-04,1.177696339091013567e+00,1.020345966570042506e+00,4.890328612910391781e-01
1.660557718199908079e-04,1.178536350745144068e+00,1.019779035170731873e+00,4.882474376305800945e-01
1.661741294620577988e-04,1.179376362399274569e+00,1.020194860777821511e+00,4.878889145376393288e-01
1.662924871041247896e-04,1.180216374053405071e+00,1.020055238749720372e+00,4.874489094896632402e-01
1.664108447461917805e-04,1.181056385707535572e+00,1.019160735406579033e+00,4.869809020465379334e-01
1.665292023882587714e-04,1.181896397361666073e+00,1.019457491543005023e+00,4.874244504355282337e-01
1.666475600303257622e-04,1.182736409015796575e+00,1.020044275245927112e+00,4.882390992643250716e-01
1.667659176723927531e-04,1.183576420669927298e+00,1.019605601580457099e+00,4.885985363714719920e-01
1.668842753144597439e-04,1.184416432324057800e+00,1.019809088388305529e+00,4.890749584998614896e-01
1.670026329565267348e-04,1.185256443978188301e+00,1.020635701680923546e+00,4.895164509175093381e-01
1.671209905985937257e-04,1.186096455632318802e+00,1.020176899475757848e+00,4.890061531468204437e-01
1.672393482406607165e-04,1.186936467286449304e+00,1.019594162851737984e+00,4.882105748470650930e-01
1.673577058827277074e-04,1.187776478940579805e+00,1.020068727550704324e+00,4.878926995707281167e-01
1.674760635247946982e-04,1.188616490594710307e+00,1.019815229915949750e+00,4.874218665548785689e-01
1.675944211668616891e-04,1.189456502248840808e+00,1.019075136109859336e+00,4.870505861149910798e-01
1.677127788089286800e-04,1.190296513902971309e+00,1.019685047857260551e+00,4.876574938882427546e-01
1.678311364509956708e-04,1.191136525557101811e+00,1.020233975062479814e+00,4.884558554333167102e-01
1.679494940930626617e-04,1.191976537211232534e+00,1.019709514264523609e+00,4.887627347422719426e-01
1.680678517351296526e-04,1.192816548865363036e+00,1.019999890320153924e+00,4.892600161858049468e-01
1.681862093771966434e-04,1.193656560519493537e+00,1.020638579675603674e+00,4.895926966526731317e-01
1.683045670192636343e-04,1.194496572173624038e+00,1.019893185904086952e+00,4.889348810182453930e-01
1.684229246613306251e-04,1.195336583827754540e+00,1.019406989120147378e+00,4.881849359063193949e-01
1.685412823033976160e-04,1.196176595481885041e+00,1.019989752802382466e+00,4.879296795271014786e-01
1.686596399454646069e-04,1.197016607136015542e+00,1.019669064865198038e+00,4.874449487514231905e-01
1.687779975875315977e-04,1.197856618790146044e+00,1.019138008237198356e+00,4.871891235526304431e-01
1.688963552295985886e-04,1.198696630444276545e+00,1.019995042921152617e+00,4.879215000000633462e-01
1.690147128716655794e-04,1.199536642098407047e+00,1.020387718035492330e+00,4.886432853374798047e-01
1.691330705137325703e-04,1.200376653752537770e+00,1.019740583884484852e+00,4.888791814765440780e-01
1.692514281557995612e-04,1.201216665406668271e+00,1.020087333107115635e+00,4.893852942168848141e-01
1.693697857978665520e-04,1.202056677060798773e+00,1.020507926326884807e+00,4.895999621088698572e-01
1.694881434399335429e-04,1.202896688714929274e+00,1.019564861197200578e+00,4.888431362819066761e-01
1.696065010820005338e-04,1.203736700369059776e+00,1.019291589035596690e+00,4.882002434832810600e-01
1.697248587240675246e-04,1.204576712023190277e+00,1.020001017704133428e+00,4.880211370017520922e-01
1.698432163661345155e-04,1.205416723677320778e+00,1.019625436559943310e+00,4.875302559128867896e-01
1.699615740082015063e-04,1.206256735331451280e+00,1.019310863112210086e+00,4.873920086576818411e-01
1.700799316502684972e-04,1.207096746985581781e+00,1.020309517786872622e+00,4.881958186530175325e-01
1.701982892923354881e-04,1.207936758639712505e+00,1.020439284860188867e+00,4.887849518932158022e-01
1.703166469344024789e-04,1.208776770293843006e+00,1.019673501757385026e+00,4.889460611039506688e-01
1.704350045764694698e-04,1.209616781947973507e+00,1.020082430727197620e+00,4.894590862265661979e-01
1.705533622185364606e-04,1.210456793602104009e+00,1.020296757120339848e+00,4.895581087546215238e-01
1.706717198606034515e-04,1.211296805256234510e+00,1.019271184388585993e+00,4.887548886193142650e-01
1.707900775026704424e-04,1.212136816910365011e+00,1.019300944954846244e+00,4.882613213409265907e-01
1.709084351447374332e-04,1.212976828564495513e+00,1.020108342494568276e+00,4.881463962610133045e-01
1.710267927868044241e-04,1.213816840218626014e+00,1.019655988893444665e+00,4.876430146496975038e-01
1.711451504288714150e-04,1.214656851872756516e+00,1.019531646439250316e+00,4.876164478980987704e-01
1.712635080709384058e-04,1.215496863526887017e+00,1.020554414002513788e+00,4.884444654441327804e-01
1.713818657130053967e-04,1.216336875181017740e+00,1.020353501256928030e+00,4.888773425300855791e-01
1.715002233550723875e-04,1.217176886835148242e+00,1.019522626813908595e+00,4.889953466323128106e-01
1.716185809971393784e-04,1.218016898489278743e+00,1.020027679889324634e+00,4.895336556762214242e-01
1.717369386392063693e-04,1.218856910143409245e+00,1.020070315411299111e+00,4.895303617165900345e-01
1.718552962812733601e-04,1.219696921797539746e+00,1.019074897805227753e+00,4.887254056328967922e-01
1.719736539233403510e-04,1.220536933451670247e+00,1.019449037815160164e+00,4.883876032140790913e-01
1.720920115654073418e-04,1.221376945105800749e+00,1.020278033675875662e+00,4.882854587430282001e-01
1.722103692074743327e-04,1.222216956759931250e+00,1.019708316798074277e+00,4.877362223616687475e-01
1.723287268495413236e-04,1.223056968414061751e+00,1.019737467115271690e+00,4.877948260949231951e-01
1.724470844916083144e-04,1.223896980068192253e+00,1.020682525489708947e+00,4.885981955464440141e-01
1.725654421336753053e-04,1.224736991722322976e+00,1.020138270186436547e+00,4.888781373447730894e-01
1.726837997757422962e-04,1.225577003376453478e+00,1.019338161544854682e+00,4.890167070889673839e-01
1.728021574178092870e-04,1.226417015030583979e+00,1.019981060009365947e+00,4.896237609242451994e-01
1.729205150598762779e-04,1.227257026684714480e+00,1.019885387595865112e+00,4.895574073363475609e-01
1.730388727019432687e-04,1.228097038338844982e+00,1.019006102485949583e+00,4.888085398832188733e-01
1.731572303440102596e-04,1.228937049992975483e+00,1.019707603806182306e+00,4.886246336836858051e-01
1.732755879860772505e-04,1.229777061647105985e+00,1.020447299345299097e+00,4.884757167122461552e-01
1.733939456281442413e-04,1.230617073301236486e+00,1.019723407717263441e+00,4.878434325275462502e-01
1.735123032702112322e-04,1.231457084955366987e+00,1.019881167713012182e+00,4.879465813514124450e-01
1.736306609122782230e-04,1.232297096609497489e+00,1.020681622595189797e+00,4.886615757233427337e-01
1.737490185543452139e-04,1.233137108263628212e+00,1.019838796203426323e+00,4.887813543355986612e-01
1.738673761964122048e-04,1.233977119917758714e+00,1.019188620981846594e+00,4.889789601582696932e-01
1.739857338384791956e-04,1.234817131571889215e+00,1.019995264430787252e+00,4.896647617457382529e-01
1.741040914805461865e-04,1.235657143226019716e+00,1.019775128102826001e+00,4.895571294410767660e-01
1.742224491226131774e-04,1.236497154880150218e+00,1.019060447576358719e+00,4.889179372576016869e-01
1.743408067646801682e-04,1.237337166534280719e+00,1.020021645628764517e+00,4.888963854702854106e-01
1.744591644067471591e-04,1.238177178188411220e+00,1.020551387103588059e+00,4.886856219705009163e-01
1.745775220488141499e-04,1.239017189842541722e+00,1.019661853992587686e+00,4.879992978244022117e-01
1.746958796908811408e-04,1.239857201496672223e+00,1.019945451519964408e+00,4.881647034771926519e-01
1.748142373329481317e-04,1.240697213150802947e+00,1.020569782578220064e+00,4.887747973607693419e-01
1.749325949750151225e-04,1.241537224804933448e+00,1.019514671285190133e+00,4.887513743871261807e-01
1.750509526170821134e-04,1.242377236459063949e+00,1.019130233309691880e+00,4.890195725244043112e-01
1.751693102591491042e-04,1.243217248113194451e+00,1.020092960840967233e+00,4.897251101456285838e-01
1.752876679012160951e-04,1.244057259767324952e+00,1.019737676419073313e+00,4.895140881848941694e-01
1.754060255432830860e-04,1.244897271421455454e+00,1.019202849963718904e+00,4.889453402113876357e-01
1.755243831853500768e-04,1.245737283075585955e+00,1.020325798952405272e+00,4.890155824816615482e-01
1.756427408274170677e-04,1.246577294729716456e+00,1.020545478521325489e+00,4.887014842382823576e-01
1.757610984694840586e-04,1.247417306383846958e+00,1.019524291368606006e+00,4.880151543197862596e-01
1.758794561115510494e-04,1.248257318037977459e+00,1.019958148664672271e+00,4.883195904255851483e-01
1.759978137536180403e-04,1.249097329692108183e+00,1.020401142266451178e+00,4.889032938941277884e-01
1.761161713956850311e-04,1.249937341346238684e+00,1.019232482867343137e+00,4.888637915860420957e-01
1.762345290377520220e-04,1.250777353000369185e+00,1.019189986308438822e+00,4.893006809861459305e-01
1.763528866798190129e-04,1.251617364654499687e+00,1.020249497863431998e+00,4.900258147292486099e-01
1.764712443218860037e-04,1.252457376308630188e+00,1.019727483389872402e+00,4.896800244253524670e-01
1.765896019639529946e-04,1.253297387962760689e+00,1.019372638458688307e+00,4.891196124178819882e-01
1.767079596060199854e-04,1.254137399616891191e+00,1.020558625742386205e+00,4.891359618946724552e-01
1.768263172480869763e-04,1.254977411271021692e+00,1.020412337107300615e+00,4.885744800288384648e-01
1.769446748901539672e-04,1.255817422925152194e+00,1.019339304364594412e+00,4.878142807803350633e-01
1.770630325322209580e-04,1.256657434579282695e+00,1.019963334891995421e+00,4.881970356013545786e-01
1.771813901742879489e-04,1.257497446233413418e+00,1.020237198718899396e+00,4.887337845586182672e-01
1.772997478163549398e-04,1.258337457887543920e+00,1.019058182801631407e+00,4.887650417505209344e-01
1.774181054584219306e-04,1.259177469541674421e+00,1.019390459678839456e+00,4.894863592633244553e-01
1.775364631004889215e-04,1.260017481195804923e+00,1.020439764107960112e+00,4.903265419931072122e-01
1.776548207425559123e-04,1.260857492849935424e+00,1.019698114455213078e+00,4.899847514056702158e-01
1.777731783846229032e-04,1.261697504504065925e+00,1.019503333630141118e+00,4.895702883461218180e-01
1.778915360266898941e-04,1.262537516158196427e+00,1.020659647915752144e+00,4.895851813482249293e-01
1.780098936687568849e-04,1.263377527812326928e+00,1.020149357346622043e+00,4.887965939596669029e-01
1.781282513108238758e-04,1.264217539466457429e+00,1.019151965617227873e+00,4.879536003343169503e-01
1.782466089528908666e-04,1.265057551120587931e+00,1.020007986075078810e+00,4.882836267932411656e-01
1.783649665949578575e-04,1.265897562774718654e+00,1.020113769721407770e+00,4.885669978773720112e-01
1.784833242370248484e-04,1.266737574428849156e+00,1.018996217445809815e+00,4.884801458080744174e-01
1.786016818790918392e-04,1.267577586082979657e+00,1.019684188421270399e+00,4.892855213249340252e-01
1.787200395211588301e-04,1.268417597737110158e+00,1.020611245536355405e+00,4.900724978484130023e-01
1.788383971632258210e-04,1.269257609391240660e+00,1.019644874676697732e+00,4.897249506001778996e-01
1.789567548052928118e-04,1.270097621045371161e+00,1.019624319122456324e+00,4.895751382406793861e-01
1.790751124473598027e-04,1.270937632699501663e+00,1.020674230118717274e+00,4.897703958554712189e-01
1.791934700894267935e-04,1.271777644353632164e+00,1.019811951927721339e+00,4.890471828447565672e-01
1.793118277314937844e-04,1.272617656007762665e+00,1.018987742921818374e+00,4.884674660286871806e-01
1.794301853735607753e-04,1.273457667661893389e+00,1.020073360907010951e+00,4.889932224662699722e-01
1.795485430156277661e-04,1.274297679316023890e+00,1.020011212219801067e+00,4.891637544268900850e-01
1.796669006576947570e-04,1.275137690970154392e+00,1.019031621251254904e+00,4.889856313146355715e-01
1.797852582997617478e-04,1.275977702624284893e+00,1.020026136139845940e+00,4.896807722433315080e-01
1.799036159418287387e-04,1.276817714278415394e+00,1.020695736762701422e+00,4.900397644292595611e-01
1.800219735838957296e-04,1.277657725932545896e+00,1.019496511359657465e+00,4.892861241593737809e-01
1.801403312259627204e-04,1.278497737586676397e+00,1.019673863927857749e+00,4.890077620881033704e-01
1.802586888680297113e-04,1.279337749240806898e+00,1.020611774217879297e+00,4.890549132819472788e-01
1.803770465100967022e-04,1.280177760894937400e+00,1.019528205285837430e+00,4.882889359355566672e-01
1.804954041521636930e-04,1.281017772549067901e+00,1.019027646951320420e+00,4.880805271744493301e-01
1.806137617942306839e-04,1.281857784203198625e+00,1.020289968549479509e+00,4.890318504774573971e-01
1.807321194362976747e-04,1.282697795857329126e+00,1.019953581654253316e+00,4.894771720108996305e-01
1.808504770783646656e-04,1.283537807511459627e+00,1.019059473902159230e+00,4.897263581905310081e-01
1.809688347204316565e-04,1.284377819165590129e+00,1.020238114997478629e+00,4.907949690326737224e-01
1.810871923624986473e-04,1.285217830819720630e+00,1.020584051221248068e+00,4.911176887910475575e-01
1.812055500045656382e-04,1.286057842473851132e+00,1.019283613221237506e+00,4.902229916471910753e-01
1.813239076466326290e-04,1.286897854127981633e+00,1.019751228441196700e+00,4.897793010204796738e-01
1.814422652886996199e-04,1.287737865782112134e+00,1.020537027215857151e+00,4.892880806225932688e-01
1.815606229307666108e-04,1.288577877436242636e+00,1.019252473093646749e+00,4.878808734413798698e-01
1.816789805728336016e-04,1.289417889090373137e+00,1.019100563242683055e+00,4.873203234463988620e-01
1.817973382149005925e-04,1.290257900744503861e+00,1.020486777935316614e+00,4.879558755295605454e-01
1.819156958569675834e-04,1.291097912398634362e+00,1.019947544027711483e+00,4.881666188457299271e-01
1.820340534990345742e-04,1.291937924052764863e+00,1.019289208719580175e+00,4.886748582393929397e-01
1.821524111411015651e-04,1.292777935706895365e+00,1.020601232948433079e+00,4.902343700236149182e-01
1.822707687831685559e-04,1.293617947361025866e+00,1.020465358742673967e+00,4.909703567169123595e-01
1.823891264252355468e-04,1.294457959015156367e+00,1.018977048148893561e+00,4.907216208843397931e-01
1.825074840673025377e-04,1.295297970669286869e+00,1.019631102407898116e+00,4.910449031957478949e-01
1.826258417093695285e-04,1.296137982323417370e+00,1.020245357314389256e+00,4.909455843409391007e-01
1.827441993514365194e-04,1.296977993977547872e+00,1.018996083296060950e+00,4.897039864958411259e-01
1.828625569935035102e-04,1.297818005631678373e+00,1.019402560128044977e+00,4.891743975532261146e-01
1.829809146355705011e-04,1.298658017285809096e+00,1.020846518182001228e+00,4.892422571750423277e-01
1.830992722776374920e-04,1.299498028939939598e+00,1.019936888726052260e+00,4.884194101420468170e-01
1.832176299197044828e-04,1.300338040594070099e+00,1.019323024253973031e+00,4.879883711875877550e-01
1.833359875617714737e-04,1.301178052248200601e+00,1.020575672816351531e+00,4.886532621663534082e-01
1.834543452038384646e-04,1.302018063902331102e+00,1.020077281767000965e+00,4.886347592550437935e-01
1.835727028459054554e-04,1.302858075556461603e+00,1.018858867257947498e+00,4.883569803617244243e-01
1.836910604879724463e-04,1.303698087210592105e+00,1.020035761557115617e+00,4.892612033844604413e-01
1.838094181300394371e-04,1.304538098864722606e+00,1.020496832490669359e+00,4.898795021561097029e-01
1.839277757721064280e-04,1.305378110518853108e+00,1.019063426268218109e+00,4.896648754688979199e-01
1.840461334141734189e-04,1.306218122172983831e+00,1.019547604585477663e+00,4.904013247659755326e-01
1.841644910562404097e-04,1.307058133827114332e+00,1.020586405090214699e+00,4.913756024313079007e-01
1.842828486983074006e-04,1.307898145481244834e+00,1.019350661755839438e+00,4.911283087998525865e-01
1.844012063403743914e-04,1.308738157135375335e+00,1.019227008288071223e+00,4.911132262810997129e-01
1.845195639824413823e-04,1.309578168789505837e+00,1.020814507645289693e+00,4.914984931043414607e-01
1.846379216245083732e-04,1.310418180443636338e+00,1.020134993933575762e+00,4.903801144019085956e-01
1.847562792665753640e-04,1.311258192097766839e+00,1.019014238477502943e+00,4.887250618628968812e-01
1.848746369086423549e-04,1.312098203751897341e+00,1.020146352620687757e+00,4.880390151280691313e-01
1.849929945507093458e-04,1.312938215406027842e+00,1.020040084815028614e+00,4.869866909442658320e-01
1.851113521927763366e-04,1.313778227060158343e+00,1.018656514207889829e+00,4.858599975570329632e-01
1.852297098348433275e-04,1.314618238714289067e+00,1.019864919566469075e+00,4.866962005221824317e-01
1.853480674769103183e-04,1.315458250368419568e+00,1.021147105767820307e+00,4.883363539578238210e-01
1.854664251189773092e-04,1.316298262022550070e+00,1.019911208851386419e+00,4.893771530306536555e-01
1.855847827610443001e-04,1.317138273676680571e+00,1.019848837037937272e+00,4.912045588741535407e-01
1.857031404031112909e-04,1.317978285330811072e+00,1.020697536629508795e+00,4.932443615256424385e-01
1.858214980451782818e-04,1.318818296984941574e+00,1.018990218970327488e+00,4.934354944046916991e-01
1.859398556872452726e-04,1.319658308639072075e+00,1.017926999274682220e+00,4.930103694187023544e-01
1.860582133293122635e-04,1.320498320293202577e+00,1.019701082173240625e+00,4.929493877688158610e-01
1.861765709713792544e-04,1.321338331947333078e+00,1.020132378362865300e+00,4.914647757474633893e-01
1.862949286134462452e-04,1.322178343601463579e+00,1.019609004668474483e+00,4.891221555303665314e-01
1.864132862555132361e-04,1.323018355255594303e+00,1.021238524772222878e+00,4.878687045047562232e-01
1.865316438975802270e-04,1.323858366909724804e+00,1.021523561176890249e+00,4.865078571222045123e-01
1.866500015396472178e-04,1.324698378563855306e+00,1.019104048512187166e+00,4.847206406367764453e-01
1.867683591817142087e-04,1.325538390217985807e+00,1.018736179329148284e+00,4.848770076272347351e-01
1.868867168237811995e-04,1.326378401872116308e+00,1.019672836529690763e+00,4.865329392004445475e-01
1.870050744658481904e-04,1.327218413526246810e+00,1.018761237904034722e+00,4.879316094282630800e-01
1.871234321079151813e-04,1.328058425180377311e+00,1.019346430477685139e+00,4.902820869593965680e-01
1.872417897499821721e-04,1.328898436834507812e+00,1.021827881530614768e+00,4.933823694370266244e-01
1.873601473920491630e-04,1.329738448488638314e+00,1.021262809964229135e+00,4.945606565475099137e-01
1.874785050341161538e-04,1.330578460142768815e+00,1.019310022453231213e+00,4.943665892241809745e-01
1.875968626761831447e-04,1.331418471796899539e+00,1.019522649609949427e+00,4.943692754734461126e-01
1.877152203182501356e-04,1.332258483451030040e+00,1.018750076801321569e+00,4.930960019382026882e-01
1.878335779603171264e-04,1.333098495105160541e+00,1.017153736414383669e+00,4.907521795273142029e-01
1.879519356023841173e-04,1.333938506759291043e+00,1.019183580218408380e+00,4.896665905800627883e-01
1.880702932444511082e-04,1.334778518413421544e+00,1.021877234700756976e+00,4.887449294898641439e-01
1.881886508865180990e-04,1.335618530067552046e+00,1.021440070411651746e+00,4.865517311422635771e-01
1.883070085285850899e-04,1.336458541721682547e+00,1.021342270448451384e+00,4.850947911303415960e-01
1.884253661706520807e-04,1.337298553375813048e+00,1.021521485230639570e+00,4.846666739659025724e-01
1.885437238127190716e-04,1.338138565029943550e+00,1.018476273900648543e+00,4.838187292381916915e-01
1.886620814547860625e-04,1.338978576684074273e+00,1.016276623370653942e+00,4.844947081153985202e-01
1.887804390968530533e-04,1.339818588338204775e+00,1.018223396438777906e+00,4.880470362037980792e-01
1.888987967389200442e-04,1.340658599992335276e+00,1.019800242747086916e+00,4.919090854644568300e-01
1.890171543809870350e-04,1.341498611646465777e+00,1.020583238231632883e+00,4.952808762048617197e-01
1.891355120230540259e-04,1.342338623300596279e+00,1.023278279229663745e+00,4.987885914670169285e-01
1.892538696651210168e-04,1.343178634954726780e+00,1.023479939680704831e+00,4.997942836393036159e-01
1.893722273071880076e-04,1.344018646608857281e+00,1.019287227183888422e+00,4.970835486473305087e-01
1.894905849492549985e-04,1.344858658262987783e+00,1.016653463412942271e+00,4.934951409311191806e-01
1.896089425913219894e-04,1.345698669917118284e+00,1.016247250524341839e+00,4.897406114145645417e-01
1.897273002333889802e-04,1.346538681571248786e+00,1.015446733661342638e+00,4.852822119525290190e-01
1.898456578754559711e-04,1.347378693225379509e+00,1.018067621239913567e+00,4.827831418673024233e-01
1.899640155175229619e-04,1.348218704879510010e+00,1.024070989576109758e+00,4.830522497713987118e-01
1.900823731595899528e-04,1.349058716533640512e+00,1.026339270721625674e+00,4.833273842345644500e-01
1.902007308016569437e-04,1.349898728187771013e+00,1.024764451379599706e+00,4.837858421616741400e-01
1.903190884437239345e-04,1.350738739841901515e+00,1.022753927689326048e+00,4.858349795394775184e-01
1.904374460857909254e-04,1.351578751496032016e+00,1.017675322164545149e+00,4.876402712960545838e-01
1.905558037278579162e-04,1.352418763150162517e+00,1.011404895854489228e+00,4.892392521021856622e-01
1.906741613699249071e-04,1.353258774804293019e+00,1.011375481824798195e+00,4.932227677354811823e-01
1.907925190119918980e-04,1.354098786458423520e+00,1.016143876494477460e+00,4.981129159599836376e-01
1.909108766540588888e-04,1.354938798112554021e+00,1.020915283429356446e+00,5.011331290899533331e-01
1.910292342961258797e-04,1.355778809766684745e+00,1.027091616362871385e+00,5.028106534910921077e-01
1.911475919381928706e-04,1.356618821420815246e+00,1.031584060820885718e+00,5.019376747033167385e-01
1.912659495802598614e-04,1.357458833074945748e+00,1.027692903369572086e+00,4.959210324833012717e-01
1.913843072223268523e-04,1.358298844729076249e+00,1.019188072787541977e+00,4.873136779653117756e-01
1.915026648643938431e-04,1.359138856383206750e+00,1.012400882589806539e+00,4.799335639437791734e-01
1.916210225064608340e-04,1.359978868037337252e+00,1.006794251906208748e+00,4.742669513564428674e-01
1.917393801485278249e-04,1.360818879691467753e+00,1.005894079377001704e+00,4.725149919005099397e-01
1.918577377905948157e-04,1.361658891345598255e+00,1.014815021076311385e+00,4.773452943825516326e-01
1.919760954326618066e-04,1.362498902999728756e+00,1.027095696120856161e+00,4.856366380220508150e-01
1.920944530747287974e-04,1.363338914653859257e+00,1.035063638249273055e+00,4.933831094864792322e-01
1.922128107167957883e-04,1.364178926307989981e+00,1.038828002327934374e+00,4.999925636237331772e-01
1.923311683588627792e-04,1.365018937962120482e+00,1.034968692848423188e+00,5.030333484466316118e-01
1.924495260009297700e-04,1.365858949616250984e+00,1.020391539719716523e+00,5.001786693937049222e-01
1.925678836429967609e-04,1.366698961270381485e+00,1.004259766420005473e+00,4.949870918491096061e-01
1.926862412850637518e-04,1.367538972924511986e+00,9.953424566942177254e-01,4.910712516286307450e-01
1.928045989271307426e-04,1.368378984578642488e+00,9.938250002167496877e-01,4.883489434123874373e-01
1.929229565691977335e-04,1.369218996232772989e+00,1.002980902482850212e+00,4.886222906998042292e-01
1.930413142112647243e-04,1.370059007886903490e+00,1.023908423712829752e+00,4.930790831934983576e-01
1.931596718533317152e-04,1.370899019541033992e+00,1.044893311677286052e+00,4.971682089673801763e-01
1.932780294953987061e-04,1.371739031195164715e+00,1.056030454198956248e+00,4.973300724939122563e-01
1.933963871374656969e-04,1.372579042849295217e+00,1.056342876313590251e+00,4.941366681975015718e-01
1.935147447795326878e-04,1.373419054503425718e+00,1.042043123140906413e+00,4.865243861362830713e-01
1.936331024215996786e-04,1.374259066157556219e+00,1.013535334274379140e+00,4.749328513698718446e-01
1.937514600636666695e-04,1.375099077811686721e+00,9.849616276480150923e-01,4.657420653106871256e-01
1.938698177057336604e-04,1.375939089465817222e+00,9.680399644164078277e-01,4.636838507008579358e-01
1.939881753478006512e-04,1.376779101119947724e+00,9.661285847482450340e-01,4.691971943349985685e-01
1.941065329898676421e-04,1.377619112774078225e+00,9.853762416722118278e-01,4.839334087547455532e-01
1.942248906319346330e-04,1.378459124428208726e+00,1.025176190643153351e+00,5.065088502645258561e-01
1.943432482740016238e-04,1.379299136082339228e+00,1.068920073461685272e+00,5.283634316850656099e-01
1.944616059160686147e-04,1.380139147736469951e+00,1.100655141925666269e+00,5.417688972059142571e-01
1.945799635581356055e-04,1.380979159390600453e+00,1.109216894829522015e+00,5.418049996074864039e-01
1.946983212002025964e-04,1.381819171044730954e+00,1.077953747371424909e+00,5.214139634321297567e-01
1.948166788422695873e-04,1.382659182698861455e+00,9.974639542613776833e-01,4.772372585823676516e-01
1.949350364843365781e-04,1.383499194352991957e+00,8.755677085206150512e-01,4.141028175204471973e-01
1.950533941264035690e-04,1.384339206007122458e+00,7.218959912444562477e-01,3.375286738973617418e-01
1.951717517684705598e-04,1.385179217661252959e+00,5.472992477310433257e-01,2.532781256111735768e-01
1.952901094105375507e-04,1.386019229315383461e+00,3.744925746218515372e-01,1.723001961758511280e-01
1.954084670526045416e-04,1.386859240969513962e+00,2.232652202522414919e-01,1.037381033965595056e-01
1.955268246946715324e-04,1.387699252623644464e+00,1.004520286332979823e-01,5.025960787707306476e-02
1.956451823367385233e-04,1.388539264277775187e+00,1.369482721218942892e-02,1.467504254468300975e-02
1.957635399788055142e-04,1.389379275931905688e+00,-3.247766838760665631e-02,-1.774257763658104205e-03
1.958818976208725050e-04,1.390219287586036190e+00,-4.895258025214450914e-02,-5.087734314067153367e-03
1.960002552629394959e-04,1.391059299240166691e+00,-4.723281510170614095e-02,-1.391802028129910870e-03
1.961186129050064867e-04,1.391899310894297193e+00,-3.161483947668223410e-02,6.848867215740378489e-03
1.962369705470734776e-04,1.392739322548427694e+00,-1.299607867342725612e-02,1.436677292079439026e-02
1.963553281891404685e-04,1.393579334202558195e+00,-1.836268493895132966e-03,1.643407710863201490e-02
1.964736858312074593e-04,1.394419345856688697e+00,4.851807489966598191e-03,1.498117289482136030e-02
1.965920434732744502e-04,1.395259357510819198e+00,8.908718821303212437e-03,1.163028235381902836e-02
1.967104011153414410e-04,1.396099369164949699e+00,6.396064937413741165e-03,5.393606887526377486e-03
1.968287587574084319e-04,1.396939380819080423e+00,2.582771210257239769e-03,-3.893899011308630392e-04
1.969471163994754228e-04,1.397779392473210924e+00,3.394801230543312981e-03,-2.240182102401348102e-03
1.970654740415424136e-04,1.398619404127341426e+00,3.481738714083555154e-03,-2.306226902362436271e-03
1.971838316836094045e-04,1.399459415781471927e+00,1.682186756409373082e-03,-1.133146246380327404e-03
1.973021893256763954e-04,1.400299427435602428e+00,3.098799670834454997e-03,3.308437387562661661e-03
1.974205469677433862e-04,1.401139439089732930e+00,3.447692588595983182e-03,8.300181524510515108e-03
1.975389046098103771e-04,1.401979450743863431e+00,-1.061586938043164625e-03,1.117959709044552552e-02
1.976572622518773679e-04,1.402819462397993933e+00,-3.534769018284535450e-03,1.432751256317643142e-02
1.977756198939443588e-04,1.403659474052124434e+00,-3.114044612073514108e-03,1.743998327387217759e-02
1.978939775360113497e-04,1.404499485706255157e+00,-4.940627163739093851e-03,1.767547116551713288e-02
1.980123351780783405e-04,1.405339497360385659e+00,-4.547738355696189470e-03,1.708692027410577824e-02
1.981306928201453314e-04,1.406179509014516160e+00,6.801696562363374055e-04,1.718787539575035092e-02
1.982490504622123222e-04,1.407019520668646662e+00,3.110200400287223537e-03,1.489621506180377128e-02
1.983674081042793131e-04,1.407859532322777163e+00,2.585917162447597985e-03,1.077692801264805086e-02
1.984857657463463040e-04,1.408699543976907664e+00,4.233236774611643521e-03,7.870484071583493113e-03
1.986041233884132948e-04,1.409539555631038166e+00,3.248663703600747701e-03,4.400412207195402575e-03
1.987224810304802857e-04,1.410379567285168667e+00,-2.042628387351479342e-03,-1.150540945866326478e-04
1.988408386725472766e-04,1.411219578939299168e+00,-3.678362298380984542e-03,-1.792373772949534122e-03
1.989591963146142674e-04,1.412059590593429670e+00,-2.473943747128769591e-03,-1.045363945507355678e-03
1.990775539566812583e-04,1.412899602247560393e+00,-3.570339204386588881e-03,-4.280807519589299726e-04
1.991959115987482491e-04,1.413739613901690895e+00,-1.877850602373421027e-03,2.289214779224873347e-03
1.993142692408152400e-04,1.414579625555821396e+00,3.356891389662709085e-03,7.264471948137986301e-03
1.994326268828822309e-04,1.415419637209951897e+00,4.059333670031951835e-03,1.046306208694683729e-02
1.995509845249492217e-04,1.416259648864082399e+00,2.124723269118401411e-03,1.252366983634511412e-02
1.996693421670162126e-04,1.417099660518212900e+00,2.647417423251731405e-03,1.554823042657342731e-02
1.997876998090832034e-04,1.417939672172343402e+00,2.777076126876110163e-04,1.666519810247185651e-02
1.999060574511501943e-04,1.418779683826473903e+00,-4.831984781846010782e-03,1.559977077816566624e-02
2.000244150932171852e-04,1.419619695480604404e+00,-4.671355638653317162e-03,1.584985361426882386e-02
2.001427727352841760e-04,1.420459707134734906e+00,-2.244633593076609743e-03,1.584444031807383593e-02
2.002611303773511669e-04,1.421299718788865629e+00,-2.471021591396277330e-03,1.330357548820527633e-02
2.003794880194181578e-04,1.422139730442996131e+00,2.780436371247730319e-04,1.115253461725658132e-02
2.004978456614851486e-04,1.422979742097126632e+00,5.003941103442263900e-03,9.387188618347159369e-03
2.006162033035521395e-04,1.423819753751257133e+00,3.952745865721992921e-03,4.943985839886784819e-03
2.007345609456191303e-04,1.424659765405387635e+00,1.245935093418751999e-03,3.969883575721735048e-04
2.008529185876861212e-04,1.425499777059518136e+00,1.486312300219667752e-03,-1.539367991466657508e-03
2.009712762297531121e-04,1.426339788713648637e+00,-1.256288420043739310e-03,-3.312230120373371202e-03
2.010896338718201029e-04,1.427179800367779139e+00,-5.214996081151158230e-03,-3.980269747881346951e-03
2.012079915138870938e-04,1.428019812021909640e+00,-3.089835037181334378e-03,-2.497964001560559061e-04
2.013263491559540846e-04,1.428859823676040142e+00,-1.170872072464978347e-04,5.021758525382441843e-03
2.014447067980210755e-04,1.429699835330170865e+00,-4.588230459130057323e-04,9.322121683069293022e-03
2.015630644400880664e-04,1.430539846984301366e+00,2.103332855070009014e-03,1.496454185126677716e-02
2.016814220821550572e-04,1.431379858638431868e+00,5.085083934219745624e-03,2.015860426719608134e-02
2.017997797242220481e-04,1.432219870292562369e+00,1.797464545167158732e-03,2.121098951670342264e-02
2.019181373662890390e-04,1.433059881946692871e+00,-1.457027365711480692e-03,2.070996631677641739e-02
2.020364950083560298e-04,1.433899893600823372e+00,-1.084615717062216607e-03,2.015451658845465732e-02
2.021548526504230207e-04,1.434739905254953873e+00,-3.549824788537386464e-03,1.651333603766999558e-02
2.022732102924900115e-04,1.435579916909084375e+00,-5.667718942663643733e-03,1.154838577951289129e-02
2.023915679345570024e-04,1.436419928563214876e+00,-1.455425443541478493e-03,8.568991927992146429e-03
2.025099255766239933e-04,1.437259940217345600e+00,1.841876386170826323e-03,4.821524975699558249e-03
2.026282832186909841e-04,1.438099951871476101e+00,1.363094765773346234e-03,-2.662918174904372031e-04
2.027466408607579750e-04,1.438939963525606602e+00,3.787898932246297999e-03,-2.758980019676052307e-03
2.028649985028249658e-04,1.439779975179737104e+00,5.252884775030200806e-03,-3.831612829540009032e-03
2.029833561448919567e-04,1.440619986833867605e+00,5.470274343059924882e-04,-5.554784633630275095e-03
2.031017137869589476e-04,1.441459998487998106e+00,-2.315135666996970092e-03,-4.108029369740411052e-03
2.032200714290259384e-04,1.442300010142128608e+00,-1.394960449766617823e-03,1.063611719125811747e-03
2.033384290710929293e-04,1.443140021796259109e+00,-3.577532467190247013e-03,5.989480679636558988e-03
2.034567867131599202e-04,1.443980033450389611e+00,-4.377910119438346848e-03,1.182734638812804259e-02
2.035751443552269110e-04,1.444820045104520112e+00,5.627809716747924143e-04,1.960465381198654364e-02
2.036935019972939019e-04,1.445660056758650835e+00,2.627664105027317613e-03,2.434236703850964356e-02
2.038118596393608927e-04,1.446500068412781337e+00,9.584656152928873116e-04,2.502263111328264719e-02
2.039302172814278836e-04,1.447340080066911838e+00,2.612838303266021376e-03,2.477554626473643662e-02
2.040485749234948745e-04,1.448180091721042340e+00,2.548737951578734784e-03,2.145133251360021101e-02
2.041669325655618653e-04,1.449020103375172841e+00,-2.652504162530387559e-03,1.404168993524913291e-02
2.042852902076288562e-04,1.449860115029303342e+00,-3.914064256006741932e-03,7.683328275530841751e-03
2.044036478496958470e-04,1.450700126683433844e+00,-1.546870686446588476e-03,3.151068028788346631e-03
2.045220054917628379e-04,1.451540138337564345e+00,-2.679257571989498293e-03,-2.094133444371536288e-03
2.046403631338298288e-04,1.452380149991694847e+00,-1.732722146846778569e-03,-4.810105701527763247e-03
2.047587207758968196e-04,1.453220161645825348e+00,3.725770025275601700e-03,-3.530510141290737515e-03
2.048770784179638105e-04,1.454060173299956071e+00,4.316571762724452123e-03,-2.664257328660707760e-03
2.049954360600308014e-04,1.454900184954086573e+00,1.566736892587130073e-03,-1.717114117690977243e-03
2.051137937020977922e-04,1.455740196608217074e+00,2.519963769597925816e-03,2.236761346130330431e-03
2.052321513441647831e-04,1.456580208262347575e+00,1.035913363989764829e-03,5.800953776428760880e-03
2.053505089862317739e-04,1.457420219916478077e+00,-4.350794432391327446e-03,7.761519143885372077e-03
2.054688666282987648e-04,1.458260231570608578e+00,-4.163484032649881345e-03,1.209623640307201306e-02
2.055872242703657557e-04,1.459100243224739080e+00,-1.197742395019274139e-03,1.704008316885420940e-02
2.057055819124327465e-04,1.459940254878869581e+00,-2.261954206222188679e-03,1.901015338248515305e-02
2.058239395544997374e-04,1.460780266533000082e+00,-6.385856296627903314e-04,2.091364493065599184e-02
2.059422971965667282e-04,1.461620278187130584e+00,4.205887571906522307e-03,2.286305113136404693e-02
2.060606548386337191e-04,1.462460289841261307e+00,2.920948427399512951e-03,2.045423794367410425e-02
2.061790124807007100e-04,1.463300301495391809e+00,-3.789434701589305260e-04,1.581277848327005894e-02
2.062973701227677008e-04,1.464140313149522310e+00,7.531814952303856822e-04,1.233093475726449242e-02
2.064157277648346917e-04,1.464980324803652811e+00,-9.434818086145818974e-04,7.058587534988312179e-03
2.065340854069016826e-04,1.465820336457783313e+00,-5.071359676220941332e-03,7.372947449942351310e-04
2.066524430489686734e-04,1.466660348111913814e+00,-2.585036665018576423e-03,-1.810020363953377710e-03
2.067708006910356643e-04,1.467500359766044316e+00,1.090937816509060174e-03,-2.680245689644532824e-03
2.068891583331026551e-04,1.468340371420174817e+00,1.591361372448290429e-05,-4.364210254008949602e-03
2.070075159751696460e-04,1.469180383074305318e+00,1.940993033329607969e-03,-3.072999594200008511e-03
2.071258736172366369e-04,1.470020394728436042e+00,5.516549324858553184e-03,4.902945697544667560e-04
2.072442312593036277e-04,1.470860406382566543e+00,2.129637957536944896e-03,2.023346705612293073e-03
2.073625889013706186e-04,1.471700418036697044e+00,-1.574846165868835565e-03,4.306544147754260907e-03
2.074809465434376094e-04,1.472540429690827546e+00,-3.593790128314467910e-04,9.378461061299350407e-03
2.075993041855046003e-04,1.473380441344958047e+00,-2.440199036960799539e-03,1.288791391571982893e-02
2.077176618275715912e-04,1.474220452999088549e+00,-5.527382420311068023e-03,1.544584116532308170e-02
2.078360194696385820e-04,1.475060464653219050e+00,-1.569504984775919008e-03,2.041114803715744080e-02
2.079543771117055729e-04,1.475900476307349551e+00,1.688343904448448562e-03,2.373581864187039592e-02
2.080727347537725638e-04,1.476740487961480053e+00,-8.045609298974916446e-05,2.307988675068239556e-02
2.081910923958395546e-04,1.477580499615610554e+00,1.788891680905479054e-03,2.238180320929025052e-02
2.083094500379065455e-04,1.478420511269741278e+00,4.114637404491213943e-03,2.017653925608132309e-02
2.084278076799735363e-04,1.479260522923871779e+00,-4.373212294362435054e-04,1.326986912831255340e-02
2.085461653220405272e-04,1.480100534578002280e+00,-3.124004502528530611e-03,6.303483364000199256e-03
2.086645229641075181e-04,1.480940546232132782e+00,-6.842911537792480819e-04,1.533517882667090326e-03
2.087828806061745089e-04,1.481780557886263283e+00,-2.158041573306124228e-03,-4.478779828220284462e-03
2.089012382482414998e-04,1.482620569540393785e+00,-3.496114941276108959e-03,-9.002597730225327458e-03
2.090195958903084906e-04,1.483460581194524286e+00,1.786117518107496402e-03,-8.317855500698667290e-03
2.091379535323754815e-04,1.484300592848654787e+00,4.061200529427840163e-03,-6.609732146520040132e-03
2.092563111744424724e-04,1.485140604502785289e+00,1.241054618115156397e-03,-4.880934921131726417e-03
2.093746688165094632e-04,1.485980616156915790e+00,2.598885437869267317e-03,8.397204576196491688e-04
2.094930264585764541e-04,1.486820627811046514e+00,3.187916744821876758e-03,7.476945816045144251e-03
2.096113841006434450e-04,1.487660639465177015e+00,-2.567078019060843597e-03,1.145927645015449095e-02
2.097297417427104358e-04,1.488500651119307516e+00,-4.335136693015084405e-03,1.669635426319445240e-02
2.098480993847774267e-04,1.489340662773438018e+00,-1.322608132184942970e-03,2.272562525805556233e-02
2.099664570268444175e-04,1.490180674427568519e+00,-2.890074575931136404e-03,2.455134988009564923e-02
2.100848146689114084e-04,1.491020686081699020e+00,-3.163424760612052258e-03,2.470841038234164455e-02
2.102031723109783993e-04,1.491860697735829522e+00,2.497943046743382467e-03,2.548512161069458465e-02
2.103215299530453901e-04,1.492700709389960023e+00,3.289109133902412725e-03,2.215347944444297223e-02
2.104398875951123810e-04,1.493540721044090525e+00,-1.475686923601022410e-04,1.558029796995008369e-02
2.105582452371793718e-04,1.494380732698221026e+00,1.522362388269983850e-03,1.082226399663141145e-02
2.106766028792463627e-04,1.495220744352351749e+00,1.526411609156575963e-03,5.320118038264659219e-03
2.107949605213133536e-04,1.496060756006482251e+00,-3.780002743995782705e-03,-2.079923777055556200e-03
2.109133181633803444e-04,1.496900767660612752e+00,-3.317126077287137730e-03,-5.685348235809540088e-03
2.110316758054473353e-04,1.497740779314743254e+00,7.477857929538631043e-04,-6.187123587287740242e-03
2.111500334475143262e-04,1.498580790968873755e+00,-7.593599867106431284e-04,-7.717888938993695304e-03
2.112683910895813170e-04,1.499420802623004256e+00,-2.227337591636895098e-04,-6.615486182164429657e-03
2.113867487316483079e-04,1.500260814277134758e+00,4.917948326502680906e-03,-1.749601447893971845e-03
2.115051063737152987e-04,1.501100825931265259e+00,3.457778828974598928e-03,1.358891867953087966e-03
2.116234640157822896e-04,1.501940837585395760e+00,-9.150160263223967860e-04,4.081112179087634934e-03
2.117418216578492805e-04,1.502780849239526484e+00,6.054821434578316203e-04,1.008585573492370817e-02
2.118601792999162713e-04,1.503620860893656985e+00,-4.246201001640009104e-04,1.481935694696382387e-02
2.119785369419832622e-04,1.504460872547787487e+00,-5.438262696781916150e-03,1.703088027118120767e-02
2.120968945840502530e-04,1.505300884201917988e+00,-3.271945739282482515e-03,2.148427315921722092e-02
2.122152522261172439e-04,1.506140895856048489e+00,9.037143137403790688e-04,2.535792858908771097e-02
2.123336098681842348e-04,1.506980907510178991e+00,-1.113577852134893173e-03,2.457511298103411124e-02
2.124519675102512256e-04,1.507820919164309492e+00,-4.871795549119765228e-05,2.350968622243927719e-02
2.125703251523182165e-04,1.508660930818439994e+00,4.412199410260922786e-03,2.248474045978917854e-02
2.126886827943852074e-04,1.509500942472570495e+00,1.359893741281220907e-03,1.667028417349502092e-02
2.128070404364521982e-04,1.510340954126700996e+00,-2.570949320123794984e-03,9.628458144556147763e-03
2.129253980785191891e-04,1.511180965780831720e+00,3.123012691997988088e-05,5.349429441841127217e-03
2.130437557205861799e-04,1.512020977434962221e+00,-8.803553400395973741e-04,-3.986238249711615556e-04
2.131621133626531708e-04,1.512860989089092723e+00,-4.482562975881716413e-03,-6.715943001813309311e-03
2.132804710047201617e-04,1.513701000743223224e+00,-3.101125226653647388e-04,-8.178622145326188558e-03
2.133988286467871525e-04,1.514541012397353725e+00,3.583950532166658640e-03,-8.175455536357040254e-03
2.135171862888541434e-04,1.515381024051484227e+00,7.377708680960503446e-04,-9.453809422777398677e-03
2.136355439309211342e-04,1.516221035705614728e+00,1.845740257265626998e-03,-6.821717456875157209e-03
2.137539015729881251e-04,1.517061047359745229e+00,4.878006345013681522e-03,-1.316617467600025501e-03
2.138722592150551160e-04,1.517901059013875731e+00,-6.990884828179293534e-05,2.051008523403455991e-03
2.139906168571221068e-04,1.518741070668006232e+00,-3.663654081136178201e-03,7.107694891935854506e-03
2.141089744991890977e-04,1.519581082322136956e+00,-5.938755058136381548e-04,1.557741040901220939e-02
2.142273321412560886e-04,1.520421093976267457e+00,-2.094192226340991017e-03,2.126694101755926408e-02
2.143456897833230794e-04,1.521261105630397958e+00,-4.884357158229076304e-03,2.487033673910334433e-02
2.144640474253900703e-04,1.522101117284528460e+00,2.725437331455400278e-04,3.006862072506481451e-02
2.145824050674570611e-04,1.522941128938658961e+00,2.942613606138975990e-03,3.154333008255112702e-02
2.147007627095240520e-04,1.523781140592789463e+00,-8.075676141486732434e-04,2.740905186860041406e-02
2.148191203515910429e-04,1.524621152246919964e+00,7.131417976066309512e-04,2.352555574950506920e-02
2.149374779936580337e-04,1.525461163901050465e+00,2.997547746254321938e-03,1.839934496072102854e-02
2.150558356357250246e-04,1.526301175555180967e+00,-2.363019880138312982e-03,8.876078297083473193e-03
2.151741932777920154e-04,1.527141187209311468e+00,-3.975936840193670940e-03,1.197934692734834447e-03
2.152925509198590063e-04,1.527981198863442192e+00,5.679213146396362710e-04,-2.725043388019264198e-03
2.154109085619259972e-04,1.528821210517572693e+00,-7.368778240594972204e-04,-7.975950407514066642e-03
2.155292662039929880e-04,1.529661222171703194e+00,-2.171273887723278173e-03,-1.149469052685796883e-02
2.156476238460599789e-04,1.530501233825833696e+00,3.688229600874118157e-03,-9.643118982497773245e-03
2.157659814881269698e-04,1.531341245479964197e+00,4.618142916950065784e-03,-8.253359304738373467e-03
2.158843391301939606e-04,1.532181257134094698e+00,-1.946392647759389444e-04,-7.903715365695014594e-03
2.160026967722609515e-04,1.533021268788225200e+00,1.340316253326937802e-03,-3.165557921218178396e-03
2.161210544143279423e-04,1.533861280442355701e+00,2.248213600740060769e-03,2.325520747848108284e-03
2.162394120563949332e-04,1.534701292096486203e+00,-3.830411080469352247e-03,5.178592761883118317e-03
2.163577696984619241e-04,1.535541303750616926e+00,-4.041108742817351752e-03,1.103397881543111830e-02
2.164761273405289149e-04,1.536381315404747427e+00,7.471173687037969274e-04,1.900673457659510235e-02
2.165944849825959058e-04,1.537221327058877929e+00,-1.419358121942644255e-03,2.295084134667757514e-02
2.167128426246628966e-04,1.538061338713008430e+00,-2.287162587363521238e-03,2.627932481474535772e-02
2.168312002667298875e-04,1.538901350367138932e+00,3.382510934935880481e-03,3.105025077410604462e-02
2.169495579087968784e-04,1.539741362021269433e+00,2.344864240277000876e-03,3.072161696196467132e-02
2.170679155508638692e-04,1.540581373675399934e+00,-2.747407769482644591e-03,2.644599708974076577e-02
2.171862731929308601e-04,1.541421385329530436e+00,-2.531787896713571205e-04,2.383611175806616550e-02
2.173046308349978510e-04,1.542261396983660937e+00,3.588834102281873023e-04,1.874388578029653057e-02
2.174229884770648418e-04,1.543101408637791438e+00,-4.911429040740931604e-03,9.781017440543878644e-03
2.175413461191318327e-04,1.543941420291922162e+00,-2.610915433548485851e-03,3.921424200476278550e-03
2.176597037611988235e-04,1.544781431946052663e+00,2.807362712188239684e-03,-2.728656693170346953e-04
2.177780614032658144e-04,1.545621443600183165e+00,2.320843112289571256e-04,-7.406686633555033955e-03
2.178964190453328053e-04,1.546461455254313666e+00,2.724562720600402083e-04,-1.190341068688166928e-02
2.180147766873997961e-04,1.547301466908444167e+00,5.565987811032692065e-03,-1.207479053137988645e-02
2.181331343294667870e-04,1.548141478562574669e+00,2.599026023999084344e-03,-1.401565931593733855e-02
2.182514919715337778e-04,1.548981490216705170e+00,-2.446214055571363857e-03,-1.469255301510628831e-02
2.183698496136007687e-04,1.549821501870835672e+00,7.249851452335734706e-04,-9.322363265762039289e-03
2.184882072556677596e-04,1.550661513524966173e+00,3.898481469573680802e-04,-3.726027150448150277e-03
2.186065648977347504e-04,1.551501525179096674e+00,-4.681612510172105876e-03,1.032155924359130783e-03
2.187249225398017413e-04,1.552341536833227398e+00,-1.127625765232457417e-03,1.060517248369836907e-02
2.188432801818687322e-04,1.553181548487357899e+00,3.191450502871978623e-03,2.049773704930327872e-02
2.189616378239357230e-04,1.554021560141488401e+00,-9.555947137807607739e-04,2.552575196225935136e-02
2.190799954660027139e-04,1.554861571795618902e+00,-8.027735110431016147e-04,3.095765411608401851e-02
2.191983531080697047e-04,1.555701583449749403e+00,3.441709220641291089e-03,3.610049376413326794e-02
2.193167107501366956e-04,1.556541595103879905e+00,-1.193264148181028298e-03,3.448851585789217133e-02
2.194350683922036865e-04,1.557381606758010406e+00,-5.200558585879228035e-03,3.058114987297427118e-02
2.195534260342706773e-04,1.558221618412140907e+00,-5.814124114016678418e-04,2.843067020775278189e-02
2.196717836763376682e-04,1.559061630066271409e+00,-9.668503025629443179e-04,2.212390441497194896e-02
2.197901413184046590e-04,1.559901641720401910e+00,-4.606528292465911223e-03,1.317344167236045478e-02
2.199084989604716499e-04,1.560741653374532634e+00,9.227128373503717777e-04,8.183332544118265828e-03
2.200268566025386408e-04,1.561581665028663135e+00,4.590842976676114476e-03,2.626948208335068424e-03
2.201452142446056316e-04,1.562421676682793636e+00,-1.709611317818604537e-04,-6.037372679335180174e-03
2.202635718866726225e-04,1.563261688336924138e+00,9.474287215328084863e-04,-1.064077205607861024e-02
2.203819295287396134e-04,1.564101699991054639e+00,4.557126796260005733e-03,-1.251933542786719776e-02
2.205002871708066042e-04,1.564941711645185141e+00,-1.092362401285227637e-03,-1.706998385706154364e-02
2.206186448128735951e-04,1.565781723299315642e+00,-3.645684328570897650e-03,-1.837590669008562494e-02
2.207370024549405859e-04,1.566621734953446143e+00,1.795418146423635383e-03,-1.409458350886610978e-02
2.208553600970075768e-04,1.567461746607576645e+00,3.796832748759991494e-04,-1.126817698336365567e-02
2.209737177390745677e-04,1.568301758261707368e+00,-2.863984058624945150e-03,-7.631220833734693454e-03
2.210920753811415585e-04,1.569141769915837870e+00,2.943430839316999066e-03,1.720450992628389311e-03
2.212104330232085494e-04,1.569981781569968371e+00,4.268857828375620736e-03,9.999897216449263673e-03
2.213287906652755402e-04,1.570821793224098872e+00,-1.959202829934480680e-03,1.519549037545449809e-02
2.214471483073425311e-04,1.571661804878229374e+00,-5.506569167756964357e-04,2.378655159289815024e-02
2.215655059494095220e-04,1.572501816532359875e+00,1.825655392990285092e-03,3.186134141362455957e-02
2.216838635914765128e-04,1.573341828186490376e+00,-4.635610494783878877e-03,3.406021920319299290e-02
2.218022212335435037e-04,1.574181839840620878e+00,-5.356249110493638971e-03,3.668156942399067311e-02
2.219205788756104946e-04,1.575021851494751379e+00,8.375860067872716724e-04,3.991981503082418781e-02
2.220389365176774854e-04,1.575861863148881881e+00,-1.286989479322232614e-03,3.649979272092983978e-02
2.221572941597444763e-04,1.576701874803012604e+00,-3.359724414601460499e-03,3.058361139623726188e-02
2.222756518018114671e-04,1.577541886457143105e+00,3.241281172458462811e-03,2.670189029580308931e-02
2.223940094438784580e-04,1.578381898111273607e+00,3.124023106610829617e-03,1.822190064583541907e-02
2.225123670859454489e-04,1.579221909765404108e+00,-2.875272035998428094e-03,6.275076651325248167e-03
2.226307247280124397e-04,1.580061921419534610e+00,2.656677767903699045e-04,-1.287057843956281034e-03
2.227490823700794306e-04,1.580901933073665111e+00,2.478771610235474404e-03,-8.510952969474143773e-03
2.228674400121464214e-04,1.581741944727795612e+00,-3.553568319271059248e-03,-1.823438376361783200e-02
2.229857976542134123e-04,1.582581956381926114e+00,-1.876673736728140009e-03,-2.242177191937176628e-02
2.231041552962804032e-04,1.583421968036056615e+00,4.551985606232076403e-03,-2.211228823205123317e-02
2.232225129383473940e-04,1.584261979690187117e+00,1.128278414278784374e-03,-2.400412351665442284e-02
2.233408705804143849e-04,1.585101991344317840e+00,-4.910823721508087575e-04,-2.256150486887454829e-02
2.234592282224813758e-04,1.585942002998448341e+00,5.502067650807929491e-03,-1.519176582788257443e-02
2.235775858645483666e-04,1.586782014652578843e+00,2.753167686214039525e-03,-9.948742187969920880e-03
2.236959435066153575e-04,1.587622026306709344e+00,-3.678510870971068991e-03,-4.926582644979998760e-03
2.238143011486823483e-04,1.588462037960839845e+00,9.545180549499262396e-05,5.835432165695967135e-03
2.239326587907493392e-04,1.589302049614970347e+00,9.027525324915141453e-04,1.545456054313269247e-02
2.240510164328163301e-04,1.590142061269100848e+00,-5.403095535760961757e-03,2.131399552656433952e-02
2.241693740748833209e-04,1.590982072923231350e+00,-2.256460013165723349e-03,3.064025161741324582e-02
2.242877317169503118e-04,1.591822084577361851e+00,3.243126506271017118e-03,3.958097910599360503e-02
2.244060893590173026e-04,1.592662096231492352e+00,-1.748648977720122094e-03,4.169102460284157541e-02
2.245244470010842935e-04,1.593502107885623076e+00,-2.595594462614824599e-03,4.362849459303112104e-02
2.246428046431512844e-04,1.594342119539753577e+00,3.118417319187254816e-03,4.638881363610111719e-02
2.247611622852182752e-04,1.595182131193884079e+00,-1.102033191447642337e-03,4.213115879620239757e-02
2.248795199272852661e-04,1.596022142848014580e+00,-6.116517681078396940e-03,3.521888967077326654e-02
2.249978775693522570e-04,1.596862154502145081e+00,-3.468636131728763949e-04,3.127176777699478688e-02
2.251162352114192478e-04,1.597702166156275583e+00,2.869843152704752015e-04,2.304770198849089360e-02
2.252345928534862387e-04,1.598542177810406084e+00,-4.761882576194330363e-03,1.072001112825701069e-02
2.253529504955532295e-04,1.599382189464536586e+00,7.124602318416196249e-04,2.540755607886540160e-03
2.254713081376202204e-04,1.600222201118667087e+00,5.603147369487599533e-03,-5.992278245361555913e-03
2.255896657796872113e-04,1.601062212772797810e+00,-1.771074621733596116e-04,-1.880483445826753447e-02
2.257080234217542021e-04,1.601902224426928312e+00,3.505264207016457051e-04,-2.702965681540966253e-02
2.258263810638211930e-04,1.602742236081058813e+00,5.703440500445598749e-03,-3.062052072247362436e-02
2.259447387058881838e-04,1.603582247735189314e+00,1.249147316933819397e-04,-3.647690066949573623e-02
2.260630963479551747e-04,1.604422259389319816e+00,-3.498433910250790119e-03,-3.824372198091148534e-02
2.261814539900221656e-04,1.605262271043450317e+00,3.127596138392026853e-03,-3.203798156362554217e-02
2.262998116320891564e-04,1.606102282697580819e+00,2.116391977651726521e-03,-2.662010705422997170e-02
2.264181692741561473e-04,1.606942294351711320e+00,-2.988237768693013247e-03,-2.083275123043299565e-02
2.265365269162231382e-04,1.607782306005841821e+00,2.855991305848222181e-03,-8.201108669199277945e-03
2.266548845582901290e-04,1.608622317659972323e+00,5.103987241867799160e-03,3.746441918402894193e-03
2.267732422003571199e-04,1.609462329314103046e+00,-2.543390815833403845e-03,1.141429320427990099e-02
2.268915998424241107e-04,1.610302340968233548e+00,-1.524941586197545509e-03,2.301708260195678424e-02
2.270099574844911016e-04,1.611142352622364049e+00,2.521416144763661410e-03,3.540149771770563503e-02
2.271283151265580925e-04,1.611982364276494550e+00,-4.462746470441211234e-03,4.147840545173849675e-02
2.272466727686250833e-04,1.612822375930625052e+00,-6.386830157537111419e-03,4.841912045860735647e-02
2.273650304106920742e-04,1.613662387584755553e+00,9.408661335649562418e-04,5.778162065531580738e-02
2.274833880527590650e-04,1.614502399238886055e+00,-1.372716436497171261e-03,6.023809197004612037e-02
2.276017456948260559e-04,1.615342410893016556e+00,-5.489550691589125536e-03,5.914170168577483760e-02
2.277201033368930468e-04,1.616182422547147057e+00,1.509160816366589622e-03,6.034841504354743202e-02
2.278384609789600376e-04,1.617022434201277559e+00,2.239927320994098553e-03,5.555513279398218568e-02
2.279568186210270285e-04,1.617862445855408282e+00,-5.186039967264317180e-03,4.397627582986184114e-02
2.280751762630940194e-04,1.618702457509538783e+00,-1.799517076390044290e-03,3.489661246619238377e-02
2.281935339051610102e-04,1.619542469163669285e+00,2.382785403772992583e-03,2.411448629441201308e-02
2.283118915472280011e-04,1.620382480817799786e+00,-4.187697204629773837e-03,6.870319563785400041e-03
2.284302491892949919e-04,1.621222492471930288e+00,-3.051731029074081919e-03,-7.317041155295306819e-03
2.285486068313619828e-04,1.622062504126060789e+00,5.245508001692870959e-03,-1.787384373073811622e-02
2.286669644734289737e-04,1.622902515780191290e+00,1.930351617809054204e-03,-3.286680624700920317e-02
2.287853221154959645e-04,1.623742527434321792e+00,-8.884994750403760189e-04,-4.584555183832259712e-02
2.289036797575629554e-04,1.624582539088452293e+00,6.682221562854950489e-03,-5.149706667972336893e-02
2.290220373996299462e-04,1.625422550742582795e+00,5.255652223000145673e-03,-5.843327481609188190e-02
2.291403950416969371e-04,1.626262562396713518e+00,-2.204695209465881711e-03,-6.479918673926904349e-02
2.292587526837639280e-04,1.627102574050844019e+00,2.470035875810669412e-03,-6.165369588807999290e-02
2.293771103258309188e-04,1.627942585704974521e+00,5.063508088576484240e-03,-5.546769521444253059e-02
2.294954679678979097e-04,1.628782597359105022e+00,-2.532321100891875287e-03,-4.996198223442957498e-02
2.296138256099649006e-04,1.629622609013235524e+00,-3.152222415247537407e-04,-3.572875371381860343e-02
2.297321832520318914e-04,1.630462620667366025e+00,6.242165259817161749e-03,-1.554033838570817450e-02
2.298505408940988823e-04,1.631302632321496526e+00,-1.457967782476678187e-04,2.133520097317565326e-03
2.299688985361658731e-04,1.632142643975627028e+00,-3.297944668105463883e-03,2.456119050513409091e-02
2.300872561782328640e-04,1.632982655629757529e+00,2.891655029556034623e-03,5.422633631147170952e-02
2.302056138202998549e-04,1.633822667283888252e+00,-1.942660383449810665e-03,8.111203226368056407e-02
2.303239714623668457e-04,1.634662678938018754e+00,-9.813985911237332882e-03,1.086021999585315007e-01
2.304423291044338366e-04,1.635502690592149255e+00,-4.615980796857408613e-03,1.439021935594191892e-01
2.305606867465008274e-04,1.636342702246279757e+00,-4.306013414874925241e-03,1.780807418945797027e-01
2.306790443885678183e-04,1.637182713900410258e+00,-1.275658847825329387e-02,2.087928043038649872e-01
2.307974020306348092e-04,1.638022725554540759e+00,-9.450548411269195370e-03,2.451477222170536097e-01
2.309157596727018000e-04,1.638862737208671261e+00,-4.784551851499282277e-03,2.816111700814601937e-01
2.310341173147687909e-04,1.639702748862801762e+00,-1.330903691189129143e-02,3.106935000061065155e-01
2.311524749568357818e-04,1.640542760516932264e+00,-1.541396243080767753e-02,3.411028078122662066e-01
2.312708325989027726e-04,1.641382772171062765e+00,-9.554617598735874739e-03,3.731211193054966846e-01
2.313891902409697635e-04,1.642222783825193488e+00,-1.605170674251910415e-02,3.968416372805735892e-01
2.315075478830367543e-04,1.643062795479323990e+00,-2.210976669050374044e-02,4.181543050582389176e-01
2.316259055251037452e-04,1.643902807133454491e+00,-1.496486469493970260e-02,4.430783687164200346e-01
2.317442631671707361e-04,1.644742818787584993e+00,-1.559059228087842849e-02,4.618105949637578145e-01
2.318626208092377269e-04,1.645582830441715494e+00,-2.301374396933825867e-02,4.749825442653194951e-01
2.319809784513047178e-04,1.646422842095845995e+00,-1.735622245403737121e-02,4.921646608317920002e-01
2.320993360933717086e-04,1.647262853749976497e+00,-1.366810980451490555e-02,5.063802094943514742e-01
2.322176937354386995e-04,1.648102865404106998e+00,-2.263348520986206008e-02,5.126335447088272712e-01
2.323360513775056904e-04,1.648942877058237499e+00,-2.217152233399002567e-02,5.213281316883128236e-01
2.324544090195726812e-04,1.649782888712368001e+00,-1.588096148341910582e-02,5.307013055010361136e-01
2.325727666616396721e-04,1.650622900366498724e+00,-2.290629279091504350e-02,5.316835295385382576e-01
2.326911243037066630e-04,1.651462912020629226e+00,-2.609628273009335919e-02,5.324607900995959042e-01
2.328094819457736538e-04,1.652302923674759727e+00,-1.710254246887830953e-02,5.372125767082144288e-01
2.329278395878406447e-04,1.653142935328890228e+00,-1.882564916026047488e-02,5.354997720255705307e-01
2.330461972299076355e-04,1.653982946983020730e+00,-2.498047872105848416e-02,5.307536889401862634e-01
2.331645548719746264e-04,1.654822958637151231e+00,-1.747530194362482275e-02,5.319771419090987274e-01
2.332829125140416173e-04,1.655662970291281733e+00,-1.541137018218801009e-02,5.305140867497282198e-01
2.334012701561086081e-04,1.656502981945412234e+00,-2.461884788778957722e-02,5.238418388720705865e-01
2.335196277981755990e-04,1.657342993599542735e+00,-2.174132370836097741e-02,5.230918449581332119e-01
2.336379854402425898e-04,1.658183005253673237e+00,-1.582554120968034800e-02,5.239975812806410005e-01
2.337563430823095807e-04,1.659023016907803960e+00,-2.364468515240445920e-02,5.186093664489361821e-01
2.338747007243765716e-04,1.659863028561934462e+00,-2.438400005970881024e-02,5.167459519668957668e-01
2.339930583664435624e-04,1.660703040216064963e+00,-1.493510262767351604e-02,5.198915837535069695e-01
2.341114160085105533e-04,1.661543051870195464e+00,-1.877901545152306853e-02,5.169918627158164304e-01
2.342297736505775442e-04,1.662383063524325966e+00,-2.412763907481527484e-02,5.136555112237753962e-01
2.343481312926445350e-04,1.663223075178456467e+00,-1.584013326604318331e-02,5.170614217207502028e-01
2.344664889347115259e-04,1.664063086832586968e+00,-1.622493599130815645e-02,5.166808817427019918e-01
2.345848465767785167e-04,1.664903098486717470e+00,-2.554021729365378579e-02,5.123909252577936169e-01
2.347032042188455076e-04,1.665743110140847971e+00,-2.055746143473302992e-02,5.151579252853739632e-01
2.348215618609124985e-04,1.666583121794978695e+00,-1.576258773587999040e-02,5.181228839208944503e-01
2.349399195029794893e-04,1.667423133449109196e+00,-2.437184728776406115e-02,5.150051357031539823e-01
2.350582771450464802e-04,1.668263145103239697e+00,-2.283970955974480577e-02,5.168560246742883724e-01
2.351766347871134710e-04,1.669103156757370199e+00,-1.385358617791277586e-02,5.222988300406206097e-01
2.352949924291804619e-04,1.669943168411500700e+00,-2.000560470720996742e-02,5.205328363427109695e-01
2.354133500712474528e-04,1.670783180065631202e+00,-2.420196597646614989e-02,5.195092553450837425e-01
2.355317077133144436e-04,1.671623191719761703e+00,-1.542717235410981207e-02,5.243368866544209084e-01
2.356500653553814345e-04,1.672463203373892204e+00,-1.817312807970678998e-02,5.233918018927488092e-01
2.357684229974484254e-04,1.673303215028022706e+00,-2.673962931989608965e-02,5.193486191948849529e-01
2.358867806395154162e-04,1.674143226682153207e+00,-1.954309825446159596e-02,5.224067583879362653e-01
2.360051382815824071e-04,1.674983238336283931e+00,-1.613206876409126536e-02,5.233466767803500730e-01
2.361234959236493979e-04,1.675823249990414432e+00,-2.504761903873812395e-02,5.181647274530865044e-01
2.362418535657163888e-04,1.676663261644544933e+00,-2.115342061182758429e-02,5.187996202715872140e-01
2.363602112077833797e-04,1.677503273298675435e+00,-1.317837283708043691e-02,5.212432202128222114e-01
2.364785688498503705e-04,1.678343284952805936e+00,-2.132184594352644694e-02,5.161197658436422753e-01
2.365969264919173614e-04,1.679183296606936437e+00,-2.377702540818689425e-02,5.139187757346596053e-01
2.367152841339843522e-04,1.680023308261066939e+00,-1.472694063587239380e-02,5.175445499516297954e-01
2.368336417760513431e-04,1.680863319915197440e+00,-1.963050629557201027e-02,5.150386432855420527e-01
2.369519994181183340e-04,1.681703331569327942e+00,-2.676079805357411620e-02,5.118886193963934073e-01
2.370703570601853248e-04,1.682543343223458443e+00,-1.767536602130427917e-02,5.166463155718581390e-01
2.371887147022523157e-04,1.683383354877589166e+00,-1.620552961474656939e-02,5.178436543477960008e-01
2.373070723443193066e-04,1.684223366531719668e+00,-2.523276079935583144e-02,5.139414419817047719e-01
2.374254299863862974e-04,1.685063378185850169e+00,-1.932645620535317077e-02,5.168788748556911727e-01
2.375437876284532883e-04,1.685903389839980671e+00,-1.314830100312957759e-02,5.197894583608031471e-01
2.376621452705202791e-04,1.686743401494111172e+00,-2.303597569731818603e-02,5.151226789374104831e-01
2.377805029125872700e-04,1.687583413148241673e+00,-2.341852362752848069e-02,5.151615091441155148e-01
2.378988605546542609e-04,1.688423424802372175e+00,-1.453265985814030520e-02,5.199468515044441963e-01
2.380172181967212517e-04,1.689263436456502676e+00,-2.141694585396149847e-02,5.176868066900586207e-01
2.381355758387882426e-04,1.690103448110633177e+00,-2.658076954202921033e-02,5.165430244733180132e-01
2.382539334808552334e-04,1.690943459764763679e+00,-1.611493724160482574e-02,5.228779611947687034e-01
2.383722911229222243e-04,1.691783471418894402e+00,-1.700044565429154747e-02,5.236948468479214469e-01
2.384906487649892152e-04,1.692623483073024904e+00,-2.573339833502726048e-02,5.204264663839934801e-01
2.386090064070562060e-04,1.693463494727155405e+00,-1.803655483137285229e-02,5.244005428330230645e-01
2.387273640491231969e-04,1.694303506381285906e+00,-1.407472842751658279e-02,5.260541028919398787e-01
2.388457216911901878e-04,1.695143518035416408e+00,-2.502474084596459369e-02,5.201652692304243875e-01
2.389640793332571786e-04,1.695983529689546909e+00,-2.285318880771702865e-02,5.201028903777134005e-01
2.390824369753241695e-04,1.696823541343677411e+00,-1.442696117639368988e-02,5.227851026252745559e-01
2.392007946173911603e-04,1.697663552997807912e+00,-2.287571209164344921e-02,5.174554637177022354e-01
2.393191522594581512e-04,1.698503564651938413e+00,-2.554768162470653914e-02,5.149689997578562606e-01
2.394375099015251421e-04,1.699343576306068915e+00,-1.426309483936199010e-02,5.193084947366748416e-01
2.395558675435921329e-04,1.700183587960199638e+00,-1.771496934759412764e-02,5.169850116937509954e-01
2.396742251856591238e-04,1.701023599614330140e+00,-2.562591610906226475e-02,5.128547464889148255e-01
2.397925828277261146e-04,1.701863611268460641e+00,-1.640643774604503419e-02,5.170558947425245577e-01
2.399109404697931055e-04,1.702703622922591142e+00,-1.497424937064633331e-02,5.177169504617001872e-01
2.400292981118600964e-04,1.703543634576721644e+00,-2.629258319025002538e-02,5.123909631786226493e-01
2.401476557539270872e-04,1.704383646230852145e+00,-2.143634608657679630e-02,5.146793632519722772e-01
2.402660133959940781e-04,1.705223657884982646e+00,-1.409809085753646260e-02,5.181188020738433098e-01
2.403843710380610690e-04,1.706063669539113148e+00,-2.394611392286493182e-02,5.134903142678097776e-01
2.405027286801280598e-04,1.706903681193243649e+00,-2.406522973063147941e-02,5.136162963231495349e-01
2.406210863221950507e-04,1.707743692847374373e+00,-1.289583225827819341e-02,5.193264240440763624e-01
2.407394439642620415e-04,1.708583704501504874e+00,-1.915595302678450157e-02,5.170862572593903916e-01
2.408578016063290324e-04,1.709423716155635375e+00,-2.579433883285175977e-02,5.149006920472594118e-01
2.409761592483960233e-04,1.710263727809765877e+00,-1.544056122647727292e-02,5.208584295618411408e-01
2.410945168904630141e-04,1.711103739463896378e+00,-1.670274558675617291e-02,5.213045056185481307e-01
2.412128745325300050e-04,1.711943751118026880e+00,-2.759171060757537042e-02,5.170637183472643894e-01
2.413312321745969958e-04,1.712783762772157381e+00,-2.004324457965078396e-02,5.213346616753719021e-01
2.414495898166639867e-04,1.713623774426287882e+00,-1.434768063204603164e-02,5.245271318932527294e-01
2.415679474587309776e-04,1.714463786080418384e+00,-2.520854688584859421e-02,5.197123137283046201e-01
2.416863051007979684e-04,1.715303797734548885e+00,-2.265747427185714480e-02,5.210458202218435364e-01
2.418046627428649593e-04,1.716143809388679609e+00,-1.232429555099030793e-02,5.258252336477212685e-01
2.419230203849319502e-04,1.716983821042810110e+00,-2.116057694030357844e-02,5.212452658233011071e-01
2.420413780269989410e-04,1.717823832696940611e+00,-2.580628806394090133e-02,5.182794172430480462e-01
2.421597356690659319e-04,1.718663844351071113e+00,-1.456370900691755094e-02,5.224568707244388044e-01
2.422780933111329227e-04,1.719503856005201614e+00,-1.838678740047449550e-02,5.192580202665790789e-01
2.423964509531999136e-04,1.720343867659332115e+00,-2.795332100581485874e-02,5.132825710215305204e-01
2.425148085952669045e-04,1.721183879313462617e+00,-1.787503749421515825e-02,5.167617869652644247e-01
2.426331662373338953e-04,1.722023890967593118e+00,-1.435307954507851133e-02,5.175225961875502545e-01
2.427515238794008862e-04,1.722863902621723620e+00,-2.577103993125372944e-02,5.117065885059426389e-01
2.428698815214678770e-04,1.723703914275854121e+00,-2.060013148234634411e-02,5.141761193544936992e-01
2.429882391635348679e-04,1.724543925929984844e+00,-1.186537111493296548e-02,5.186330711286215589e-01
2.431065968056018588e-04,1.725383937584115346e+00,-2.296039198120077701e-02,5.138303822255422260e-01
2.432249544476688496e-04,1.726223949238245847e+00,-2.513654034639950519e-02,5.131790587627380607e-01
2.433433120897358405e-04,1.727063960892376349e+00,-1.360609595424572618e-02,5.188573781744584279e-01
2.434616697318028313e-04,1.727903972546506850e+00,-2.004344213691621954e-02,5.159260648530037408e-01
2.435800273738698222e-04,1.728743984200637351e+00,-2.776889292188699024e-02,5.123718260681662251e-01
2.436983850159368131e-04,1.729583995854767853e+00,-1.580538061073326686e-02,5.182426841815379603e-01
2.438167426580038039e-04,1.730424007508898354e+00,-1.510932072718062895e-02,5.190277565746530541e-01
2.439351003000707948e-04,1.731264019163028856e+00,-2.663799605721808156e-02,5.143215173545614416e-01
2.440534579421377857e-04,1.732104030817159357e+00,-1.902566276695620909e-02,5.189082691985575924e-01
2.441718155842047765e-04,1.732944042471290080e+00,-1.250642194968555956e-02,5.231291414293914865e-01
2.442901732262717945e-04,1.733784054125420804e+00,-2.523882403005035455e-02,5.182636659754569219e-01
2.444085308683388125e-04,1.734624065779551527e+00,-2.444142341205131005e-02,5.196403023251703335e-01
2.445268885104058304e-04,1.735464077433682251e+00,-1.316625022703909326e-02,5.256684841403340691e-01
2.446452461524728484e-04,1.736304089087812752e+00,-2.199123122180765902e-02,5.217834736177060506e-01
2.447636037945398664e-04,1.737144100741943475e+00,-2.727285265003146289e-02,5.190831550277675843e-01
2.448819614366068843e-04,1.737984112396074199e+00,-1.403624940908089827e-02,5.246385544156237923e-01
2.450003190786739023e-04,1.738824124050204922e+00,-1.645411323242202545e-02,5.223856166350488994e-01
2.451186767207409203e-04,1.739664135704335646e+00,-2.733287341921805322e-02,5.158808687441109875e-01
2.452370343628079382e-04,1.740504147358466369e+00,-1.736510781942035217e-02,5.191796679125793013e-01
2.453553920048749562e-04,1.741344159012597093e+00,-1.339864808521499737e-02,5.198131003839829845e-01
2.454737496469419742e-04,1.742184170666727816e+00,-2.688831045390897498e-02,5.125289585082793975e-01
2.455921072890089921e-04,1.743024182320858539e+00,-2.273792499527886243e-02,5.139649282456340007e-01
2.457104649310760101e-04,1.743864193974989263e+00,-1.235520843826243276e-02,5.186778500094547661e-01
2.458288225731430281e-04,1.744704205629119986e+00,-2.329309911265179528e-02,5.135150460546457074e-01
2.459471802152100460e-04,1.745544217283250710e+00,-2.576372620803086405e-02,5.123905408296647312e-01
2.460655378572770640e-04,1.746384228937381433e+00,-1.213780082393075416e-02,5.187988319998766418e-01
2.461838954993440820e-04,1.747224240591512157e+00,-1.794658526890106562e-02,5.159403065918717335e-01
2.463022531414110999e-04,1.748064252245642880e+00,-2.756931940173063325e-02,5.112770033395384051e-01
2.464206107834781179e-04,1.748904263899773603e+00,-1.569839588525976520e-02,5.169027930021738992e-01
2.465389684255451359e-04,1.749744275553904327e+00,-1.475397228110018194e-02,5.176305006156894928e-01
2.466573260676121538e-04,1.750584287208035050e+00,-2.828588156461310510e-02,5.118396964597214938e-01
2.467756837096791718e-04,1.751424298862165774e+00,-2.084530382917846453e-02,5.162337326693298145e-01
2.468940413517461898e-04,1.752264310516296497e+00,-1.220261388241456607e-02,5.213492525656772125e-01
2.470123989938132077e-04,1.753104322170427221e+00,-2.494212949297314880e-02,5.163639705153619808e-01
2.471307566358802257e-04,1.753944333824557944e+00,-2.437002045802408659e-02,5.175424009870200903e-01
2.472491142779472437e-04,1.754784345478688667e+00,-1.121940213936607061e-02,5.244792290040818372e-01
2.473674719200142616e-04,1.755624357132819391e+00,-2.031957832721068002e-02,5.207267659400152127e-01
2.474858295620812796e-04,1.756464368786950114e+00,-2.787682415183641640e-02,5.175590768523552487e-01
2.476041872041482975e-04,1.757304380441080838e+00,-1.448261713374456375e-02,5.241588205566805048e-01
2.477225448462153155e-04,1.758144392095211561e+00,-1.668995280570681125e-02,5.232211755816067456e-01
2.478409024882823335e-04,1.758984403749342285e+00,-2.932375239504461314e-02,5.171059235412833743e-01
2.479592601303493514e-04,1.759824415403473008e+00,-1.871085715897538235e-02,5.216275744090528299e-01
2.480776177724163694e-04,1.760664427057603731e+00,-1.246487186962322649e-02,5.236988706626395373e-01
2.481959754144833874e-04,1.761504438711734455e+00,-2.638513418337020550e-02,5.159085665373404073e-01
2.483143330565504053e-04,1.762344450365865178e+00,-2.251205631234807353e-02,5.163434900571239883e-01
2.484326906986174233e-04,1.763184462019995680e+00,-1.055985515690291421e-02,5.206354167843828540e-01
2.485510483406844413e-04,1.764024473674126403e+00,-2.250530519938715585e-02,5.138977427420909905e-01
2.486694059827514592e-04,1.764864485328257127e+00,-2.718550179333082545e-02,5.109984808536468526e-01
2.487877636248184772e-04,1.765704496982387850e+00,-1.281007009012846351e-02,5.175384045653971254e-01
2.489061212668854952e-04,1.766544508636518573e+00,-1.825626481648561644e-02,5.150689942533257515e-01
2.490244789089525131e-04,1.767384520290649297e+00,-2.924031125774807435e-02,5.101839470052902392e-01
2.491428365510195311e-04,1.768224531944780020e+00,-1.602355490242304836e-02,5.167717437262790980e-01
2.492611941930865491e-04,1.769064543598910744e+00,-1.299196113526306443e-02,5.184817870154755370e-01
2.493795518351535670e-04,1.769904555253041467e+00,-2.758141027338287601e-02,5.117779773260808795e-01
2.494979094772205850e-04,1.770744566907172191e+00,-2.053165445949335297e-02,5.152598369493031072e-01
2.496162671192876030e-04,1.771584578561302914e+00,-1.067222126025325901e-02,5.201275505099072216e-01
2.497346247613546209e-04,1.772424590215433637e+00,-2.498326501150145360e-02,5.137291232396740126e-01
2.498529824034216389e-04,1.773264601869564361e+00,-2.624838584152088677e-02,5.137016221846104624e-01
2.499713400454886569e-04,1.774104613523695084e+00,-1.168172766817606595e-02,5.213645179048054246e-01
2.500896976875556748e-04,1.774944625177825808e+00,-2.036175231294944099e-02,5.182111857199228622e-01
2.502080553296226928e-04,1.775784636831956531e+00,-2.900030617572992020e-02,5.151594752771866403e-01
2.503264129716897108e-04,1.776624648486087255e+00,-1.387090095452948174e-02,5.233096110868364903e-01
2.504447706137567287e-04,1.777464660140217978e+00,-1.456613766372224367e-02,5.238353563996311912e-01
2.505631282558237467e-04,1.778304671794348701e+00,-2.898060437791363103e-02,5.176035685327569080e-01
2.506814858978907647e-04,1.779144683448479425e+00,-1.879931317625472414e-02,5.225978869390878190e-01
2.507998435399577826e-04,1.779984695102610148e+00,-1.160765172860487443e-02,5.257092530045126555e-01
2.509182011820248006e-04,1.780824706756740872e+00,-2.740409440572922142e-02,5.174822832768949388e-01
2.510365588240918186e-04,1.781664718410871595e+00,-2.471674960285006467e-02,5.175911879130045135e-01
2.511549164661588365e-04,1.782504730065002319e+00,-1.070830867070701742e-02,5.228242582006792372e-01
2.512732741082258545e-04,1.783344741719133042e+00,-2.232500188469440511e-02,5.159548350908849113e-01
2.513916317502928725e-04,1.784184753373263765e+00,-2.790717296783920554e-02,5.121594403002203144e-01
2.515099893923598904e-04,1.785024765027394489e+00,-1.161869651217021723e-02,5.190675368295432079e-01
2.516283470344269084e-04,1.785864776681525212e+00,-1.626764703951193852e-02,5.164887563246846058e-01
2.517467046764939264e-04,1.786704788335655936e+00,-2.954183731339133506e-02,5.101517537303663641e-01
2.518650623185609443e-04,1.787544799989786659e+00,-1.648044382777760428e-02,5.164074255020285609e-01
2.519834199606279623e-04,1.788384811643917383e+00,-1.253277337158733434e-02,5.183415147616645680e-01
2.521017776026949803e-04,1.789224823298048106e+00,-2.898917304834948416e-02,5.105213849494998346e-01
2.522201352447619982e-04,1.790064834952178607e+00,-2.229552630021042550e-02,5.135323820413519869e-01
2.523384928868290162e-04,1.790904846606309331e+00,-9.938768013833303161e-03,5.192257981777134157e-01
2.524568505288960342e-04,1.791744858260440054e+00,-2.428934217784198962e-02,5.124703326294699490e-01
2.525752081709630521e-04,1.792584869914570778e+00,-2.646897861564809218e-02,5.117659720774090371e-01
2.526935658130300701e-04,1.793424881568701501e+00,-1.007433488484035106e-02,5.201835143860309429e-01
2.528119234550970881e-04,1.794264893222832224e+00,-1.879033239196225766e-02,5.170223133913565139e-01
2.529302810971641060e-04,1.795104904876962948e+00,-3.001262862508592699e-02,5.128119252836719211e-01
2.530486387392311240e-04,1.795944916531093671e+00,-1.455471672766950678e-02,5.211655586953597430e-01
2.531669963812981420e-04,1.796784928185224395e+00,-1.429618743543958556e-02,5.221634377056052490e-01
2.532853540233651599e-04,1.797624939839355118e+00,-3.046515977323529384e-02,5.151664907607519384e-01
2.534037116654321779e-04,1.798464951493485842e+00,-1.987968742400839789e-02,5.205891065784966631e-01
2.535220693074991959e-04,1.799304963147616565e+00,-1.011817434527347015e-02,5.254547547817209896e-01
2.536404269495662138e-04,1.800144974801747288e+00,-2.660641361934172264e-02,5.177882734866867676e-01
2.537587845916332318e-04,1.800984986455878012e+00,-2.494734050241793899e-02,5.185466078291598446e-01
2.538771422337002498e-04,1.801824998110008735e+00,-9.306614954814225460e-03,5.256938788007458063e-01
2.539954998757672677e-04,1.802665009764139459e+00,-2.170639932570539443e-02,5.192966367065871003e-01
2.541138575178342857e-04,1.803505021418270182e+00,-2.980977204587955884e-02,5.145900124292918099e-01
2.542322151599013037e-04,1.804345033072400906e+00,-1.248673463903646197e-02,5.216024553418447951e-01
2.543505728019683216e-04,1.805185044726531629e+00,-1.610177535954480238e-02,5.185766015565909104e-01
2.544689304440353396e-04,1.806025056380662352e+00,-3.093956866949948425e-02,5.103113585680536524e-01
2.545872880861023576e-04,1.806865068034793076e+00,-1.679858599926065815e-02,5.160052200649827281e-01
2.547056457281693755e-04,1.807705079688923799e+00,-1.047988684490134409e-02,5.184090942656308654e-01
2.548240033702363935e-04,1.808545091343054523e+00,-2.833009526602750863e-02,5.098209443526611206e-01
2.549423610123034115e-04,1.809385102997185246e+00,-2.262739843373314658e-02,5.126898298650636177e-01
2.550607186543704294e-04,1.810225114651315970e+00,-8.727687096444038117e-03,5.195980343947692592e-01
2.551790762964374474e-04,1.811065126305446693e+00,-2.436214487896178754e-02,5.125580984119662009e-01
2.552974339385044654e-04,1.811905137959577416e+00,-2.864623364253554225e-02,5.107832081957496273e-01
2.554157915805714833e-04,1.812745149613708140e+00,-1.045939297766330239e-02,5.195204230577452620e-01
2.555341492226385013e-04,1.813585161267838863e+00,-1.823144589739537566e-02,5.159700297434917093e-01
2.556525068647055193e-04,1.814425172921969587e+00,-3.095958879572362904e-02,5.101730964009769664e-01
2.557708645067725372e-04,1.815265184576100310e+00,-1.402732478584535133e-02,5.185872273725280479e-01
2.558892221488395552e-04,1.816105196230231034e+00,-1.195248146807099954e-02,5.202295863537866882e-01
2.560075797909065732e-04,1.816945207884361535e+00,-3.025200873526642797e-02,5.124669265392250983e-01
2.561259374329735911e-04,1.817785219538492258e+00,-2.047710351310001037e-02,5.180959500150537078e-01
2.562442950750406091e-04,1.818625231192622982e+00,-9.200793085350371381e-03,5.244390340570865838e-01
2.563626527171076271e-04,1.819465242846753705e+00,-2.729715812216780904e-02,5.167834299303132317e-01
2.564810103591746450e-04,1.820305254500884429e+00,-2.712938499755932972e-02,5.175219967813767807e-01
2.565993680012416630e-04,1.821145266155015152e+00,-9.084329046680765518e-03,5.263877124011510089e-01
2.567177256433086810e-04,1.821985277809145876e+00,-2.090324607440317839e-02,5.207727904791881191e-01
2.568360832853756989e-04,1.822825289463276599e+00,-3.059605388046322816e-02,5.157674835634049604e-01
2.569544409274427169e-04,1.823665301117407322e+00,-1.162134823709635306e-02,5.239309763521602381e-01
2.570727985695097349e-04,1.824505312771538046e+00,-1.414864070603531407e-02,5.216392729081165136e-01
2.571911562115767528e-04,1.825345324425668769e+00,-3.165747295455714760e-02,5.121060461517419338e-01
2.573095138536437708e-04,1.826185336079799493e+00,-1.785394298099084870e-02,5.173749877444258072e-01
2.574278714957107888e-04,1.827025347733930216e+00,-9.900557282861190134e-03,5.200697141282515368e-01
2.575462291377778067e-04,1.827865359388060940e+00,-2.945119889732883758e-02,5.100956731689951784e-01
2.576645867798448247e-04,1.828705371042191663e+00,-2.444693909685099337e-02,5.120927912572613705e-01
2.577829444219118427e-04,1.829545382696322386e+00,-7.689719709358035227e-03,5.199581685916370155e-01
2.579013020639788606e-04,1.830385394350453110e+00,-2.328205560906918686e-02,5.127222820755058530e-01
2.580196597060458786e-04,1.831225406004583833e+00,-2.922753046270332861e-02,5.100627375622174275e-01
2.581380173481128966e-04,1.832065417658714557e+00,-9.275412390855719558e-03,5.195366538460082229e-01
2.582563749901799145e-04,1.832905429312845280e+00,-1.668959766915144999e-02,5.159567007406775652e-01
2.583747326322469325e-04,1.833745440966976004e+00,-3.233688268811150957e-02,5.084423005771030457e-01
2.584930902743139505e-04,1.834585452621106727e+00,-1.505611018029902326e-02,5.165913623216462636e-01
2.586114479163809684e-04,1.835425464275237450e+00,-1.126029009043211238e-02,5.186378629786847494e-01
2.587298055584479864e-04,1.836265475929368174e+00,-3.134408745644063493e-02,5.097642485083706543e-01
2.588481632005150044e-04,1.837105487583498897e+00,-2.156986064647273965e-02,5.153356372069450853e-01
2.589665208425820223e-04,1.837945499237629621e+00,-7.362008691951957284e-03,5.232082729327389714e-01
2.590848784846490403e-04,1.838785510891760344e+00,-2.620579255928826706e-02,5.154740638635291194e-01
2.592032361267160583e-04,1.839625522545891068e+00,-2.777199616882091576e-02,5.157119285655219487e-01
2.593215937687830762e-04,1.840465534200021791e+00,-7.906704843082430767e-03,5.257562682824303835e-01
2.594399514108500942e-04,1.841305545854152514e+00,-2.005207618613674692e-02,5.203332528286339631e-01
2.595583090529171122e-04,1.842145557508283238e+00,-3.262164054989964701e-02,5.144218724493627715e-01
2.596766666949841301e-04,1.842985569162413961e+00,-1.250703057878148339e-02,5.237564801078783416e-01
2.597950243370511481e-04,1.843825580816544463e+00,-1.336535956442071182e-02,5.230631231945430670e-01
2.599133819791181661e-04,1.844665592470675186e+00,-3.279095103444051168e-02,5.134942068146074456e-01
2.600317396211851840e-04,1.845505604124805910e+00,-1.842246166775230939e-02,5.197448651767646588e-01
2.601500972632522020e-04,1.846345615778936633e+00,-7.775694711147994320e-03,5.240355031671326547e-01
2.602684549053192200e-04,1.847185627433067356e+00,-2.891284753003477148e-02,5.130904327516371266e-01
2.603868125473862379e-04,1.848025639087198080e+00,-2.550653467485955797e-02,5.135784177558264663e-01
2.605051701894532559e-04,1.848865650741328803e+00,-6.755318341281534023e-03,5.212977320677780746e-01
2.606235278315202739e-04,1.849705662395459527e+00,-2.313876395705273536e-02,5.125913005878111051e-01
2.607418854735872918e-04,1.850545674049590250e+00,-3.154116958878760285e-02,5.079947996378938457e-01
2.608602431156543098e-04,1.851385685703720974e+00,-9.569193226911278105e-03,5.181680819766552037e-01
2.609786007577213278e-04,1.852225697357851697e+00,-1.550098671986494675e-02,5.155425503097690321e-01
2.610969583997883457e-04,1.853065709011982420e+00,-3.320874074762978495e-02,5.075941948401240245e-01
2.612153160418553637e-04,1.853905720666113144e+00,-1.490830818865471370e-02,5.167072411481227201e-01
2.613336736839223817e-04,1.854745732320243867e+00,-8.901259750319412412e-03,5.199076125085227984e-01
2.614520313259893996e-04,1.855585743974374591e+00,-3.135979532669855990e-02,5.094949193944435795e-01
2.615703889680564176e-04,1.856425755628505314e+00,-2.284183284022597155e-02,5.136057247184127039e-01
2.616887466101234356e-04,1.857265767282636038e+00,-6.451735984883369412e-03,5.214699646928808718e-01
2.618071042521904535e-04,1.858105778936766761e+00,-2.647650079711951973e-02,5.123322414529569713e-01
2.619254618942574715e-04,1.858945790590897484e+00,-2.993649522920864559e-02,5.113301770499063537e-01
2.620438195363244895e-04,1.859785802245028208e+00,-7.362026729931046842e-03,5.229386297257602179e-01
2.621621771783915074e-04,1.860625813899158931e+00,-1.852209165392525864e-02,5.188065417598366480e-01
2.622805348204585254e-04,1.861465825553289655e+00,-3.338710353485416921e-02,5.129213431701915571e-01
2.623988924625255434e-04,1.862305837207420378e+00,-1.194688413803236815e-02,5.239674169791748159e-01
2.625172501045925613e-04,1.863145848861551102e+00,-1.125987841692960290e-02,5.248229469657615942e-01
2.626356077466595793e-04,1.863985860515681825e+00,-3.368760986968198645e-02,5.142961037223291454e-01
2.627539653887265973e-04,1.864825872169812548e+00,-2.000270020636654017e-02,5.203873252903935542e-01
2.628723230307936152e-04,1.865665883823943272e+00,-6.996067957423530992e-03,5.258119540911658785e-01
2.629906806728606332e-04,1.866505895478073995e+00,-2.964329681602365790e-02,5.141765368992635699e-01
2.631090383149276512e-04,1.867345907132204719e+00,-2.747921360902592924e-02,5.141697189630293208e-01
2.632273959569946691e-04,1.868185918786335442e+00,-5.558097689801894115e-03,5.235046551198798692e-01
2.633457535990616871e-04,1.869025930440466166e+00,-2.166440705908431741e-02,5.149585854080716008e-01
2.634641112411287051e-04,1.869865942094596889e+00,-3.251262752609613421e-02,5.090346247701581506e-01
2.635824688831957230e-04,1.870705953748727612e+00,-8.875607756503707535e-03,5.195815363240902096e-01
2.637008265252627410e-04,1.871545965402858114e+00,-1.387956027093781644e-02,5.168056786914148049e-01
2.638191841673297590e-04,1.872385977056988837e+00,-3.484814769335936591e-02,5.066973408493555819e-01
2.639375418093967769e-04,1.873225988711119561e+00,-1.636032249445667705e-02,5.154051495494524904e-01
2.640558994514637949e-04,1.874066000365250284e+00,-7.828753446474011335e-03,5.195237950166911034e-01
2.641742570935308129e-04,1.874906012019381008e+00,-3.208058897649637697e-02,5.081955420272596946e-01
2.642926147355978308e-04,1.875746023673511731e+00,-2.414940699474499644e-02,5.120552008659824406e-01
2.644109723776648488e-04,1.876586035327642454e+00,-4.443888089337891256e-03,5.214553866764245482e-01
2.645293300197318668e-04,1.877426046981773178e+00,-2.510882465982714612e-02,5.118174583644728992e-01
2.646476876617988847e-04,1.878266058635903901e+00,-3.108551416645529558e-02,5.092495057799373281e-01
2.647660453038659027e-04,1.879106070290034625e+00,-6.537878096921578841e-03,5.213336768530083543e-01
2.648844029459329207e-04,1.879946081944165348e+00,-1.739796978166736549e-02,5.169771994407881266e-01
2.650027605879999386e-04,1.880786093598296072e+00,-3.552598655844969866e-02,5.094394949966276620e-01
2.651211182300669566e-04,1.881626105252426795e+00,-1.295271343501312386e-02,5.212525609995970477e-01
2.652394758721339746e-04,1.882466116906557518e+00,-9.796120069834747535e-03,5.238248686389224140e-01
2.653578335142009925e-04,1.883306128560688242e+00,-3.438447398412992906e-02,5.130253412755240161e-01
2.654761911562680105e-04,1.884146140214818965e+00,-2.073762418720353357e-02,5.198840018132522278e-01
2.655945487983350285e-04,1.884986151868949689e+00,-4.606422229502790677e-03,5.274741263659942225e-01
2.657129064404020464e-04,1.885826163523080412e+00,-2.890631297291220564e-02,5.155890800702905841e-01
2.658312640824690644e-04,1.886666175177211136e+00,-2.913881809298517547e-02,5.148326479963730717e-01
2.659496217245360824e-04,1.887506186831341859e+00,-4.903741574972059203e-03,5.255392001436585137e-01
2.660679793666031003e-04,1.888346198485472582e+00,-2.126725036980435177e-02,5.170737813555820184e-01
2.661863370086701183e-04,1.889186210139603306e+00,-3.509508278742203696e-02,5.098447698624287705e-01
2.663046946507371363e-04,1.890026221793734029e+00,-9.355111036286223314e-03,5.213188307427433221e-01
2.664230522928041542e-04,1.890866233447864753e+00,-1.214952256183033513e-02,5.192803876940550456e-01
2.665414099348711722e-04,1.891706245101995476e+00,-3.562622229754994901e-02,5.074259740671387409e-01
2.666597675769381902e-04,1.892546256756126200e+00,-1.661946452345522407e-02,5.156435127895806492e-01
2.667781252190052081e-04,1.893386268410256923e+00,-5.305968114645440159e-03,5.203354591161457599e-01
2.668964828610722261e-04,1.894226280064387646e+00,-3.206583285467173861e-02,5.072743045374407123e-01
2.670148405031392441e-04,1.895066291718518370e+00,-2.606163329777589147e-02,5.100094970924327065e-01
2.671331981452062620e-04,1.895906303372649093e+00,-3.621861181044322420e-03,5.208316632665169754e-01
2.672515557872732800e-04,1.896746315026779817e+00,-2.502214563510338566e-02,5.111797087561635866e-01
2.673699134293402980e-04,1.897586326680910540e+00,-3.350738137080579854e-02,5.077179212697111588e-01
2.674882710714073159e-04,1.898426338335041041e+00,-6.056428097906157992e-03,5.211769757920664548e-01
2.676066287134743339e-04,1.899266349989171765e+00,-1.530512636792114023e-02,5.171665025315749231e-01
2.677249863555413519e-04,1.900106361643302488e+00,-3.634617715963115586e-02,5.074779981852872712e-01
2.678433439976083698e-04,1.900946373297433212e+00,-1.278611079398250111e-02,5.188683877941560052e-01
2.679617016396753878e-04,1.901786384951563935e+00,-7.384821995259478744e-03,5.218430502808755200e-01
2.680800592817424058e-04,1.902626396605694659e+00,-3.518099676836491246e-02,5.094085127815496383e-01
2.681984169238094237e-04,1.903466408259825382e+00,-2.274030961232476750e-02,5.162560421643367370e-01
2.683167745658764417e-04,1.904306419913956105e+00,-3.526192943049774597e-03,5.264450044592194899e-01
2.684351322079434597e-04,1.905146431568086829e+00,-2.907003259309495075e-02,5.153974261939626711e-01
2.685534898500104776e-04,1.905986443222217552e+00,-3.128345954522641914e-02,5.150173032394496087e-01
2.686718474920774956e-04,1.906826454876348276e+00,-3.632805146480927450e-03,5.281967887159844111e-01
2.687902051341445136e-04,1.907666466530478999e+00,-1.929257398278125257e-02,5.203123344872879752e-01
2.689085627762115315e-04,1.908506478184609723e+00,-3.638567743779055896e-02,5.112494969976011383e-01
2.690269204182785495e-04,1.909346489838740446e+00,-9.183936065951872618e-03,5.228353949553943281e-01
2.691452780603455675e-04,1.910186501492871169e+00,-1.031778725881830200e-02,5.210292320143657951e-01
2.692636357024125854e-04,1.911026513147001893e+00,-3.739188291351074750e-02,5.071873111686240332e-01
2.693819933444796034e-04,1.911866524801132616e+00,-1.858146460585925405e-02,5.153538218934280435e-01
2.695003509865466214e-04,1.912706536455263340e+00,-3.900570385901122594e-03,5.218890938205147378e-01
2.696187086286136393e-04,1.913546548109394063e+00,-3.237789865325524374e-02,5.082472939732326500e-01
2.697370662706806573e-04,1.914386559763524787e+00,-2.772418622570426913e-02,5.103255427223096774e-01
2.698554239127476753e-04,1.915226571417655510e+00,-1.576786314368153197e-03,5.225182749390540060e-01
2.699737815548146932e-04,1.916066583071786233e+00,-2.330501306231279324e-02,5.120237525702071579e-01
2.700921391968817112e-04,1.916906594725916957e+00,-3.517419970238406385e-02,5.061632152121021688e-01
2.702104968389487292e-04,1.917746606380047680e+00,-5.698653765680766758e-03,5.199065871278844009e-01
2.703288544810157471e-04,1.918586618034178404e+00,-1.386486835698053435e-02,5.160393614617146962e-01
2.704472121230827651e-04,1.919426629688309127e+00,-3.861153512109372077e-02,5.045704293786273942e-01
2.705655697651497831e-04,1.920266641342439851e+00,-1.414317793641186455e-02,5.165835112932317674e-01
2.706839274072168010e-04,1.921106652996570574e+00,-5.373174068587227570e-03,5.213677008928881973e-01
2.708022850492838190e-04,1.921946664650701297e+00,-3.548115832489773247e-02,5.079048667556930186e-01
2.709206426913508370e-04,1.922786676304832021e+00,-2.382466202586068157e-02,5.142261293008106859e-01
2.710390003334178549e-04,1.923626687958962744e+00,-9.425861705707888616e-04,5.258587376567960270e-01
2.711573579754848729e-04,1.924466699613093468e+00,-2.794909803305187235e-02,5.138996215745373908e-01
2.712757156175518909e-04,1.925306711267223969e+00,-3.342095768725068111e-02,5.120512229541491767e-01
2.713940732596189088e-04,1.926146722921354693e+00,-3.153834955585743671e-03,5.269649783386398667e-01
2.715124309016859268e-04,1.926986734575485416e+00,-1.833515279074635768e-02,5.202074975305581717e-01
2.716307885437529448e-04,1.927826746229616139e+00,-3.902372174555406026e-02,5.105614421333101172e-01
2.717491461858199627e-04,1.928666757883746863e+00,-9.859146069597014839e-03,5.241197838442798185e-01
2.718675038278869807e-04,1.929506769537877586e+00,-7.974365483858332493e-03,5.244438204554697780e-01
2.719858614699539987e-04,1.930346781192008310e+00,-3.802563061042749104e-02,5.094041430171680762e-01
2.721042191120210166e-04,1.931186792846139033e+00,-1.943584456939165955e-02,5.171937312769614437e-01
2.722225767540880346e-04,1.932026804500269757e+00,-1.327682837640384306e-03,5.247587497977223014e-01
2.723409343961550526e-04,1.932866816154400480e+00,-3.227453851328462159e-02,5.092824253718974958e-01
2.724592920382220705e-04,1.933706827808531203e+00,-3.034641520692715061e-02,5.095376987118256373e-01
2.725776496802890885e-04,1.934546839462661927e+00,-8.887999904462623446e-04,5.229974967841372058e-01
2.726960073223561065e-04,1.935386851116792650e+00,-2.267627593933834590e-02,5.123937313140520811e-01
2.728143649644231244e-04,1.936226862770923374e+00,-3.776897369209362976e-02,5.050255899870423892e-01
2.729327226064901424e-04,1.937066874425054097e+00,-5.357357402155565884e-03,5.201238599710131805e-01
2.730510802485571604e-04,1.937906886079184821e+00,-1.115573919445520673e-02,5.171991722945731285e-01
2.731694378906241783e-04,1.938746897733315544e+00,-3.950033079283282733e-02,5.037000648239382539e-01
2.732877955326911963e-04,1.939586909387446267e+00,-1.464147471675162487e-02,5.154798656059369488e-01
2.734061531747582143e-04,1.940426921041576991e+00,-2.839362084961688515e-03,5.212913113614783267e-01
2.735245108168252322e-04,1.941266932695707714e+00,-3.624776084779154223e-02,5.059547228361918059e-01
2.736428684588922502e-04,1.942106944349838438e+00,-2.648233961646279458e-02,5.111803052203403031e-01
2.737612261009592682e-04,1.942946956003969161e+00,2.930171049807944739e-04,5.245321955446399231e-01
2.738795837430262861e-04,1.943786967658099885e+00,-2.742211929090048253e-02,5.121570533121561075e-01
2.739979413850933041e-04,1.944626979312230608e+00,-3.568494777137459079e-02,5.089370183213327570e-01
2.741162990271603221e-04,1.945466990966361331e+00,-1.796711717237345352e-03,5.255861280051548068e-01
2.742346566692273400e-04,1.946307002620492055e+00,-1.561442993915501155e-02,5.196731897924142807e-01
2.743530143112943580e-04,1.947147014274622778e+00,-4.043800387249543715e-02,5.085446034464277121e-01
2.744713719533613760e-04,1.947987025928753502e+00,-1.022420354077187288e-02,5.233666369464146095e-01
2.745897295954283939e-04,1.948827037582884225e+00,-5.819971224877096283e-03,5.258599545638806827e-01
2.747080872374954119e-04,1.949667049237014949e+00,-3.977083184061160070e-02,5.099727116523593562e-01
2.748264448795624299e-04,1.950507060891145672e+00,-2.200375238017730772e-02,5.181368907373580246e-01
2.749448025216294478e-04,1.951347072545276395e+00,3.717235300332577541e-04,5.280441311064759669e-01
2.750631601636964658e-04,1.952187084199406897e+00,-3.204509460822266287e-02,5.116862154820460695e-01
2.751815178057634838e-04,1.953027095853537620e+00,-3.240407574365295612e-02,5.102537254689825108e-01
2.752998754478305017e-04,1.953867107507668344e+00,1.116059442216335573e-03,5.248406379262384736e-01
2.754182330898975197e-04,1.954707119161799067e+00,-2.046245230974245294e-02,5.136468153322690799e-01
2.755365907319645377e-04,1.955547130815929791e+00,-3.990456203336247010e-02,5.038629271379241326e-01
2.756549483740315556e-04,1.956387142470060514e+00,-5.588341344439001768e-03,5.198959627823156460e-01
2.757733060160985736e-04,1.957227154124191237e+00,-9.346412442819723720e-03,5.182511371457616534e-01
2.758916636581655916e-04,1.958067165778321961e+00,-4.184274672365122238e-02,5.031400571869948379e-01
2.760100213002326095e-04,1.958907177432452684e+00,-1.654483550681589213e-02,5.152386114907971937e-01
2.761283789422996275e-04,1.959747189086583408e+00,-3.751403516846496533e-04,5.228126056691664303e-01
2.762467365843666455e-04,1.960587200740714131e+00,-3.611652843899214316e-02,5.056638881422622633e-01
2.763650942264336634e-04,1.961427212394844855e+00,-2.809492055552142292e-02,5.091289857721931211e-01
2.764834518685006814e-04,1.962267224048975578e+00,2.900394185416557691e-03,5.235989955190010203e-01
2.766018095105676994e-04,1.963107235703106301e+00,-2.586038099094889811e-02,5.101895828546881839e-01
2.767201671526347173e-04,1.963947247357237025e+00,-3.837169369661673490e-02,5.049045692039586530e-01
2.768385247947017353e-04,1.964787259011367748e+00,-1.667142393467713202e-03,5.232737114030406866e-01
2.769568824367687533e-04,1.965627270665498472e+00,-1.402287935497590482e-02,5.186971362999324153e-01
2.770752400788357712e-04,1.966467282319629195e+00,-4.305527834497735462e-02,5.062266034556356376e-01
2.771935977209027892e-04,1.967307293973759919e+00,-1.118880042529259156e-02,5.222738963366245768e-01
2.773119553629698072e-04,1.968147305627890642e+00,-2.747859257968041091e-03,5.268559962866252722e-01
2.774303130050368251e-04,1.968987317282021365e+00,-4.000658675155671640e-02,5.094243830060255496e-01
2.775486706471038431e-04,1.969827328936152089e+00,-2.340841119356425887e-02,5.170910040871515845e-01
2.776670282891708611e-04,1.970667340590282812e+00,3.095423829789153980e-03,5.292315200333774783e-01
2.777853859312378790e-04,1.971507352244413536e+00,-3.158276955541491210e-02,5.123937481479596823e-01
2.779037435733048970e-04,1.972347363898544259e+00,-3.570835318180885093e-02,5.099828416322128577e-01
2.780221012153719150e-04,1.973187375552674983e+00,1.555261476760869122e-03,5.271145244916397576e-01
2.781404588574389329e-04,1.974027387206805706e+00,-1.922813770916045883e-02,5.167638622086636602e-01
2.782588164995059509e-04,1.974867398860936429e+00,-4.272746924533364632e-02,5.050165898411196341e-01
2.783771741415729689e-04,1.975707410515067153e+00,-5.626623051896303962e-03,5.217754465173596312e-01
2.784955317836399868e-04,1.976547422169197876e+00,-6.015074304561399132e-03,5.207633620405686115e-01
2.786138894257070048e-04,1.977387433823328600e+00,-4.268505446665175895e-02,5.026652933889597108e-01
2.787322470677740228e-04,1.978227445477459323e+00,-1.777762408625706628e-02,5.138353982643860673e-01
2.788506047098410407e-04,1.979067457131589824e+00,2.351499450249663892e-03,5.230148510540844065e-01
2.789689623519080587e-04,1.979907468785720548e+00,-3.662899384525061808e-02,5.045516361234059222e-01
2.790873199939750767e-04,1.980747480439851271e+00,-3.147022203328507517e-02,5.071564015520685365e-01
2.792056776360420946e-04,1.981587492093981995e+00,4.115307485385202857e-03,5.242409761899394782e-01
2.793240352781091126e-04,1.982427503748112718e+00,-2.466925295681937289e-02,5.109185851849256110e-01
2.794423929201761306e-04,1.983267515402243442e+00,-4.097886134137468384e-02,5.034383546499476836e-01
2.795607505622431485e-04,1.984107527056374165e+00,-6.022007648313482120e-04,5.227090015434486814e-01
2.796791082043101665e-04,1.984947538710504888e+00,-1.063742072988606985e-02,5.182249417624684718e-01
2.797974658463771845e-04,1.985787550364635612e+00,-4.457819976362227543e-02,5.026145930795521410e-01
2.799158234884442024e-04,1.986627562018766335e+00,-1.219282287604347981e-02,5.185730820174763167e-01
2.800341811305112204e-04,1.987467573672897059e+00,-1.098536818266576676e-04,5.251676154033696475e-01
2.801525387725782384e-04,1.988307585327027782e+00,-4.138925579846490510e-02,5.066793403564020526e-01
2.802708964146452563e-04,1.989147596981158506e+00,-2.649747706593387139e-02,5.146822576280971617e-01
2.803892540567122743e-04,1.989987608635289229e+00,5.157075149968978756e-03,5.303752908656600429e-01
2.805076116987792923e-04,1.990827620289419952e+00,-3.059102774150544712e-02,5.138580036158297837e-01
2.806259693408463102e-04,1.991667631943550676e+00,-3.819864607555083225e-02,5.102084574120352434e-01
2.807443269829133282e-04,1.992507643597681399e+00,3.340449691890831629e-03,5.293889592979189596e-01
2.808626846249803462e-04,1.993347655251812123e+00,-1.643314403526694584e-02,5.193319065449046867e-01
2.809810422670473641e-04,1.994187666905942846e+00,-4.527914316080980384e-02,5.048586447323102355e-01
2.810993999091143821e-04,1.995027678560073570e+00,-6.563246834676558783e-03,5.222981765308950530e-01
2.812177575511814001e-04,1.995867690214204293e+00,-3.704334457515168211e-03,5.228778208028236341e-01
2.813361151932484180e-04,1.996707701868335016e+00,-4.488679872565125295e-02,5.027621728105213794e-01
2.814544728353154360e-04,1.997547713522465740e+00,-2.030090454222719526e-02,5.138189744455960994e-01
2.815728304773824540e-04,1.998387725176596463e+00,5.244737860406190055e-03,5.254155465228160793e-01
2.816911881194494719e-04,1.999227736830727187e+00,-3.594110108041898705e-02,5.055673087202540161e-01
2.818095457615164899e-04,2.000067748484857688e+00,-3.376081145441820613e-02,5.062921156836694969e-01
2.819279034035835079e-04,2.000907760138988412e+00,6.530718323849257767e-03,5.251237392342507082e-01
2.820462610456505258e-04,2.001747771793119135e+00,-2.260833186477536477e-02,5.112704982847147139e-01
2.821646186877175438e-04,2.002587783447249858e+00,-4.426685035569216664e-02,5.010591260660195445e-01
2.822829763297845618e-04,2.003427795101380582e+00,-1.040805309984446647e-03,5.215860213933363188e-01
2.824013339718515797e-04,2.004267806755511305e+00,-8.372471271196044174e-03,5.182955126177364313e-01
2.825196916139185977e-04,2.005107818409642029e+00,-4.712700187823679054e-02,5.002240230782513120e-01
2.826380492559856157e-04,2.005947830063772752e+00,-1.368187220172725760e-02,5.163480648851245247e-01
2.827564068980526336e-04,2.006787841717903476e+00,3.605775877878997226e-03,5.249766188058051508e-01
2.828747645401196516e-04,2.007627853372034199e+00,-4.113862361734146877e-02,5.044858530027197530e-01
2.829931221821866696e-04,2.008467865026164922e+00,-2.859524653857093562e-02,5.112520910217476233e-01
2.831114798242536875e-04,2.009307876680295646e+00,7.962613570042909039e-03,5.295020196626728515e-01
2.832298374663207055e-04,2.010147888334426369e+00,-2.951143001313833586e-02,5.127931161877515853e-01
2.833481951083877235e-04,2.010987899988557093e+00,-4.206089796941785142e-02,5.076984856892287068e-01
2.834665527504547414e-04,2.011827911642687816e+00,3.541921198677397409e-03,5.297419324553843678e-01
2.835849103925217594e-04,2.012667923296818540e+00,-1.431288515244076923e-02,5.213614718854715502e-01
2.837032680345887774e-04,2.013507934950949263e+00,-4.814219232673935811e-02,5.049754046447415545e-01
2.838216256766557953e-04,2.014347946605079986e+00,-7.106359767915668146e-03,5.235937914337703836e-01
2.839399833187228133e-04,2.015187958259210710e+00,2.801367585625602619e-04,5.261342139136369056e-01
2.840583409607898313e-04,2.016027969913341433e+00,-4.558115670949433595e-02,5.035403980238670751e-01
2.841766986028568492e-04,2.016867981567472157e+00,-2.246753342612680532e-02,5.137064739400176716e-01
2.842950562449238672e-04,2.017707993221602880e+00,8.064343105250837418e-03,5.276167579667516705e-01
2.844134138869908852e-04,2.018548004875733604e+00,-3.602691716003337402e-02,5.064756956470106708e-01
2.845317715290579031e-04,2.019388016529864327e+00,-3.788672867187587584e-02,5.053722710336931989e-01
2.846501291711249211e-04,2.020228028183995050e+00,7.634049946539905873e-03,5.266118606057770268e-01
2.847684868131919391e-04,2.021068039838125774e+00,-2.054925151849360671e-02,5.129162802931580556e-01
2.848868444552589570e-04,2.021908051492256497e+00,-4.715518582281219562e-02,4.998573840433047089e-01
2.850052020973259750e-04,2.022748063146387221e+00,-4.706296597054154818e-04,5.214082387710561317e-01
2.851235597393929930e-04,2.023588074800517944e+00,-4.312133768293396896e-03,5.192240327395687416e-01
2.852419173814600109e-04,2.024428086454648668e+00,-4.874764270563805568e-02,4.981320089890620695e-01
2.853602750235270289e-04,2.025268098108779391e+00,-1.564161193324927618e-02,5.140075048186989459e-01
2.854786326655940469e-04,2.026108109762910114e+00,6.553436714650834327e-03,5.250408598849604092e-01
2.855969903076610648e-04,2.026948121417040838e+00,-4.211464942978519754e-02,5.028044693498507911e-01
2.857153479497280828e-04,2.027788133071171561e+00,-3.240324070415904339e-02,5.082075048182308485e-01
2.858337055917951008e-04,2.028628144725302285e+00,1.023590542776756096e-02,5.291008861004784514e-01
2.859520632338621187e-04,2.029468156379433008e+00,-2.754667489286192691e-02,5.118763771846555066e-01
2.860704208759291367e-04,2.030308168033563732e+00,-4.489460961944444217e-02,5.041894936830949581e-01
2.861887785179961547e-04,2.031148179687694455e+00,5.065905711457513450e-03,5.282424593944569091e-01
2.863071361600631726e-04,2.031988191341825178e+00,-1.066025272545444158e-02,5.212679973037308567e-01
2.864254938021301906e-04,2.032828202995955902e+00,-5.087078947901586823e-02,5.027397334741993129e-01
2.865438514441972086e-04,2.033668214650086625e+00,-8.836739681604310892e-03,5.230112580033747793e-01
2.866622090862642265e-04,2.034508226304217349e+00,3.164932821196814183e-03,5.289188688746306877e-01
2.867805667283312445e-04,2.035348237958348072e+00,-4.747486577677163810e-02,5.049227139147739463e-01
2.868989243703982625e-04,2.036188249612478796e+00,-2.579111274262025494e-02,5.146950539030724636e-01
2.870172820124652804e-04,2.037028261266609519e+00,1.126217059748640947e-02,5.313469920081436149e-01
2.871356396545322984e-04,2.037868272920740242e+00,-3.460709608366731305e-02,5.085758723801474535e-01
2.872539972965993164e-04,2.038708284574870966e+00,-4.088317496497614889e-02,5.044679745566297280e-01
2.873723549386663343e-04,2.039548296229001689e+00,9.756270640915970516e-03,5.274286586744123539e-01
2.874907125807333523e-04,2.040388307883132413e+00,-1.774373420493007003e-02,5.138174435790785477e-01
2.876090702228003703e-04,2.041228319537263136e+00,-5.090618588780035370e-02,4.979127967183846759e-01
2.877274278648673882e-04,2.042068331191393860e+00,-1.641018526327017724e-03,5.212400873969105231e-01
2.878457855069344062e-04,2.042908342845524583e+00,-1.328899966297758528e-03,5.215604411310619248e-01
2.879641431490014242e-04,2.043748354499655306e+00,-5.116916555163351921e-02,4.981199337175564734e-01
2.880825007910684421e-04,2.044588366153786030e+00,-1.797440733622894873e-02,5.137143906523559123e-01
2.882008584331354601e-04,2.045428377807916753e+00,1.071253663584276206e-02,5.269861955553628574e-01
2.883192160752024781e-04,2.046268389462047477e+00,-4.131948914452042432e-02,5.020538089758530553e-01
2.884375737172694960e-04,2.047108401116177756e+00,-3.538896004191247058e-02,5.046255710791632820e-01
2.885559313593365140e-04,2.047948412770308479e+00,1.293777821735317413e-02,5.275411336293529541e-01
2.886742890014035320e-04,2.048788424424439203e+00,-2.566087057950603226e-02,5.098225107594778205e-01
2.887926466434705499e-04,2.049628436078569926e+00,-4.927452375753224589e-02,4.995953178611544088e-01
2.889110042855375679e-04,2.050468447732700650e+00,4.858470913357698651e-03,5.263611490955556471e-01
2.890293619276045859e-04,2.051308459386831373e+00,-7.513816481605553599e-03,5.217472666216456112e-01
2.891477195696716038e-04,2.052148471040962097e+00,-5.363368422005576619e-02,5.009924976648529871e-01
2.892660772117386218e-04,2.052988482695092820e+00,-1.006151642676056390e-02,5.222386401022192093e-01
2.893844348538056398e-04,2.053828494349223543e+00,7.861028521882751363e-03,5.309389548081768773e-01
2.895027924958726577e-04,2.054668506003354267e+00,-4.774008277559235736e-02,5.045311819726164826e-01
2.896211501379396757e-04,2.055508517657484990e+00,-2.891675411384470734e-02,5.130326388672581395e-01
2.897395077800066937e-04,2.056348529311615714e+00,1.419446345436059520e-02,5.329019992967001240e-01
2.898578654220737116e-04,2.057188540965746437e+00,-3.394936496334000076e-02,5.096630954375782618e-01
2.899762230641407296e-04,2.058028552619877161e+00,-4.573403982039392357e-02,5.036395324095079840e-01
2.900945807062077476e-04,2.058868564274007884e+00,1.055897365831659496e-02,5.297922237313226201e-01
2.902129383482747655e-04,2.059708575928138607e+00,-1.470650360901056691e-02,5.173822817984903288e-01
2.903312959903417835e-04,2.060548587582269331e+00,-5.406646957747776594e-02,4.982404121285221033e-01
2.904496536324088015e-04,2.061388599236400054e+00,-1.848805300616637726e-03,5.222884905883231621e-01
2.905680112744758194e-04,2.062228610890530778e+00,3.440643193858936022e-03,5.241489684880613620e-01
2.906863689165428374e-04,2.063068622544661501e+00,-5.268239045124267772e-02,4.970621551686034700e-01
2.908047265586098554e-04,2.063908634198792225e+00,-2.100785728426346130e-02,5.115924996184255669e-01
2.909230842006768733e-04,2.064748645852922948e+00,1.397235759108089725e-02,5.278695389588808906e-01
2.910414418427438913e-04,2.065588657507053671e+00,-4.164169604598769170e-02,5.015306181351151249e-01
2.911597994848109093e-04,2.066428669161184395e+00,-4.004899121011784580e-02,5.023524122891133148e-01
2.912781571268779272e-04,2.067268680815315118e+00,1.512584562494551088e-02,5.285672847347990810e-01
2.913965147689449452e-04,2.068108692469445842e+00,-2.271750307738901187e-02,5.108881739749810968e-01
2.915148724110119632e-04,2.068948704123576565e+00,-5.262360074697491896e-02,4.970128968774827349e-01
2.916332300530789811e-04,2.069788715777707289e+00,5.725153861704204705e-03,5.249265792458964741e-01
2.917515876951459991e-04,2.070628727431838012e+00,-2.981908042979500295e-03,5.213168757118543661e-01
2.918699453372130171e-04,2.071468739085968735e+00,-5.637152254453686728e-02,4.967843346655080872e-01
2.919883029792800350e-04,2.072308750740099459e+00,-1.268558349684095754e-02,5.182699343340979592e-01
2.921066606213470530e-04,2.073148762394230182e+00,1.148130844884182045e-02,5.306042398622554668e-01
2.922250182634140710e-04,2.073988774048360906e+00,-4.892132368050815250e-02,5.029194366915328285e-01
2.923433759054810889e-04,2.074828785702491629e+00,-3.303139465484049991e-02,5.110581120125339272e-01
2.924617335475481069e-04,2.075668797356622353e+00,1.764244793960034752e-02,5.353002399251249876e-01
2.925800911896151249e-04,2.076508809010753076e+00,-3.156253189276395088e-02,5.119927654741496248e-01
2.926984488316821428e-04,2.077348820664883799e+00,-4.949000231931637017e-02,5.031358823195219987e-01
2.928168064737491608e-04,2.078188832319014523e+00,1.212071800186370618e-02,5.316324460373076377e-01
2.929351641158161788e-04,2.079028843973145246e+00,-1.102504646819657541e-02,5.199999601326953380e-01
2.930535217578831967e-04,2.079868855627275970e+00,-5.815327931279953844e-02,4.970592390666610516e-01
2.931718793999502147e-04,2.080708867281406693e+00,-3.926299108908529178e-03,5.220811551922267535e-01
2.932902370420172326e-04,2.081548878935537417e+00,7.274293221568556289e-03,5.268670297468398545e-01
2.934085946840842506e-04,2.082388890589668140e+00,-5.467926996107475013e-02,4.971530079140185632e-01
2.935269523261512686e-04,2.083228902243798863e+00,-2.430571100467465023e-02,5.110706591682742106e-01
2.936453099682182865e-04,2.084068913897929587e+00,1.850029597231062084e-02,5.308569611960611834e-01
2.937636676102853045e-04,2.084908925552060310e+00,-4.009727914695082607e-02,5.027511890721760857e-01
2.938820252523523225e-04,2.085748937206191034e+00,-4.407655343764713129e-02,5.005025910991091065e-01
2.940003828944193404e-04,2.086588948860321757e+00,1.741843747566093614e-02,5.292944845409943699e-01
2.941187405364863584e-04,2.087428960514452481e+00,-1.993882898628868833e-02,5.115417575622085433e-01
2.942370981785533764e-04,2.088268972168583204e+00,-5.756706309701420388e-02,4.938262608974299805e-01
2.943554558206203943e-04,2.089108983822713927e+00,4.769805390365824960e-03,5.234807466784010543e-01
2.944738134626874123e-04,2.089948995476844651e+00,1.219473048840388762e-03,5.221242933418326349e-01
2.945921711047544303e-04,2.090789007130975374e+00,-5.890306375270426553e-02,4.941308028766496219e-01
2.947105287468214482e-04,2.091629018785106098e+00,-1.484407173714922396e-02,5.154329860854640621e-01
2.948288863888884662e-04,2.092469030439236821e+00,1.684543032629584602e-02,5.309855385939723504e-01
2.949472440309554842e-04,2.093309042093367545e+00,-4.849385681802036163e-02,5.008111357635733896e-01
2.950656016730225021e-04,2.094149053747498268e+00,-3.720400481735114395e-02,5.069342405931479556e-01
2.951839593150895201e-04,2.094989065401628991e+00,2.058642840739097202e-02,5.350629746740871440e-01
2.953023169571565381e-04,2.095829077055759715e+00,-2.984360344733106782e-02,5.119979794659230699e-01
2.954206745992235560e-04,2.096669088709890438e+00,-5.497351470002936891e-02,5.006742821628485940e-01
2.955390322412905740e-04,2.097509100364021162e+00,1.245943979527899814e-02,5.327384295549794091e-01
2.956573898833575920e-04,2.098349112018151885e+00,-6.785313667977160845e-03,5.234499825398932771e-01
2.957757475254246099e-04,2.099189123672282609e+00,-6.139216589896825949e-02,4.970749739469751405e-01
2.958941051674916279e-04,2.100029135326413332e+00,-5.132104459073805192e-03,5.228098661334559250e-01
2.960124628095586459e-04,2.100869146980543611e+00,1.279436905006114955e-02,5.303539830189749615e-01
2.961308204516256638e-04,2.101709158634674335e+00,-5.583731906209618567e-02,4.971131060410542979e-01
2.962491780936926818e-04,2.102549170288805058e+00,-2.858869178645009543e-02,5.093999564387783341e-01
2.963675357357596998e-04,2.103389181942935782e+00,2.196017430364982648e-02,5.329586834037560727e-01
2.964858933778267177e-04,2.104229193597066505e+00,-3.949453319389865935e-02,5.038005654376210840e-01
2.966042510198937357e-04,2.105069205251197229e+00,-4.963601616587280663e-02,4.989354971122109128e-01
2.967226086619607537e-04,2.105909216905327952e+00,1.929412706505442832e-02,5.313294141618734034e-01
2.968409663040277716e-04,2.106749228559458675e+00,-1.582063776785608278e-02,5.143918389720059103e-01
2.969593239460947896e-04,2.107589240213589399e+00,-6.136805272062731409e-02,4.923592847187624466e-01
2.970776815881618076e-04,2.108429251867720122e+00,4.655747185348738104e-03,5.229820789285705152e-01
2.971960392302288255e-04,2.109269263521850846e+00,6.636778707725346504e-03,5.234800320218854219e-01
2.973143968722958435e-04,2.110109275175981569e+00,-6.153945267271349051e-02,4.911405306869885412e-01
2.974327545143628615e-04,2.110949286830112293e+00,-1.871104800441631549e-02,5.116477932871238421e-01
2.975511121564298794e-04,2.111789298484243016e+00,2.101788999776604827e-02,5.310915829463340732e-01
2.976694697984968974e-04,2.112629310138373739e+00,-4.878734175069868173e-02,4.990744050061394210e-01
2.977878274405639154e-04,2.113469321792504463e+00,-4.228405987271784128e-02,5.031989270329572106e-01
2.979061850826309333e-04,2.114309333446635186e+00,2.408735392771252370e-02,5.355043838849148363e-01
2.980245427246979513e-04,2.115149345100765910e+00,-2.617746087708258673e-02,5.124747031482819182e-01
2.981429003667649693e-04,2.115989356754896633e+00,-5.934159554054024843e-02,4.972435136757772378e-01
2.982612580088319872e-04,2.116829368409027357e+00,1.332938278478174032e-02,5.317739284523259613e-01
2.983796156508990052e-04,2.117669380063158080e+00,-1.939943066756363854e-03,5.246240059810973744e-01
2.984979732929660232e-04,2.118509391717288803e+00,-6.553181592587631332e-02,4.946019384303694255e-01
2.986163309350330411e-04,2.119349403371419527e+00,-8.331776919544876814e-03,5.216372371221851267e-01
2.987346885771000591e-04,2.120189415025550250e+00,1.747435022150140016e-02,5.338089168251487493e-01
2.988530462191670771e-04,2.121029426679680974e+00,-5.718238089507438060e-02,4.984090572632194349e-01
2.989714038612340950e-04,2.121869438333811697e+00,-3.308310088010458366e-02,5.094600383572855939e-01
2.990897615033011130e-04,2.122709449987942421e+00,2.667326511782130982e-02,5.371102076648925916e-01
2.992081191453681310e-04,2.123549461642073144e+00,-3.690376749700176318e-02,5.062883697622374557e-01
2.993264767874351489e-04,2.124389473296203867e+00,-5.467278522769350446e-02,4.970096213951650244e-01
2.994448344295021669e-04,2.125229484950334591e+00,2.101490036686085028e-02,5.319387665436533519e-01
2.995631920715691849e-04,2.126069496604465314e+00,-1.184072948821326965e-02,5.157954559022720487e-01
2.996815497136362028e-04,2.126909508258596038e+00,-6.668465264486397870e-02,4.895453313194993994e-01
2.997999073557032208e-04,2.127749519912726761e+00,2.656864761154287269e-03,5.222223764325067963e-01
2.999182649977702388e-04,2.128589531566857485e+00,1.188001601525684459e-02,5.266616681054200333e-01
3.000366226398372567e-04,2.129429543220988208e+00,-6.373545919175468977e-02,4.910491217683929932e-01
3.001549802819042747e-04,2.130269554875118931e+00,-2.221738551601107337e-02,5.106844697226224916e-01
3.002733379239712927e-04,2.131109566529249655e+00,2.678124033863296671e-02,5.337356937420882907e-01
3.003916955660383106e-04,2.131949578183380378e+00,-4.749493021196637965e-02,4.985018856850669811e-01
3.005100532081053286e-04,2.132789589837511102e+00,-4.766820828775994445e-02,4.983658772675615412e-01
3.006284108501723466e-04,2.133629601491641825e+00,2.681259602101807027e-02,5.337470063986005098e-01
3.007467684922393645e-04,2.134469613145772549e+00,-2.308616942090238947e-02,5.107292992098095841e-01
3.008651261343063825e-04,2.135309624799903272e+00,-6.532139268729073023e-02,4.916884731963456767e-01
3.009834837763734005e-04,2.136149636454033995e+00,1.296610016350652206e-02,5.298134414552941873e-01
3.011018414184404184e-04,2.136989648108164719e+00,3.682447767355156998e-03,5.265846443567142598e-01
3.012201990605074364e-04,2.137829659762295442e+00,-6.861465870873670325e-02,4.933618437031490611e-01
3.013385567025744544e-04,2.138669671416426166e+00,-1.080715723974223080e-02,5.211842644690845017e-01
3.014569143446414723e-04,2.139509683070556889e+00,2.373206597999688583e-02,5.375236920002979257e-01
3.015752719867084903e-04,2.140349694724687613e+00,-5.764380903100066456e-02,4.986728416683113840e-01
3.016936296287755083e-04,2.141189706378818336e+00,-3.872213129554506750e-02,5.069333890465217429e-01
3.018119872708425262e-04,2.142029718032949059e+00,3.022449750829134252e-02,5.387627484441045445e-01
3.019303449129095442e-04,2.142869729687079783e+00,-3.499372689799502834e-02,5.073267432638421948e-01
3.020487025549765622e-04,2.143709741341210506e+00,-6.107423609261225517e-02,4.945816245316090876e-01
3.021670601970435801e-04,2.144549752995341230e+00,2.231330831256944647e-02,5.337323223062181432e-01
3.022854178391105981e-04,2.145389764649471953e+00,-6.343618646710333375e-03,5.200355668964500300e-01
3.024037754811776161e-04,2.146229776303602677e+00,-7.079723495286227575e-02,4.893791694988883778e-01
3.025221331232446340e-04,2.147069787957733400e+00,1.215911677061448648e-03,5.230382948012513022e-01
3.026404907653116520e-04,2.147909799611864123e+00,1.820219702101064096e-02,5.305267640090205461e-01
3.027588484073786700e-04,2.148749811265994847e+00,-6.599446758485275066e-02,4.901035145551029815e-01
3.028772060494456879e-04,2.149589822920125570e+00,-2.756809826752290582e-02,5.076190171340888568e-01
3.029955636915127059e-04,2.150429834574256294e+00,3.135954426110312832e-02,5.349727648851958506e-01
3.031139213335797239e-04,2.151269846228387017e+00,-4.661289269102003585e-02,4.979175880431324641e-01
3.032322789756467418e-04,2.152109857882517741e+00,-5.387205144043011318e-02,4.945697847241195544e-01
3.033506366177137598e-04,2.152949869536648464e+00,2.997994478875706803e-02,5.345321197287480341e-01
3.034689942597807778e-04,2.153789881190779187e+00,-1.800892960193848508e-02,5.124001800602018264e-01
3.035873519018477957e-04,2.154629892844909467e+00,-7.032848407382244482e-02,4.883130828218714137e-01
3.037057095439148137e-04,2.155469904499040190e+00,1.272139193244897770e-02,5.281883971335954442e-01
3.038240671859818317e-04,2.156309916153170914e+00,9.784585551550456506e-03,5.274218129662655574e-01
3.039424248280488496e-04,2.157149927807301637e+00,-7.250995527786135986e-02,4.891431304673883873e-01
3.040607824701158676e-04,2.157989939461432360e+00,-1.531920575228447323e-02,5.167414561145893259e-01
3.041791401121828856e-04,2.158829951115563084e+00,2.933051766918515213e-02,5.383927687847147592e-01
3.042974977542499035e-04,2.159669962769693807e+00,-5.786492843739074465e-02,4.976991131647239275e-01
3.044158553963169215e-04,2.160509974423824531e+00,-4.446753496860532395e-02,5.043930289418081525e-01
3.045342130383839395e-04,2.161349986077955254e+00,3.494517601953239794e-02,5.420611809649262813e-01
3.046525706804509574e-04,2.162189997732085978e+00,-3.103724268050279261e-02,5.107804942131594084e-01
3.047709283225179754e-04,2.163030009386216701e+00,-6.712693690744359065e-02,4.933542283778948878e-01
3.048892859645849934e-04,2.163870021040347424e+00,2.308703471717710176e-02,5.353844611375616624e-01
3.050076436066520113e-04,2.164710032694478148e+00,-9.878262473258375698e-04,5.233218876214322801e-01
3.051260012487190293e-04,2.165550044348608871e+00,-7.626565135790358552e-02,4.870876244582581505e-01
3.052443588907860473e-04,2.166390056002739595e+00,-2.104121806308950626e-03,5.215565593315849569e-01
3.053627165328530652e-04,2.167230067656870318e+00,2.459065884480504671e-02,5.337481826319262490e-01
3.054810741749200832e-04,2.168070079311001042e+00,-6.743434863747238550e-02,4.899788046520631157e-01
3.055994318169871012e-04,2.168910090965131765e+00,-3.258756024765029069e-02,5.061959565842301112e-01
3.057177894590541191e-04,2.169750102619262488e+00,3.736471180595557495e-02,5.389724986198247692e-01
3.058361471011211371e-04,2.170590114273393212e+00,-4.415024966122756134e-02,5.001278624942833151e-01
3.059545047431881551e-04,2.171430125927523935e+00,-6.063162097574523179e-02,4.919485783446465588e-01
3.060728623852551730e-04,2.172270137581654659e+00,3.202213243528942432e-02,5.353382903578824958e-01
3.061912200273221910e-04,2.173110149235785382e+00,-1.343827769941158268e-02,5.136046293257751083e-01
3.063095776693892090e-04,2.173950160889916106e+00,-7.680581633229699445e-02,4.836376576827207119e-01
3.064279353114562269e-04,2.174790172544046829e+00,1.119534938847141503e-02,5.254643616918925897e-01
3.065462929535232449e-04,2.175630184198177552e+00,1.684846178891222235e-02,5.286745672511953265e-01
3.066646505955902629e-04,2.176470195852308276e+00,-7.512362024714808184e-02,4.859829449172199389e-01
3.067830082376572808e-04,2.177310207506438999e+00,-1.931045035417152528e-02,5.132065530878564541e-01
3.069013658797242988e-04,2.178150219160569723e+00,3.629438194485357094e-02,5.403102824276224680e-01
3.070197235217913168e-04,2.178990230814700446e+00,-5.719206334219631427e-02,4.968640964201790355e-01
3.071380811638583347e-04,2.179830242468831170e+00,-5.155578800303749210e-02,5.000678621877674424e-01
3.072564388059253527e-04,2.180670254122961893e+00,3.833664413150023043e-02,5.428866381969223998e-01
3.073747964479923707e-04,2.181510265777092616e+00,-2.748031094685274289e-02,5.119798492893170572e-01
3.074931540900593886e-04,2.182350277431223340e+00,-7.430007400870308754e-02,4.899035237524629327e-01
3.076115117321264066e-04,2.183190289085354063e+00,2.345558791032972823e-02,5.359945586494075931e-01
3.077298693741934246e-04,2.184030300739484787e+00,6.112953361708570177e-03,5.275851894515611873e-01
3.078482270162604425e-04,2.184870312393615510e+00,-8.037699173008991393e-02,4.863793277351519673e-01
3.079665846583274605e-04,2.185710324047746234e+00,-5.152263822222100109e-03,5.214418015713213617e-01
3.080849423003944785e-04,2.186550335701876957e+00,3.187109101611562689e-02,5.383638528015686209e-01
3.082032999424614964e-04,2.187390347356007680e+00,-6.889084681523482967e-02,4.901599315944268342e-01
3.083216575845285144e-04,2.188230359010138404e+00,-3.961846198231788740e-02,5.034157714468062705e-01
3.084400152265955324e-04,2.189070370664269127e+00,4.212803226317940464e-02,5.415500435397169188e-01
3.085583728686625503e-04,2.189910382318399851e+00,-4.174175761092796533e-02,5.015647036839387951e-01
3.086767305107295683e-04,2.190750393972530574e+00,-6.802522736342941911e-02,4.888844198092872073e-01
3.087950881527965863e-04,2.191590405626661298e+00,3.444922823898380337e-02,5.370807005411297741e-01
3.089134457948636042e-04,2.192430417280792021e+00,-6.731606057628548856e-03,5.174108913137864807e-01
3.090318034369306222e-04,2.193270428934922744e+00,-8.231541855230373184e-02,4.814556387947839800e-01
3.091501610789976402e-04,2.194110440589053468e+00,9.386886302052116493e-03,5.245115059010392322e-01
3.092685187210646581e-04,2.194950452243184191e+00,2.420998075363509083e-02,5.313109400196169840e-01
3.093868763631316761e-04,2.195790463897314915e+00,-7.851188486435939362e-02,4.827543093494157667e-01
3.095052340051986941e-04,2.196630475551445638e+00,-2.552922350570289295e-02,5.080267003030934925e-01
3.096235916472657120e-04,2.197470487205576362e+00,4.258083540998763850e-02,5.407708294528343895e-01
3.097419492893327300e-04,2.198310498859707085e+00,-5.594175731823891606e-02,4.950920606520694545e-01
3.098603069313997480e-04,2.199150510513837808e+00,-5.868485953365018548e-02,4.948319377526869678e-01
3.099786645734667659e-04,2.199990522167968532e+00,4.277605627548730638e-02,5.437881186701337688e-01
3.100970222155337839e-04,2.200830533822099255e+00,-2.173584305978869258e-02,5.141416111235244113e-01
3.102153798576008019e-04,2.201670545476229979e+00,-8.115234194957662850e-02,4.865660303782656793e-01
3.103337374996678198e-04,2.202510557130360702e+00,2.298437678659043248e-02,5.358686049913087279e-01
3.104520951417348378e-04,2.203350568784491426e+00,1.309955052805633624e-02,5.309798619321985935e-01
3.105704527838018558e-04,2.204190580438622149e+00,-8.564819710325183300e-02,4.839181519258786701e-01
3.106888104258688737e-04,2.205030592092752872e+00,-1.015919433143080974e-02,5.191275801377224219e-01
3.108071680679358917e-04,2.205870603746883596e+00,3.932004010681178219e-02,5.421357273722103853e-01
3.109255257100029097e-04,2.206710615401014319e+00,-6.919341841064940990e-02,4.906428731007176358e-01
3.110438833520699276e-04,2.207550627055145043e+00,-4.637466857699433509e-02,5.012856366243071404e-01
3.111622409941369456e-04,2.208390638709275766e+00,4.812999142274959619e-02,5.457851334348835515e-01
3.112805986362039636e-04,2.209230650363406045e+00,-3.764605876835282194e-02,5.049999348111471331e-01
3.113989562782709815e-04,2.210070662017536769e+00,-7.605950064492358886e-02,4.863952304724066811e-01
3.115173139203379995e-04,2.210910673671667492e+00,3.548695979104032894e-02,5.384409641614797959e-01
3.116356715624050175e-04,2.211750685325798216e+00,-3.715307664966804868e-04,5.207497743242290866e-01
3.117540292044720354e-04,2.212590696979928939e+00,-8.905950838065257447e-02,4.781396070234756879e-01
3.118723868465390534e-04,2.213430708634059663e+00,6.206812424589633337e-03,5.226095214107742137e-01
3.119907444886060714e-04,2.214270720288190386e+00,3.262758589958769662e-02,5.348353838561251683e-01
3.121091021306730893e-04,2.215110731942321109e+00,-8.041619608340144776e-02,4.814787717492906016e-01
3.122274597727401073e-04,2.215950743596451833e+00,-3.149179500767408657e-02,5.048788362321181555e-01
3.123458174148071253e-04,2.216790755250582556e+00,4.993352017439683932e-02,5.437718377189705299e-01
3.124641750568741432e-04,2.217630766904713280e+00,-5.376482039632576870e-02,4.952494035675614192e-01
3.125825326989411612e-04,2.218470778558844003e+00,-6.732352517772677292e-02,4.892813330885418255e-01
3.127008903410081792e-04,2.219310790212974727e+00,4.566367455751940696e-02,5.430610427616320290e-01
3.128192479830751971e-04,2.220150801867105450e+00,-1.612614762609652225e-02,5.142907349716068222e-01
3.129376056251422151e-04,2.220990813521236174e+00,-8.887577776356886394e-02,4.804170150030103725e-01
3.130559632672092331e-04,2.221830825175366897e+00,2.202996225665831975e-02,5.334034368982654151e-01
3.131743209092762510e-04,2.222670836829497620e+00,2.198276710796812083e-02,5.340449259055439768e-01
3.132926785513432690e-04,2.223510848483628344e+00,-8.938375038281265450e-02,4.820698997543146347e-01
3.134110361934102870e-04,2.224350860137759067e+00,-1.518830247125741231e-02,5.175851171390015715e-01
3.135293938354773049e-04,2.225190871791889791e+00,4.746125058181088763e-02,5.473495651735695855e-01
3.136477514775443229e-04,2.226030883446020514e+00,-6.937249701546369107e-02,4.919663416554928004e-01
3.137661091196113409e-04,2.226870895100151238e+00,-5.524414693397586285e-02,4.981179236103104313e-01
3.138844667616783588e-04,2.227710906754281961e+00,5.280313199767189269e-02,5.484249763966775326e-01
3.140028244037453768e-04,2.228550918408412684e+00,-3.323134782401990922e-02,5.070115017372088806e-01
3.141211820458123948e-04,2.229390930062543408e+00,-8.452005253236249960e-02,4.821417051245471819e-01
3.142395396878794127e-04,2.230230941716674131e+00,3.677926590647279115e-02,5.390306753742974966e-01
3.143578973299464307e-04,2.231070953370804855e+00,8.254446452730046513e-03,5.253715210535890856e-01
3.144762549720134487e-04,2.231910965024935578e+00,-9.475871512821698595e-02,4.766568013366945245e-01
3.145946126140804666e-04,2.232750976679066302e+00,2.379867417265785212e-03,5.224751104422259429e-01
3.147129702561474846e-04,2.233590988333197025e+00,4.120655260141581344e-02,5.405917618297025884e-01
3.148313278982145026e-04,2.234430999987327748e+00,-8.291573712764466197e-02,4.815152460403011592e-01
3.149496855402815205e-04,2.235271011641458472e+00,-3.979894994822309739e-02,5.012710937444561088e-01
3.150680431823485385e-04,2.236111023295589195e+00,5.656009474447903917e-02,5.461535905617528330e-01
3.151864008244155565e-04,2.236951034949719919e+00,-5.066526214411325169e-02,4.950388045744544829e-01
3.153047584664825744e-04,2.237791046603850642e+00,-7.596796163308897065e-02,4.829798939479830189e-01
3.154231161085495924e-04,2.238631058257981366e+00,4.932873076443045068e-02,5.425130787809255839e-01
3.155414737506166104e-04,2.239471069912112089e+00,-8.285530150817323192e-03,5.160609931141429962e-01
3.156598313926836283e-04,2.240311081566242812e+00,-9.633327839983713003e-02,4.755076253992029378e-01
3.157781890347506463e-04,2.241151093220373536e+00,1.982912151370205822e-02,5.314791088893153770e-01
3.158965466768176643e-04,2.241991104874504259e+00,3.072666104986784830e-02,5.375621218802606460e-01
3.160149043188846822e-04,2.242831116528634983e+00,-9.401649256787691922e-02,4.792570633764582921e-01
3.161332619609517002e-04,2.243671128182765706e+00,-2.223521161497216125e-02,5.134332948827804444e-01
3.162516196030187182e-04,2.244511139836896430e+00,5.585572212689948746e-02,5.502974397556844588e-01
3.163699772450857361e-04,2.245351151491027153e+00,-6.798566802295671896e-02,4.916115028224169459e-01
3.164883348871527541e-04,2.246191163145157876e+00,-6.384798175186234825e-02,4.933678119998815004e-01
3.166066925292197721e-04,2.247031174799288600e+00,5.846991055477962496e-02,5.510320548034965960e-01
3.167250501712867900e-04,2.247871186453419323e+00,-2.702413825264828734e-02,5.106224885243687561e-01
3.168434078133538080e-04,2.248711198107550047e+00,-9.368697783325624640e-02,4.791418787614878383e-01
3.169617654554208260e-04,2.249551209761680770e+00,3.632968517420437360e-02,5.404970711803366301e-01
3.170801230974878439e-04,2.250391221415811494e+00,1.664217303853549046e-02,5.309583274357618787e-01
3.171984807395548619e-04,2.251231233069942217e+00,-1.014030779123062387e-01,4.747363479567727196e-01
3.173168383816218799e-04,2.252071244724072940e+00,-2.902080885074570515e-03,5.206191568680686999e-01
3.174351960236888978e-04,2.252911256378203664e+00,5.095851248663180177e-02,5.453186152529506669e-01
3.175535536657559158e-04,2.253751268032334387e+00,-8.357016012910323255e-02,4.810569440003573116e-01
3.176719113078229338e-04,2.254591279686465111e+00,-4.798375052678836850e-02,4.973032950134123609e-01
3.177902689498899517e-04,2.255431291340595834e+00,6.399247881358471890e-02,5.498433647811750147e-01
3.179086265919569697e-04,2.256271302994726558e+00,-4.652190920130018503e-02,4.974856146174044258e-01
3.180269842340239877e-04,2.257111314648857281e+00,-8.625380813602462338e-02,4.787183933688864412e-01
3.181453418760910056e-04,2.257951326302988004e+00,5.108682520081181400e-02,5.436813889748254303e-01
3.182636995181580236e-04,2.258791337957118728e+00,-4.398575638722423964e-04,5.194570504335239702e-01
3.183820571602250416e-04,2.259631349611249451e+00,-1.044798830808427725e-01,4.704553926009775733e-01
3.185004148022920595e-04,2.260471361265380175e+00,1.692928828523185270e-02,5.280252990257476853e-01
3.186187724443590775e-04,2.261311372919510898e+00,4.143371013848068385e-02,5.399505089900087373e-01
3.187371300864260955e-04,2.262151384573641622e+00,-9.685569038654207041e-02,4.751528118771183307e-01
3.188554877284931134e-04,2.262991396227771901e+00,-2.953635406289307347e-02,5.076587923043998085e-01
3.189738453705601314e-04,2.263831407881902624e+00,6.475822597730224173e-02,5.530102960279968949e-01
3.190922030126271494e-04,2.264671419536033348e+00,-6.624097688695515518e-02,4.919114782262854479e-01
3.192105606546941673e-04,2.265511431190164071e+00,-7.463446477793878042e-02,4.885646214585238623e-01
3.193289182967611853e-04,2.266351442844294795e+00,6.259706331785386269e-02,5.537272762535212500e-01
3.194472759388282033e-04,2.267191454498425518e+00,-2.021163220979053932e-02,5.146141216440354160e-01
3.195656335808952212e-04,2.268031466152556241e+00,-1.031107484347102421e-01,4.751667488999367084e-01
3.196839912229622392e-04,2.268871477806686965e+00,3.589580592374505552e-02,5.403617097891234566e-01
3.198023488650292572e-04,2.269711489460817688e+00,2.740325440389709821e-02,5.358321885202724788e-01
3.199207065070962751e-04,2.270551501114948412e+00,-1.067875692647703989e-01,4.719980403041700301e-01
3.200390641491632931e-04,2.271391512769079135e+00,-9.100461469466802900e-03,5.178365992371901649e-01
3.201574217912303111e-04,2.272231524423209859e+00,6.079475094543079772e-02,5.506643274029824342e-01
3.202757794332973290e-04,2.273071536077340582e+00,-8.450510334278565905e-02,4.818752388145037813e-01
3.203941370753643470e-04,2.273911547731471305e+00,-5.858712091202508687e-02,4.939053481618837504e-01
3.205124947174313650e-04,2.274751559385602029e+00,7.055038974262350937e-02,5.545494644513931926e-01
3.206308523594983829e-04,2.275591571039732752e+00,-4.114249021042266918e-02,5.012588777913318250e-01
3.207492100015654009e-04,2.276431582693863476e+00,-9.650328300363225642e-02,4.744656567886273990e-01
3.208675676436324189e-04,2.277271594347994199e+00,5.328976916815869602e-02,5.445853738642172370e-01
3.209859252856994368e-04,2.278111606002124923e+00,9.720327301928372021e-03,5.234992549468588940e-01
3.211042829277664548e-04,2.278951617656255646e+00,-1.122562829469296863e-01,4.656309237221667452e-01
3.212226405698334728e-04,2.279791629310386369e+00,1.243048143782615744e-02,5.246021426586882086e-01
3.213409982119004907e-04,2.280631640964517093e+00,5.196892521464596681e-02,5.436533551117123109e-01
3.214593558539675087e-04,2.281471652618647816e+00,-1.003016644511241506e-01,4.723230903934539371e-01
3.215777134960345267e-04,2.282311664272778540e+00,-3.902715506634601983e-02,5.019863493909133556e-01
3.216960711381015446e-04,2.283151675926909263e+00,7.376314428457841910e-02,5.559879650623907876e-01
3.218144287801685626e-04,2.283991687581039987e+00,-6.263981869523740920e-02,4.921928095783860146e-01
3.219327864222355806e-04,2.284831699235170710e+00,-8.522515411801789842e-02,4.820465459547079168e-01
3.220511440643025985e-04,2.285671710889301433e+00,6.739569233059211628e-02,5.545457467122029138e-01
3.221695017063696165e-04,2.286511722543432157e+00,-1.140972805039251400e-02,5.176175071795094951e-01
3.222878593484366345e-04,2.287351734197562880e+00,-1.130919477710646270e-01,4.697980240553174536e-01
3.224062169905036524e-04,2.288191745851693604e+00,3.346527007214922245e-02,5.391629731154847782e-01
3.225245746325706704e-04,2.289031757505824327e+00,3.808380923846405031e-02,5.413803463428994434e-01
3.226429322746376884e-04,2.289871769159955051e+00,-1.127678840730738652e-01,4.700403802867485492e-01
3.227612899167047063e-04,2.290711780814085774e+00,-1.695742781617464584e-02,5.150986762333840119e-01
3.228796475587717243e-04,2.291551792468216497e+00,7.169462729870007545e-02,5.566618277976372875e-01
3.229980052008387423e-04,2.292391804122347221e+00,-8.332691098628508541e-02,4.830355626094188226e-01
3.231163628429057602e-04,2.293231815776477944e+00,-6.924542954454340760e-02,4.892589917272582301e-01
3.232347204849727782e-04,2.294071827430608668e+00,7.762090089078799160e-02,5.582141547776502399e-01
3.233530781270397962e-04,2.294911839084739391e+00,-3.442895681504305055e-02,5.048835935188814572e-01
3.234714357691068141e-04,2.295751850738870115e+00,-1.082478981735683909e-01,4.696332944422505484e-01
3.235897934111738321e-04,2.296591862393000838e+00,5.337940960466469598e-02,5.456021556987870058e-01
3.237081510532408501e-04,2.297431874047131561e+00,2.014177517408005658e-02,5.294909682983585109e-01
3.238265086953078680e-04,2.298271885701262285e+00,-1.204414003754769591e-01,4.626459797035319954e-01
3.239448663373748860e-04,2.299111897355393008e+00,6.893848818921938237e-03,5.223777180570823298e-01
3.240632239794419040e-04,2.299951909009523732e+00,6.430858098287745017e-02,5.491656463560423695e-01
3.241815816215089219e-04,2.300791920663654455e+00,-1.018073671363070032e-01,4.705368848281845096e-01
3.242999392635759399e-04,2.301631932317785179e+00,-4.911968902903256218e-02,4.955246187745137032e-01
3.244182969056429579e-04,2.302471943971915902e+00,8.297641850246673112e-02,5.583093810228199061e-01
3.245366545477099758e-04,2.303311955626046625e+00,-5.835727408227198154e-02,4.921806932767987530e-01
3.246550121897769938e-04,2.304151967280177349e+00,-9.791118818997279760e-02,4.742925688111215843e-01
3.247733698318440118e-04,2.304991978934308072e+00,7.047587775335495408e-02,5.546613364038514016e-01
3.248917274739110297e-04,2.305831990588438796e+00,-1.664915287030763191e-03,5.212993745452000338e-01
3.250100851159780477e-04,2.306672002242569519e+00,-1.231070087015808667e-01,4.644466140150012023e-01
3.251284427580450657e-04,2.307512013896700243e+00,3.067120763951161622e-02,5.373707739743935896e-01
3.252468004001120836e-04,2.308352025550830966e+00,5.107123909534433404e-02,5.470822788629977618e-01
3.253651580421791016e-04,2.309192037204961689e+00,-1.173106639928603867e-01,4.674859968649328068e-01
3.254835156842461196e-04,2.310032048859092413e+00,-2.606528398664211682e-02,5.104941189840194182e-01
3.256018733263131375e-04,2.310872060513223136e+00,8.254267167284173867e-02,5.617215318838568727e-01
3.257202309683801555e-04,2.311712072167353860e+00,-8.198094228312091669e-02,4.839543903904136024e-01
3.258385886104471735e-04,2.312552083821484583e+00,-8.225092866622596421e-02,4.837758524045097097e-01
3.259569462525141914e-04,2.313392095475615307e+00,8.368167139401172516e-02,5.620394291075201387e-01
3.260753038945812094e-04,2.314232107129746030e+00,-2.610158722004664658e-02,5.099219027260561976e-01
3.261936615366482274e-04,2.315072118783876753e+00,-1.198475699978218678e-01,4.652166386693912248e-01
3.263120191787152453e-04,2.315912130438007477e+00,5.347637158715412564e-02,5.465283589230137684e-01
3.264303768207822633e-04,2.316752142092137756e+00,3.288544265292908664e-02,5.361559409814631305e-01
3.265487344628492813e-04,2.317592153746268480e+00,-1.280836409785516272e-01,4.594832544101946636e-01
3.266670921049162992e-04,2.318432165400399203e+00,-5.834316685772167332e-04,5.191823350237168011e-01
3.267854497469833172e-04,2.319272177054529926e+00,7.645928263511203582e-02,5.552006880884822193e-01
3.269038073890503352e-04,2.320112188708660650e+00,-1.034571748320990414e-01,4.700021524517561389e-01
3.270221650311173531e-04,2.320952200362791373e+00,-6.146967149545951026e-02,4.897759004554776974e-01
3.271405226731843711e-04,2.321792212016922097e+00,9.208473029411257116e-02,5.623584192773263268e-01
3.272588803152513891e-04,2.322632223671052820e+00,-5.193597623590537338e-02,4.944438537381524168e-01
3.273772379573184070e-04,2.323472235325183544e+00,-1.105139616874201147e-01,4.669652872437563551e-01
3.274955955993854250e-04,2.324312246979314267e+00,7.369438275654877080e-02,5.542724963843855823e-01
3.276139532414524430e-04,2.325152258633444990e+00,1.013219741656121164e-02,5.246613930119752300e-01
3.277323108835194609e-04,2.325992270287575714e+00,-1.335185254329979698e-01,4.573615312217634843e-01
3.278506685255864789e-04,2.326832281941706437e+00,2.557540091577173436e-02,5.331957915021701133e-01
3.279690261676534969e-04,2.327672293595837161e+00,6.413307284366187577e-02,5.521332720594480659e-01
3.280873838097205148e-04,2.328512305249967884e+00,-1.219346917511170414e-01,4.648933003486978022e-01
3.282057414517875328e-04,2.329352316904098608e+00,-3.695795052245089835e-02,5.055113527868955181e-01
3.283240990938545508e-04,2.330192328558229331e+00,9.429604411669600950e-02,5.677239356867502806e-01
3.284424567359215687e-04,2.331032340212360054e+00,-7.822063248880151143e-02,4.861525824020094255e-01
3.285608143779885867e-04,2.331872351866490778e+00,-9.550791547457487818e-02,4.776828355752434918e-01
3.286791720200556047e-04,2.332712363520621501e+00,8.978633409708342006e-02,5.647938509039988064e-01
3.287975296621226226e-04,2.333552375174752225e+00,-1.621711833766666458e-02,5.143084668610773402e-01
3.289158873041896406e-04,2.334392386828882948e+00,-1.327475843967381719e-01,4.589609199414328433e-01
3.290342449462566586e-04,2.335232398483013672e+00,5.121469708582815361e-02,5.457047918770514539e-01
3.291526025883236765e-04,2.336072410137144395e+00,4.618104518792698343e-02,5.432592135298999203e-01
3.292709602303906945e-04,2.336912421791275118e+00,-1.356588540213486960e-01,4.572771908822048093e-01
3.293893178724577125e-04,2.337752433445405842e+00,-9.349055710184697721e-03,5.167281063103044136e-01
3.295076755145247304e-04,2.338592445099536565e+00,9.026132563492145211e-02,5.633478282720331132e-01
3.296260331565917484e-04,2.339432456753667289e+00,-1.029036632237128601e-01,4.714433757374767442e-01
3.297443907986587664e-04,2.340272468407798012e+00,-7.473180361890613410e-02,4.839705247756252993e-01
3.298627484407257843e-04,2.341112480061928736e+00,1.009846871220743125e-01,5.662298624031331107e-01
3.299811060827928023e-04,2.341952491716059459e+00,-4.452007345666400551e-02,4.969605921425019890e-01
3.300994637248598203e-04,2.342792503370190182e+00,-1.250933156332343366e-01,4.587216054187748804e-01
3.302178213669268382e-04,2.343632515024320906e+00,7.490084484881759375e-02,5.534293106267309525e-01
3.303361790089938562e-04,2.344472526678451629e+00,2.315934626564564169e-02,5.295720139903967727e-01
3.304545366510608742e-04,2.345312538332582353e+00,-1.436714168895090182e-01,4.515600542746241453e-01
3.305728942931278921e-04,2.346152549986713076e+00,1.967377950908985595e-02,5.295509147465079502e-01
3.306912519351949101e-04,2.346992561640843800e+00,7.934593101027498374e-02,5.584321963331851935e-01
3.308096095772619281e-04,2.347832573294974523e+00,-1.248766044317534685e-01,4.624239425581317953e-01
3.309279672193289460e-04,2.348672584949105246e+00,-4.943656963305753660e-02,4.982976924237831895e-01
3.310463248613959640e-04,2.349512596603235970e+00,1.057649382655637682e-01,5.716956254171063900e-01
3.311646825034629820e-04,2.350352608257366693e+00,-7.378938128400996943e-02,4.869162635323620592e-01
3.312830401455299999e-04,2.351192619911497417e+00,-1.109758209731432910e-01,4.694497352669448897e-01
3.314013977875970179e-04,2.352032631565628140e+00,9.465123044230194793e-02,5.667846153536000298e-01
3.315197554296640359e-04,2.352872643219758864e+00,-4.358030109116908801e-03,5.202740186254393162e-01
3.316381130717310538e-04,2.353712654873889587e+00,-1.453321165891916511e-01,4.539101453369032146e-01
3.317564707137980718e-04,2.354552666528020310e+00,4.842594012667594816e-02,5.455273839901709776e-01
3.318748283558650898e-04,2.355392678182151034e+00,6.172735107670135335e-02,5.516658356038482980e-01
3.319931859979321077e-04,2.356232689836281757e+00,-1.424248819652789155e-01,4.548278749221223993e-01
3.321115436399991257e-04,2.357072701490412481e+00,-2.037646203843070450e-02,5.118854441721019111e-01
3.322299012820661437e-04,2.357912713144543204e+00,1.038347162761673603e-01,5.698719000520480193e-01
3.323482589241331616e-04,2.358752724798673928e+00,-1.018699597416726221e-01,4.720414407516551614e-01
3.324666165662001796e-04,2.359592736452804651e+00,-9.018218646558173734e-02,4.770374907016849964e-01
3.325849742082671976e-04,2.360432748106935374e+00,1.095461726105165789e-01,5.710308224559910162e-01
3.327033318503342155e-04,2.361272759761066098e+00,-3.462411154958149051e-02,5.027113021432416673e-01
3.328216894924012335e-04,2.362112771415196821e+00,-1.396253452121402616e-01,4.529732521733398354e-01
3.329400471344682515e-04,2.362952783069327545e+00,7.558570053585839110e-02,5.545101027960122053e-01
3.330584047765352694e-04,2.363792794723458268e+00,3.820236878236374367e-02,5.366987556046097785e-01
3.331767624186022874e-04,2.364632806377588992e+00,-1.540209372993570636e-01,4.457463167915211022e-01
3.332951200606693054e-04,2.365472818031719715e+00,1.108809292017387538e-02,5.236780995891938684e-01
3.334134777027363233e-04,2.366312829685850438e+00,9.469558187089976986e-02,5.632878995926570154e-01
3.335318353448033413e-04,2.367152841339981162e+00,-1.272839831011532419e-01,4.587929708506723880e-01
3.336501929868703593e-04,2.367992852994111885e+00,-6.378107320088272081e-02,4.894189163530047737e-01
3.337685506289373772e-04,2.368832864648242609e+00,1.178924520021310540e-01,5.760513029254086259e-01
3.338869082710043952e-04,2.369672876302373332e+00,-6.660300964023954662e-02,4.897486120411469468e-01
3.340052659130714132e-04,2.370512887956504056e+00,-1.268525455877281827e-01,4.620135304081164351e-01
3.341236235551384311e-04,2.371352899610634335e+00,9.894197922913117171e-02,5.691383691650501175e-01
3.342419811972054491e-04,2.372192911264765058e+00,9.214336220977198399e-03,5.268839318629284785e-01
3.343603388392724671e-04,2.373032922918895782e+00,-1.589604080805571140e-01,4.472793991784714818e-01
3.344786964813394850e-04,2.373872934573026505e+00,4.296134298140458219e-02,5.423294001032024081e-01
3.345970541234065030e-04,2.374712946227157229e+00,7.806806819437567269e-02,5.585516259475272749e-01
3.347154117654735210e-04,2.375552957881287952e+00,-1.485071267882772661e-01,4.512652519196014844e-01
3.348337694075405389e-04,2.376392969535418676e+00,-3.290039441222002148e-02,5.057932999437293464e-01
3.349521270496075569e-04,2.377232981189549399e+00,1.188389080747357385e-01,5.775254192105203632e-01
3.350704846916745749e-04,2.378072992843680122e+00,-9.828557289965245136e-02,4.750331056065183466e-01
3.351888423337415928e-04,2.378913004497810846e+00,-1.068016199505014141e-01,4.709666205510095738e-01
3.353071999758086108e-04,2.379753016151941569e+00,1.173682566614135947e-01,5.765779442947052136e-01
3.354255576178756288e-04,2.380593027806072293e+00,-2.339941149363896841e-02,5.095099734429020533e-01
3.355439152599426467e-04,2.381433039460203016e+00,-1.558842747970603515e-01,4.461294912383200750e-01
3.356622729020096647e-04,2.382273051114333740e+00,7.394634097878755030e-02,5.538237016118938705e-01
3.357806305440766827e-04,2.383113062768464463e+00,5.479561703297186614e-02,5.440067069408616174e-01
3.358989881861437006e-04,2.383953074422595186e+00,-1.636363707646021348e-01,4.403292720511851055e-01
3.360173458282107186e-04,2.384793086076725910e+00,1.263972395525628234e-03,5.181132028749415586e-01
3.361357034702777366e-04,2.385633097730856633e+00,1.119307796078876649e-01,5.706510847475452231e-01
3.362540611123447545e-04,2.386473109384987357e+00,-1.277472452264132308e-01,4.579671850725185456e-01
3.363724187544117725e-04,2.387313121039118080e+00,-8.012490417874795767e-02,4.811299920684150577e-01
3.364907763964787905e-04,2.388153132693248804e+00,1.292696114272027241e-01,5.806835507364791482e-01
3.366091340385458084e-04,2.388993144347379527e+00,-5.829086118177492781e-02,4.925810260813597852e-01
3.367274916806128264e-04,2.389833156001510250e+00,-1.447477421100229478e-01,4.520716176894521432e-01
3.368458493226798444e-04,2.390673167655640974e+00,1.016988021534153130e-01,5.686943484787043701e-01
3.369642069647468623e-04,2.391513179309771697e+00,2.518502650935272591e-02,5.327048400451881438e-01
3.370825646068138803e-04,2.392353190963902421e+00,-1.718898012646029594e-01,4.397996814382041930e-01
3.372009222488808983e-04,2.393193202618033144e+00,3.645011272331394325e-02,5.384885870561669785e-01
3.373192798909479162e-04,2.394033214272163868e+00,9.651467621678683217e-02,5.671930079558742399e-01
3.374376375330149342e-04,2.394873225926294591e+00,-1.534735983467178100e-01,4.494225457743714625e-01
3.375559951750819522e-04,2.395713237580425314e+00,-4.812068161923754861e-02,4.994122495932968309e-01
3.376743528171489701e-04,2.396553249234556038e+00,1.333249507086675667e-01,5.851643946401376972e-01
3.377927104592159881e-04,2.397393260888686761e+00,-9.362861159424951119e-02,4.777738817341743438e-01
3.379110681012830061e-04,2.398233272542817485e+00,-1.254901228723375173e-01,4.623510789990291636e-01
3.380294257433500240e-04,2.399073284196948208e+00,1.245781506434575636e-01,5.799858540666810169e-01
3.381477833854170420e-04,2.399913295851078932e+00,-9.197071834554315650e-03,5.162598963635627314e-01
3.382661410274840600e-04,2.400753307505209655e+00,-1.718360580623856659e-01,4.389409934516702583e-01
3.383844986695510779e-04,2.401593319159340378e+00,7.120606685616837073e-02,5.533408468331806329e-01
3.385028563116180959e-04,2.402433330813471102e+00,7.339504645860933651e-02,5.540311318072934643e-01
3.386212139536851139e-04,2.403273342467601825e+00,-1.731383709345073463e-01,4.372596189624146090e-01
3.387395715957521318e-04,2.404113354121732549e+00,-1.173933680513846584e-02,5.131882912002312391e-01
3.388579292378191498e-04,2.404953365775863272e+00,1.291204194352079115e-01,5.793970769514475982e-01
3.389762868798861678e-04,2.405793377429993996e+00,-1.270950003804802164e-01,4.580473505270407641e-01
3.390946445219531857e-04,2.406633389084124719e+00,-9.843462330574315189e-02,4.713621259055289503e-01
3.392130021640202037e-04,2.407473400738255442e+00,1.409482999677583726e-01,5.843957664947638797e-01
3.393313598060872216e-04,2.408313412392386166e+00,-4.676738290797187447e-02,4.959110665835700926e-01
3.394497174481542396e-04,2.409153424046516889e+00,-1.629957446162890733e-01,4.414529977873173916e-01
3.395680750902212576e-04,2.409993435700647613e+00,1.032508277726170709e-01,5.678762098828804561e-01
3.396864327322882755e-04,2.410833447354778336e+00,4.301392059586134353e-02,5.401628514453535868e-01
3.398047903743552935e-04,2.411673459008909060e+00,-1.855383049794060435e-01,4.328984272117769594e-01
3.399231480164223115e-04,2.412513470663039783e+00,2.677357849240410981e-02,5.337361892381979889e-01
3.400415056584893294e-04,2.413353482317170506e+00,1.157548427663640522e-01,5.760848120423628371e-01
3.401598633005563474e-04,2.414193493971301230e+00,-1.571481427287614308e-01,4.472581350755486795e-01
3.402782209426233654e-04,2.415033505625431953e+00,-6.507375973567428029e-02,4.906885524723573200e-01
3.403965785846903833e-04,2.415873517279562677e+00,1.489302099860408957e-01,5.916591941792692655e-01
3.405149362267574013e-04,2.416713528933693400e+00,-8.590883726815151666e-02,4.806341396536611965e-01
3.406332938688244193e-04,2.417553540587824124e+00,-1.453936322318651886e-01,4.525319023243216665e-01
3.407516515108914372e-04,2.418393552241954847e+00,1.304926890870237166e-01,5.829286178917101324e-01
3.408700091529584552e-04,2.419233563896085570e+00,6.688511436238442354e-03,5.245158692627578390e-01
3.409883667950254732e-04,2.420073575550216294e+00,-1.891874718204019645e-01,4.319639198500608845e-01
3.411067244370924911e-04,2.420913587204347017e+00,6.565659729398498623e-02,5.521487295971404530e-01
3.412250820791595091e-04,2.421753598858477741e+00,9.369484868570043812e-02,5.649686313630377654e-01
3.413434397212265271e-04,2.422593610512608464e+00,-1.813431207339492035e-01,4.344208015293874459e-01
3.414617973632935450e-04,2.423433622166739188e+00,-2.637535475761727810e-02,5.068947897956050941e-01
3.415801550053605630e-04,2.424273633820869911e+00,1.479356624687552246e-01,5.885152327637624969e-01
3.416985126474275810e-04,2.425113645475000190e+00,-1.239774011150275301e-01,4.594738439775974959e-01
3.418168702894945989e-04,2.425953657129130914e+00,-1.189438330142294498e-01,4.614812040674833304e-01
3.419352279315616169e-04,2.426793668783261637e+00,1.513496562674152557e-01,5.890466418654780600e-01
3.420535855736286349e-04,2.427633680437392361e+00,-3.367498725690067779e-02,5.017499884309734037e-01
3.421719432156956528e-04,2.428473692091523084e+00,-1.830855455525997044e-01,4.314447766395451689e-01
3.422903008577626708e-04,2.429313703745653807e+00,1.026861342321330195e-01,5.668077582326382924e-01
3.424086584998296888e-04,2.430153715399784531e+00,6.344095551243217335e-02,5.486610749189109182e-01
3.425270161418967067e-04,2.430993727053915254e+00,-1.980679565677486709e-01,4.255117515552476748e-01
3.426453737839637247e-04,2.431833738708045978e+00,1.549496903919569957e-02,5.267690518041006076e-01
3.427637314260307427e-04,2.432673750362176701e+00,1.369458251459478859e-01,5.845049222392725286e-01
3.428820890680977606e-04,2.433513762016307425e+00,-1.591314510547938710e-01,4.450050947635665888e-01
3.430004467101647786e-04,2.434353773670438148e+00,-8.497816592356582932e-02,4.803980930548068518e-01
3.431188043522317966e-04,2.435193785324568871e+00,1.636591271303824424e-01,5.981886390047680413e-01
3.432371619942988145e-04,2.436033796978699595e+00,-7.650476562523972346e-02,4.850108646503641374e-01
3.433555196363658325e-04,2.436873808632830318e+00,-1.672819615618140743e-01,4.423106565347357799e-01
3.434738772784328505e-04,2.437713820286961042e+00,1.352024681646922799e-01,5.852733406605250543e-01
3.435922349204998684e-04,2.438553831941091765e+00,2.584896645925935377e-02,5.335777167291813061e-01
3.437105925625668864e-04,2.439393843595222489e+00,-2.059283885364835420e-01,4.239662047789416466e-01
3.438289502046339044e-04,2.440233855249353212e+00,5.838200034557394780e-02,5.486474551071155448e-01
3.439473078467009223e-04,2.441073866903483935e+00,1.160428456497802907e-01,5.756701793626594066e-01
3.440656654887679403e-04,2.441913878557614659e+00,-1.887768056052083754e-01,4.314243264034052228e-01
3.441840231308349583e-04,2.442753890211745382e+00,-4.447396753104157496e-02,4.992894899445130541e-01
3.443023807729019762e-04,2.443593901865876106e+00,1.665151590554486694e-01,5.985773376339086349e-01
3.444207384149689942e-04,2.444433913520006829e+00,-1.190597483587964023e-01,4.631989781380425608e-01
3.445390960570360122e-04,2.445273925174137553e+00,-1.415260797828089001e-01,4.520357299902891812e-01
3.446574536991030301e-04,2.446113936828268276e+00,1.614095313257963848e-01,5.945633580585338862e-01
3.447758113411700481e-04,2.446953948482398999e+00,-1.703548798869716427e-02,5.097444465783698142e-01
3.448941689832370661e-04,2.447793960136529723e+00,-2.034038851572237405e-01,4.213332800211511131e-01
3.450125266253040840e-04,2.448633971790660446e+00,1.002047550747392490e-01,5.646097100129716662e-01
3.451308842673711020e-04,2.449473983444791170e+00,8.589280998876308582e-02,5.579597208716690071e-01
3.452492419094381200e-04,2.450313995098921893e+00,-2.107309810545087148e-01,4.181854775109251077e-01
3.453675995515051379e-04,2.451154006753052617e+00,6.171560179018265035e-04,5.185389672137910022e-01
3.454859571935721559e-04,2.451994018407183340e+00,1.588218712564762880e-01,5.938464996526913176e-01
3.456043148356391739e-04,2.452834030061314063e+00,-1.591490334511715954e-01,4.441698956603417070e-01
3.457226724777061918e-04,2.453674041715444787e+00,-1.069014588470670879e-01,4.692712741621700157e-01
3.458410301197732098e-04,2.454514053369575510e+00,1.789229534627325702e-01,6.045771227078935439e-01
3.459593877618402278e-04,2.455354065023706234e+00,-6.357877383267263038e-02,4.901962321917028298e-01
3.460777454039072457e-04,2.456194076677836957e+00,-1.903618429140433443e-01,4.304319421412857172e-01
3.461961030459742637e-04,2.457034088331967681e+00,1.379383073157463002e-01,5.856561308137488986e-01
3.463144606880412817e-04,2.457874099986098404e+00,4.706494786485015958e-02,5.429089082483695705e-01
3.464328183301082996e-04,2.458714111640229127e+00,-2.235086673453192674e-01,4.153125133139649039e-01
3.465511759721753176e-04,2.459554123294359851e+00,4.781756192075525824e-02,5.436984909353689277e-01
3.466695336142423356e-04,2.460394134948490574e+00,1.401592894484147145e-01,5.874518985599730403e-01
3.467878912563093535e-04,2.461234146602621298e+00,-1.942335931797181114e-01,4.294717037059490039e-01
3.469062488983763715e-04,2.462074158256752021e+00,-6.464766613794065142e-02,4.904875358740857227e-01
3.470246065404433895e-04,2.462914169910882745e+00,1.862254734566362036e-01,6.086152919131011529e-01
3.471429641825104074e-04,2.463754181565013468e+00,-1.111221796045113175e-01,4.676313477488752701e-01
3.472613218245774254e-04,2.464594193219144191e+00,-1.663882773250946467e-01,4.409458619916287181e-01
3.473796794666444434e-04,2.465434204873274915e+00,1.696129240259868221e-01,5.991075373312859664e-01
3.474980371087114613e-04,2.466274216527405638e+00,1.766423400575742320e-03,5.193273694566549192e-01
3.476163947507784793e-04,2.467114228181536362e+00,-2.250810739538429139e-01,4.117802466398012284e-01
3.477347523928454973e-04,2.467954239835667085e+00,9.502074868871268620e-02,5.627130955334247453e-01
3.478531100349125152e-04,2.468794251489797809e+00,1.110535334242005456e-01,5.700940432773213828e-01
3.479714676769795332e-04,2.469634263143928532e+00,-2.217977325655460241e-01,4.127443160243579601e-01
3.480898253190465512e-04,2.470474274798059255e+00,-1.659448960797714478e-02,5.096520846187474474e-01
3.482081829611135691e-04,2.471314286452189979e+00,1.821926614015760837e-01,6.036291701320599667e-01
3.483265406031805871e-04,2.472154298106320702e+00,-1.568700299760044103e-01,4.436566416185885875e-01
3.484448982452476051e-04,2.472994309760451426e+00,-1.319464314837886509e-01,4.557721387126318358e-01
3.485632558873146230e-04,2.473834321414582149e+00,1.928843777687831995e-01,6.096875292496582999e-01
3.486816135293816410e-04,2.474674333068712873e+00,-4.819048192009506293e-02,4.963487877717003283e-01
3.487999711714486590e-04,2.475514344722843596e+00,-2.151020737031280605e-01,4.180474133759261024e-01
3.489183288135156769e-04,2.476354356376974319e+00,1.387645659965545120e-01,5.856768794976864312e-01
3.490366864555826949e-04,2.477194368031105043e+00,7.172308689770590107e-02,5.543257670804864201e-01
3.491550440976497129e-04,2.478034379685235766e+00,-2.401435838464259787e-01,4.071564169307345105e-01
3.492734017397167308e-04,2.478874391339366046e+00,3.470494553611003230e-02,5.370100338716179422e-01
3.493917593817837488e-04,2.479714402993496769e+00,1.661417077913586171e-01,5.990400254813489367e-01
3.495101170238507668e-04,2.480554414647627492e+00,-1.981259053671904358e-01,4.269023914019344779e-01
3.496284746659177847e-04,2.481394426301758216e+00,-8.846346716339081873e-02,4.787009550445703865e-01
3.497468323079848027e-04,2.482234437955888939e+00,2.054391229269315611e-01,6.175910707509274511e-01
3.498651899500518207e-04,2.483074449610019663e+00,-1.005422769777429837e-01,4.731109868341905056e-01
3.499835475921188386e-04,2.483914461264150386e+00,-1.932766424686408469e-01,4.292961069892230475e-01
3.501019052341858566e-04,2.484754472918281110e+00,1.766605076797016505e-01,6.038787127074820571e-01
3.502202628762528746e-04,2.485594484572411833e+00,2.440760701578459368e-02,5.315562446167905186e-01
3.503386205183198925e-04,2.486434496226542556e+00,-2.466828739821180783e-01,4.028776145911808215e-01
3.504569781603869105e-04,2.487274507880673280e+00,8.718008684891831450e-02,5.598326675070346425e-01
3.505753358024539285e-04,2.488114519534804003e+00,1.384002298827634592e-01,5.832561085862351113e-01
3.506936934445209464e-04,2.488954531188934727e+00,-2.321607341175647710e-01,4.075737338457917081e-01
3.508120510865879644e-04,2.489794542843065450e+00,-3.783607929491106248e-02,4.990048699194492565e-01
3.509304087286549824e-04,2.490634554497196174e+00,2.058757777005995049e-01,6.140849473324738739e-01
3.510487663707220003e-04,2.491474566151326897e+00,-1.519979062550315119e-01,4.452745963995728973e-01
3.511671240127890183e-04,2.492314577805457620e+00,-1.593369290197264032e-01,4.422550900723022371e-01
3.512854816548560363e-04,2.493154589459588344e+00,2.066004810053685414e-01,6.156323822361683407e-01
3.514038392969230542e-04,2.493994601113719067e+00,-2.867178658055770379e-02,5.049399498582388679e-01
3.515221969389900722e-04,2.494834612767849791e+00,-2.406319005662636012e-01,4.051261306297665454e-01
3.516405545810570902e-04,2.495674624421980514e+00,1.369855752170666685e-01,5.836835992730310396e-01
3.517589122231241081e-04,2.496514636076111238e+00,9.874187695004177368e-02,5.657046625446728871e-01
3.518772698651911261e-04,2.497354647730241961e+00,-2.570836923158331677e-01,3.977104379833124037e-01
3.519956275072581441e-04,2.498194659384372684e+00,1.742815668739919333e-02,5.275751946763471700e-01
3.521139851493251620e-04,2.499034671038503408e+00,1.934949113986096370e-01,6.110610304657528857e-01
3.522323427913921800e-04,2.499874682692634131e+00,-1.992984138323415921e-01,4.259236044947607436e-01
3.523507004334591980e-04,2.500714694346764855e+00,-1.145130235668493368e-01,4.664139314482036447e-01
3.524690580755262159e-04,2.501554706000895578e+00,2.255439398486596136e-01,6.274018185348717580e-01
3.525874157175932339e-04,2.502394717655026302e+00,-8.590501024136176778e-02,4.804332459602903560e-01
3.527057733596602519e-04,2.503234729309157025e+00,-2.222533403464748147e-01,4.159435007494410863e-01
3.528241310017272698e-04,2.504074740963287748e+00,1.808174127594033287e-01,6.060430991878822393e-01
3.529424886437942878e-04,2.504914752617418472e+00,4.916044935002689131e-02,5.433781269259503333e-01
3.530608462858613058e-04,2.505754764271549195e+00,-2.695712909368113142e-01,3.922793291605115029e-01
3.531792039279283237e-04,2.506594775925679919e+00,7.574848270008499584e-02,5.549045988213603398e-01
3.532975615699953417e-04,2.507434787579810642e+00,1.688190973966544606e-01,5.984518548950849004e-01
3.534159192120623597e-04,2.508274799233941366e+00,-2.393911556456087553e-01,4.052902017862745065e-01
3.535342768541293776e-04,2.509114810888072089e+00,-6.115747205255239738e-02,4.892224686502540387e-01
3.536526344961963956e-04,2.509954822542202812e+00,2.309296885551062051e-01,6.269488236067495279e-01
3.537709921382634136e-04,2.510794834196333536e+00,-1.444126512784487115e-01,4.493671132927697931e-01
3.538893497803304315e-04,2.511634845850464259e+00,-1.909764667426464557e-01,4.270921734223813160e-01
3.540077074223974495e-04,2.512474857504594983e+00,2.170364840363192549e-01,6.195995026795063643e-01
3.541260650644644675e-04,2.513314869158725706e+00,-6.836702459166003887e-03,5.137282577687012353e-01
3.542444227065314854e-04,2.514154880812856430e+00,-2.672191388155535918e-01,3.908068674783141683e-01
3.543627803485985034e-04,2.514994892466987153e+00,1.336823913974248823e-01,5.804990796418119103e-01
3.544811379906655214e-04,2.515834904121117876e+00,1.310955451384347992e-01,5.797818930384384117e-01
3.545994956327325393e-04,2.516674915775248600e+00,-2.710498472596989394e-01,3.904279593739994336e-01
3.547178532747995573e-04,2.517514927429379323e+00,-2.970449002409725203e-03,5.176751024196464268e-01
3.548362109168665753e-04,2.518354939083510047e+00,2.210674084828536667e-01,6.239882298442123165e-01
3.549545685589335932e-04,2.519194950737640770e+00,-2.003479843800113347e-01,4.251951523094315011e-01
3.550729262010006112e-04,2.520034962391771494e+00,-1.466407072795740119e-01,4.506490922397545784e-01
3.551912838430676292e-04,2.520874974045902217e+00,2.436764517655012341e-01,6.349783449745899366e-01
3.553096414851346471e-04,2.521714985700032940e+00,-6.667802309869161337e-02,4.882820460019624553e-01
3.554279991272016651e-04,2.522554997354163664e+00,-2.502055414114960907e-01,4.015699482556387423e-01
3.555463567692686831e-04,2.523395009008294387e+00,1.861663392833494690e-01,6.078177477914132876e-01
3.556647144113357010e-04,2.524235020662425111e+00,8.006842959571836005e-02,5.579088671602610017e-01
3.557830720534027190e-04,2.525075032316555834e+00,-2.923398339903895415e-01,3.822148617587343700e-01
3.559014296954697370e-04,2.525915043970686558e+00,5.771321631326958856e-02,5.476966521459961657e-01
3.560197873375367549e-04,2.526755055624817281e+00,1.969351378093678884e-01,6.133493031807806251e-01
3.561381449796037729e-04,2.527595067278948004e+00,-2.485404737050678214e-01,4.025007213045338483e-01
3.562565026216707909e-04,2.528435078933078728e+00,-8.962266828632775573e-02,4.768955916409221008e-01
3.563748602637378088e-04,2.529275090587209451e+00,2.587260791848624564e-01,6.406145419331066293e-01
3.564932179058048268e-04,2.530115102241340175e+00,-1.278049831865916142e-01,4.571865739349277868e-01
3.566115755478718448e-04,2.530955113895470898e+00,-2.193444824642576396e-01,4.132916239591837848e-01
3.567299331899388627e-04,2.531795125549601622e+00,2.291588434373574845e-01,6.248098042681916597e-01
3.568482908320058807e-04,2.532635137203732345e+00,1.784587107154417263e-02,5.249709654924666902e-01
3.569666484740728987e-04,2.533475148857862624e+00,-3.003322602950331266e-01,3.749342276187839218e-01
3.570850061161399166e-04,2.534315160511993348e+00,1.188462983299567455e-01,5.733785512493850822e-01
3.572033637582069346e-04,2.535155172166124071e+00,1.598872679812911590e-01,5.932012435200670897e-01
3.573217214002739526e-04,2.535995183820254795e+00,-2.852714171749262118e-01,3.832409970691971202e-01
3.574400790423409705e-04,2.536835195474385518e+00,-2.266910068719518723e-02,5.074685813158817949e-01
3.575584366844079885e-04,2.537675207128516242e+00,2.595533617759770983e-01,6.408350293941588172e-01
3.576767943264750065e-04,2.538515218782646965e+00,-1.877145907565849203e-01,4.295557150766245447e-01
3.577951519685420244e-04,2.539355230436777688e+00,-1.759901156632714958e-01,4.351731369072153188e-01
3.579135096106090424e-04,2.540195242090908412e+00,2.592315030164866752e-01,6.409957063515125952e-01
3.580318672526760604e-04,2.541035253745039135e+00,-5.291268438005294894e-02,4.939332017572072298e-01
3.581502248947430783e-04,2.541875265399169859e+00,-2.938650897342709456e-01,3.806184069054034946e-01
3.582685825368100963e-04,2.542715277053300582e+00,1.762291813265428608e-01,6.032052091277294581e-01
3.583869401788771143e-04,2.543555288707431306e+00,1.101068492044166014e-01,5.723680452981502187e-01
3.585052978209441322e-04,2.544395300361562029e+00,-3.083844806082147727e-01,3.748627190997144698e-01
3.586236554630111502e-04,2.545235312015692752e+00,5.097685132614193648e-02,5.445600069593121706e-01
3.587420131050781682e-04,2.546075323669823476e+00,2.459245832986485247e-01,6.363637889236599676e-01
3.588603707471451861e-04,2.546915335323954199e+00,-2.411413010411493918e-01,4.058470380009629452e-01
3.589787283892122041e-04,2.547755346978084923e+00,-1.198268342529462682e-01,4.626862489168266368e-01
3.590970860312792221e-04,2.548595358632215646e+00,2.747938595220933422e-01,6.486722571908070112e-01
3.592154436733462400e-04,2.549435370286346370e+00,-1.291702132755621069e-01,4.574895667417894773e-01
3.593338013154132580e-04,2.550275381940477093e+00,-2.743084394724142339e-01,3.886455271546770396e-01
3.594521589574802760e-04,2.551115393594607816e+00,2.231575897177742185e-01,6.233869767843971399e-01
3.595705165995472939e-04,2.551955405248738540e+00,4.667985632753091085e-02,5.397353985348409822e-01
3.596888742416143119e-04,2.552795416902869263e+00,-3.165630274790598442e-01,3.678153130416526584e-01
3.598072318836813299e-04,2.553635428556999987e+00,1.294030966786351433e-01,5.781421184783688272e-01
3.599255895257483478e-04,2.554475440211130710e+00,2.223483688158366389e-01,6.217483560926251318e-01
3.600439471678153658e-04,2.555315451865261434e+00,-2.778576167455599766e-01,3.852872218276250371e-01
3.601623048098823838e-04,2.556155463519392157e+00,-4.675407658925112564e-02,4.944973809112006569e-01
3.602806624519494017e-04,2.556995475173522880e+00,2.774373712384514690e-01,6.479060887487345655e-01
3.603990200940164197e-04,2.557835486827653604e+00,-2.082232845091840368e-01,4.189344995549776351e-01
3.605173777360834377e-04,2.558675498481784327e+00,-2.487245812351163154e-01,4.003549309848184468e-01
3.606357353781504556e-04,2.559515510135915051e+00,2.446125553217759485e-01,6.339388819473392722e-01
3.607540930202174736e-04,2.560355521790045774e+00,-4.109631445197729771e-02,4.993856060441694833e-01
3.608724506622844916e-04,2.561195533444176498e+00,-3.193724054426749781e-01,3.681748783910359646e-01
3.609908083043515095e-04,2.562035545098307221e+00,2.035613150875201782e-01,6.152920861374571171e-01
3.611091659464185275e-04,2.562875556752437944e+00,1.936866579622484874e-01,6.106211788573540078e-01
3.612275235884855455e-04,2.563715568406568668e+00,-2.807266744391043733e-01,3.865122721401686445e-01
3.613458812305525634e-04,2.564555580060699391e+00,6.075168495702645832e-02,5.479134617326153478e-01
3.614642388726195814e-04,2.565395591714830115e+00,2.873452697218508156e-01,6.551565077831272843e-01
3.615825965146865994e-04,2.566235603368960838e+00,-2.712307501066621995e-01,3.915678058807939843e-01
3.617009541567536173e-04,2.567075615023091562e+00,-2.174387136096632700e-01,4.172421522946592187e-01
3.618193117988206353e-04,2.567915626677222285e+00,2.213784217260430509e-01,6.246581206968080391e-01
3.619376694408876533e-04,2.568755638331353008e+00,-1.781400060660861540e-01,4.358066369358697956e-01
3.620560270829546712e-04,2.569595649985483732e+00,-3.410660026126488553e-01,3.584400987012073547e-01
3.621743847250216892e-04,2.570435661639614455e+00,2.750570048747424945e-01,6.488468782746794616e-01
3.622927423670887072e-04,2.571275673293745179e+00,2.374050717546736244e-01,6.302792277922786290e-01
3.624111000091557251e-04,2.572115684947875902e+00,-5.461652523472326770e-02,4.915712628303290921e-01
3.625294576512227431e-04,2.572955696602006626e+00,5.541935157365116549e-01,7.785787059763644713e-01
3.626478152932897611e-04,2.573795708256137349e+00,8.596089940119893136e-01,9.225249324636555226e-01
3.627661729353567790e-04,2.574635719910268072e+00,4.596743282469502034e-01,7.335530377578869388e-01
3.628845305774237970e-04,2.575475731564398796e+00,7.984459308329485694e-01,8.937723811489155512e-01
3.630028882194908150e-04,2.576315743218529519e+00,1.293599787350456554e+00,1.127984726685872019e+00
3.631212458615578329e-04,2.577155754872660243e+00,8.625116970722559451e-01,9.246497977621627173e-01
3.632396035036248509e-04,2.577995766526790966e+00,8.090505484006350612e-01,8.996256039325193354e-01
3.633579611456918689e-04,2.578835778180921690e+00,1.365516364578687192e+00,1.162616892244662248e+00
3.634763187877588868e-04,2.579675789835052413e+00,1.079520458348583789e+00,1.027556195401008621e+00
3.635946764298259048e-04,2.580515801489183136e+00,7.005075088595775767e-01,8.485567588878254464e-01
3.637130340718929228e-04,2.581355813143313860e+00,1.210468211457132348e+00,1.089585076135550334e+00
3.638313917139599407e-04,2.582195824797444583e+00,1.215700044883957442e+00,1.092315139328999596e+00
3.639497493560269587e-04,2.583035836451575307e+00,6.631002768019278459e-01,8.316693400189890673e-01
3.640681069980939767e-04,2.583875848105706030e+00,9.974628302178631944e-01,9.901088021955072316e-01
3.641864646401609946e-04,2.584715859759836754e+00,1.314368636901203313e+00,1.140297726484832408e+00
3.643048222822280126e-04,2.585555871413967477e+00,7.597075922568184980e-01,8.786667630080832181e-01
3.644231799242950306e-04,2.586395883068098200e+00,8.106768386950247152e-01,9.029661547096881069e-01
3.645415375663620485e-04,2.587235894722228480e+00,1.343256828116604407e+00,1.154576953931146122e+00
3.646598952084290665e-04,2.588075906376359203e+00,9.488780176613531570e-01,9.681192516680254823e-01
3.647782528504960845e-04,2.588915918030489927e+00,6.855666528195809573e-01,8.434569759655747845e-01
3.648966104925631024e-04,2.589755929684620650e+00,1.266274820657689926e+00,1.117444745629192049e+00
3.650149681346301204e-04,2.590595941338751373e+00,1.149783784889362170e+00,1.062067653192710459e+00
3.651333257766971384e-04,2.591435952992882097e+00,6.420747092022385250e-01,8.218974987143929933e-01
3.652516834187641563e-04,2.592275964647012820e+00,1.093271158316452718e+00,1.034719529017027462e+00
3.653700410608311743e-04,2.593115976301143544e+00,1.299759895439642765e+00,1.131931372205067454e+00
3.654883987028981923e-04,2.593955987955274267e+00,7.037370809064464883e-01,8.500219287658573597e-01
3.656067563449652102e-04,2.594795999609404991e+00,8.898888721340426633e-01,9.375999523745031095e-01
3.657251139870322282e-04,2.595636011263535714e+00,1.367268564169233924e+00,1.162777409750861635e+00
3.658434716290992462e-04,2.596476022917666437e+00,8.652659993379343550e-01,9.253836437024142159e-01
3.659618292711662641e-04,2.597316034571797161e+00,7.214261786190525605e-01,8.573273986483612719e-01
3.660801869132332821e-04,2.598156046225927884e+00,1.324996801756643139e+00,1.142515521800990141e+00
3.661985445553003001e-04,2.598996057880058608e+00,1.068975197331787585e+00,1.021802569543267092e+00
3.663169021973673180e-04,2.599836069534189331e+00,6.293583064632775059e-01,8.144853108099590067e-01
3.664352598394343360e-04,2.600676081188320055e+00,1.176447512733573397e+00,1.073332185312154463e+00
3.665536174815013540e-04,2.601516092842450778e+00,1.252892915393569284e+00,1.109819595721960317e+00
3.666719751235683719e-04,2.602356104496581501e+00,6.497696728969595270e-01,8.252041357614467998e-01
3.667903327656353899e-04,2.603196116150712225e+00,9.744286391317080742e-01,9.787759035886669512e-01
3.669086904077024079e-04,2.604036127804842948e+00,1.368587272794772325e+00,1.165109391566408803e+00
3.670270480497694258e-04,2.604876139458973672e+00,7.825342080408588252e-01,8.883845665748033582e-01
3.671454056918364438e-04,2.605716151113104395e+00,7.771411686194601431e-01,8.860075957782227452e-01
3.672637633339034618e-04,2.606556162767235119e+00,1.371368194917489847e+00,1.166959864541532443e+00
3.673821209759704797e-04,2.607396174421365842e+00,9.802590864104157031e-01,9.825038868808481096e-01
3.675004786180374977e-04,2.608236186075496565e+00,6.388834913456560294e-01,8.215481302525557972e-01
3.676188362601045157e-04,2.609076197729627289e+00,1.257010111206587233e+00,1.113772631577136352e+00
3.677371939021715336e-04,2.609916209383758012e+00,1.188573617643950087e+00,1.081497197571847924e+00
3.678555515442385516e-04,2.610756221037888736e+00,6.118733629715009670e-01,8.089006090833222862e-01
3.679739091863055696e-04,2.611596232692019459e+00,1.066212729501871515e+00,1.023138063369274153e+00
3.680922668283725875e-04,2.612436244346150183e+00,1.347947030523530376e+00,1.155663933762918871e+00
3.682106244704396055e-04,2.613276256000280906e+00,7.053305323274605687e-01,8.514587412551470891e-01
3.683289821125066235e-04,2.614116267654411629e+00,8.494130749141872716e-01,9.189263103697191681e-01
3.684473397545736414e-04,2.614956279308542353e+00,1.399872142725200996e+00,1.178492700242583791e+00
3.685656973966406594e-04,2.615796290962673076e+00,8.865248900613923455e-01,9.357055496993589294e-01
3.686840550387076774e-04,2.616636302616803800e+00,6.706932986565232735e-01,8.336511492843305948e-01
3.688024126807746953e-04,2.617476314270934523e+00,1.329605678841682126e+00,1.144960988214845043e+00
3.689207703228417133e-04,2.618316325925065247e+00,1.109106297861022439e+00,1.040914266917815967e+00
3.690391279649087313e-04,2.619156337579195970e+00,5.936148213652618910e-01,7.975311297647789122e-01
3.691574856069757492e-04,2.619996349233326693e+00,1.160838138065742875e+00,1.065593093235944089e+00
3.692758432490427672e-04,2.620836360887457417e+00,1.305298075674156344e+00,1.133913743961231013e+00
3.693942008911097852e-04,2.621676372541588140e+00,6.388937960019287488e-01,8.191890633436886837e-01
3.695125585331768031e-04,2.622516384195718864e+00,9.355821087009077441e-01,9.594687634752746552e-01
3.696309161752438211e-04,2.623356395849849587e+00,1.407584846012919888e+00,1.182640336751882737e+00
3.697492738173108391e-04,2.624196407503980311e+00,7.925743751413986127e-01,8.924031611676186415e-01
3.698676314593778570e-04,2.625036419158111034e+00,7.241317215490643555e-01,8.604395495376828684e-01
3.699859891014448750e-04,2.625876430812241757e+00,1.388775545153757340e+00,1.174813533729912152e+00
3.701043467435118930e-04,2.626716442466372481e+00,1.017195367492787828e+00,9.996602930712550350e-01
3.702227043855789109e-04,2.627556454120503204e+00,5.968798880409316165e-01,8.014218399449299923e-01
3.703410620276459289e-04,2.628396465774633928e+00,1.252665528977153109e+00,1.111429224034596208e+00
3.704594196697129469e-04,2.629236477428764651e+00,1.241319897267591843e+00,1.106174315132801178e+00
3.705777773117799648e-04,2.630076489082895375e+00,5.879545421245075953e-01,7.975305605374182205e-01
3.706961349538469828e-04,2.630916500737026098e+00,1.031954921064642594e+00,1.007185769909108020e+00
3.708144925959140008e-04,2.631756512391156821e+00,1.392741133087037841e+00,1.177445621078494042e+00
3.709328502379810187e-04,2.632596524045287545e+00,7.039530252868282378e-01,8.518161441739922068e-01
3.710512078800480367e-04,2.633436535699418268e+00,7.978041701931884999e-01,8.958293950876471401e-01
3.711695655221150547e-04,2.634276547353548992e+00,1.430145856410127703e+00,1.194150949233803827e+00
3.712879231641820726e-04,2.635116559007679715e+00,9.173025358457929102e-01,9.514427079685279232e-01
3.714062808062490906e-04,2.635956570661810439e+00,6.233426308976233177e-01,8.121260320072580807e-01
3.715246384483161086e-04,2.636796582315941162e+00,1.336633897468561427e+00,1.148668987326719293e+00
3.716429960903831265e-04,2.637636593970071885e+00,1.158662433925955249e+00,1.064277803427985836e+00
3.717613537324501445e-04,2.638476605624202609e+00,5.571822271135473681e-01,7.799668044445835502e-01
3.718797113745171625e-04,2.639316617278333332e+00,1.134217390746093068e+00,1.052538175572623080e+00
3.719980690165841804e-04,2.640156628932464056e+00,1.354770034994949413e+00,1.156845685332956730e+00
3.721164266586511984e-04,2.640996640586594335e+00,6.261786907179260897e-01,8.128788073360815325e-01
3.722347843007182164e-04,2.641836652240725059e+00,8.888082851329611733e-01,9.371963047776630251e-01
3.723531419427852343e-04,2.642676663894855782e+00,1.449731131946399021e+00,1.202402092183395110e+00
3.724714995848522523e-04,2.643516675548986505e+00,8.143026534763482260e-01,9.024072447280355735e-01
3.725898572269192703e-04,2.644356687203117229e+00,6.729976479459407468e-01,8.357916801446216848e-01
3.727082148689862882e-04,2.645196698857247952e+00,1.407171274993760601e+00,1.182734586905150875e+00
3.728265725110533062e-04,2.646036710511378676e+00,1.060539956610333068e+00,1.019147457361299081e+00
3.729449301531203242e-04,2.646876722165509399e+00,5.496397764060667601e-01,7.780452992235015186e-01
3.730632877951873421e-04,2.647716733819640123e+00,1.236591844869664669e+00,1.102896264922527791e+00
3.731816454372543601e-04,2.648556745473770846e+00,1.293675459261543148e+00,1.130264093831284899e+00
3.733000030793213781e-04,2.649396757127901569e+00,5.640277068912338265e-01,7.859900019216293776e-01
3.734183607213883960e-04,2.650236768782032293e+00,9.927473014224955650e-01,9.888441486586436735e-01
3.735367183634554140e-04,2.651076780436163016e+00,1.444481111761920511e+00,1.202407448084341191e+00
3.736550760055224320e-04,2.651916792090293740e+00,7.138157938529223756e-01,8.572055895419105065e-01
3.737734336475894499e-04,2.652756803744424463e+00,7.448700529270314563e-01,8.716309727386990502e-01
3.738917912896564679e-04,2.653596815398555187e+00,1.459524520786573687e+00,1.208818344433768566e+00
3.740101489317234859e-04,2.654436827052685910e+00,9.518064903336046489e-01,9.684747741535086885e-01
3.741285065737905038e-04,2.655276838706816633e+00,5.678262638025834974e-01,7.865879800125185062e-01
3.742468642158575218e-04,2.656116850360947357e+00,1.333448598024281173e+00,1.147837057861249788e+00
3.743652218579245398e-04,2.656956862015078080e+00,1.211425960490538412e+00,1.089873054702048982e+00
3.744835794999915577e-04,2.657796873669208804e+00,5.224094094964804036e-01,7.641779556691278286e-01
3.746019371420585757e-04,2.658636885323339527e+00,1.104833372558253313e+00,1.039189413193723599e+00
3.747202947841255937e-04,2.659476896977470251e+00,1.413164655786260937e+00,1.184762492107032772e+00
3.748386524261926116e-04,2.660316908631600974e+00,6.222123046469778540e-01,8.110575557085697440e-01
3.749570100682596296e-04,2.661156920285731697e+00,8.369037814071929038e-01,9.124245575803201502e-01
3.750753677103266476e-04,2.661996931939862421e+00,1.489661391973516880e+00,1.220750759548672182e+00
3.751937253523936655e-04,2.662836943593993144e+00,8.380849760809652160e-01,9.129678861794404687e-01
3.753120829944606835e-04,2.663676955248123868e+00,6.125587398965075536e-01,8.065345056434596316e-01
3.754304406365277015e-04,2.664516966902254591e+00,1.418545932595828285e+00,1.187476095031242629e+00
3.755487982785947194e-04,2.665356978556385315e+00,1.110779299264593734e+00,1.042369565805075782e+00
3.756671559206617374e-04,2.666196990210516038e+00,5.048184394052839252e-01,7.564570383038901058e-01
3.757855135627287554e-04,2.667037001864646761e+00,1.218843433081138183e+00,1.094112594457046672e+00
3.759038712047957733e-04,2.667877013518777485e+00,1.355335568994272766e+00,1.158915080477047832e+00
3.760222288468627913e-04,2.668717025172908208e+00,5.451938166087308968e-01,7.764862001248103995e-01
3.761405864889298093e-04,2.669557036827038932e+00,9.451114243986924457e-01,9.656324980979695827e-01
3.762589441309968272e-04,2.670397048481169655e+00,1.493968762499670921e+00,1.225090036722182862e+00
3.763773017730638452e-04,2.671237060135300379e+00,7.252720046655494190e-01,8.621115467444961933e-01
3.764956594151308632e-04,2.672077071789431102e+00,6.829505645762035115e-01,8.422434703020793556e-01
3.766140170571978811e-04,2.672917083443561825e+00,1.485853500719892750e+00,1.221604321301051232e+00
3.767323746992648991e-04,2.673757095097692549e+00,9.959991262940296464e-01,9.901884085848704498e-01
3.768507323413319171e-04,2.674597106751823272e+00,5.140788834928864404e-01,7.624024498144078565e-01
3.769690899833989350e-04,2.675437118405953996e+00,1.328574114838390940e+00,1.146887406491271744e+00
3.770874476254659530e-04,2.676277130060084719e+00,1.272698544325052250e+00,1.120066921927012515e+00
3.772058052675329710e-04,2.677117141714215443e+00,4.887103168630857475e-01,7.491946002925683468e-01
3.773241629095999889e-04,2.677957153368346166e+00,1.064907130533021995e+00,1.020847090771616728e+00
3.774425205516670069e-04,2.678797165022476889e+00,1.470631022404382815e+00,1.212034742625877293e+00
3.775608781937340249e-04,2.679637176676607613e+00,6.201882850413429349e-01,8.099663004360559970e-01
3.776792358358010428e-04,2.680477188330738336e+00,7.770694962344518730e-01,8.839471398439998628e-01
3.777975934778680608e-04,2.681317199984869060e+00,1.530352328230802250e+00,1.239843581627474434e+00
3.779159511199350788e-04,2.682157211638999783e+00,8.728203778679897162e-01,9.294039911929596887e-01
3.780343087620020967e-04,2.682997223293130507e+00,5.518773090207362841e-01,7.780158024941637995e-01
3.781526664040691147e-04,2.683837234947261230e+00,1.427609813489842727e+00,1.191892852446451823e+00
3.782710240461361327e-04,2.684677246601391953e+00,1.168295779285869251e+00,1.069491662969638712e+00
3.783893816882031506e-04,2.685517258255522677e+00,4.575493462136082101e-01,7.337561949493175417e-01
3.785077393302701686e-04,2.686357269909653400e+00,1.190107727127541093e+00,1.079796082722904282e+00
3.786260969723371866e-04,2.687197281563784124e+00,1.418596890833164981e+00,1.187754939579707791e+00
3.787444546144042045e-04,2.688037293217914847e+00,5.289999484176151068e-01,7.676576908706245206e-01
3.788628122564712225e-04,2.688877304872045571e+00,8.907897938501690982e-01,9.388741412007224341e-01
3.789811698985382405e-04,2.689717316526176294e+00,1.547342885232358745e+00,1.249480620398695452e+00
3.790995275406052584e-04,2.690557328180307017e+00,7.473519848700033164e-01,8.721044592356266278e-01
3.792178851826722764e-04,2.691397339834437741e+00,6.179384307496980089e-01,8.114848719367655505e-01
3.793362428247392944e-04,2.692237351488568464e+00,1.509319820096266973e+00,1.232943176618534142e+00
3.794546004668063123e-04,2.693077363142699188e+00,1.046405533688690159e+00,1.014416388956169701e+00
3.795729581088733303e-04,2.693917374796829911e+00,4.552995468822627068e-01,7.350891692613886752e-01
3.796913157509403483e-04,2.694757386450960635e+00,1.313833431787524653e+00,1.140349934303475088e+00
3.798096733930073662e-04,2.695597398105090914e+00,1.338652426618772706e+00,1.151632403923634751e+00
3.799280310350743842e-04,2.696437409759221637e+00,4.579874848315030889e-01,7.351435942134709745e-01
3.800463886771414022e-04,2.697277421413352361e+00,1.019160332763277221e+00,9.998339426547772080e-01
3.801647463192084201e-04,2.698117433067483084e+00,1.534057343117922079e+00,1.242768732957748812e+00
3.802831039612754381e-04,2.698957444721613808e+00,6.270104414418127270e-01,8.140957160771516987e-01
3.804014616033424561e-04,2.699797456375744531e+00,7.110215156996564367e-01,8.536677428896299880e-01
3.805198192454094740e-04,2.700637468029875254e+00,1.568166708810682319e+00,1.258473735499546109e+00
3.806381768874764920e-04,2.701477479684005978e+00,9.131100984192183079e-01,9.488890958376381413e-01
3.807565345295435100e-04,2.702317491338136701e+00,4.845257794028077214e-01,7.462476800703987667e-01
3.808748921716105279e-04,2.703157502992267425e+00,1.429043071718611113e+00,1.192230306297166198e+00
3.809932498136775459e-04,2.703997514646398148e+00,1.233404740196586413e+00,1.099639881030816113e+00
3.811116074557445639e-04,2.704837526300528872e+00,4.127796454557985939e-01,7.119097177995385994e-01
3.812299650978115818e-04,2.705677537954659595e+00,1.155919982614275421e+00,1.063035512070372723e+00
3.813483227398785998e-04,2.706517549608790318e+00,1.488997133979086396e+00,1.220591730125149210e+00
3.814666803819456178e-04,2.707357561262921042e+00,5.190322945891250317e-01,7.627139879718032311e-01
3.815850380240126357e-04,2.708197572917051765e+00,8.276499957566241239e-01,9.088883325429201188e-01
3.817033956660796537e-04,2.709037584571182489e+00,1.598813592348202972e+00,1.273547691137816518e+00
3.818217533081466717e-04,2.709877596225313212e+00,7.748533494508409447e-01,8.846143528047057947e-01
3.819401109502136896e-04,2.710717607879443936e+00,5.454589224145485193e-01,7.764762358601043912e-01
3.820584685922807076e-04,2.711557619533574659e+00,1.528037108564773927e+00,1.240803601023598546e+00
3.821768262343477256e-04,2.712397631187705382e+00,1.106617370448288451e+00,1.041863332371030682e+00
3.822951838764147435e-04,2.713237642841836106e+00,3.976018927202367159e-01,7.070814992995305692e-01
3.824135415184817615e-04,2.714077654495966829e+00,1.293670890496674053e+00,1.130555576798213391e+00
3.825318991605487795e-04,2.714917666150097553e+00,1.412326110038423010e+00,1.186774550132075889e+00
3.826502568026157974e-04,2.715757677804228276e+00,4.305598496509075446e-01,7.231022043652290954e-01
3.827686144446828154e-04,2.716597689458359000e+00,9.629425217261595726e-01,9.745794567392761509e-01
3.828869720867498334e-04,2.717437701112489723e+00,1.597481973872187044e+00,1.274130072621679544e+00
3.830053297288168513e-04,2.718277712766620446e+00,6.393064751974910642e-01,8.211036997419838279e-01
3.831236873708838693e-04,2.719117724420751170e+00,6.371050493706469364e-01,8.195385791271526665e-01
3.832420450129508873e-04,2.719957736074881893e+00,1.604136961755814550e+00,1.275782133267531204e+00
3.833604026550179052e-04,2.720797747729012617e+00,9.642641951936881117e-01,9.729941808593941532e-01
3.834787602970849232e-04,2.721637759383143340e+00,4.159356781690854987e-01,7.136183180123603087e-01
3.835971179391519412e-04,2.722477771037274064e+00,1.424991138034964466e+00,1.190153484301191389e+00
3.837154755812189591e-04,2.723317782691404787e+00,1.306489972818643430e+00,1.134231726950679198e+00
3.838338332232859771e-04,2.724157794345535510e+00,3.684501460198679190e-01,6.912980687094993915e-01
3.839521908653529951e-04,2.724997805999666234e+00,1.110734977874294538e+00,1.042171115473327525e+00
3.840705485074200130e-04,2.725837817653796957e+00,1.561956455015665490e+00,1.255475229536227699e+00
3.841889061494870310e-04,2.726677829307927681e+00,5.144307964893637397e-01,7.606614096164688865e-01
3.843072637915540490e-04,2.727517840962058404e+00,7.563866310309566021e-01,8.748859366422228057e-01
3.844256214336210669e-04,2.728357852616189128e+00,1.651117086539567680e+00,1.297430810070187013e+00
3.845439790756880849e-04,2.729197864270319851e+00,8.131747885974600631e-01,9.015283751134456347e-01
3.846623367177551029e-04,2.730037875924450574e+00,4.690113039388674743e-01,7.390457422137650667e-01
3.847806943598221208e-04,2.730877887578581298e+00,1.541614472940259661e+00,1.246041567336686029e+00
3.848990520018891388e-04,2.731717899232712021e+00,1.175096220795821766e+00,1.073392085700320076e+00
3.850174096439561567e-04,2.732557910886842745e+00,3.378892266745614492e-01,6.785054169458497597e-01
3.851357672860231747e-04,2.733397922540973468e+00,1.263110872375769578e+00,1.116162316734739646e+00
3.852541249280901927e-04,2.734237934195104192e+00,1.491383808674555000e+00,1.224427686696556661e+00
3.853724825701572106e-04,2.735077945849234915e+00,4.079022229883579875e-01,7.127847856702920204e-01
3.854908402122242286e-04,2.735917957503365638e+00,8.983276281640523164e-01,9.443774407831443396e-01
3.856091978542912466e-04,2.736757969157496362e+00,1.664044236570322077e+00,1.305781903485186080e+00
3.857275554963582645e-04,2.737597980811627085e+00,6.614111342803399296e-01,8.316978040141660422e-01
3.858459131384252825e-04,2.738437992465757809e+00,5.564943068584065067e-01,7.816847687564947300e-01
3.859642707804923005e-04,2.739278004119888532e+00,1.635934328779838243e+00,1.291239089958207131e+00
3.860826284225593184e-04,2.740118015774019256e+00,1.023991821827885174e+00,1.001924953153527476e+00
3.862009860646263364e-04,2.740958027428149979e+00,3.432033971998080801e-01,6.802168497491223320e-01
3.863193437066933544e-04,2.741798039082280702e+00,1.411911949494623064e+00,1.185024552346145565e+00
3.864377013487603723e-04,2.742638050736411426e+00,1.387481104281609312e+00,1.173420014949741352e+00
3.865560589908273903e-04,2.743478062390542149e+00,3.275083089466725994e-01,6.725615324461506894e-01
3.866744166328944083e-04,2.744318074044672873e+00,1.056802743430831137e+00,1.016855030116211589e+00
3.867927742749614262e-04,2.745158085698803596e+00,1.639973152656309718e+00,1.292056655259752773e+00
3.869111319170284442e-04,2.745998097352934320e+00,5.179165270416903333e-01,7.617335229149756470e-01
3.870294895590954622e-04,2.746838109007065043e+00,6.761232981728475533e-01,8.363019715268467102e-01
3.871478472011624801e-04,2.747678120661195766e+00,1.700962409345773807e+00,1.320417064878246727e+00
3.872662048432294981e-04,2.748518132315326490e+00,8.603393131917480563e-01,9.234731114259018270e-01
3.873845624852965161e-04,2.749358143969456769e+00,3.866060449853043757e-01,6.999982165580779236e-01
3.875029201273635340e-04,2.750198155623587493e+00,1.548106010253468057e+00,1.249074144457934521e+00
3.876212777694305520e-04,2.751038167277718216e+00,1.253457943360260396e+00,1.110265930933616918e+00
3.877396354114975700e-04,2.751878178931848939e+00,2.795174729681226822e-01,6.505035183826513023e-01
3.878579930535645879e-04,2.752718190585979663e+00,1.223662107401958465e+00,1.096745031848852081e+00
3.879763506956316059e-04,2.753558202240110386e+00,1.577248892510824563e+00,1.263929013514773603e+00
3.880947083376986239e-04,2.754398213894241110e+00,3.912560990683928708e-01,7.037948182460374014e-01
3.882130659797656418e-04,2.755238225548371833e+00,8.231489649900001204e-01,9.079593760760711341e-01
3.883314236218326598e-04,2.756078237202502557e+00,1.730530049638458134e+00,1.336771912859841205e+00
3.884497812638996778e-04,2.756918248856633280e+00,6.923742003522272981e-01,8.465411235375474019e-01
3.885681389059666957e-04,2.757758260510764003e+00,4.682892596160987964e-01,7.408440331439142268e-01
3.886864965480337137e-04,2.758598272164894727e+00,1.662884902831247569e+00,1.305213443293101516e+00
3.888048541901007317e-04,2.759438283819025450e+00,1.094807286480898867e+00,1.036733651317856442e+00
3.889232118321677496e-04,2.760278295473156174e+00,2.692339298023327387e-01,6.464313299603354768e-01
3.890415694742347676e-04,2.761118307127286897e+00,1.390176690848769825e+00,1.175496684764564925e+00
3.891599271163017856e-04,2.761958318781417621e+00,1.476862269807544426e+00,1.215904712495939455e+00
3.892782847583688035e-04,2.762798330435548344e+00,2.902359189954548668e-01,6.548460099862658534e-01
3.893966424004358215e-04,2.763638342089679067e+00,9.914696773220477155e-01,9.857405344884765386e-01
3.895150000425028395e-04,2.764478353743809791e+00,1.720595430456743902e+00,1.329997415559943885e+00
3.896333576845698574e-04,2.765318365397940514e+00,5.296928227743828987e-01,7.674340800331092005e-01
3.897517153266368754e-04,2.766158377052071238e+00,5.866865191431716031e-01,7.945056143754813949e-01
3.898700729687038934e-04,2.766998388706201961e+00,1.748322874423486439e+00,1.343433731005686305e+00
3.899884306107709113e-04,2.767838400360332685e+00,9.190012372926696926e-01,9.517818247655257524e-01
3.901067882528379293e-04,2.768678412014463408e+00,3.001833741110546683e-01,6.594628269601283677e-01
3.902251458949049473e-04,2.769518423668594131e+00,1.546809142944193916e+00,1.248257648191671620e+00
3.903435035369719652e-04,2.770358435322724855e+00,1.341699937483655791e+00,1.151208524852084913e+00
3.904618611790389832e-04,2.771198446976855578e+00,2.223805191004002424e-01,6.223504193820710295e-01
3.905802188211060012e-04,2.772038458630986302e+00,1.172759339856680461e+00,1.071361086732865786e+00
3.906985764631730191e-04,2.772878470285117025e+00,1.668485415402232164e+00,1.305799869566129701e+00
3.908169341052400371e-04,2.773718481939247749e+00,3.816936634397776196e-01,6.983921345054702190e-01
3.909352917473070551e-04,2.774558493593378472e+00,7.374262453369682113e-01,8.670363827330018758e-01
3.910536493893740730e-04,2.775398505247509195e+00,1.797056166736372695e+00,1.368195572451086361e+00
3.911720070314410910e-04,2.776238516901639919e+00,7.345931215611777310e-01,8.667588681318703081e-01
3.912903646735081090e-04,2.777078528555770642e+00,3.734350605713618876e-01,6.963925251149833962e-01
3.914087223155751269e-04,2.777918540209901366e+00,1.683656978095725343e+00,1.315307486200219422e+00
3.915270799576421449e-04,2.778758551864032089e+00,1.176780677994036628e+00,1.075598473623108786e+00
3.916454375997091629e-04,2.779598563518162813e+00,1.939541799879194173e-01,6.109199487366105963e-01
3.917637952417761808e-04,2.780438575172293536e+00,1.357570914282877572e+00,1.160186624547102419e+00
3.918821528838431988e-04,2.781278586826424259e+00,1.574123823076401196e+00,1.262135166051642887e+00
3.920005105259102168e-04,2.782118598480554983e+00,2.581122660236476740e-01,6.402427280251796748e-01
3.921188681679772347e-04,2.782958610134685706e+00,9.145079876126950280e-01,9.502339811387567892e-01
3.922372258100442527e-04,2.783798621788816430e+00,1.803857613361719903e+00,1.370333812261156137e+00
3.923555834521112707e-04,2.784638633442947153e+00,5.518357756429221883e-01,7.788524922636343994e-01
3.924739410941782886e-04,2.785478645097077877e+00,4.882522753228468737e-01,7.487140522011707100e-01
3.925922987362453066e-04,2.786318656751208600e+00,1.791703889431444541e+00,1.364247306358483236e+00
3.927106563783123246e-04,2.787158668405339323e+00,9.896122449077514593e-01,9.850485140602696088e-01
3.928290140203793425e-04,2.787998680059470047e+00,2.097400579377732832e-01,6.163375239348329870e-01
3.929473716624463605e-04,2.788838691713600770e+00,1.535751311248113815e+00,1.242501409382989586e+00
3.930657293045133785e-04,2.789678703367731494e+00,1.439905456785316007e+00,1.197120345121562845e+00
3.931840869465803964e-04,2.790518715021862217e+00,1.679037673888696958e-01,5.963085392046711952e-01
3.933024445886474144e-04,2.791358726675992941e+00,1.109715813666140471e+00,1.041453681003403853e+00
3.934208022307144324e-04,2.792198738330123664e+00,1.765110825439986986e+00,1.351395650133693893e+00
3.935391598727814503e-04,2.793038749984254387e+00,3.811274064899827785e-01,6.979808318322571203e-01
3.936575175148484683e-04,2.793878761638385111e+00,6.408703287098307388e-01,8.210263796410143255e-01
3.937758751569154863e-04,2.794718773292515834e+00,1.862301910924097470e+00,1.398291335474623809e+00
3.938942327989825042e-04,2.795558784946646558e+00,7.889404652480730418e-01,8.914336431110545522e-01
3.940125904410495222e-04,2.796398796600777281e+00,2.718061127526012477e-01,6.472972122889593116e-01
3.941309480831165402e-04,2.797238808254908005e+00,1.696324721321228246e+00,1.320376228894040604e+00
3.942493057251835581e-04,2.798078819909038728e+00,1.270339199927244866e+00,1.119296598135938847e+00
3.943676633672505761e-04,2.798918831563169451e+00,1.185421107617807834e-01,5.753642258580311530e-01
3.944860210093175941e-04,2.799758843217300175e+00,1.313080571726132906e+00,1.139803280977938371e+00
3.946043786513846120e-04,2.800598854871430898e+00,1.679570124024361455e+00,1.312987421093747109e+00
3.947227362934516300e-04,2.801438866525561622e+00,2.331117738141461615e-01,6.296159214996952525e-01
3.948410939355186480e-04,2.802278878179692345e+00,8.253790935481464253e-01,9.091769726942972030e-01
3.949594515775856659e-04,2.803118889833822625e+00,1.888727394784462277e+00,1.411129899254077946e+00
3.950778092196526839e-04,2.803958901487953348e+00,5.854438707190650071e-01,7.950210900845262607e-01
3.951961668617197019e-04,2.804798913142084071e+00,3.802888360289986558e-01,6.976776411810865497e-01
3.953145245037867198e-04,2.805638924796214795e+00,1.829094566531034527e+00,1.381742015131172119e+00
3.954328821458537378e-04,2.806478936450345518e+00,1.072852729977187725e+00,1.024291839892827793e+00
3.955512397879207558e-04,2.807318948104476242e+00,1.162161703442121663e-01,5.723325022695033848e-01
3.956695974299877737e-04,2.808158959758606965e+00,1.513846783817596631e+00,1.232623331316754722e+00
3.957879550720547917e-04,2.808998971412737689e+00,1.548897261426720906e+00,1.249267235804422782e+00
3.959063127141218097e-04,2.809838983066868412e+00,1.181245184134036563e-01,5.734327594495816083e-01
3.960246703561888276e-04,2.810678994720999135e+00,1.033681951186864456e+00,1.005914551244575295e+00
3.961430279982558456e-04,2.811519006375129859e+00,1.866233335793352488e+00,1.399097265746057417e+00
3.962613856403228636e-04,2.812359018029260582e+00,3.905570963776106019e-01,7.018576103106957120e-01
3.963797432823898815e-04,2.813199029683391306e+00,5.323419178553112641e-01,7.687566988793739231e-01
3.964981009244568995e-04,2.814039041337522029e+00,1.924246807445971985e+00,1.426332976433791533e+00
3.966164585665239175e-04,2.814879052991652753e+00,8.564750240467740028e-01,9.221514834627246859e-01
3.967348162085909354e-04,2.815719064645783476e+00,1.642786243082836606e-01,5.955782288523938650e-01
3.968531738506579534e-04,2.816559076299914199e+00,1.700008538105744371e+00,1.321582467066584776e+00
3.969715314927249714e-04,2.817399087954044923e+00,1.376903555644513499e+00,1.169492943922648909e+00
3.970898891347919893e-04,2.818239099608175646e+00,4.489856878737530366e-02,5.407141102035362135e-01
3.972082467768590073e-04,2.819079111262306370e+00,1.255353957348124272e+00,1.112794791082410084e+00
3.973266044189260253e-04,2.819919122916437093e+00,1.792281208923402147e+00,1.366468556109686538e+00
3.974449620609930432e-04,2.820759134570567817e+00,2.159520146285456299e-01,6.216473753758853249e-01
3.975633197030600612e-04,2.821599146224698540e+00,7.224202169119647854e-01,8.605982627880780500e-01
3.976816773451270792e-04,2.822439157878829263e+00,1.973522723328041462e+00,1.451261454397720030e+00
3.978000349871940971e-04,2.823279169532959987e+00,6.322269574667431780e-01,8.173339291064795065e-01
3.979183926292611151e-04,2.824119181187090710e+00,2.637933642249965516e-01,6.430876401084133498e-01
3.980367502713281331e-04,2.824959192841221434e+00,1.859952978681002289e+00,1.397002499759457006e+00
3.981551079133951510e-04,2.825799204495352157e+00,1.170569567032881508e+00,1.071296301379351501e+00
3.982734655554621690e-04,2.826639216149482881e+00,2.098596327835622333e-02,5.282026834117523606e-01
3.983918231975291870e-04,2.827479227803613604e+00,1.479002787803951335e+00,1.216868427590842794e+00
3.985101808395962049e-04,2.828319239457744327e+00,1.667624756018409204e+00,1.305782816446549699e+00
3.986285384816632229e-04,2.829159251111875051e+00,7.345947811486031043e-02,5.524457175730224101e-01
3.987468961237302409e-04,2.829999262766005774e+00,9.427404464343839274e-01,9.628022999206785615e-01
3.988652537657972588e-04,2.830839274420136498e+00,1.970904107044909814e+00,1.448243254414574466e+00
3.989836114078642768e-04,2.831679286074267221e+00,4.124865312577670196e-01,7.118996556571893786e-01
3.991019690499312948e-04,2.832519297728397945e+00,4.129142220346060377e-01,7.120962700198159023e-01
3.992203266919983127e-04,2.833359309382528668e+00,1.982539855098490733e+00,1.453713423718659969e+00
3.993386843340653307e-04,2.834199321036659391e+00,9.390710204327656907e-01,9.610300123511025250e-01
3.994570419761323487e-04,2.835039332690790115e+00,5.127910475814712044e-02,5.419603595884527891e-01
3.995753996181993666e-04,2.835879344344920838e+00,1.691796293472151103e+00,1.317258891691451606e+00
3.996937572602663846e-04,2.836719355999051562e+00,1.495429777072896149e+00,1.224786439242951719e+00
3.998121149023334026e-04,2.837559367653182285e+00,-2.662932155909469856e-02,5.060254071432872536e-01
3.999304725444004205e-04,2.838399379307313009e+00,1.182648286946382354e+00,1.077495839299895009e+00
4.000488301864674385e-04,2.839239390961443732e+00,1.912392245569442650e+00,1.422402009869507156e+00
4.001671878285344565e-04,2.840079402615574455e+00,2.098786648387154230e-01,6.183099439626928984e-01
4.002855454706014744e-04,2.840919414269705179e+00,6.065312882092201985e-01,8.058402056935638491e-01
4.004039031126684924e-04,2.841759425923835902e+00,2.057794399251317685e+00,1.491513534425300325e+00
4.005222607547355104e-04,2.842599437577966626e+00,6.936907020818150471e-01,8.471467552198250761e-01
4.006406183968025283e-04,2.843439449232097349e+00,1.380415871025189034e-01,5.845969562174657685e-01
4.007589760388695463e-04,2.844279460886228073e+00,1.880796663542067648e+00,1.407685020021265165e+00
4.008773336809365643e-04,2.845119472540358796e+00,1.282133505731985146e+00,1.124597141366312947e+00
4.009956913230035822e-04,2.845959484194489519e+00,-7.529466770545756305e-02,4.830274546213564335e-01
4.011140489650706002e-04,2.846799495848620243e+00,1.430040894156979991e+00,1.193816036018676030e+00
4.012324066071376182e-04,2.847639507502750966e+00,1.797403384946790084e+00,1.367078499952067094e+00
4.013507642492046361e-04,2.848479519156881690e+00,3.751873013766271470e-02,5.355333080315776151e-01
4.014691218912716541e-04,2.849319530811012413e+00,8.371410269847392449e-01,9.131806836030919028e-01
4.015874795333386721e-04,2.850159542465143137e+00,2.078200456397739870e+00,1.499412749366367814e+00
4.017058371754056900e-04,2.850999554119273860e+00,4.477419451536990280e-01,7.291713250719331629e-01
4.018241948174727080e-04,2.851839565773404583e+00,2.807526798726547312e-01,6.502486712320614259e-01
4.019425524595397260e-04,2.852679577427535307e+00,2.033608673583957582e+00,1.478199174983966691e+00
4.020609101016067439e-04,2.853519589081666030e+00,1.036989225253948543e+00,1.007273636192428157e+00
4.021792677436737619e-04,2.854359600735796754e+00,-6.594834238482594202e-02,4.861435065265342637e-01
4.022976253857407799e-04,2.855199612389927477e+00,1.671213736295206864e+00,1.306730536919299190e+00
4.024159830278077978e-04,2.856039624044058201e+00,1.628166858828700381e+00,1.286472672596203015e+00
4.025343406698748158e-04,2.856879635698188924e+00,-9.268843200839160801e-02,4.737871460328486606e-01
4.026526983119418338e-04,2.857719647352319203e+00,1.094069973604349988e+00,1.034787726361815041e+00
4.027710559540088517e-04,2.858559659006449927e+00,2.038302792674651975e+00,1.481297374891278329e+00
4.028894135960758697e-04,2.859399670660580650e+00,2.150329683248766166e-01,6.204607957452767941e-01
4.030077712381428877e-04,2.860239682314711374e+00,4.751580408804687572e-01,7.437362769534060503e-01
4.031261288802099056e-04,2.861079693968842097e+00,2.138560377629637799e+00,1.529757528440714331e+00
4.032444865222769236e-04,2.861919705622972820e+00,7.714203170182701852e-01,8.839883353200059801e-01
4.033628441643439416e-04,2.862759717277103544e+00,4.950186847849202820e-03,5.218235022471224838e-01
4.034812018064109595e-04,2.863599728931234267e+00,1.891729246247376928e+00,1.412928583785298953e+00
4.035995594484779775e-04,2.864439740585364991e+00,1.410247855608171008e+00,1.185232206715469694e+00
4.037179170905449955e-04,2.865279752239495714e+00,-1.701727156009438247e-01,4.384326159333653550e-01
4.038362747326120134e-04,2.866119763893626438e+00,1.364655645145759433e+00,1.163319451325542708e+00
4.039546323746790314e-04,2.866959775547757161e+00,1.936082477687663062e+00,1.433150065687096797e+00
4.040729900167460494e-04,2.867799787201887884e+00,1.008040999021186934e-02,5.232461768239138333e-01
4.041913476588130673e-04,2.868639798856018608e+00,7.142098848201602346e-01,8.558014721004014724e-01
4.043097053008800853e-04,2.869479810510149331e+00,2.186349957465058225e+00,1.551105769788166500e+00
4.044280629429471033e-04,2.870319822164280055e+00,4.993541652915025608e-01,7.539864417953765496e-01
4.045464205850141212e-04,2.871159833818410778e+00,1.381456893180548207e-01,5.831183177209253721e-01
4.046647782270811392e-04,2.871999845472541502e+00,2.077674537537149035e+00,1.499081320005058338e+00
4.047831358691481572e-04,2.872839857126672225e+00,1.152731270671079500e+00,1.061905014922535972e+00
4.049014935112151751e-04,2.873679868780802948e+00,-1.863960280713392592e-01,4.291548006559731121e-01
4.050198511532821931e-04,2.874519880434933672e+00,1.634577406931775112e+00,1.289324024156922821e+00
4.051382087953492111e-04,2.875359892089064395e+00,1.772842397893631183e+00,1.354693087573314969e+00
4.052565664374162290e-04,2.876199903743195119e+00,-1.533552463006033761e-01,4.449258981836439197e-01
4.053749240794832470e-04,2.877039915397325842e+00,9.874217459401610775e-01,9.840567808757763046e-01
4.054932817215502650e-04,2.877879927051456566e+00,2.169808408804974498e+00,1.542871696009728399e+00
4.056116393636172829e-04,2.878719938705587289e+00,2.356217646267202426e-01,6.294474433150112347e-01
4.057299970056843009e-04,2.879559950359718012e+00,3.303645047414711655e-01,6.744836866430388156e-01
4.058483546477513189e-04,2.880399962013848736e+00,2.215593153292731543e+00,1.565314547884524732e+00
4.059667122898183368e-04,2.881239973667979459e+00,8.671832480756218597e-01,9.285667862685025309e-01
4.060850699318853548e-04,2.882079985322110183e+00,-1.360954308742732266e-01,4.548371536837017004e-01
4.062034275739523728e-04,2.882919996976240906e+00,1.888162560246884780e+00,1.411249282997023791e+00
4.063217852160193907e-04,2.883760008630371630e+00,1.553228891979193227e+00,1.253113764883305503e+00
4.064401428580864087e-04,2.884600020284502353e+00,-2.630074866194629379e-01,3.951403233155170724e-01
4.065585005001534267e-04,2.885440031938633076e+00,1.281566394321522306e+00,1.124704848630081466e+00
4.066768581422204446e-04,2.886280043592763800e+00,2.085038288005089946e+00,1.504081211419316055e+00
4.067952157842874626e-04,2.887120055246894523e+00,-4.075556123013690524e-03,5.169625002501396782e-01
4.069135734263544806e-04,2.887960066901025247e+00,5.750777047521287155e-01,7.903094849628161667e-01
4.070319310684214985e-04,2.888800078555155970e+00,2.294226586394850997e+00,1.602195335120291553e+00
4.071502887104885165e-04,2.889640090209286694e+00,5.681201544278402515e-01,7.866057560489752021e-01
4.072686463525555345e-04,2.890480101863417417e+00,-1.692039826093427735e-02,5.101136853296239781e-01
4.073870039946225524e-04,2.891320113517548140e+00,2.109999614500395637e+00,1.514769181474785897e+00
4.075053616366895704e-04,2.892160125171678864e+00,1.285898803758273701e+00,1.125377459219394360e+00
4.076237192787565884e-04,2.893000136825809587e+00,-3.083966885536577607e-01,3.721371840959677435e-01
4.077420769208236063e-04,2.893840148479940311e+00,1.581548827277609481e+00,1.264795645283723236e+00
4.078604345628906243e-04,2.894680160134071034e+00,1.931970276243923035e+00,1.430149231162784806e+00
4.079787922049576423e-04,2.895520171788201758e+00,-2.041479393755798455e-01,4.208845029727030784e-01
4.080971498470246602e-04,2.896360183442332481e+00,8.622475124336081986e-01,9.245314962279663762e-01
4.082155074890916782e-04,2.897200195096463204e+00,2.304714275857149275e+00,1.605927456910279272e+00
4.083338651311586962e-04,2.898040206750593928e+00,2.716101785140474512e-01,6.456226259711701498e-01
4.084522227732257141e-04,2.898880218404724651e+00,1.693073565159393112e-01,5.975715759143791495e-01
4.085705804152927321e-04,2.899720230058855375e+00,2.284867315006474442e+00,1.597328945310166670e+00
4.086889380573597501e-04,2.900560241712986098e+00,9.823540354564627153e-01,9.824487017053789017e-01
4.088072956994267680e-04,2.901400253367116822e+00,-2.824593871185996363e-01,3.853637276659873656e-01
4.089256533414937860e-04,2.902240265021247545e+00,1.870354603133404403e+00,1.402655259919097563e+00
4.090440109835608040e-04,2.903080276675378268e+00,1.714035706858561880e+00,1.328984072707031450e+00
4.091623686256278219e-04,2.903920288329508992e+00,-3.504349219848874597e-01,3.537861450897925586e-01
4.092807262676948399e-04,2.904760299983639715e+00,1.178441280959040771e+00,1.075963455016859083e+00
4.093990839097618579e-04,2.905600311637770439e+00,2.241303737200160739e+00,1.577925756593034023e+00
4.095174415518288758e-04,2.906440323291901162e+00,-5.276046559361091681e-03,5.165166460935284309e-01
4.096357991938958938e-04,2.907280334946031886e+00,4.168611753788411534e-01,7.158278883845681229e-01
4.097541568359629118e-04,2.908120346600162609e+00,2.399278197146545999e+00,1.652229795162902803e+00
4.098725144780299297e-04,2.908960358254293332e+00,6.573003008259770130e-01,8.292622751135348969e-01
4.099908721200969477e-04,2.909800369908424056e+00,-1.813022754676376636e-01,4.330458761518052313e-01
4.101092297621639657e-04,2.910640381562554779e+00,2.130818203311919845e+00,1.525168543267744425e+00
4.102275874042309836e-04,2.911480393216685059e+00,1.439140356601096737e+00,1.198244804367704530e+00
4.103459450462980016e-04,2.912320404870815782e+00,-4.302890292592520538e-01,3.149128705103794168e-01
4.104643026883650196e-04,2.913160416524946505e+00,1.508052954488843467e+00,1.230322781954433564e+00
4.105826603304320375e-04,2.914000428179077229e+00,2.102447652684931612e+00,1.510852933304736023e+00
4.107010179724990555e-04,2.914840439833207952e+00,-2.450196627823553186e-01,4.017141364172709395e-01
4.108193756145660735e-04,2.915680451487338676e+00,7.162875026023111102e-01,8.557052684119942354e-01
4.109377332566330914e-04,2.916520463141469399e+00,2.442296389767204090e+00,1.671012187935289717e+00
4.110560908987001094e-04,2.917360474795600123e+00,3.277412130070560536e-01,6.721385034720075424e-01
4.111744485407671274e-04,2.918200486449730846e+00,-5.169409261562840641e-03,5.149835170794532235e-01
4.112928061828341453e-04,2.919040498103861569e+00,2.345896994186202456e+00,1.625766872492543591e+00
4.114111638249011633e-04,2.919880509757992293e+00,1.118701163981940860e+00,1.046226526237021393e+00
4.115295214669681813e-04,2.920720521412123016e+00,-4.343412437456928288e-01,3.127995485134178466e-01
4.116478791090351992e-04,2.921560533066253740e+00,1.833079105109148177e+00,1.384164764265461756e+00
4.117662367511022172e-04,2.922400544720384463e+00,1.890289716738083214e+00,1.411448404726691530e+00
4.118845943931692352e-04,2.923240556374515187e+00,-4.314271524771804422e-01,3.149560722229884924e-01
4.120029520352362531e-04,2.924080568028645910e+00,1.054025822849012917e+00,1.016939550386965596e+00
4.121213096773032711e-04,2.924920579682776633e+00,2.405900436407827137e+00,1.655757370210203749e+00
4.122396673193702891e-04,2.925760591336907357e+00,1.194058001961106896e-02,5.249806649584598528e-01
4.123580249614373070e-04,2.926600602991038080e+00,2.412517252263017831e-01,6.333283401105782584e-01
4.124763826035043250e-04,2.927440614645168804e+00,2.499852319386041799e+00,1.700184182614159045e+00
4.125947402455713430e-04,2.928280626299299527e+00,7.676483042640338539e-01,8.817156563476244990e-01
4.127130978876383609e-04,2.929120637953430251e+00,-3.567061698040685513e-01,3.503625609154195075e-01
4.128314555297053789e-04,2.929960649607560974e+00,2.134689693828038415e+00,1.527071998445742596e+00
4.129498131717723969e-04,2.930800661261691697e+00,1.611641482216879862e+00,1.279806763114653689e+00
4.130681708138394148e-04,2.931640672915822421e+00,-5.497632696240044581e-01,2.586611969532492949e-01
4.131865284559064328e-04,2.932480684569953144e+00,1.413780072975991509e+00,1.186170433916675204e+00
4.133048860979734508e-04,2.933320696224083868e+00,2.286506166789157746e+00,1.598382943989590910e+00
4.134232437400404687e-04,2.934160707878214591e+00,-2.707844811305948340e-01,3.902492334412599462e-01
4.135416013821074867e-04,2.935000719532345315e+00,5.493598624154023558e-01,7.775450417029219352e-01
4.136599590241745047e-04,2.935840731186476038e+00,2.579642044658915445e+00,1.736421667458299734e+00
4.137783166662415226e-04,2.936680742840606761e+00,4.040137152936917886e-01,7.084032720816871853e-01
4.138966743083085406e-04,2.937520754494737485e+00,-1.956133349838102831e-01,4.249052383995781668e-01
4.140150319503755586e-04,2.938360766148868208e+00,2.393989462971592097e+00,1.648055728015955790e+00
4.141333895924425765e-04,2.939200777802998932e+00,1.277484666404051783e+00,1.120590699660571898e+00
4.142517472345095945e-04,2.940040789457129655e+00,-5.883253993293964257e-01,2.393391377608051762e-01
4.143701048765766125e-04,2.940880801111260379e+00,1.776484841195325792e+00,1.356766595375117124e+00
4.144884625186436304e-04,2.941720812765391102e+00,2.084638865630777715e+00,1.502730703501587772e+00
4.146068201607106484e-04,2.942560824419521825e+00,-5.019941912597323252e-01,2.812467449072912906e-01
4.147251778027776664e-04,2.943400836073652549e+00,9.059512765048444161e-01,9.467330909943254547e-01
4.148435354448446843e-04,2.944240847727783272e+00,2.575045433789680871e+00,1.735455383431217413e+00
4.149618930869117023e-04,2.945080859381913996e+00,4.744081684399237275e-02,5.415416405876516404e-01
4.150802507289787203e-04,2.945920871036044719e+00,4.567850886584334802e-02,5.407134391538972462e-01
4.151986083710457382e-04,2.946760882690175443e+00,2.592793510222702658e+00,1.743876828279925739e+00
4.153169660131127562e-04,2.947600894344306166e+00,9.025767739210969198e-01,9.453242934405958753e-01
4.154353236551797742e-04,2.948440905998436889e+00,-5.391882993228920284e-01,2.641844819455032578e-01
4.155536812972467921e-04,2.949280917652567613e+00,2.121540277405849828e+00,1.521089128288060532e+00
4.156720389393138101e-04,2.950120929306698336e+00,1.805729026914320912e+00,1.371917809905748076e+00
4.157903965813808281e-04,2.950960940960829060e+00,-6.645818438444743848e-01,2.049831175471119593e-01
4.159087542234478460e-04,2.951800952614959783e+00,1.294399737729492239e+00,1.130379752424371498e+00
4.160271118655148640e-04,2.952640964269090507e+00,2.480282726892061973e+00,1.690468711984723260e+00
4.161454695075818820e-04,2.953480975923221230e+00,-2.809693046944694572e-01,3.858599816161047968e-01
4.162638271496488999e-04,2.954320987577351953e+00,3.595231625201957826e-01,6.881523387371408784e-01
4.163821847917159179e-04,2.955160999231482677e+00,2.715471506432892035e+00,1.800772839693344896e+00
4.165005424337829359e-04,2.956001010885613400e+00,5.055164262560376542e-01,7.565050986128171173e-01
4.166189000758499538e-04,2.956841022539744124e+00,-3.984732715012917481e-01,3.292556244484035055e-01
4.167372577179169718e-04,2.957681034193874847e+00,2.428133035792141570e+00,1.664412834161839605e+00
4.168556153599839898e-04,2.958521045848005571e+00,1.460195677257847269e+00,1.207136524300657099e+00
4.169739730020510077e-04,2.959361057502136294e+00,-7.440435773366527172e-01,1.659294932544344015e-01
4.170923306441180257e-04,2.960201069156267017e+00,1.694949086022925044e+00,1.318209475303612876e+00
4.172106882861850437e-04,2.961041080810397741e+00,2.294087784912643535e+00,1.601357421063845710e+00
4.173290459282520616e-04,2.961881092464528464e+00,-5.604779152224779182e-01,2.530096601481570673e-01
4.174474035703190796e-04,2.962721104118659188e+00,7.331881462888948375e-01,8.642867104718960913e-01
4.175657612123860976e-04,2.963561115772789911e+00,2.749174555759802629e+00,1.816796446109496976e+00
4.176841188544531155e-04,2.964401127426920635e+00,1.071174664633840479e-01,5.689103231500265423e-01
4.178024764965201335e-04,2.965241139081050914e+00,-1.676585077416898883e-01,4.393676027699902065e-01
4.179208341385871515e-04,2.966081150735181637e+00,2.675720129668312630e+00,1.782830366005855094e+00
4.180391917806541694e-04,2.966921162389312361e+00,1.062674077850130239e+00,1.021068784493312176e+00
4.181575494227211874e-04,2.967761174043443084e+00,-7.298617585500366545e-01,1.744618902395629334e-01
4.182759070647882054e-04,2.968601185697573808e+00,2.085454501790916737e+00,1.504471555098567892e+00
4.183942647068552233e-04,2.969441197351704531e+00,2.020174247884343188e+00,1.473570019696331501e+00
4.185126223489222413e-04,2.970281209005835255e+00,-7.716452054967959384e-01,1.545777233326504074e-01
4.186309799909892593e-04,2.971121220659965978e+00,1.149673120687257022e+00,1.061999574698103688e+00
4.187493376330562772e-04,2.971961232314096701e+00,2.685395765093000264e+00,1.787254397305501286e+00
4.188676952751232952e-04,2.972801243968227425e+00,-2.698814412271186569e-01,3.910380350253501724e-01
4.189860529171903132e-04,2.973641255622358148e+00,1.469125627843883564e-01,5.878549097026068981e-01
4.191044105592573311e-04,2.974481267276488872e+00,2.846043769241789256e+00,1.862880892675855549e+00
4.192227682013243491e-04,2.975321278930619595e+00,6.322887563327703742e-01,8.170950757896074945e-01
4.193411258433913671e-04,2.976161290584750319e+00,-6.156653174960089459e-01,2.275243231305430491e-01
4.194594834854583850e-04,2.977001302238881042e+00,2.443100480990729295e+00,1.672334390691285755e+00
4.195778411275254030e-04,2.977841313893011765e+00,1.667877103103990954e+00,1.305876590294712702e+00
4.196961987695924210e-04,2.978681325547142489e+00,-8.972252323639740013e-01,9.383284100789612836e-02
4.198145564116594389e-04,2.979521337201273212e+00,1.588473877970677517e+00,1.267759548927594349e+00
4.199329140537264569e-04,2.980361348855403936e+00,2.520665147883216051e+00,1.707880061673906269e+00
4.200512716957934749e-04,2.981201360509534659e+00,-6.022996088837420103e-01,2.325282858595132396e-01
4.201696293378604928e-04,2.982041372163665383e+00,5.335141019110847260e-01,7.692078775652737566e-01
4.202879869799275108e-04,2.982881383817796106e+00,2.923663466863060556e+00,1.898599164780669479e+00
4.204063446219945288e-04,2.983721395471926829e+00,1.911069179689572906e-01,6.081748701610465435e-01
4.205247022640615467e-04,2.984561407126057553e+00,-4.007335021720406232e-01,3.290620369138510526e-01
4.206430599061285647e-04,2.985401418780188276e+00,2.744825642085466200e+00,1.815401717872302534e+00
4.207614175481955827e-04,2.986241430434319000e+00,1.251261796575670049e+00,1.110094412595182600e+00
4.208797751902626006e-04,2.987081442088449723e+00,-9.239848192948141303e-01,8.261315563548254914e-02
4.209981328323296186e-04,2.987921453742580447e+00,2.025954303003768331e+00,1.476099591325199745e+00
4.211164904743966366e-04,2.988761465396711170e+00,2.256735623407543301e+00,1.584975323656192092e+00
4.212348481164636545e-04,2.989601477050841893e+00,-8.680103025953069817e-01,1.087286526378470342e-01
4.213532057585306725e-04,2.990441488704972617e+00,9.752967210405156795e-01,9.794376808664013723e-01
4.214715634005976905e-04,2.991281500359103340e+00,2.897225962932617804e+00,1.887363721209772471e+00
4.215899210426647084e-04,2.992121512013234064e+00,-2.365337930801594268e-01,4.070879282180670522e-01
4.217082786847317264e-04,2.992961523667364787e+00,-8.991096524678710011e-02,4.764857591581295182e-01
4.218266363267987444e-04,2.993801535321495511e+00,2.969301376685313798e+00,1.921715379810876367e+00
4.219449939688657623e-04,2.994641546975626234e+00,7.894442083631266760e-01,8.919218295298998456e-01
4.220633516109327803e-04,2.995481558629756957e+00,-8.429363699654857101e-01,1.206363685814988429e-01
4.221817092529997983e-04,2.996321570283887681e+00,2.437272388465591355e+00,1.669908167790164377e+00
4.223000668950668162e-04,2.997161581938018404e+00,1.901613358542353804e+00,1.416501952934800412e+00
4.224184245371338342e-04,2.998001593592149128e+00,-1.046640484807650040e+00,2.341701901151971299e-02
4.225367821792008522e-04,2.998841605246279851e+00,1.451371765260622393e+00,1.203196165829202968e+00
4.226551398212678701e-04,2.999681616900410575e+00,2.760744678911855488e+00,1.821564320235514511e+00
4.227734974633348881e-04,3.000521628554541298e+00,-6.251048369506344571e-01,2.220623712733003075e-01
4.228918551054019061e-04,3.001361640208672021e+00,3.062027546765695440e-01,6.620741137443120206e-01
4.230102127474689240e-04,3.002201651862802745e+00,3.098020230386943297e+00,1.981021304706966912e+00
4.231285703895359420e-04,3.003041663516933468e+00,3.054261886428899508e-01,6.619345196376016371e-01
4.232469280316029600e-04,3.003881675171064192e+00,-6.507713832061776671e-01,2.103631675048180938e-01
4.233652856736699779e-04,3.004721686825194915e+00,2.796977476586043565e+00,1.839179030084860944e+00
4.234836433157369959e-04,3.005561698479325639e+00,1.468756728046628712e+00,1.211854656661582652e+00
4.236020009578040139e-04,3.006401710133456362e+00,-1.121681136737624485e+00,-1.167708211343487790e-02
4.237203585998710318e-04,3.007241721787587085e+00,1.936930929210131325e+00,1.433427296674461227e+00
4.238387162419380498e-04,3.008081733441717809e+00,2.513654921745992255e+00,1.706124690325621973e+00
4.239570738840050678e-04,3.008921745095848532e+00,-9.498041079208174864e-01,7.027537646273174232e-02
4.240754315260720857e-04,3.009761756749979256e+00,7.710453238412521282e-01,8.834265986615497113e-01
4.241937891681391037e-04,3.010601768404109979e+00,3.116341680704582728e+00,1.991442577001618197e+00
4.243121468102061217e-04,3.011441780058240703e+00,-1.749741907957549358e-01,4.366209476986817606e-01
4.244305044522731396e-04,3.012281791712371426e+00,-3.503379233447647678e-01,3.536494535470797729e-01
4.245488620943401576e-04,3.013121803366502149e+00,3.080711953912070200e+00,1.974231533355925272e+00
4.246672197364071756e-04,3.013961815020632873e+00,9.771573047177899429e-01,9.802672843582189710e-01
4.247855773784741935e-04,3.014801826674763596e+00,-1.081129424711297915e+00,7.754140264214726130e-03
4.249039350205412115e-04,3.015641838328894320e+00,2.405067462334643302e+00,1.654514665499896786e+00
4.250222926626082295e-04,3.016481849983025043e+00,2.162011833445847131e+00,1.539675730384935548e+00
4.251406503046752474e-04,3.017321861637155767e+00,-1.187231349369007205e+00,-4.243530984492149827e-02
4.252590079467422654e-04,3.018161873291286490e+00,1.283364398224989600e+00,1.124718003344321149e+00
4.253773655888092834e-04,3.019001884945417213e+00,3.015297177667816797e+00,1.942839013878564280e+00
4.254957232308763013e-04,3.019841896599547493e+00,-6.238335534000256644e-01,2.235867677329710368e-01
4.256140808729433193e-04,3.020681908253678216e+00,4.945519031492295881e-02,5.413973703372203516e-01
4.257324385150103373e-04,3.021521919907808940e+00,3.266873583999252872e+00,2.060954765258392385e+00
4.258507961570773552e-04,3.022361931561939663e+00,4.506511071738747987e-01,7.302578760636226907e-01
4.259691537991443732e-04,3.023201943216070386e+00,-9.187182059595997430e-01,8.316915461531415588e-02
4.260875114412113912e-04,3.024041954870201110e+00,2.827757790352129597e+00,1.852943956872716846e+00
4.262058690832784091e-04,3.024881966524331833e+00,1.718072410680186124e+00,1.328877204054586203e+00
4.263242267253454271e-04,3.025721978178462557e+00,-1.317510919594798935e+00,-1.047858582158465168e-01
4.264425843674124451e-04,3.026561989832593280e+00,1.817318695915504545e+00,1.376521783728086978e+00
4.265609420094794630e-04,3.027402001486724004e+00,2.791721091440750868e+00,1.837237095415298782e+00
4.266792996515464810e-04,3.028242013140854727e+00,-1.013336205397719070e+00,4.008644111993131531e-02
4.267976572936134990e-04,3.029082024794985450e+00,5.330028651013440921e-01,7.707845187515276475e-01
4.269160149356805169e-04,3.029922036449116174e+00,3.337476693506904013e+00,2.095659201423889506e+00
4.270343725777475349e-04,3.030762048103246897e+00,-8.349883062529350752e-02,4.795615322498738564e-01
4.271527302198145529e-04,3.031602059757377621e+00,-6.349292521511173959e-01,2.190026957827249099e-01
4.272710878618815708e-04,3.032442071411508344e+00,3.177328102696650447e+00,2.019836513801415379e+00
4.273894455039485888e-04,3.033282083065639068e+00,1.200176757774813030e+00,1.085827953444689298e+00
4.275078031460156068e-04,3.034122094719769791e+00,-1.325405186084219977e+00,-1.071858586494709442e-01
4.276261607880826247e-04,3.034962106373900514e+00,2.344026040553665702e+00,1.626300034543048501e+00
4.277445184301496427e-04,3.035802118028031238e+00,2.449377500879863945e+00,1.676065161009420823e+00
4.278628760722166607e-04,3.036642129682161961e+00,-1.316764270325963437e+00,-1.031281614117345313e-01
4.279812337142836786e-04,3.037482141336292685e+00,1.079067089024605686e+00,1.028452765619389808e+00
4.280995913563506966e-04,3.038322152990423408e+00,3.280143949975657947e+00,2.067915314036765206e+00
4.282179489984177146e-04,3.039162164644554132e+00,-5.952039387820855509e-01,2.368750347567289971e-01
4.283363066404847325e-04,3.040002176298684855e+00,-2.367981490943495970e-01,4.058995535409528621e-01
4.284546642825517505e-04,3.040842187952815578e+00,3.428640727526314436e+00,2.137246166627965849e+00
4.285730219246187685e-04,3.041682199606946302e+00,6.326056993980859744e-01,8.163678134539243958e-01
4.286913795666857864e-04,3.042522211261077025e+00,-1.201232917063521199e+00,-4.981471590780728320e-02
4.288097372087528044e-04,3.043362222915207749e+00,2.833086311631892507e+00,1.856166299381444063e+00
4.289280948508198224e-04,3.044202234569338472e+00,1.999149041835761587e+00,1.462395995965708906e+00
4.290464524928868403e-04,3.045042246223469196e+00,-1.510409782405275791e+00,-1.953742661542303694e-01
4.291648101349538583e-04,3.045882257877599919e+00,1.661084184905678995e+00,1.302845185597085287e+00
4.292831677770208763e-04,3.046722269531730642e+00,3.088585230364609302e+00,1.977085361376412997e+00
4.294015254190878942e-04,3.047562281185861366e+00,-1.053804272423205290e+00,2.009452187340254881e-02
4.295198830611549122e-04,3.048402292839992089e+00,2.612027238129317475e-01,6.411911465924420295e-01
4.296382407032219302e-04,3.049242304494122813e+00,3.559909948167794269e+00,2.199462134189939633e+00
4.297565983452889481e-04,3.050082316148253536e+00,4.388285518204870783e-02,5.386398204862439254e-01
4.298749559873559661e-04,3.050922327802384260e+00,-9.424717908302078229e-01,7.300068054706443377e-02
4.299933136294229841e-04,3.051762339456514983e+00,3.253716920252944789e+00,2.055666753652062084e+00
4.301116712714900020e-04,3.052602351110645706e+00,1.458644147848797257e+00,1.208105286865057915e+00
4.302300289135570200e-04,3.053442362764776430e+00,-1.575233230851038613e+00,-2.247070254490175500e-01
4.303483865556240380e-04,3.054282374418907153e+00,2.248412557764374320e+00,1.581793218691816660e+00
4.304667441976910559e-04,3.055122386073037877e+00,2.763718187950201077e+00,1.825241517348855425e+00
4.305851018397580739e-04,3.055962397727168600e+00,-1.429306868013764387e+00,-1.556719850204064670e-01
4.307034594818250919e-04,3.056802409381299324e+00,8.380177490061192502e-01,9.151189744257035574e-01
4.308218171238921098e-04,3.057642421035430047e+00,3.554823926060572958e+00,2.198140798025471021e+00
4.309401747659591278e-04,3.058482432689560770e+00,-5.338924293957907352e-01,2.662575957576689412e-01
4.310585324080261457e-04,3.059322444343691494e+00,-5.538015765211747876e-01,2.565149018285355353e-01
4.311768900500931637e-04,3.060162455997822217e+00,3.577062068252930160e+00,2.207623541331347639e+00
4.312952476921601817e-04,3.061002467651952941e+00,8.522092726716365974e-01,9.201896231618357236e-01
4.314136053342271996e-04,3.061842479306083664e+00,-1.497842455873426459e+00,-1.900964655516226287e-01
4.315319629762942176e-04,3.062682490960214388e+00,2.808146168263340847e+00,1.843961309769748702e+00
4.316503206183612356e-04,3.063522502614345111e+00,2.314413742343389480e+00,1.610713656513138581e+00
4.317686782604282535e-04,3.064362514268475834e+00,-1.693992494110052149e+00,-2.827387146452622346e-01
4.318870359024952715e-04,3.065202525922606558e+00,1.466743072240302759e+00,1.210580028086595261e+00
4.320053935445622895e-04,3.066042537576737281e+00,3.403746689244639967e+00,2.125877610069153434e+00
4.321237511866293074e-04,3.066882549230868005e+00,-1.066899219614162675e+00,1.429114993483171503e-02
4.322421088286963254e-04,3.067722560884998728e+00,-4.780786133661862891e-02,4.960290199243226894e-01
4.323604664707633434e-04,3.068562572539129452e+00,3.777398184800963676e+00,2.303244308639398774e+00
4.324788241128303613e-04,3.069402584193260175e+00,2.093410809883717860e-01,6.177524031991377118e-01
4.325971817548973793e-04,3.070242595847390898e+00,-1.272442133501222372e+00,-8.236202885717958111e-02
4.327155393969643973e-04,3.071082607501521622e+00,3.306025882484835421e+00,2.080180879234061031e+00
4.328338970390314152e-04,3.071922619155652345e+00,1.756807262225164479e+00,1.347943267629496233e+00
4.329522546810984332e-04,3.072762630809783069e+00,-1.824836798945627336e+00,-3.443289347395444011e-01
4.330706123231654512e-04,3.073602642463913348e+00,2.115214099368014189e+00,1.516792480247519670e+00
4.331889699652324691e-04,3.074442654118044072e+00,3.104455849275032264e+00,1.984218362992885787e+00
4.333073276072994871e-04,3.075282665772174795e+00,-1.521443943254022102e+00,-2.006093728076354665e-01
4.334256852493665051e-04,3.076122677426305518e+00,5.553774470643455530e-01,7.811385407630105915e-01
4.335440428914335230e-04,3.076962689080436242e+00,3.834309907947965002e+00,2.330818987400612663e+00
4.336624005335005410e-04,3.077802700734566965e+00,-4.359261007375323516e-01,3.142088459990413085e-01
4.337807581755675590e-04,3.078642712388697689e+00,-9.008932573020942414e-01,9.492649655714213708e-02
4.338991158176345769e-04,3.079482724042828412e+00,3.709172657824133523e+00,2.272637742477376044e+00
4.340174734597015949e-04,3.080322735696959136e+00,1.114752616033910959e+00,1.046534133680991907e+00
4.341358311017686129e-04,3.081162747351089859e+00,-1.804446756205319247e+00,-3.333329326230165535e-01
4.342541887438356308e-04,3.082002759005220582e+00,2.747998453590447809e+00,1.816164978560115273e+00
4.343725463859026488e-04,3.082842770659351306e+00,2.663159870572200383e+00,1.775030883434904450e+00
4.344909040279696668e-04,3.083682782313482029e+00,-1.865740231485236933e+00,-3.652014767277211860e-01
4.346092616700366847e-04,3.084522793967612753e+00,1.228652544232534005e+00,1.096177886583592720e+00
4.347276193121037027e-04,3.085362805621743476e+00,3.734105596649905934e+00,2.279789903232400050e+00
4.348459769541707207e-04,3.086202817275874200e+00,-1.046838091503969892e+00,2.179370941210212465e-02
4.349643345962377386e-04,3.087042828930004923e+00,-3.934136464430357805e-01,3.313085163418731938e-01
4.350826922383047566e-04,3.087882840584135646e+00,3.987811927006903900e+00,2.401941242543108146e+00
4.352010498803717746e-04,3.088722852238266370e+00,4.187784758701300625e-01,7.168567430127461559e-01
4.353194075224387925e-04,3.089562863892397093e+00,-1.622729355033087018e+00,-2.468222901634682387e-01
4.354377651645058105e-04,3.090402875546527817e+00,3.327874657319195961e+00,2.092198878609312196e+00
4.355561228065728285e-04,3.091242887200658540e+00,2.094397483192437015e+00,1.509503324607647690e+00
4.356744804486398464e-04,3.092082898854789264e+00,-2.072315790332186936e+00,-4.591551942609743975e-01
4.357928380907068644e-04,3.092922910508919987e+00,1.938426074410939393e+00,1.434923105405003785e+00
4.359111957327738824e-04,3.093762922163050710e+00,3.470458551580696493e+00,2.157911701984971842e+00
4.360295533748409003e-04,3.094602933817181434e+00,-1.586486626375865683e+00,-2.316818421708308762e-01
4.361479110169079183e-04,3.095442945471312157e+00,2.307502023613690056e-01,6.262103453149989729e-01
4.362662686589749363e-04,3.096282957125442881e+00,4.116677295072598497e+00,2.461571035779779315e+00
4.363846263010419542e-04,3.097122968779573604e+00,-2.954692399280824944e-01,3.772961737906146418e-01
4.365029839431089722e-04,3.097962980433704328e+00,-1.278016434011689739e+00,-8.646739228947275535e-02
4.366213415851759902e-04,3.098802992087835051e+00,3.818155436087245391e+00,2.321631532462623326e+00
4.367396992272430081e-04,3.099643003741965774e+00,1.421508491446390243e+00,1.190361401586266243e+00
4.368580568693100261e-04,3.100483015396096498e+00,-2.118902476640959875e+00,-4.811426471648090342e-01
4.369764145113770441e-04,3.101323027050227221e+00,2.647250037091879449e+00,1.771172792732254031e+00
4.370947721534440620e-04,3.102163038704357945e+00,3.046565223474032358e+00,1.960231885115786277e+00
4.372131297955110800e-04,3.103003050358488668e+00,-2.018744320860436758e+00,-4.326631280255153200e-01
4.373314874375780980e-04,3.103843062012619392e+00,9.446614638599230007e-01,9.666087503639995138e-01
4.374498450796451159e-04,3.104683073666750115e+00,4.077319409267229133e+00,2.445300480909438079e+00
4.375682027217121339e-04,3.105523085320880838e+00,-9.887692980143452104e-01,5.063169141181411703e-02
4.376865603637791519e-04,3.106363096975011562e+00,-7.780811947132715289e-01,1.486697316149183656e-01
4.378049180058461698e-04,3.107203108629142285e+00,4.184172698027529336e+00,2.491577303162460844e+00
4.379232756479131878e-04,3.108043120283273009e+00,6.750869951404885327e-01,8.332122972023026097e-01
4.380416332899802058e-04,3.108883131937403732e+00,-1.991021522526773779e+00,-4.261741301688086736e-01
4.381599909320472237e-04,3.109723143591534456e+00,3.314811321060957994e+00,2.081094484285059387e+00
4.382783485741142417e-04,3.110563155245665179e+00,2.474997366124109810e+00,1.685791149942212463e+00
4.383967062161812597e-04,3.111403166899795902e+00,-2.310783027032917047e+00,-5.731932383095488248e-01
4.385150638582482776e-04,3.112243178553926626e+00,1.714532386023600363e+00,1.330142596595238036e+00
4.386334215003152956e-04,3.113083190208057349e+00,3.859751244931089786e+00,2.344941303755894602e+00
4.387517791423823136e-04,3.113923201862188073e+00,-1.620075446951341647e+00,-2.429232131362946134e-01
4.388701367844493315e-04,3.114763213516318796e+00,-1.401609672517585281e-01,4.561901254837406050e-01
4.389884944265163495e-04,3.115603225170449520e+00,4.395515060688339304e+00,2.598031229355441951e+00
4.391068520685833675e-04,3.116443236824580243e+00,-1.083186635971449263e-01,4.690515808660538077e-01
4.392252097106503854e-04,3.117283248478710966e+00,-1.683712277310865701e+00,-2.768266589197487804e-01
4.393435673527174034e-04,3.118123260132841690e+00,3.899473900385846292e+00,2.358993010928907452e+00
4.394619249947844214e-04,3.118963271786972413e+00,1.777015380158350588e+00,1.355048529678778646e+00
4.395802826368514393e-04,3.119803283441103137e+00,-2.435812331882409865e+00,-6.357414552035569599e-01
4.396986402789184573e-04,3.120643295095233860e+00,2.500724149114905259e+00,1.696308189424690305e+00
4.398169979209854753e-04,3.121483306749364584e+00,3.463579541310416232e+00,2.151886475145023070e+00
4.399353555630524932e-04,3.122323318403495307e+00,-2.148309741135262740e+00,-4.978425146076785879e-01
4.400537132051195112e-04,3.123163330057626030e+00,6.102364915406148782e-01,8.068943086741718895e-01
4.401720708471865292e-04,3.124003341711756754e+00,4.429407068905723222e+00,2.612628834414410406e+00
4.402904284892535471e-04,3.124843353365887477e+00,-8.862491708402266966e-01,1.028089397871490007e-01
4.404087861313205651e-04,3.125683365020018201e+00,-1.200874558249863000e+00,-4.508862529035972955e-02
4.405271437733875831e-04,3.126523376674148924e+00,4.361972328675541632e+00,2.582750886594329387e+00
4.406455014154546010e-04,3.127363388328279203e+00,9.829537541467689987e-01,9.857152124028093487e-01
4.407638590575216190e-04,3.128203399982409927e+00,-2.374728886709325693e+00,-6.018838969956554763e-01
4.408822166995886370e-04,3.129043411636540650e+00,3.259178655256118162e+00,2.057646721366614972e+00
4.410005743416556549e-04,3.129883423290671374e+00,2.897659320460595822e+00,1.884826445768748915e+00
4.411189319837226729e-04,3.130723434944802097e+00,-2.536294243570882401e+00,-6.838957765008446543e-01
4.412372896257896909e-04,3.131563446598932821e+00,1.438306184610063321e+00,1.192576707582440498e+00
4.413556472678567088e-04,3.132403458253063544e+00,4.270709490366076722e+00,2.530354973890897696e+00
4.414740049099237268e-04,3.133243469907194267e+00,-1.613872652226755022e+00,-2.486931907688116894e-01
4.415923625519907448e-04,3.134083481561324991e+00,-5.567148532707992814e-01,2.524704077507586852e-01
4.417107201940577627e-04,3.134923493215455714e+00,4.667477289245180572e+00,2.722760296573387251e+00
4.418290778361247807e-04,3.135763504869586438e+00,1.315018486487886662e-01,5.826228643877504609e-01
4.419474354781917987e-04,3.136603516523717161e+00,-2.116850996638934390e+00,-4.770975848555440990e-01
4.420657931202588166e-04,3.137443528177847885e+00,3.944882228067195129e+00,2.388053189331961867e+00
4.421841507623258346e-04,3.138283539831978608e+00,2.181631663641042884e+00,1.555591985221265183e+00
4.423025084043928526e-04,3.139123551486109331e+00,-2.751995023937158891e+00,-7.757530323726049559e-01
4.424208660464598705e-04,3.139963563140240055e+00,2.301961877732264128e+00,1.609859007496627914e+00
4.425392236885268885e-04,3.140803574794370778e+00,3.913473083227220428e+00,2.368461153373369932e+00
4.426575813305939065e-04,3.141643586448501502e+00,-2.246833192748683317e+00,-5.445591227165795800e-01
4.427759389726609244e-04,3.142483598102632225e+00,2.233554024379649228e-01,6.197441002967483126e-01
4.428942966147279424e-04,3.143323609756762949e+00,4.786707866035632364e+00,2.773635950744195000e+00
4.430126542567949604e-04,3.144163621410893672e+00,-7.330259001456544965e-01,1.655053307614600122e-01
4.431310118988619783e-04,3.145003633065024395e+00,-1.661919249569930201e+00,-2.726062749419639886e-01
4.432493695409289963e-04,3.145843644719155119e+00,4.514200595223858414e+00,2.646795089620972874e+00
4.433677271829960143e-04,3.146683656373285842e+00,1.346187700856642744e+00,1.152852827209645215e+00
4.434860848250630322e-04,3.147523668027416566e+00,-2.769405846979758223e+00,-7.884173909971501359e-01
4.436044424671300502e-04,3.148363679681547289e+00,3.155564308806255269e+00,2.013116311023255722e+00
4.437228001091970682e-04,3.149203691335678013e+00,3.364056168102957045e+00,2.113366474985091337e+00
4.438411577512640861e-04,3.150043702989808736e+00,-2.741857099891046090e+00,-7.704254385016788831e-01
4.439595153933311041e-04,3.150883714643939459e+00,1.104757650782485667e+00,1.046018796178809218e+00
4.440778730353981221e-04,3.151723726298070183e+00,4.698561933732715801e+00,2.741821898954632353e+00
4.441962306774651400e-04,3.152563737952200906e+00,-1.563280596647675935e+00,-2.189582725951479958e-01
4.443145883195321580e-04,3.153403749606331630e+00,-1.022392174516493668e+00,3.354112371737816289e-02
4.444329459615991760e-04,3.154243761260462353e+00,4.925102931199068834e+00,2.840319940780948293e+00
4.445513036036661939e-04,3.155083772914593077e+00,4.292752374108701474e-01,7.145096198702526324e-01
4.446696612457332119e-04,3.155923784568723800e+00,-2.573371212534222963e+00,-7.046943866622550345e-01
4.447880188878002299e-04,3.156763796222854523e+00,3.949794165655605482e+00,2.377429126326494391e+00
4.449063765298672478e-04,3.157603807876985247e+00,2.640054092901256588e+00,1.760635495744367951e+00
4.450247341719342658e-04,3.158443819531115970e+00,-3.059776606242991193e+00,-9.289620380844798575e-01
4.451430918140012838e-04,3.159283831185246694e+00,2.045779874124630915e+00,1.486363532949347865e+00
4.452614494560683017e-04,3.160123842839377417e+00,4.393749224988450663e+00,2.598854725893236406e+00
4.453798070981353197e-04,3.160963854493508141e+00,-2.308748012097305846e+00,-5.648014368979037414e-01
4.454981647402023377e-04,3.161803866147638864e+00,-2.207559863931374267e-01,4.228591633031193453e-01
4.456165223822693556e-04,3.162643877801769587e+00,5.142379111443876383e+00,2.956062384446316749e+00
4.457348800243363736e-04,3.163483889455900311e+00,-5.235102401392923710e-01,2.776214179096676560e-01
4.458532376664033916e-04,3.164323901110031034e+00,-2.160265441684231291e+00,-4.987175039310676183e-01
4.459715953084704095e-04,3.165163912764161758e+00,4.633980938196909705e+00,2.706983487300847813e+00
4.460899529505374275e-04,3.166003924418292481e+00,1.768805572562702100e+00,1.349627377188556299e+00
4.462083105926044455e-04,3.166843936072423205e+00,-3.170188610121744688e+00,-9.865869281816639358e-01
4.463266682346714634e-04,3.167683947726553928e+00,2.996947426272942749e+00,1.925050315795677314e+00
4.464450258767384814e-04,3.168523959380684651e+00,3.873885117001231393e+00,2.339303030609833023e+00
4.465633835188054994e-04,3.169363971034815375e+00,-2.920019535671311672e+00,-8.683736034088767042e-01
4.466817411608725173e-04,3.170203982688946098e+00,7.104292638880206345e-01,8.497550597382684812e-01
4.468000988029395353e-04,3.171043994343076822e+00,5.140748858398715981e+00,2.946466199493277927e+00
4.469184564450065533e-04,3.171884005997207545e+00,-1.459247471355237025e+00,-1.674776422239769857e-01
4.470368140870735712e-04,3.172724017651338269e+00,-1.536543387817777884e+00,-2.008453553683242632e-01
4.471551717291405892e-04,3.173564029305468992e+00,5.161687640070752536e+00,2.965140752898633103e+00
4.472735293712076072e-04,3.174404040959599715e+00,7.890743024130596472e-01,8.996328495464832598e-01
4.473918870132746251e-04,3.175244052613730439e+00,-3.052130893767685649e+00,-9.164660850910912870e-01
4.475102446553416431e-04,3.176084064267861162e+00,3.903730472471082180e+00,2.366568915565801845e+00
4.476286022974086611e-04,3.176924075921991886e+00,3.151234080926936798e+00,2.007426176997263223e+00
4.477469599394756790e-04,3.177764087576122609e+00,-3.354000405012826036e+00,-1.069294347973981374e+00
4.478653175815426970e-04,3.178604099230253333e+00,1.726317638485542094e+00,1.327618147204785215e+00
4.479836752236097150e-04,3.179444110884384056e+00,4.903239636555166925e+00,2.826575101748370678e+00
4.481020328656767329e-04,3.180284122538514779e+00,-2.323758528395028833e+00,-5.876462635109511723e-01
4.482203905077437509e-04,3.181124134192645503e+00,-7.218609264529103342e-01,1.704843595692020486e-01
4.483387481498107689e-04,3.181964145846775782e+00,5.492287783058927175e+00,3.108714422076626960e+00
4.484571057918777868e-04,3.182804157500906506e+00,-2.500275274685446192e-01,3.995807632562042855e-01
4.485754634339448048e-04,3.183644169155037229e+00,-2.694002032001867164e+00,-7.512374360536977491e-01
4.486938210760118228e-04,3.184484180809167952e+00,4.712626386043394788e+00,2.750776058877654862e+00
4.488121787180788407e-04,3.185324192463298676e+00,2.252983639205140776e+00,1.590880370342945049e+00
4.489305363601458587e-04,3.186164204117429399e+00,-3.572498801717941319e+00,-1.160467676601191656e+00
4.490488940022128767e-04,3.187004215771560123e+00,2.775153176563002866e+00,1.837125222988198914e+00
4.491672516442798946e-04,3.187844227425690846e+00,4.425249370710030661e+00,2.614171840326592999e+00
4.492856092863469126e-04,3.188684239079821570e+00,-3.063769006164513087e+00,-9.270012575155774925e-01
4.494039669284139306e-04,3.189524250733952293e+00,2.501287192318772945e-01,6.347307853678931799e-01
4.495223245704809485e-04,3.190364262388083016e+00,5.591181380578859716e+00,3.154355611159871842e+00
4.496406822125479665e-04,3.191204274042213740e+00,-1.294690110316960130e+00,-1.010243227864959792e-01
4.497590398546149845e-04,3.192044285696344463e+00,-2.098942535629095829e+00,-4.820638655596516386e-01
4.498773974966820024e-04,3.192884297350475187e+00,5.370568754007603474e+00,3.046925507723615922e+00
4.499957551387490204e-04,3.193724309004605910e+00,1.218075686162812143e+00,1.087196934352174571e+00
4.501141127808160384e-04,3.194564320658736634e+00,-3.546003629259683265e+00,-1.160288680121913885e+00
4.502324704228830563e-04,3.195404332312867357e+00,3.801133924172225065e+00,2.314043751360260082e+00
4.503508280649500743e-04,3.196244343966998080e+00,3.717696980156636855e+00,2.278064102037747674e+00
4.504691857070170923e-04,3.197084355621128804e+00,-3.626880030490799101e+00,-1.188743909122798925e+00
4.505875433490841102e-04,3.197924367275259527e+00,1.336305274742343174e+00,1.157386209198832727e+00
4.507059009911511282e-04,3.198764378929390251e+00,5.435636835104169506e+00,3.093963771236182936e+00
4.508242586332181462e-04,3.199604390583520974e+00,-2.286596106618231872e+00,-5.552782121303305729e-01
4.509426162752851641e-04,3.200444402237651698e+00,-1.284638218682967903e+00,-8.430456445833378609e-02
4.510609739173521821e-04,3.201284413891782421e+00,5.827399361976780767e+00,3.272409852549314380e+00
4.511793315594192001e-04,3.202124425545913144e+00,9.366384290118290323e-02,5.608060582454303944e-01
4.512976892014862180e-04,3.202964437200043868e+00,-3.259421602883261215e+00,-1.025641371935842372e+00
4.514160468435532360e-04,3.203804448854174591e+00,4.743256597104322125e+00,2.753214909412649902e+00
4.515344044856202540e-04,3.204644460508305315e+00,2.803640230371502895e+00,1.836480821777478400e+00
4.516527621276872719e-04,3.205484472162436038e+00,-3.967643553329768480e+00,-1.361538390037633661e+00
4.517711197697542899e-04,3.206324483816566762e+00,2.484274944308815236e+00,1.687962615202431405e+00
4.518894774118213079e-04,3.207164495470697485e+00,5.017200033696006756e+00,2.886711325719931054e+00
4.520078350538883258e-04,3.208004507124828208e+00,-3.163823013181932708e+00,-9.755429478659394249e-01
4.521261926959553438e-04,3.208844518778958932e+00,-2.797541943689996202e-01,3.891014620510953037e-01
4.522445503380223618e-04,3.209684530433089655e+00,6.043525849499850722e+00,3.377798247410483512e+00
4.523629079800893797e-04,3.210524542087220379e+00,-1.062175911568354891e+00,2.189924084576944097e-02
4.524812656221563977e-04,3.211364553741351102e+00,-2.709817260844857856e+00,-7.565058452796211697e-01
4.525996232642234157e-04,3.212204565395481826e+00,5.541251019345121875e+00,3.140304545973776840e+00
4.527179809062904336e-04,3.213044577049612549e+00,1.718881075644368650e+00,1.332979836624419878e+00
4.528363385483574516e-04,3.213884588703743272e+00,-4.051622817081515393e+00,-1.394992627468944590e+00
4.529546961904244696e-04,3.214724600357873996e+00,3.631885418131828303e+00,2.232566124739858715e+00
4.530730538324914875e-04,3.215564612012004719e+00,4.339094161725562060e+00,2.564772013234103198e+00
4.531914114745585055e-04,3.216404623666135443e+00,-3.868883701892499971e+00,-1.313944503203758885e+00
4.533097691166255235e-04,3.217244635320266166e+00,8.722338166682371829e-01,9.251730177619540418e-01
4.534281267586925414e-04,3.218084646974396890e+00,5.989158889578597211e+00,3.342576216085740626e+00
4.535464844007595594e-04,3.218924658628527613e+00,-2.185288892888012313e+00,-5.180363135656866902e-01
4.536648420428265774e-04,3.219764670282658336e+00,-1.908027252361414128e+00,-3.854697609969184313e-01
4.537831996848935953e-04,3.220604681936789060e+00,6.140334911037733434e+00,3.418445508507424790e+00
4.539015573269606133e-04,3.221444693590919783e+00,5.137041101204187221e-01,7.624170077451257743e-01
4.540199149690276313e-04,3.222284705245050507e+00,-3.854274356190991568e+00,-1.299200479209178027e+00
4.541382726110946492e-04,3.223124716899181230e+00,4.714277787789448837e+00,2.749857811250563167e+00
4.542566302531616672e-04,3.223964728553311954e+00,3.420724909965970895e+00,2.139435329416473408e+00
4.543749878952286852e-04,3.224804740207442677e+00,-4.349554026770881876e+00,-1.531236092316028419e+00
4.544933455372957031e-04,3.225644751861573400e+00,2.115674726955734997e+00,1.522192624774266090e+00
4.546117031793627211e-04,3.226484763515704124e+00,5.646290977241125830e+00,3.188700419797429575e+00
4.547300608214297391e-04,3.227324775169834847e+00,-3.210619651447430556e+00,-9.969677290734964004e-01
4.548484184634967570e-04,3.228164786823965571e+00,-8.821588739666559320e-01,1.011543091957936014e-01
4.549667761055637750e-04,3.229004798478096294e+00,6.491087834235376164e+00,3.582455744116701979e+00
4.550851337476307930e-04,3.229844810132227018e+00,-7.524469614082081037e-01,1.591763819460805252e-01
4.552034913896978109e-04,3.230684821786357741e+00,-3.365858180960589863e+00,-1.076304215588494984e+00
4.553218490317648289e-04,3.231524833440488464e+00,5.665814605178095320e+00,3.189898465250161408e+00
4.554402066738318469e-04,3.232364845094619188e+00,2.297716985646817811e+00,1.599159130447227462e+00
4.555585643158988648e-04,3.233204856748749911e+00,-4.560716441654580677e+00,-1.639708182006359038e+00
4.556769219579658828e-04,3.234044868402880635e+00,3.387870459833452585e+00,2.116715319913733850e+00
4.557952796000329008e-04,3.234884880057011358e+00,5.014330030084554579e+00,2.886888429735065209e+00
4.559136372420999187e-04,3.235724891711141638e+00,-4.071842637451332791e+00,-1.403418424712011614e+00
4.560319948841669367e-04,3.236564903365272361e+00,3.263026046429211569e-01,6.760220655427904290e-01
4.561503525262339547e-04,3.237404915019403084e+00,6.555135951825945995e+00,3.619737819489715847e+00
4.562687101683009726e-04,3.238244926673533808e+00,-2.012730546138056908e+00,-4.271447789893070279e-01
4.563870678103679906e-04,3.239084938327664531e+00,-2.593846688881521700e+00,-7.019336446965880327e-01
4.565054254524350086e-04,3.239924949981795255e+00,6.421381208727407142e+00,3.555655602843341256e+00
4.566237830945020265e-04,3.240764961635925978e+00,1.017466149648595941e+00,1.000989587415900273e+00
4.567421407365690445e-04,3.241604973290056702e+00,-4.471752595456891299e+00,-1.594341550121420426e+00
4.568604983786360625e-04,3.242444984944187425e+00,4.617751375941129055e+00,2.697194239897049428e+00
4.569788560207030804e-04,3.243284996598318148e+00,4.107592770168960072e+00,2.454226648328741156e+00
4.570972136627700984e-04,3.244125008252448872e+00,-4.707754146049087041e+00,-1.711297983253434296e+00
4.572155713048371164e-04,3.244965019906579595e+00,1.662678283970794979e+00,1.297857115704944331e+00
4.573339289469041343e-04,3.245805031560710319e+00,6.308696322207683949e+00,3.493411627689871679e+00
4.574522865889711523e-04,3.246645043214841042e+00,-3.193886506197571862e+00,-9.937984839411537763e-01
4.575706442310381703e-04,3.247485054868971766e+00,-1.560048272034700645e+00,-2.195107538505292055e-01
4.576890018731051882e-04,3.248325066523102489e+00,6.924727905855256438e+00,3.791350330379270162e+00
4.578073595151722062e-04,3.249165078177233212e+00,-3.579289398915976861e-01,3.535558484008873847e-01
4.579257171572392242e-04,3.250005089831363936e+00,-4.065190247116067468e+00,-1.395812197209600924e+00
4.580440747993062421e-04,3.250845101485494659e+00,5.732199298057292225e+00,3.233361156495870858e+00
4.581624324413732601e-04,3.251685113139625383e+00,2.956803358254414427e+00,1.922022004181382915e+00
4.582807900834402781e-04,3.252525124793756106e+00,-5.066697552227072521e+00,-1.869608525644949282e+00
4.583991477255072960e-04,3.253365136447886830e+00,3.059057330073258640e+00,1.966621081040786923e+00
4.585175053675743140e-04,3.254205148102017553e+00,5.741608443619067970e+00,3.230840333169361145e+00
4.586358630096413320e-04,3.255045159756148276e+00,-4.224005058340011942e+00,-1.479987544718420978e+00
4.587542206517083499e-04,3.255885171410279000e+00,-3.045957304018003242e-01,3.687997441870307647e-01
4.588725782937753679e-04,3.256725183064409723e+00,7.128619975972622314e+00,3.878280948729392108e+00
4.589909359358423859e-04,3.257565194718540447e+00,-1.756800294396564155e+00,-3.198915440451752801e-01
4.591092935779094038e-04,3.258405206372671170e+00,-3.339885020961563811e+00,-1.067081437474909578e+00
4.592276512199764218e-04,3.259245218026801894e+00,6.660548834267604690e+00,3.658971170745138224e+00
4.593460088620434398e-04,3.260085229680932617e+00,1.610757596932578917e+00,1.276339332700529461e+00
4.594643665041104577e-04,3.260925241335063340e+00,-5.106607793845338250e+00,-1.893463245392426941e+00
4.595827241461774757e-04,3.261765252989194064e+00,4.441534621145105888e+00,2.620436646046748308e+00
4.597010817882444937e-04,3.262605264643324787e+00,4.863193460765433684e+00,2.822379040282447349e+00
4.598194394303115116e-04,3.263445276297455511e+00,-5.033322080015267375e+00,-1.850970828748215169e+00
4.599377970723785296e-04,3.264285287951586234e+00,1.116854340919653854e+00,1.054707646008550048e+00
4.600561547144455476e-04,3.265125299605716958e+00,6.998204343358793267e+00,3.831908490781048116e+00
4.601745123565125655e-04,3.265965311259847681e+00,-3.103057275082676369e+00,-9.422271286496606280e-01
4.602928699985795835e-04,3.266805322913978404e+00,-2.315500007295543838e+00,-5.733364129386542274e-01
4.604112276406466015e-04,3.267645334568109128e+00,7.334665412266975437e+00,3.981864495019470596e+00
4.605295852827136194e-04,3.268485346222239851e+00,1.304703636371575826e-01,5.754295412718222202e-01
4.606479429247806374e-04,3.269325357876370575e+00,-4.802175588417117780e+00,-1.757048179220619843e+00
4.607663005668476554e-04,3.270165369530501298e+00,5.730823993754725620e+00,3.217564967430217138e+00
4.608846582089146733e-04,3.271005381184632022e+00,3.701450465962698999e+00,2.259115972290168806e+00
4.610030158509816913e-04,3.271845392838762745e+00,-5.558195480277639433e+00,-2.113524797664039667e+00
4.611213734930487093e-04,3.272685404492893468e+00,2.637325491025777069e+00,1.760579855534508908e+00
4.612397311351157272e-04,3.273525416147024192e+00,6.517961071716438681e+00,3.596832868695878815e+00
4.613580887771827452e-04,3.274365427801154915e+00,-4.314779889776506394e+00,-1.517419218391658831e+00
4.614764464192497632e-04,3.275205439455285639e+00,-1.027042327912962350e+00,3.828793077043357584e-02
4.615948040613167811e-04,3.276045451109416362e+00,7.698282871707398556e+00,4.161703630978067281e+00
4.617131617033837991e-04,3.276885462763547086e+00,-1.409695525530977989e+00,-1.404069058213108789e-01
4.618315193454508171e-04,3.277725474417677809e+00,-4.146065007161499949e+00,-1.433732464339454893e+00
4.619498769875178350e-04,3.278565486071808532e+00,6.845356737959885862e+00,3.756826207951210250e+00
4.620682346295848530e-04,3.279405497725939256e+00,2.299614315641556495e+00,1.606965531300149408e+00
4.621865922716518710e-04,3.280245509380069979e+00,-5.749991681940876731e+00,-2.198343517663893465e+00
4.623049499137188889e-04,3.281085521034200703e+00,4.175857091837373858e+00,2.487997989740744487e+00
4.624233075557859069e-04,3.281925532688331426e+00,5.688330728963013172e+00,3.200380670974382724e+00
4.625416651978529249e-04,3.282765544342462150e+00,-5.313443253463272953e+00,-1.998034549563035611e+00
4.626600228399199428e-04,3.283605555996592873e+00,4.722842793806658612e-01,7.349085879940360222e-01
4.627783804819869608e-04,3.284445567650723596e+00,7.709126445447868292e+00,4.154303358382144040e+00
4.628967381240539788e-04,3.285285579304854320e+00,-2.925099832663661914e+00,-8.676219501152502289e-01
4.630150957661209967e-04,3.286125590958985043e+00,-3.148226338956135351e+00,-9.707333458317801700e-01
4.631334534081880147e-04,3.286965602613115767e+00,7.710202032152359664e+00,4.161241717088568492e+00
4.632518110502550327e-04,3.287805614267246490e+00,7.206799770814853456e-01,8.617896575609156340e-01
4.633701686923220506e-04,3.288645625921377214e+00,-5.572646091973417981e+00,-2.109194953514672122e+00
4.634885263343890686e-04,3.289485637575507493e+00,5.646676777030460670e+00,3.191951951437170365e+00
4.636068839764560866e-04,3.290325649229638216e+00,4.530699438112334221e+00,2.665030229867190847e+00
4.637252416185231045e-04,3.291165660883768940e+00,-6.027227702288186606e+00,-2.323062162335016723e+00
4.638435992605901225e-04,3.292005672537899663e+00,2.111584775109004219e+00,1.520342198353578755e+00
4.639619569026571405e-04,3.292845684192030387e+00,7.338958860198225409e+00,3.987791708880175534e+00
4.640803145447241584e-04,3.293685695846161110e+00,-4.329693408057178061e+00,-1.526600200303111166e+00
4.641986721867911764e-04,3.294525707500291833e+00,-1.841923251449726351e+00,-3.535011780241097412e-01
4.643170298288581944e-04,3.295365719154422557e+00,8.256822173927467645e+00,4.415210982873896128e+00
4.644353874709252123e-04,3.296205730808553280e+00,-9.587272879980481832e-01,6.042257345858192963e-02
4.645537451129922303e-04,3.297045742462684004e+00,-5.008199361920496528e+00,-1.853249710465997069e+00
4.646721027550592483e-04,3.297885754116814727e+00,6.962861207763630489e+00,3.801761807795740467e+00
4.647904603971262662e-04,3.298725765770945451e+00,3.088696761525046242e+00,1.972222974191139677e+00
4.649088180391932842e-04,3.299565777425076174e+00,-6.392800021822512946e+00,-2.505499335784385551e+00
4.650271756812603022e-04,3.300405789079206897e+00,3.809357948084015177e+00,2.315749209010959930e+00
4.651455333233273201e-04,3.301245800733337621e+00,6.581580163971651132e+00,3.627392812495738639e+00
4.652638909653943381e-04,3.302085812387468344e+00,-5.535267898188699576e+00,-2.094365880142172287e+00
4.653822486074613561e-04,3.302925824041599068e+00,-2.788552276108884342e-01,3.907653285167653756e-01
4.655006062495283740e-04,3.303765835695729791e+00,8.430338891854106009e+00,4.506447222265190788e+00
4.656189638915953920e-04,3.304605847349860515e+00,-2.651238206021449884e+00,-7.276331555084176728e-01
4.657373215336624100e-04,3.305445859003991238e+00,-4.061252806871738841e+00,-1.393725635702576682e+00
4.658556791757294279e-04,3.306285870658121961e+00,8.036906410848210669e+00,4.320410399036212823e+00
4.659740368177964459e-04,3.307125882312252685e+00,1.421704541135371924e+00,1.193579958806205266e+00
4.660923944598634639e-04,3.307965893966383408e+00,-6.365527637772199654e+00,-2.487461398701285020e+00
4.662107521019304818e-04,3.308805905620514132e+00,5.471957558529570775e+00,3.101828023036818038e+00
4.663291097439974998e-04,3.309645917274644855e+00,5.450726341259503727e+00,3.089194453858070233e+00
4.664474673860645178e-04,3.310485928928775579e+00,-6.458622787355608352e+00,-2.538727971189235433e+00
4.665658250281315357e-04,3.311325940582906302e+00,1.472053159877995343e+00,1.206603608497334612e+00
4.666841826701985537e-04,3.312165952237037025e+00,8.195220087490319827e+00,4.382570461934184536e+00
4.668025403122655717e-04,3.313005963891167749e+00,-4.259537575720759861e+00,-1.499829880213699340e+00
4.669208979543325896e-04,3.313845975545298472e+00,-2.755454654602651487e+00,-7.870701250673448612e-01
4.670392555963996076e-04,3.314685987199429196e+00,8.791601776416214875e+00,4.670574317533731090e+00
4.671576132384666256e-04,3.315525998853559919e+00,-3.911077515476959476e-01,3.357939908234799375e-01
4.672759708805336435e-04,3.316366010507690643e+00,-5.917743122068475969e+00,-2.272089524147176576e+00
4.673943285226006615e-04,3.317206022161821366e+00,7.002089696727033186e+00,3.833258544596652939e+00
4.675126861646676795e-04,3.318046033815952089e+00,3.982459966334991108e+00,2.407713690515841165e+00
4.676310438067346974e-04,3.318886045470082813e+00,-7.027693290530770298e+00,-2.793751469312226732e+00
4.677494014488017154e-04,3.319726057124213536e+00,3.323665334839029484e+00,2.094603420254762760e+00
4.678677590908687334e-04,3.320566068778344260e+00,7.533112197889700212e+00,4.080464147419062826e+00
4.679861167329357513e-04,3.321406080432474983e+00,-5.687746147550893028e+00,-2.168236504090955918e+00
4.681044743750027693e-04,3.322246092086605707e+00,-1.140021111128378450e+00,-2.319946034489106523e-02
4.682228320170697873e-04,3.323086103740736430e+00,9.159777530931933143e+00,4.839452801138019566e+00
4.683411896591368052e-04,3.323926115394867153e+00,-2.257477661040038441e+00,-5.560328834240699791e-01
4.684595473012038232e-04,3.324766127048997877e+00,-5.043128645246380160e+00,-1.872706414784348183e+00
4.685779049432708412e-04,3.325606138703128600e+00,8.304617032573229807e+00,4.433271543188228137e+00
4.686962625853378591e-04,3.326446150357259324e+00,2.237232745909760290e+00,1.568887350446450890e+00
4.688146202274048771e-04,3.327286162011390047e+00,-7.182391436461273315e+00,-2.877994284146531356e+00
4.689329778694718951e-04,3.328126173665520771e+00,5.179450112327817379e+00,2.965151322030890491e+00
4.690513355115389130e-04,3.328966185319651494e+00,6.450888289619154392e+00,3.569221498226538003e+00
4.691696931536059310e-04,3.329806196973782217e+00,-6.841394432592252883e+00,-2.706997935282625889e+00
4.692880507956729490e-04,3.330646208627912941e+00,7.158117676004459584e-01,8.650247701876617734e-01
4.694064084377399669e-04,3.331486220282043664e+00,9.091787010335821151e+00,4.822455978602597781e+00
4.695247660798069849e-04,3.332326231936174388e+00,-4.075653610068876276e+00,-1.398504245324577511e+00
4.696431237218740029e-04,3.333166243590305111e+00,-3.760445773224390109e+00,-1.251538027502332895e+00
4.697614813639410208e-04,3.334006255244435835e+00,9.288010069210606900e+00,4.909563318404327248e+00
4.698798390060080388e-04,3.334846266898566558e+00,2.924011958990284654e-01,6.566865819671590110e-01
4.699981966480750568e-04,3.335686278552697281e+00,-6.885580459496388528e+00,-2.737385735201520731e+00
4.701165542901420747e-04,3.336526290206828005e+00,6.931783364470316400e+00,3.787203234950737851e+00
4.702349119322090927e-04,3.337366301860958728e+00,4.976829452312003355e+00,2.861926093958431672e+00
4.703532695742761107e-04,3.338206313515089452e+00,-7.636081426192461663e+00,-3.096907050760840718e+00
4.704716272163431286e-04,3.339046325169220175e+00,2.724761717139814188e+00,1.798109470862415904e+00
4.705899848584101466e-04,3.339886336823350899e+00,8.562080739302501797e+00,4.557134765059281278e+00
4.707083425004771646e-04,3.340726348477481622e+00,-5.734199501842745406e+00,-2.194137330565062882e+00
4.708267001425441825e-04,3.341566360131612345e+00,-2.106835792740474389e+00,-4.779822106897659850e-01
4.709450577846112005e-04,3.342406371785743069e+00,9.878389836985675743e+00,5.186300059406718788e+00
4.710634154266782185e-04,3.343246383439873792e+00,-1.752711996290248209e+00,-3.059852487254808295e-01
4.711817730687452364e-04,3.344086395094004072e+00,-6.120661185277075589e+00,-2.367675382479262680e+00
4.713001307108122544e-04,3.344926406748134795e+00,8.469949490900823719e+00,4.525816566994244283e+00
4.714184883528792724e-04,3.345766418402265518e+00,3.158848319471514898e+00,2.017017318203406351e+00
4.715368459949462903e-04,3.346606430056396242e+00,-8.009208630399847095e+00,-3.259266903972630303e+00
4.716552036370133083e-04,3.347446441710526965e+00,4.775553593599960678e+00,2.778964380069411710e+00
4.717735612790803263e-04,3.348286453364657689e+00,7.561562751015799222e+00,4.093230500443191033e+00
4.718919189211473442e-04,3.349126465018788412e+00,-7.127055150489894686e+00,-2.847711838227560577e+00
4.720102765632143622e-04,3.349966476672919136e+00,-1.424576766323228938e-01,4.496162321674894713e-01
4.721286342052813802e-04,3.350806488327049859e+00,1.002542060407124325e+01,5.250802111782466142e+00
4.722469918473483981e-04,3.351646499981180582e+00,-3.774392524885030298e+00,-1.269800469888295424e+00
4.723653494894154161e-04,3.352486511635311306e+00,-4.883065710023945627e+00,-1.794463191316296502e+00
4.724837071314824341e-04,3.353326523289442029e+00,9.698528357170296488e+00,5.093609347959986877e+00
4.726020647735494520e-04,3.354166534943572753e+00,1.072992064862549277e+00,1.019560500123527058e+00
4.727204224156164700e-04,3.355006546597703476e+00,-7.921396657018433984e+00,-3.227855947237657119e+00
4.728387800576834880e-04,3.355846558251834200e+00,6.733337006886944920e+00,3.697074325766195102e+00
4.729571376997505059e-04,3.356686569905964923e+00,6.088059538448682417e+00,3.394666812536872413e+00
4.730754953418175239e-04,3.357526581560095646e+00,-8.174829746618989645e+00,-3.340516857609102885e+00
4.731938529838845419e-04,3.358366593214226370e+00,2.037912582173543097e+00,1.486190569257051841e+00
4.733122106259515598e-04,3.359206604868357093e+00,9.699667121604477416e+00,5.107109343568353665e+00
4.734305682680185778e-04,3.360046616522487817e+00,-5.630297113525802644e+00,-2.134008713620662689e+00
4.735489259100855958e-04,3.360886628176618540e+00,-3.182348323420733038e+00,-9.778969586852337414e-01
4.736672835521526137e-04,3.361726639830749264e+00,1.052444456045456889e+01,5.495738629625613214e+00
4.737856411942196317e-04,3.362566651484879987e+00,-1.247557308592476488e+00,-6.757294058617802079e-02
4.739039988362866497e-04,3.363406663139010710e+00,-7.520566843004502289e+00,-3.033690723000088241e+00
4.740223564783536676e-04,3.364246674793141434e+00,8.145221547816742458e+00,4.363733805612998395e+00
4.741407141204206856e-04,3.365086686447272157e+00,3.659259914790546020e+00,2.241743475232991223e+00
4.742590717624877036e-04,3.365926698101402881e+00,-9.539827409041649275e+00,-3.995564464902468416e+00
4.743774294045547215e-04,3.366766709755533604e+00,3.371491964472635772e+00,2.102543810076999975e+00
4.744957870466217395e-04,3.367606721409664328e+00,7.764499813258115779e+00,4.177754841146787967e+00
4.746141446886887575e-04,3.368446733063795051e+00,-8.411356880298015426e+00,-3.462376807424718095e+00
4.747325023307557754e-04,3.369286744717925774e+00,-2.269136119927420481e+00,-5.583990835435370670e-01
4.748508599728227934e-04,3.370126756372056498e+00,9.833110237496917705e+00,5.161789426059964825e+00
4.749692176148898114e-04,3.370966768026187221e+00,-4.440696248181158268e+00,-1.577572423093354104e+00
4.750875752569568293e-04,3.371806779680317945e+00,-7.149104622231064354e+00,-2.853573223770460743e+00
4.752059328990238473e-04,3.372646791334448668e+00,9.052549216693336120e+00,4.802711591320111495e+00
4.753242905410908653e-04,3.373486802988579392e+00,1.057979317871699187e+00,1.027657832738010590e+00
4.754426481831578832e-04,3.374326814642710115e+00,-9.905578628242295736e+00,-4.151242100769632515e+00
4.755610058252249012e-04,3.375166826296840838e+00,5.464799716147091146e+00,3.108410776693093069e+00
4.756793634672919192e-04,3.376006837950971562e+00,6.319216953741857878e+00,3.509438686735677493e+00
4.757977211093589371e-04,3.376846849605102285e+00,-9.717438095447619162e+00,-4.069618350164461162e+00
4.759160787514259551e-04,3.377686861259233009e+00,7.542510019043946468e-02,5.527426714115549755e-01
4.760344363934929731e-04,3.378526872913363732e+00,9.712992566814357076e+00,5.101887369135965855e+00
4.761527940355599910e-04,3.379366884567494456e+00,-6.563178791796410394e+00,-2.589700718536461110e+00
4.762711516776270090e-04,3.380206896221625179e+00,-5.467440804795984377e+00,-2.073654258745500911e+00
4.763895093196940270e-04,3.381046907875755902e+00,1.018892428963351904e+01,5.322033164743128708e+00
4.765078669617610449e-04,3.381886919529886626e+00,-1.319544162293537326e+00,-1.135260260524408871e-01
4.766262246038280629e-04,3.382726931184017349e+00,-9.442673920250349795e+00,-3.948690698755381590e+00
4.767445822458950808e-04,3.383566942838148073e+00,7.545733015053855297e+00,4.079401661853609085e+00
4.768629398879620988e-04,3.384406954492278796e+00,4.443045964709320117e+00,2.616786988785847257e+00
4.769812975300291168e-04,3.385246966146409520e+00,-1.060371965164741681e+01,-4.488203116594370101e+00
4.770996551720961347e-04,3.386086977800540243e+00,2.517340124855614647e+00,1.712668208331130870e+00
4.772180128141631527e-04,3.386926989454670966e+00,8.954074240859682732e+00,4.755038773452490375e+00
4.773363704562301707e-04,3.387767001108801690e+00,-8.537417577489797793e+00,-3.507051040387970886e+00
4.774547280982971886e-04,3.388607012762932413e+00,-3.400449021216427781e+00,-1.080481186274297123e+00
4.775730857403642066e-04,3.389447024417063137e+00,1.080343405861331973e+01,5.628251643772760104e+00
4.776914433824312246e-04,3.390287036071193860e+00,-3.804958295871372798e+00,-1.274564923764435420e+00
4.778098010244982425e-04,3.391127047725324584e+00,-8.403936692603807046e+00,-3.449432407862179417e+00
4.779281586665652605e-04,3.391967059379455307e+00,9.364772316413862541e+00,4.941777929255824375e+00
4.780465163086322785e-04,3.392807071033586030e+00,2.192573703040730848e+00,1.551031597232675363e+00
4.781648739506992964e-04,3.393647082687716754e+00,-1.093875830082102851e+01,-4.654320444663106571e+00
4.782832315927663144e-04,3.394487094341847477e+00,5.006717965457745834e+00,2.876701125945283266e+00
4.784015892348333324e-04,3.395327105995978201e+00,7.637460844062481158e+00,4.118651141996512166e+00
4.785199468769003503e-04,3.396167117650108924e+00,-1.016985667939102456e+01,-4.293253023801632651e+00
4.786383045189673683e-04,3.397007129304239648e+00,-9.892587020197516345e-01,4.474521096106398588e-02
4.787566621610343863e-04,3.397847140958369927e+00,1.084708866164221064e+01,5.637974217398792121e+00
4.788750198031014042e-04,3.398687152612500650e+00,-6.260746482436900351e+00,-2.441336831635402049e+00
4.789933774451684222e-04,3.399527164266631374e+00,-6.815395010587177893e+00,-2.700680173738186696e+00
4.791117350872354402e-04,3.400367175920762097e+00,1.078285345147033070e+01,5.615161287162916182e+00
4.792300927293024581e-04,3.401207187574892821e+00,-3.502733626877718720e-01,3.580118417397288866e-01
4.793484503713694761e-04,3.402047199229023544e+00,-1.067938181869141800e+01,-4.519887057940824349e+00
4.794668080134364941e-04,3.402887210883154268e+00,7.393391897122914003e+00,4.018241447706557778e+00
4.795851656555035120e-04,3.403727222537284991e+00,5.789070300664437951e+00,3.259976088238007108e+00
4.797035232975705300e-04,3.404567234191415714e+00,-1.134660112091749795e+01,-4.836080261434968719e+00
4.798218809396375480e-04,3.405407245845546438e+00,1.653681641909246380e+00,1.303152982651497815e+00
4.799402385817045659e-04,3.406247257499677161e+00,1.027655668479037132e+01,5.373837121177476917e+00
4.800585962237715839e-04,3.407087269153807885e+00,-8.543260451442407089e+00,-3.519503791018266270e+00
4.801769538658386019e-04,3.407927280807938608e+00,-4.724402974833310509e+00,-1.718279251679472708e+00
4.802953115079056198e-04,3.408767292462069332e+00,1.169245687257256350e+01,6.034559069575674783e+00
4.804136691499726378e-04,3.409607304116200055e+00,-3.060410063688182802e+00,-9.362384169131807710e-01
4.805320267920396558e-04,3.410447315770330778e+00,-9.794672654103692366e+00,-4.117928972936265808e+00
4.806503844341066737e-04,3.411287327424461502e+00,9.536120411735602431e+00,5.014519220342684491e+00
4.807687420761736917e-04,3.412127339078592225e+00,3.476313652419705136e+00,2.153662711375124772e+00
4.808870997182407097e-04,3.412967350732722949e+00,-1.196609760353280905e+01,-5.138432393651420682e+00
4.810054573603077276e-04,3.413807362386853672e+00,4.396355712547755701e+00,2.594555600523506200e+00
4.811238150023747456e-04,3.414647374040984396e+00,9.079648290262007038e+00,4.810426852465500502e+00
4.812421726444417636e-04,3.415487385695115119e+00,-1.051026764099729860e+01,-4.440534265045151585e+00
4.813605302865087815e-04,3.416327397349245842e+00,-2.213439385291334105e+00,-5.187089628322762991e-01
4.814788879285757995e-04,3.417167409003376566e+00,1.200325181479899328e+01,6.198319188298558657e+00
4.815972455706428175e-04,3.418007420657507289e+00,-5.798250903357597963e+00,-2.211298019840764795e+00
4.817156032127098354e-04,3.418847432311638013e+00,-8.291236236525953984e+00,-3.390557673973237485e+00
4.818339608547768534e-04,3.419687443965768736e+00,1.129301193616193899e+01,5.858109477565449197e+00
4.819523184968438714e-04,3.420527455619899460e+00,7.942759217623498458e-01,8.949082937397141446e-01
4.820706761389108893e-04,3.421367467274030183e+00,-1.195371903563492566e+01,-5.130966149877142612e+00
4.821890337809779073e-04,3.422207478928160906e+00,7.089857623426357947e+00,3.861633284987075143e+00
4.823073914230449253e-04,3.423047490582291630e+00,7.278708516321735544e+00,3.948057891630499583e+00
4.824257490651119432e-04,3.423887502236422353e+00,-1.202562565243312775e+01,-5.172779513423439113e+00
4.825441067071789612e-04,3.424727513890553077e+00,6.079180270065487335e-01,7.950201966976839785e-01
4.826624643492459792e-04,3.425567525544683800e+00,1.165616588403654674e+01,6.015099249596826070e+00
4.827808219913129971e-04,3.426407537198814524e+00,-8.407826040680511426e+00,-3.460979786269753333e+00
4.828991796333800151e-04,3.427247548852945247e+00,-6.206579047980227415e+00,-2.418218467644065228e+00
4.830175372754470331e-04,3.428087560507075970e+00,1.253788231245961526e+01,6.439771507290760866e+00
4.831358949175140510e-04,3.428927572161206694e+00,-2.130858129956484603e+00,-4.865032465746841339e-01
4.832542525595810690e-04,3.429767583815337417e+00,-1.126355913973357303e+01,-4.797840283409176010e+00
4.833726102016480870e-04,3.430607595469468141e+00,9.577034139461119366e+00,5.049338907931360865e+00
4.834909678437151049e-04,3.431447607123598864e+00,4.930057158018996688e+00,2.855333364531505325e+00
4.836093254857821229e-04,3.432287618777729588e+00,-1.297239389301068968e+01,-5.601427203885918971e+00
4.837276831278491409e-04,3.433127630431860311e+00,3.599710699472153053e+00,2.226382478173134949e+00
4.838460407699161588e-04,3.433967642085991034e+00,1.061983459382881279e+01,5.540812794085447024e+00
4.839643984119831768e-04,3.434807653740121758e+00,-1.073415987660749948e+01,-4.549247609621072996e+00
4.840827560540501948e-04,3.435647665394252481e+00,-3.618270496183093599e+00,-1.190654689422510515e+00
4.842011136961172127e-04,3.436487677048383205e+00,1.316141230868623069e+01,6.732873876646610967e+00
4.843194713381842307e-04,3.437327688702513928e+00,-5.151015539941685262e+00,-1.920648638475999093e+00
4.844378289802512487e-04,3.438167700356644652e+00,-9.884044702271218341e+00,-4.158590861468869804e+00
4.845561866223182666e-04,3.439007712010775375e+00,1.170349115040076526e+01,6.037987170541981641e+00
4.846745442643852846e-04,3.439847723664906098e+00,2.129283208665730953e+00,1.514865926248042172e+00
4.847929019064523026e-04,3.440687735319036822e+00,-1.325228451235663840e+01,-5.750492596451667993e+00
4.849112595485193205e-04,3.441527746973167545e+00,6.607433515207429053e+00,3.632846922778607990e+00
4.850296171905863385e-04,3.442367758627298269e+00,8.904783331768101107e+00,4.720387944456010842e+00
4.851479748326533565e-04,3.443207770281428992e+00,-1.262283005574353467e+01,-5.446381591687625701e+00
4.852663324747203744e-04,3.444047781935559716e+00,-6.354292266413983370e-01,2.193255169450920583e-01
4.853846901167873924e-04,3.444887793589690439e+00,1.308246175227429120e+01,6.702182378838866583e+00
4.855030477588544104e-04,3.445727805243821162e+00,-8.102833512375489988e+00,-3.303521481125390125e+00
4.856214054009214283e-04,3.446567816897951886e+00,-7.844616970876906237e+00,-3.180047608018066185e+00
4.857397630429884463e-04,3.447407828552082609e+00,1.331977730308443597e+01,6.818399356689411661e+00
4.858581206850554643e-04,3.448247840206213333e+00,-1.000493920137632387e+00,5.301637838970307826e-02
4.859764783271224822e-04,3.449087851860344056e+00,-1.280305525780788400e+01,-5.523898449240078889e+00
4.860948359691895002e-04,3.449927863514474780e+00,9.459330431035851916e+00,4.990377426823830120e+00
4.862131936112565182e-04,3.450767875168605503e+00,6.556825087045023537e+00,3.616144780703351103e+00
4.863315512533235361e-04,3.451607886822735782e+00,-1.393540046270062760e+01,-6.067581054144380204e+00
4.864499088953905541e-04,3.452447898476866506e+00,2.601769160923252500e+00,1.741344747373676505e+00
4.865682665374575721e-04,3.453287910130997229e+00,1.225499225418328564e+01,6.298762671483896014e+00
4.866866241795245900e-04,3.454127921785127953e+00,-1.081195517490554181e+01,-4.599671432072351962e+00
4.868049818215916080e-04,3.454967933439258676e+00,-5.210097650483827891e+00,-1.953795462117160042e+00
4.869233394636586260e-04,3.455807945093389399e+00,1.429944878443197354e+01,7.263231620851989589e+00
4.870416971057256439e-04,3.456647956747520123e+00,-4.303245271030139207e+00,-1.522525883927819734e+00
4.871600547477926619e-04,3.457487968401650846e+00,-1.159447919322740717e+01,-4.963680841853641112e+00
4.872784123898596799e-04,3.458327980055781570e+00,1.198367678884667242e+01,6.178237104198441187e+00
4.873967700319266978e-04,3.459167991709912293e+00,3.663364097715316348e+00,2.251481400691400125e+00
4.875151276739937158e-04,3.460008003364043017e+00,-1.455539076751899330e+01,-6.351573774628125335e+00
4.876334853160607338e-04,3.460848015018173740e+00,5.927184027693137125e+00,3.326783858402109217e+00
4.877518429581277517e-04,3.461688026672304463e+00,1.066909662975984929e+01,5.567975714435874579e+00
4.878702006001947697e-04,3.462528038326435187e+00,-1.310932128476387959e+01,-5.665005802393700662e+00
4.879885582422617877e-04,3.463368049980565910e+00,-2.088968322534071831e+00,-4.604959732815574469e-01
4.881069158843288056e-04,3.464208061634696634e+00,1.453756119478575926e+01,7.391104494379423073e+00
4.882252735263958236e-04,3.465048073288827357e+00,-7.606558824377270156e+00,-3.073091204707740332e+00
4.883436311684627874e-04,3.465888084942957637e+00,-9.640962437440968813e+00,-4.037738633781739139e+00
4.884619888105298053e-04,3.466728096597088360e+00,1.401255212441675013e+01,7.132534445562900061e+00
4.885803464525968233e-04,3.467568108251219083e+00,3.488457724956199879e-01,6.748616677312627710e-01
4.886987040946638413e-04,3.468408119905349807e+00,-1.439545519664701345e+01,-6.292249659857656496e+00
4.888170617367308592e-04,3.469248131559480530e+00,9.160839382533382036e+00,4.834720086370531078e+00
4.889354193787978772e-04,3.470088143213611254e+00,8.361842471094078633e+00,4.457424750214169507e+00
4.890537770208648952e-04,3.470928154867741977e+00,-1.483140118798321794e+01,-6.497594992489219123e+00
4.891721346629319131e-04,3.471768166521872701e+00,1.380257415654558173e+00,1.163044704223637371e+00
4.892904923049989311e-04,3.472608178176003424e+00,1.396847780730811905e+01,7.112536472085082551e+00
4.894088499470659491e-04,3.473448189830134147e+00,-1.072161477984035827e+01,-4.547662795638913735e+00
4.895272075891329670e-04,3.474288201484264871e+00,-6.998161465149372873e+00,-2.785343725389108016e+00
4.896455652311999850e-04,3.475128213138395594e+00,1.539394369124102724e+01,7.795475620535139427e+00
4.897639228732670030e-04,3.475968224792526318e+00,-3.231155326816185891e+00,-1.000752428078108380e+00
4.898822805153340209e-04,3.476808236446657041e+00,-1.340975336665114526e+01,-5.807712709091259029e+00
4.900006381574010389e-04,3.477648248100787765e+00,1.210973577586140948e+01,6.247768086980865831e+00
4.901189957994680569e-04,3.478488259754918488e+00,5.408135461530342525e+00,3.080951982276605605e+00
4.902373534415350748e-04,3.479328271409049211e+00,-1.584115969385851486e+01,-6.959006116865193547e+00
4.903557110836020928e-04,3.480168283063179935e+00,5.023980844676458446e+00,2.894926590227262508e+00
4.904740687256691108e-04,3.481008294717310658e+00,1.256366141659527358e+01,6.453385892875655117e+00
4.905924263677361287e-04,3.481848306371441382e+00,-1.345850563871541539e+01,-5.842637770382626883e+00
4.907107840098031467e-04,3.482688318025572105e+00,-3.764926121286876537e+00,-1.266393952111437571e+00
4.908291416518701647e-04,3.483528329679702829e+00,1.600347116033634620e+01,8.069560139485474792e+00
4.909474992939371826e-04,3.484368341333833552e+00,-6.890726721375237673e+00,-2.747296379697532487e+00
4.910658569360042006e-04,3.485208352987964275e+00,-1.159068394467837493e+01,-4.968204469938594769e+00
4.911842145780712186e-04,3.486048364642094999e+00,1.458885656008509102e+01,7.399151830159524934e+00
4.913025722201382365e-04,3.486888376296225722e+00,1.931059750858789670e+00,1.420899154721396052e+00
4.914209298622052545e-04,3.487728387950356446e+00,-1.602655413811741880e+01,-7.059884040488690005e+00
4.915392875042722725e-04,3.488568399604487169e+00,8.650064697934894298e+00,4.600270645071578457e+00
4.916576451463392904e-04,3.489408411258617893e+00,1.034221638719275660e+01,5.403024965500307530e+00
4.917760027884063084e-04,3.490248422912748616e+00,-1.563454161509554297e+01,-6.864668741131275453e+00
4.918943604304733264e-04,3.491088434566879339e+00,-8.259811384841375670e-02,4.853303185676203224e-01
4.920127180725403443e-04,3.491928446221010063e+00,1.574777801230685270e+01,7.965966051815986049e+00
4.921310757146073623e-04,3.492768457875140786e+00,-1.043092082654606401e+01,-4.399366682886000746e+00
4.922494333566743803e-04,3.493608469529271510e+00,-8.983351570143177867e+00,-3.715435879680374143e+00
4.923677909987413982e-04,3.494448481183402233e+00,1.642005810325493087e+01,8.283569781027711798e+00
4.924861486408084162e-04,3.495288492837532957e+00,-1.913299868682059923e+00,-3.797871918391981794e-01
4.926045062828754342e-04,3.496128504491663680e+00,-1.531862415654036624e+01,-6.715965178623878984e+00
4.927228639249424521e-04,3.496968516145794403e+00,1.205043250799255361e+01,6.208961884069800874e+00
4.928412215670094701e-04,3.497808527799925127e+00,7.370124188837550605e+00,3.993909431754010697e+00
4.929595792090764881e-04,3.498648539454055850e+00,-1.708416615631459479e+01,-7.561522131113235901e+00
4.930779368511435060e-04,3.499488551108186574e+00,3.874911503226176279e+00,2.337181199850581592e+00
4.931962944932105240e-04,3.500328562762317297e+00,1.458060294843406979e+01,7.393413558247953432e+00
4.933146521352775420e-04,3.501168574416448021e+00,-1.363904530474553667e+01,-5.937020032392151592e+00
4.934330097773445599e-04,3.502008586070578744e+00,-5.674545210520747673e+00,-2.172840422311638875e+00
4.935513674194115779e-04,3.502848597724709467e+00,1.745488504662561979e+01,8.756079311266056209e+00
4.936697250614785959e-04,3.503688609378840191e+00,-5.931591715702420942e+00,-2.288226110401977209e+00
4.937880827035456138e-04,3.504528621032970914e+00,-1.369059638009525770e+01,-5.949794784154835980e+00
4.939064403456126318e-04,3.505368632687101638e+00,1.501599388977416538e+01,7.614547791220871886e+00
4.940247979876796498e-04,3.506208644341232361e+00,3.760047020727089517e+00,2.300146165592185987e+00
4.941431556297466677e-04,3.507048655995363085e+00,-1.767370042072711556e+01,-7.822901069545835639e+00
4.942615132718136857e-04,3.507888667649493808e+00,7.900734381103987403e+00,4.259434471865187533e+00
4.943798709138807037e-04,3.508728679303624531e+00,1.249811127302469060e+01,6.431042884835793672e+00
4.944982285559477216e-04,3.509568690957755255e+00,-1.631210857010347581e+01,-7.179922784318478080e+00
4.946165861980147396e-04,3.510408702611885978e+00,-1.803490381873996462e+00,-3.281535233071726232e-01
4.947349438400817576e-04,3.511248714266016702e+00,1.757376266891104422e+01,8.822669854340269069e+00
4.948533014821487755e-04,3.512088725920147425e+00,-9.910293513774682594e+00,-4.163947730654665946e+00
4.949716591242157935e-04,3.512928737574277704e+00,-1.116778550319031638e+01,-4.761207767662206436e+00
4.950900167662828115e-04,3.513768749228408428e+00,1.734732069144386912e+01,8.706103409020450101e+00
4.952083744083498294e-04,3.514608760882539151e+00,-3.284194338464365703e-01,3.535920223312513100e-01
4.953267320504168474e-04,3.515448772536669875e+00,-1.730406299431977857e+01,-7.667220242345031522e+00
4.954450896924838654e-04,3.516288784190800598e+00,1.177470951377963360e+01,6.068797917153997190e+00
4.955634473345508833e-04,3.517128795844931322e+00,9.554534446763909727e+00,5.020289716491529219e+00
4.956818049766179013e-04,3.517968807499062045e+00,-1.825617437214816619e+01,-8.115884680263924622e+00
4.958001626186849193e-04,3.518808819153192768e+00,2.454134324123851130e+00,1.669992969557977602e+00
4.959185202607519372e-04,3.519648830807323492e+00,1.670449972715232434e+01,8.404758919912147519e+00
4.960368779028189552e-04,3.520488842461454215e+00,-1.362017111139878267e+01,-5.917047210809556645e+00
4.961552355448859732e-04,3.521328854115584939e+00,-7.827957880442081517e+00,-3.177247771175009561e+00
4.962735931869529911e-04,3.522168865769715662e+00,1.886428248445855616e+01,9.435163313660638096e+00
4.963919508290200091e-04,3.523008877423846386e+00,-4.700861130783032138e+00,-1.694454216235893540e+00
4.965103084710870271e-04,3.523848889077977109e+00,-1.592879948115032107e+01,-6.996825810842221216e+00
4.966286661131540450e-04,3.524688900732107832e+00,1.526277095419263219e+01,7.738336811248643698e+00
4.967470237552210630e-04,3.525528912386238556e+00,5.850368267507789710e+00,3.291026384904151669e+00
4.968653813972880810e-04,3.526368924040369279e+00,-1.931037560379095908e+01,-8.596782750907600246e+00
4.969837390393550989e-04,3.527208935694500003e+00,6.883160940128622229e+00,3.773882966065494671e+00
4.971020966814221169e-04,3.528048947348630726e+00,1.482272092564945609e+01,7.520555412945604701e+00
4.972204543234891349e-04,3.528888959002761450e+00,-1.683124729017082188e+01,-7.436802416595227783e+00
4.973388119655561528e-04,3.529728970656892173e+00,-3.799518246871899763e+00,-1.284624352231153566e+00
4.974571696076231708e-04,3.530568982311022896e+00,1.942315559810424475e+01,9.682172943957745304e+00
4.975755272496901888e-04,3.531408993965153620e+00,-9.127394979471404213e+00,-3.807364031307130858e+00
4.976938848917572067e-04,3.532249005619284343e+00,-1.354880879886494682e+01,-5.896861984254694988e+00
4.978122425338242247e-04,3.533089017273415067e+00,1.814229825596278545e+01,9.074454149165212868e+00
4.979306001758912427e-04,3.533929028927545790e+00,1.543047347455248186e+00,1.235059035259271187e+00
4.980489578179582606e-04,3.534769040581676514e+00,-1.934702861060011969e+01,-8.629895746744566054e+00
4.981673154600252786e-04,3.535609052235807237e+00,1.124682887913421325e+01,5.826681024129019448e+00
4.982856731020922966e-04,3.536449063889937960e+00,1.196152799501851405e+01,6.168612366896120136e+00
4.984040307441593145e-04,3.537289075544068684e+00,-1.932537607593302198e+01,-8.607005990510621984e+00
4.985223883862263325e-04,3.538129087198199407e+00,7.380211452264786587e-01,8.743050715699058895e-01
4.986407460282933505e-04,3.538969098852330131e+00,1.891935084973025027e+01,9.465247307090450590e+00
4.987591036703603684e-04,3.539809110506460854e+00,-1.336438188269262639e+01,-5.784505303294089629e+00
4.988774613124273864e-04,3.540649122160591578e+00,-1.022902088506005924e+01,-4.303622039705906843e+00
4.989958189544944044e-04,3.541489133814722301e+00,2.020176138791769915e+01,1.007015884846354936e+01
4.991141765965614223e-04,3.542329145468853024e+00,-3.170670641268550582e+00,-9.734293509502434105e-01
4.992325342386284403e-04,3.543169157122983748e+00,-1.829178951778867201e+01,-8.119625191795556418e+00
4.993508918806954583e-04,3.544009168777114471e+00,1.529168063409242251e+01,7.741557102960836545e+00
4.994692495227624762e-04,3.544849180431245195e+00,8.211229140858691267e+00,4.393115049650006654e+00
4.995876071648294942e-04,3.545689192085375918e+00,-2.090739729637135724e+01,-9.365662377173123332e+00
4.997059648068965122e-04,3.546529203739506642e+00,5.567062329846489632e+00,3.137990372508966175e+00
4.998243224489635301e-04,3.547369215393637365e+00,1.730663773623012958e+01,8.681529022190254352e+00
4.999426800910305481e-04,3.548209227047768088e+00,-1.715405162056494248e+01,-7.598665138810765995e+00
5.000610377330975661e-04,3.549049238701898812e+00,-6.084883312115717757e+00,-2.369567850426467004e+00
5.001793953751645840e-04,3.549889250356029535e+00,2.126781469362096288e+01,1.055275879962655949e+01
5.002977530172316020e-04,3.550729262010160259e+00,-8.050476454645313140e+00,-3.294942852349379336e+00
5.004161106592986200e-04,3.551569273664290982e+00,-1.612243290856025624e+01,-7.104916694045826375e+00
5.005344683013656379e-04,3.552409285318421706e+00,1.876584625393299177e+01,9.379800257554059328e+00
5.006528259434326559e-04,3.553249296972552429e+00,3.718761829297827504e+00,2.275422397508322092e+00
5.007711835854996739e-04,3.554089308626683152e+00,-2.142237888147366220e+01,-9.597334699330687613e+00
5.008895412275666918e-04,3.554929320280813876e+00,1.043257932582294956e+01,5.454000652621736833e+00
5.010078988696337098e-04,3.555769331934944599e+00,1.459169127976984726e+01,7.420877647781978226e+00
5.011262565117007278e-04,3.556609343589075323e+00,-2.025257540119649491e+01,-9.038276187171952358e+00
5.012446141537677457e-04,3.557449355243206046e+00,-1.294623230252575752e+00,-8.273207503939472574e-02
5.013629717958347637e-04,3.558289366897336770e+00,2.120380121481412061e+01,1.054382599422248035e+01
5.014813294379017817e-04,3.559129378551467493e+00,-1.283456944900381558e+01,-5.538462158792682999e+00
5.015996870799687996e-04,3.559969390205598216e+00,-1.288182957202082690e+01,-5.564287317362879293e+00
5.017180447220358176e-04,3.560809401859728940e+00,2.143009830540876237e+01,1.064027530324324289e+01
5.018364023641028356e-04,3.561649413513859663e+00,-1.314902984337818381e+00,-1.087818334156036570e-01
5.019547600061698535e-04,3.562489425167990387e+00,-2.076098875107712161e+01,-9.298919346111169659e+00
5.020731176482368715e-04,3.563329436822121110e+00,1.506429662307915862e+01,7.621604343035748741e+00
5.021914752903038895e-04,3.564169448476251834e+00,1.085107065629136969e+01,5.629161676475902709e+00
5.023098329323709074e-04,3.565009460130382557e+00,-2.242980312222054806e+01,-1.009309534688405563e+01
5.024281905744379254e-04,3.565849471784513280e+00,3.921412827457547934e+00,2.356119308031168202e+00
5.025465482165049434e-04,3.566689483438644004e+00,1.993381683226793655e+01,9.922547136209914242e+00
5.026649058585719613e-04,3.567529495092774283e+00,-1.724222225436018618e+01,-7.635774593560483936e+00
5.027832635006389793e-04,3.568369506746905007e+00,-8.673620863143966631e+00,-3.583705282354380017e+00
5.029016211427059973e-04,3.569209518401035730e+00,2.307426526468394457e+01,1.141817805315772461e+01
5.030199787847730152e-04,3.570049530055166453e+00,-6.645205975128476439e+00,-2.617132049008340289e+00
5.031383364268400332e-04,3.570889541709297177e+00,-1.887668110810076882e+01,-8.391736612699510545e+00
5.032566940689070512e-04,3.571729553363427900e+00,1.917936768333478881e+01,9.588072046318863784e+00
5.033750517109740691e-04,3.572569565017558624e+00,6.217767447978292950e+00,3.466017306150853017e+00
5.034934093530410871e-04,3.573409576671689347e+00,-2.349879302490117539e+01,-1.057210037871828945e+01
5.036117669951081051e-04,3.574249588325820071e+00,9.295007100384566456e+00,4.918172737120119820e+00
5.037301246371751230e-04,3.575089599979950794e+00,1.743818966970374618e+01,8.762423952233703517e+00
5.038484822792421410e-04,3.575929611634081517e+00,-2.099830969687431548e+01,-9.397942217583278079e+00
5.039668399213091590e-04,3.576769623288212241e+00,-3.666480964232921025e+00,-1.213937652871733164e+00
5.040851975633761769e-04,3.577609634942342964e+00,2.353051042491270550e+01,1.163001372293451396e+01
5.042035552054431949e-04,3.578449646596473688e+00,-1.199039309167549305e+01,-5.153445875639150131e+00
5.043219128475102129e-04,3.579289658250604411e+00,-1.578403500419652516e+01,-6.948450914446905102e+00
5.044402704895772308e-04,3.580129669904735135e+00,2.251009971074299187e+01,1.113916067781453023e+01
5.045586281316442488e-04,3.580969681558865858e+00,8.928447371773873265e-01,9.257329976597936660e-01
5.046769857737112668e-04,3.581809693212996581e+00,-2.331364023659938312e+01,-1.050958740354847265e+01
5.047953434157782847e-04,3.582649704867127305e+00,1.453693463950128972e+01,7.371614586487428511e+00
5.049137010578453027e-04,3.583489716521258028e+00,1.377154909638100122e+01,7.011765246560152320e+00
5.050320586999123207e-04,3.584329728175388752e+00,-2.384013100106807315e+01,-1.075291084612184989e+01
5.051504163419793386e-04,3.585169739829519475e+00,1.915248881437435102e+00,1.417580626019695700e+00
5.052687739840463566e-04,3.586009751483650199e+00,2.268541642219578591e+01,1.123336583754244344e+01
5.053871316261133746e-04,3.586849763137780922e+00,-1.705033442981260805e+01,-7.533384973861117828e+00
5.055054892681803925e-04,3.587689774791911645e+00,-1.157246411826954358e+01,-4.941638959653126051e+00
5.056238469102474105e-04,3.588529786446042369e+00,2.480670336609043147e+01,1.224673412316759169e+01
5.057422045523144285e-04,3.589369798100173092e+00,-4.876595512018159440e+00,-1.773719397171680257e+00
5.058605621943814464e-04,3.590209809754303816e+00,-2.179687147613050513e+01,-9.766221047231184116e+00
5.059789198364484644e-04,3.591049821408434539e+00,1.933683065916265775e+01,9.664057344090373647e+00
5.060972774785154824e-04,3.591889833062565263e+00,9.052844792533242924e+00,4.803279951627317246e+00
5.062156351205825003e-04,3.592729844716695986e+00,-2.554161574911375965e+01,-1.154261604192971191e+01
5.063339927626495183e-04,3.593569856370826709e+00,7.796555423619800251e+00,4.201793497146745437e+00
5.064523504047165363e-04,3.594409868024957433e+00,2.049188934823634156e+01,1.019414189189831887e+01
5.065707080467835542e-04,3.595249879679088156e+00,-2.151570019105994902e+01,-9.654554806036401260e+00
5.066890656888505722e-04,3.596089891333218880e+00,-6.395792461231188497e+00,-2.515680755857703232e+00
5.068074233309175902e-04,3.596929902987349603e+00,2.586686635301805381e+01,1.272218805000993314e+01
5.069257809729846081e-04,3.597769914641480327e+00,-1.079205708531473107e+01,-4.596854754325736536e+00
5.070441386150516261e-04,3.598609926295611050e+00,-1.893255428091185877e+01,-8.442304403151553061e+00
5.071624962571186441e-04,3.599449937949741773e+00,2.339421340416024009e+01,1.155399126969948043e+01
5.072808538991856620e-04,3.600289949603872497e+00,3.475510653312083420e+00,2.146967348036732837e+00
5.073992115412526800e-04,3.601129961258003220e+00,-2.592061840123763261e+01,-1.173593384238792225e+01
5.075175691833196980e-04,3.601969972912133944e+00,1.366699432368477574e+01,6.969357828027675339e+00
5.076359268253867159e-04,3.602809984566264667e+00,1.697485296901267304e+01,8.536300609875304701e+00
5.077542844674537339e-04,3.603649996220395391e+00,-2.509169847327376601e+01,-1.133143615483503197e+01
5.078726421095207519e-04,3.604490007874526114e+00,-4.795578968650424656e-01,2.990131848986937735e-01
5.079909997515877698e-04,3.605330019528656837e+00,2.553603567835654076e+01,1.259128974512899646e+01
5.081093573936547878e-04,3.606170031182787561e+00,-1.653339696276177051e+01,-7.280567356691612702e+00
5.082277150357218058e-04,3.607010042836918284e+00,-1.478862488498837990e+01,-6.455881102464605448e+00
5.083460726777888237e-04,3.607850054491049008e+00,2.642064640236830542e+01,1.301020363308760608e+01
5.084644303198558417e-04,3.608690066145179731e+00,-2.710752652969635079e+00,-7.535064626387280029e-01
5.085827879619228596e-04,3.609530077799310455e+00,-2.486101136603832629e+01,-1.122006574907273091e+01
5.087011456039898776e-04,3.610370089453441178e+00,1.919215246790624008e+01,9.586772077572341288e+00
5.088195032460568956e-04,3.611210101107571901e+00,1.223698259457181337e+01,6.296929603706676204e+00
5.089378608881239135e-04,3.612050112761702625e+00,-2.750869748085716537e+01,-1.248290034632186263e+01
5.090562185301909315e-04,3.612890124415833348e+00,5.898274559915595461e+00,3.294469075929441715e+00
5.091745761722579495e-04,3.613730136069964072e+00,2.373492774007451089e+01,1.171678272122962738e+01
5.092929338143249674e-04,3.614570147724094795e+00,-2.175807595001616335e+01,-9.776570215531997121e+00
5.094112914563919854e-04,3.615410159378225519e+00,-9.501490121921385423e+00,-3.988001090643141566e+00
5.095296490984590034e-04,3.616250171032356242e+00,2.817332294598496389e+01,1.380915271441588033e+01
5.096480067405260213e-04,3.617090182686486965e+00,-9.196560413444402116e+00,-3.842989072089029179e+00
5.097663643825930393e-04,3.617930194340617689e+00,-2.231487693928519889e+01,-1.003714285346904944e+01
5.098847220246600573e-04,3.618770205994748412e+00,2.403491994590669378e+01,1.186223673132955270e+01
5.100030796667270752e-04,3.619610217648879136e+00,6.457099654762519236e+00,3.563232596924779116e+00
5.101214373087940932e-04,3.620450229303009859e+00,-2.854626332765056418e+01,-1.296691538803773369e+01
5.102397949508611112e-04,3.621290240957140139e+00,1.240749890437060543e+01,6.384513837100698197e+00
5.103581525929281291e-04,3.622130252611270862e+00,2.045409501978991784e+01,1.018980638731407140e+01
5.104765102349951471e-04,3.622970264265401585e+00,-2.613661808584078017e+01,-1.181630687304565441e+01
5.105948678770621651e-04,3.623810275919532309e+00,-3.291599823720616769e+00,-1.022670774614224953e+00
5.107132255191291830e-04,3.624650287573663032e+00,2.845498787371911931e+01,1.397417311575110688e+01
5.108315831611962010e-04,3.625490299227793756e+00,-1.564045348179885764e+01,-6.857908718085610644e+00
5.109499408032632190e-04,3.626330310881924479e+00,-1.832058734619150187e+01,-8.126742483503534231e+00
5.110682984453302369e-04,3.627170322536055203e+00,2.786906733453130869e+01,1.368904166601148376e+01
5.111866560873972549e-04,3.628010334190185926e+00,-1.141483995848537880e-01,4.651709939183562570e-01
5.113050137294642729e-04,3.628850345844316649e+00,-2.804344417715469717e+01,-1.273320544205014926e+01
5.114233713715312908e-04,3.629690357498447373e+00,1.869141784568309106e+01,9.339521038928211283e+00
5.115417290135983088e-04,3.630530369152578096e+00,1.577453245715690855e+01,7.957364734993802813e+00
5.116600866556653268e-04,3.631370380806708820e+00,-2.935452097093994439e+01,-1.336451561124481913e+01
5.117784442977323447e-04,3.632210392460839543e+00,3.561747838298231272e+00,2.183035215517699967e+00
5.118968019397993627e-04,3.633050404114970267e+00,2.714672601702818611e+01,1.332354698001188353e+01
5.120151595818663807e-04,3.633890415769100990e+00,-2.166987032400716373e+01,-9.736673814263212989e+00
5.121335172239333986e-04,3.634730427423231713e+00,-1.299466358834500568e+01,-5.636589803949853206e+00
5.122518748660004166e-04,3.635570439077362437e+00,3.040590736127917637e+01,1.486847155149052213e+01
5.123702325080674346e-04,3.636410450731493160e+00,-7.161454957168075453e+00,-2.874486381612900487e+00
5.124885901501344525e-04,3.637250462385623884e+00,-2.591627426648099686e+01,-1.172964571507357334e+01
5.126069477922014705e-04,3.638090474039754607e+00,2.437559731902264559e+01,1.203263335051840244e+01
5.127253054342684885e-04,3.638930485693885331e+00,9.855548834786432622e+00,5.177784745120987964e+00
5.128436630763355064e-04,3.639770497348016054e+00,-3.114870799211453800e+01,-1.418830965866879978e+01
5.129620207184025244e-04,3.640610509002146777e+00,1.071257524828287444e+01,5.590065621266226970e+00
5.130803783604695424e-04,3.641450520656277501e+00,2.420102645762777627e+01,1.196388367946705955e+01
5.131987360025365603e-04,3.642290532310408224e+00,-2.691767732336722929e+01,-1.218357523179559365e+01
5.133170936446035783e-04,3.643130543964538948e+00,-6.545280214347449999e+00,-2.560273921941536912e+00
5.134354512866705963e-04,3.643970555618669671e+00,3.140364100641949108e+01,1.536439850878610969e+01
5.135538089287376142e-04,3.644810567272800395e+00,-1.432220153652967554e+01,-6.239753725569364917e+00
5.136721665708046322e-04,3.645650578926931118e+00,-2.216644128613516784e+01,-9.949592217212888556e+00
5.137905242128716502e-04,3.646490590581061841e+00,2.909530698302773999e+01,1.426112359183053968e+01
5.139088818549386681e-04,3.647330602235192565e+00,2.944149246483830140e+00,1.902040995699655568e+00
5.140272394970056861e-04,3.648170613889323288e+00,-3.130949398613157086e+01,-1.428404982616725505e+01
5.141455971390727041e-04,3.649010625543454012e+00,1.778217852432842960e+01,8.902488961732800021e+00
5.142639547811397220e-04,3.649850637197584735e+00,1.966975642395190960e+01,9.790956050141616629e+00
5.143823124232067400e-04,3.650690648851715459e+00,-3.102426160657120136e+01,-1.415821679504541919e+01
5.145006700652737580e-04,3.651530660505846182e+00,7.492711140956043181e-01,8.515714728126526634e-01
5.146190277073407759e-04,3.652370672159976905e+00,3.069683648340529203e+01,1.500008749880846182e+01
5.147373853494077939e-04,3.653210683814107629e+00,-2.119636705643416974e+01,-9.511063188100671084e+00
5.148557429914748119e-04,3.654050695468238352e+00,-1.688610239728132001e+01,-7.470598158473507056e+00
5.149741006335418298e-04,3.654890707122369076e+00,3.251230795115287719e+01,1.586980656974402137e+01
5.150924582756088478e-04,3.655730718776499799e+00,-4.642668208579635802e+00,-1.676959500258162095e+00
5.152108159176758658e-04,3.656570730430630523e+00,-2.971118114439681790e+01,-1.351401886949991393e+01
5.153291735597428837e-04,3.657410742084761246e+00,2.435995359391426973e+01,1.203339740112632938e+01
5.154475312018099017e-04,3.658250753738891969e+00,1.368841087638385545e+01,6.995530589752821271e+00
5.155658888438769197e-04,3.659090765393022693e+00,-3.367866191167175316e+01,-1.537806792364152386e+01
5.156842464859439376e-04,3.659930777047153416e+00,8.532617163023289208e+00,4.563421988385925943e+00
5.158026041280109556e-04,3.660770788701284140e+00,2.819601932553791812e+01,1.385176673293415206e+01
5.159209617700779736e-04,3.661610800355414863e+00,-2.737724288177503240e+01,-1.240245542219379615e+01
5.160393194121449915e-04,3.662450812009545587e+00,-1.026455163689612249e+01,-4.321130183724068985e+00
5.161576770542120095e-04,3.663290823663676310e+00,3.433668939360259742e+01,1.674444891185540030e+01
5.162760346962790275e-04,3.664130835317807033e+00,-1.252403063837769537e+01,-5.396849511162340463e+00
5.163943923383460454e-04,3.664970846971937757e+00,-2.631318597507031143e+01,-1.191541989620517938e+01
5.165127499804130634e-04,3.665810858626068480e+00,3.004085676683868655e+01,1.470105795983475616e+01
5.166311076224800814e-04,3.666650870280199204e+00,6.494096547735104252e+00,3.572893996674711303e+00
5.167494652645470993e-04,3.667490881934329927e+00,-3.461886278224483249e+01,-1.585252448292453664e+01
5.168678229066141173e-04,3.668330893588460651e+00,1.640520725843974503e+01,8.248117364127018902e+00
5.169861805486811353e-04,3.669170905242591374e+00,2.391653906851482247e+01,1.179458887016804880e+01
5.171045381907481532e-04,3.670010916896722097e+00,-3.245949188303114852e+01,-1.483729001337491127e+01
5.172228958328151712e-04,3.670850928550852821e+00,-2.575124908070858254e+00,-7.184422481344689970e-01
5.173412534748821892e-04,3.671690940204983544e+00,3.435047530582551190e+01,1.672786310275733968e+01
5.174596111169492071e-04,3.672530951859114268e+00,-2.027459413633697238e+01,-9.072587358547892222e+00
5.175779687590162251e-04,3.673370963513244991e+00,-2.117703475041695071e+01,-9.493567007176707762e+00
5.176963264010832431e-04,3.674210975167375715e+00,3.443502055344160340e+01,1.678282774520158682e+01
5.178146840431502610e-04,3.675050986821505994e+00,-1.598301814051638736e+00,-2.337738864108818149e-01
5.179330416852172790e-04,3.675890998475636717e+00,-3.367066541533722557e+01,-1.537946288966770680e+01
5.180513993272842970e-04,3.676731010129767441e+00,2.392243483827023454e+01,1.183133496252272465e+01
5.181697569693513149e-04,3.677571021783898164e+00,1.796491134202233297e+01,9.019620824951402938e+00
5.182881146114183329e-04,3.678411033438028888e+00,-3.608006760611644381e+01,-1.650957385032849345e+01
5.184064722534853509e-04,3.679251045092159611e+00,5.820342541928578584e+00,3.283894164015412898e+00
5.185248298955523688e-04,3.680091056746290334e+00,3.241665725531811404e+01,1.584595418607300132e+01
5.186431875376193868e-04,3.680931068400421058e+00,-2.744803075364546885e+01,-1.243698035657770617e+01
5.187615451796864048e-04,3.681771080054551781e+00,-1.446685768240512004e+01,-6.308781612035591735e+00
5.188799028217534227e-04,3.682611091708682505e+00,3.720030371920955758e+01,1.809341373853726509e+01
5.189982604638204407e-04,3.683451103362813228e+00,-1.019378051746240743e+01,-4.300876264767442336e+00
5.191166181058874587e-04,3.684291115016943952e+00,-3.074553402053922468e+01,-1.401463512036757209e+01
5.192349757479544766e-04,3.685131126671074675e+00,3.063744020485241037e+01,1.497745580111701713e+01
5.193533333900214946e-04,3.685971138325205398e+00,1.056116836199066711e+01,5.489216318402544204e+00
5.194716910320885126e-04,3.686811149979336122e+00,-3.792111946072233764e+01,-1.741646197383499839e+01
5.195900486741555305e-04,3.687651161633466845e+00,1.450362718053371225e+01,7.347172218995304149e+00
5.197084063162225485e-04,3.688491173287597569e+00,2.850683886182672211e+01,1.396176199611215196e+01
5.198267639582895665e-04,3.689331184941728292e+00,-3.359209009339335239e+01,-1.537232193944970504e+01
5.199451216003565844e-04,3.690171196595859016e+00,-6.444936080118701227e+00,-2.545499052692596464e+00
5.200634792424236024e-04,3.691011208249989739e+00,3.806156477294973683e+01,1.848262780007173944e+01
5.201818368844906204e-04,3.691851219904120462e+00,-1.884331189238285731e+01,-8.394519753115986305e+00
5.203001945265576383e-04,3.692691231558251186e+00,-2.586671432378173563e+01,-1.170694918789511974e+01
5.204185521686246563e-04,3.693531243212381909e+00,3.610733125105664953e+01,1.757476557168310194e+01
5.205369098106916743e-04,3.694371254866512633e+00,2.013204644511048969e+00,1.474137674806541565e+00
5.206552674527586922e-04,3.695211266520643356e+00,-3.775366829201021801e+01,-1.730640467614063027e+01
5.207736250948257102e-04,3.696051278174774080e+00,2.299821350960158384e+01,1.139666814779806714e+01
5.208919827368927282e-04,3.696891289828904803e+00,2.269195162009418709e+01,1.125463282999238857e+01
5.210103403789597461e-04,3.697731301483035526e+00,-3.828848129608780937e+01,-1.755085735797649704e+01
5.211286980210267641e-04,3.698571313137166250e+00,2.526575288610533931e+00,1.729764365235823220e+00
5.212470556630937821e-04,3.699411324791296973e+00,3.682782372889568023e+01,1.793125582100161353e+01
5.213654133051608000e-04,3.700251336445427697e+00,-2.706228218908110250e+01,-1.225379810885452514e+01
5.214837709472278180e-04,3.701091348099558420e+00,-1.916692734911062246e+01,-8.528723336504178576e+00
5.216021285892948360e-04,3.701931359753689144e+00,3.993314222434972294e+01,1.938408139220167925e+01
5.217204862313618539e-04,3.702771371407819867e+00,-7.275349063855713894e+00,-2.923204536879870474e+00
5.218388438734288719e-04,3.703611383061950590e+00,-3.543536909914914190e+01,-1.623162941414234695e+01
5.219572015154958899e-04,3.704451394716081314e+00,3.081485727239767414e+01,1.505929185214401400e+01
5.220755591575629078e-04,3.705291406370212037e+00,1.516773034081849403e+01,7.662997074769926087e+00
5.221939167996299258e-04,3.706131418024342761e+00,-4.115914369188092792e+01,-1.894865720137262599e+01
5.223122744416969438e-04,3.706971429678473484e+00,1.201489403483086704e+01,6.168859103422107637e+00
5.224306320837639617e-04,3.707811441332604208e+00,3.342019844923785854e+01,1.628016795501328318e+01
5.225489897258309797e-04,3.708651452986734931e+00,-3.435028411159225925e+01,-1.573301362369500112e+01
5.226673473678979977e-04,3.709491464640865654e+00,-1.089014136964507884e+01,-4.647649382295373499e+00
5.227857050099650156e-04,3.710331476294996378e+00,4.177810917138543800e+01,2.023637656504941162e+01
5.229040626520320336e-04,3.711171487949127101e+00,-1.683421163860178638e+01,-7.447026749568735227e+00
5.230224202940990516e-04,3.712011499603257825e+00,-3.094288239095300241e+01,-1.410613966212316939e+01
5.231407779361660695e-04,3.712851511257388548e+00,3.745696925280833511e+01,1.821142711578006868e+01
5.232591355782330875e-04,3.713691522911519272e+00,6.229553672921987584e+00,3.465276492457411095e+00
5.233774932203001055e-04,3.714531534565649995e+00,-4.191388756725658027e+01,-1.927203086155682854e+01
5.234958508623671234e-04,3.715371546219780718e+00,2.151431635561282008e+01,1.069570513024972769e+01
5.236142085044341414e-04,3.716211557873911442e+00,2.786623125747489382e+01,1.369943318752952877e+01
5.237325661465011594e-04,3.717051569528042165e+00,-4.023195399551056539e+01,-1.846780585185079815e+01
5.238509237885681773e-04,3.717891581182172889e+00,-1.393839244721045922e+00,-1.202394215630495644e-01
5.239692814306351953e-04,3.718731592836303612e+00,4.138967513844659152e+01,2.008913281404028339e+01
5.240876390727022133e-04,3.719571604490434336e+00,-2.614333903968041284e+01,-1.181597749495964678e+01
5.242059967147692312e-04,3.720411616144565059e+00,-2.437090057016686728e+01,-1.098264826159959995e+01
5.243243543568362492e-04,3.721251627798695782e+00,4.246453867803168691e+01,2.058466310602331362e+01
5.244427119989032672e-04,3.722091639452826506e+00,-3.716483845936508601e+00,-1.237367524359564541e+00
5.245610696409702851e-04,3.722931651106957229e+00,-4.035007477738739112e+01,-1.854921879822400399e+01
5.246794272830373031e-04,3.723771662761087953e+00,3.049367133803741581e+01,1.491068745163452292e+01
5.247977849251043211e-04,3.724611674415218676e+00,2.032949362785518588e+01,1.010314278358718809e+01
5.249161425671713390e-04,3.725451686069349400e+00,-4.426481750118887248e+01,-2.041559398751870447e+01
5.250345002092383570e-04,3.726291697723480123e+00,8.879814226144986833e+00,4.686397290604084276e+00
5.251528578513053750e-04,3.727131709377610846e+00,3.863161586042659223e+01,1.873892756585675556e+01
5.252712154933723929e-04,3.727971721031741570e+00,-3.465313244064614651e+01,-1.588064254584017476e+01
5.253895731354394109e-04,3.728811732685872293e+00,-1.593630697787536121e+01,-7.037172581643424962e+00
5.255079307775064289e-04,3.729651744340002573e+00,4.543554443929753006e+01,2.195752603334190667e+01
5.256262884195734468e-04,3.730491755994133296e+00,-1.418167532214071258e+01,-6.201121774871012349e+00
5.257446460616404648e-04,3.731331767648264019e+00,-3.638868166546464522e+01,-1.668595464202407186e+01
5.258630037037074828e-04,3.732171779302394743e+00,3.840263849319418910e+01,1.865120694241583976e+01
5.259813613457745007e-04,3.733011790956525466e+00,1.108620678065143750e+01,5.753210234643351129e+00
5.260997189878415187e-04,3.733851802610656190e+00,-4.609132106374428872e+01,-2.125076386565901032e+01
5.262180766299085367e-04,3.734691814264786913e+00,1.939942834234325630e+01,9.692647491904068602e+00
5.263364342719755546e-04,3.735531825918917637e+00,3.347969480962547095e+01,1.634878520765521159e+01
5.264547919140425726e-04,3.736371837573048360e+00,-4.182970891649560485e+01,-1.922318809961085151e+01
5.265731495561095906e-04,3.737211849227179083e+00,-5.985765871735942767e+00,-2.288000017180980450e+00
5.266915071981766085e-04,3.738051860881309807e+00,4.604818890470090764e+01,2.229339313203267636e+01
5.268098648402436265e-04,3.738891872535440530e+00,-2.461457193577766134e+01,-1.108803850280738601e+01
5.269282224823106445e-04,3.739731884189571254e+00,-3.007963637857554318e+01,-1.367158541617028078e+01
5.270465801243776624e-04,3.740571895843701977e+00,4.471556456322235817e+01,2.165766256211388452e+01
5.271649377664446804e-04,3.741411907497832701e+00,5.368508268384513116e-01,7.827456087438570131e-01
5.272832954085116984e-04,3.742251919151963424e+00,-4.544262034732713573e+01,-2.094348671523724192e+01
5.274016530505787163e-04,3.743091930806094147e+00,2.959272579881212550e+01,1.449626645265588820e+01
5.275200106926457343e-04,3.743931942460224871e+00,2.605645277397336201e+01,1.281852149010894948e+01
5.276383683347127523e-04,3.744771954114355594e+00,-4.716230748358296410e+01,-2.177640400285669386e+01
5.277567259767797702e-04,3.745611965768486318e+00,5.035498720499276715e+00,2.875596374057042937e+00
5.278750836188467882e-04,3.746451977422617041e+00,4.410177948851020346e+01,2.132498338377956770e+01
5.279934412609138062e-04,3.747291989076747765e+00,-3.441622644898350813e+01,-1.577028618634791712e+01
5.281117989029808241e-04,3.748132000730878488e+00,-2.160321415390063748e+01,-9.719231008507918546e+00
5.282301565450478421e-04,3.748972012385009211e+00,4.896171258729191322e+01,2.361497123933749265e+01
5.283485141871148601e-04,3.749812024039139935e+00,-1.081516059953206366e+01,-4.621972451524289482e+00
5.284668718291818780e-04,3.750652035693270658e+00,-4.217395344941766666e+01,-1.943232043742413850e+01
5.285852294712488960e-04,3.751492047347401382e+00,3.885725282137556746e+01,1.885099447355271707e+01
5.287035871133159140e-04,3.752332059001532105e+00,1.661250773327823538e+01,8.348043141686510182e+00
5.288219447553829319e-04,3.753172070655662829e+00,-5.021873378490573714e+01,-2.321621086168407544e+01
5.289403023974499499e-04,3.754012082309793552e+00,1.657611357705462751e+01,8.344278815358308066e+00
5.290586600395169679e-04,3.754852093963924275e+00,3.951226152915643297e+01,1.918576973797628682e+01
5.291770176815839858e-04,3.755692105618054999e+00,-4.299283795797640551e+01,-1.978271794684422957e+01
5.292953753236510038e-04,3.756532117272185722e+00,-1.128771077600499950e+01,-4.799229384986652747e+00
5.294137329657180218e-04,3.757372128926316446e+00,5.074260128166764616e+01,2.450836081856263604e+01
5.295320906077850397e-04,3.758212140580447169e+00,-2.239191400602653914e+01,-1.003646296143470096e+01
5.296504482498520577e-04,3.759052152234577893e+00,-3.628305478579619603e+01,-1.659605064479983128e+01
5.297688058919190757e-04,3.759892163888708616e+00,4.659752404949119864e+01,2.255696089018735506e+01
5.298871635339860936e-04,3.760732175542839339e+00,5.533064936330912786e+00,3.157070055828668842e+00
5.300055211760531116e-04,3.761572187196970063e+00,-5.065885740689930117e+01,-2.339014274800545934e+01
5.301238788181201296e-04,3.762412198851100786e+00,2.802306875707438394e+01,1.377482466885279422e+01
5.302422364601871475e-04,3.763252210505231510e+00,3.234963155419416125e+01,1.581299555412346081e+01
5.303605941022541655e-04,3.764092222159362233e+00,-4.976403951527828440e+01,-2.298347101026141104e+01
5.304789517443211835e-04,3.764932233813492957e+00,4.240047267659980967e-01,7.182165714931179057e-01
5.305973093863882014e-04,3.765772245467623680e+00,4.978395178114976716e+01,2.402792588801457896e+01
5.307156670284552194e-04,3.766612257121754403e+00,-3.354720058750964995e+01,-1.534480840618461173e+01
5.308340246705222374e-04,3.767452268775885127e+00,-2.790397015872585484e+01,-1.268563421732851282e+01
5.309523823125892553e-04,3.768292280430015850e+00,5.227065044152416817e+01,2.518231136935197867e+01
5.310707399546562733e-04,3.769132292084146574e+00,-6.668614455677253972e+00,-2.665344579411971893e+00
5.311890975967232913e-04,3.769972303738277297e+00,-4.826145273192111063e+01,-2.231663335591458974e+01
5.313074552387903092e-04,3.770812315392408021e+00,3.872484024891346621e+01,1.877378901239417530e+01
5.314258128808573272e-04,3.771652327046538744e+00,2.283241049332185924e+01,1.126626759181294801e+01
5.315441705229243452e-04,3.772492338700669467e+00,-5.421454973968263857e+01,-2.512819094601573511e+01
5.316625281649913631e-04,3.773332350354800191e+00,1.296942128583555842e+01,6.613014486068539810e+00
5.317808858070583811e-04,3.774172362008930914e+00,4.593587735657033022e+01,2.219093452379520670e+01
5.318992434491253991e-04,3.775012373663061638e+00,-4.362376160574314099e+01,-2.011056539985730751e+01
5.320176010911924170e-04,3.775852385317192361e+00,-1.733488677294543834e+01,-7.684698970432748411e+00
5.321359587332594350e-04,3.776692396971323085e+00,5.539711941096510373e+01,2.668072531214646403e+01
5.322543163753264530e-04,3.777532408625453808e+00,-1.939170490912547962e+01,-8.641791889086924527e+00
5.323726740173934709e-04,3.778372420279584531e+00,-4.296209266865693621e+01,-1.976859271240421378e+01
5.324910316594604889e-04,3.779212431933715255e+00,4.801380081705170255e+01,2.321506344148039602e+01
5.326093893015275069e-04,3.780052443587845978e+00,1.132013820532524306e+01,5.887303743086796715e+00
5.327277469435945248e-04,3.780892455241976702e+00,-5.592814706482732845e+01,-2.587482115605550348e+01
5.328461045856615428e-04,3.781732466896107425e+00,2.569534314111623985e+01,1.268804789973194147e+01
5.329644622277285608e-04,3.782572478550238149e+00,3.920191594507554100e+01,1.907083304134647506e+01
5.330828198697955787e-04,3.783412490204368428e+00,-5.197327873966852962e+01,-2.399894920195345094e+01
5.332011775118625967e-04,3.784252501858499151e+00,-5.012811857537133875e+00,-1.815739730454833278e+00
5.333195351539296147e-04,3.785092513512629875e+00,5.561596123654825874e+01,2.682196985638336173e+01
5.334378927959966326e-04,3.785932525166760598e+00,-3.195032940691535828e+01,-1.454861081090699315e+01
5.335562504380636506e-04,3.786772536820891322e+00,-3.484281533599582303e+01,-1.592082599193940950e+01
5.336746080801306686e-04,3.787612548475022045e+00,5.526729001542574338e+01,2.663927910469486449e+01
5.337929657221976865e-04,3.788452560129152769e+00,-1.674450293728634520e+00,-2.683120675769670171e-01
5.339113233642647045e-04,3.789292571783283492e+00,-5.459964563954613936e+01,-2.527857786203439616e+01
5.340296810063317225e-04,3.790132583437414215e+00,3.790271885738491164e+01,1.841009493604813940e+01
5.341480386483987404e-04,3.790972595091544939e+00,2.975951709034492865e+01,1.455408980982090839e+01
5.342663962904657584e-04,3.791812606745675662e+00,-5.798970369357738264e+01,-2.690642446294327783e+01
5.343847539325327764e-04,3.792652618399806386e+00,8.499420560416091064e+00,4.495542331798134228e+00
5.345031115745997943e-04,3.793492630053937109e+00,5.270679177261192194e+01,2.537242190756245463e+01
5.346214692166668123e-04,3.794332641708067833e+00,-4.361828022562468732e+01,-2.013587160876312510e+01
5.347398268587338303e-04,3.795172653362198556e+00,-2.415476317602137613e+01,-1.094416780114409704e+01
5.348581845008008482e-04,3.796012665016329279e+00,5.992594302968035436e+01,2.877372723890420048e+01
5.349765421428678662e-04,3.796852676670460003e+00,-1.552608476667784032e+01,-6.869048091935187728e+00
5.350948997849348842e-04,3.797692688324590726e+00,-5.008470471265698620e+01,-2.319154425442131640e+01
5.352132574270019021e-04,3.798532699978721450e+00,4.885798433020573839e+01,2.355297808977120155e+01
5.353316150690689201e-04,3.799372711632852173e+00,1.793854351449215301e+01,8.952777324989590113e+00
5.354499727111359381e-04,3.800212723286982897e+00,-6.116904476359181331e+01,-2.840905613750072689e+01
5.355683303532029560e-04,3.801052734941113620e+00,2.251616162450773118e+01,1.113317675786607452e+01
5.356866879952699740e-04,3.801892746595244343e+00,4.659654311209783373e+01,2.251913230303593139e+01
5.358050456373369920e-04,3.802732758249375067e+00,-5.367888196990497818e+01,-2.483878214250549377e+01
5.359234032794040099e-04,3.803572769903505790e+00,-1.132325788069123007e+01,-4.817746475264733874e+00
5.360417609214710279e-04,3.804412781557636514e+00,6.152813135542237433e+01,2.960876450224466794e+01
5.361601185635380459e-04,3.805252793211767237e+00,-2.952080285445138941e+01,-1.339099097534244720e+01
5.362784762056050638e-04,3.806092804865897961e+00,-4.241143814625138475e+01,-1.946980009802527434e+01
5.363968338476720818e-04,3.806932816520028684e+00,5.784503227222199939e+01,2.789951121147984736e+01
5.365151914897390998e-04,3.807772828174159407e+00,4.230867247899123385e+00,2.578738769783625706e+00
5.366335491318061177e-04,3.808612839828290131e+00,-6.112478503705051480e+01,-2.829060024399132089e+01
5.367519067738731357e-04,3.809452851482420854e+00,3.628195784805728863e+01,1.772532865723601958e+01
5.368702644159401537e-04,3.810292863136551578e+00,3.739928444912342798e+01,1.825112778640837519e+01
5.369886220580071716e-04,3.811132874790682301e+00,-6.144056241281211328e+01,-2.844510706316984283e+01
5.371069797000741896e-04,3.811972886444813025e+00,3.089006639530726517e+00,2.030489545368704185e+00
5.372253373421412076e-04,3.812812898098943748e+00,5.976756125003612397e+01,2.879343599889133998e+01
5.373436949842082255e-04,3.813652909753074471e+00,-4.286755957801284467e+01,-1.970575277169606920e+01
5.374620526262752435e-04,3.814492921407205195e+00,-3.177194935605433557e+01,-1.448189045358633109e+01
5.375804102683422615e-04,3.815332933061335918e+00,6.422298449803059839e+01,3.084444363429059877e+01
5.376987679104092794e-04,3.816172944715466642e+00,-1.071371256525421956e+01,-4.579496156485618030e+00
5.378171255524762974e-04,3.817012956369597365e+00,-5.761093807031025449e+01,-2.675974987198625854e+01
5.379354831945433154e-04,3.817852968023728089e+00,4.901181375646933702e+01,2.357963396114146803e+01
5.380538408366103333e-04,3.818692979677858812e+00,2.542115602590345702e+01,1.240465854048526495e+01
5.381721984786773513e-04,3.819532991331989535e+00,-6.628500262302674173e+01,-3.094851680996004006e+01
5.382905561207443693e-04,3.820373002986120259e+00,1.839187061705720794e+01,9.020127801371252474e+00
5.384089137628113872e-04,3.821213014640250982e+00,5.450571058727803120e+01,2.604710459877840378e+01
5.385272714048784052e-04,3.822053026294381706e+00,-5.475747561975873623e+01,-2.560063094922008986e+01
5.386456290469454232e-04,3.822893037948512429e+00,-1.854682950130857932e+01,-8.525970730227108163e+00
5.387639866890124411e-04,3.823733049602643153e+00,6.744205883569975413e+01,3.206450257915270186e+01
5.388823443310794591e-04,3.824573061256773876e+00,-2.614027985152991107e+01,-1.217187972181121580e+01
5.390007019731464771e-04,3.825413072910904599e+00,-5.057464570594248698e+01,-2.374056108291685518e+01
5.391190596152134950e-04,3.826253084565035323e+00,5.990513863313077536e+01,2.842534116757009599e+01
5.392374172572805130e-04,3.827093096219166046e+00,1.112978755261100616e+01,5.361828747729056488e+00
5.393557748993475310e-04,3.827933107873296770e+00,-6.773289628614446656e+01,-3.191194006005329697e+01
5.394741325414145489e-04,3.828773119527427493e+00,3.377472179447352119e+01,1.602255727641630756e+01
5.395924901834815669e-04,3.829613131181558217e+00,4.577265140769986829e+01,2.167483631076926542e+01
5.397108478255485849e-04,3.830453142835688940e+00,-6.442352425263953819e+01,-3.039415054062595800e+01
5.398292054676156028e-04,3.831293154489819663e+00,-3.308084631459538016e+00,-1.533954409672841912e+00
5.399475631096826208e-04,3.832133166143950387e+00,6.707554186034559507e+01,3.170594642034538424e+01
5.400659207517496388e-04,3.832973177798081110e+00,-4.122455388014864752e+01,-1.946143845162585251e+01
5.401842783938166567e-04,3.833813189452211834e+00,-4.016893050715043501e+01,-1.896751499450473943e+01
5.403026360358836747e-04,3.834653201106342557e+00,6.819919387789462917e+01,3.222126722001752341e+01
5.404209936779506927e-04,3.835493212760473281e+00,-4.846438797100113050e+00,-2.287990907050502898e+00
5.405393513200177106e-04,3.836333224414604004e+00,-6.546316056198730848e+01,-3.092445364273046948e+01
5.406577089620847286e-04,3.837173236068734283e+00,4.836517277427992667e+01,2.284642618446876838e+01
5.407760666041517466e-04,3.838013247722865007e+00,3.380211936239334136e+01,1.596568766768622538e+01
5.408944242462187645e-04,3.838853259376995730e+00,-7.116054699584310583e+01,-3.361870618569571434e+01
5.410127818882857825e-04,3.839693271031126454e+00,1.322676723369264096e+01,6.245102897386789920e+00
5.411311395303528005e-04,3.840533282685257177e+00,6.288062109605294836e+01,2.970040190779985778e+01
5.412494971724198184e-04,3.841373294339387900e+00,-5.508753942267125581e+01,-2.602782330438193981e+01
5.413678548144868364e-04,3.842213305993518624e+00,-2.673385470717521173e+01,-1.263382980024138647e+01
5.414862124565538544e-04,3.843053317647649347e+00,7.323775250692517602e+01,3.459165513368358802e+01
5.416045700986208723e-04,3.843893329301780071e+00,-2.172264532827168182e+01,-1.026770464555850282e+01
5.417229277406878903e-04,3.844733340955910794e+00,-5.932688588614360015e+01,-2.803148670375188090e+01
5.418412853827549083e-04,3.845573352610041518e+00,6.128552738850291348e+01,2.894540236507846487e+01
5.419596430248219262e-04,3.846413364264172241e+00,1.904042994997143978e+01,8.989073156551285138e+00
5.420780006668889442e-04,3.847253375918302964e+00,-7.436684400068781997e+01,-3.513514040176204389e+01
5.421963583089559622e-04,3.848093387572433688e+00,3.022317711968105414e+01,1.427385592818005478e+01
5.423147159510229801e-04,3.848933399226564411e+00,5.482007533627540852e+01,2.589411139888048297e+01
5.424330735930899981e-04,3.849773410880695135e+00,-6.685033816824807218e+01,-3.158102551579756323e+01
5.425514312351570161e-04,3.850613422534825858e+00,-1.080308780702166160e+01,-5.102770863574686899e+00
5.426697888772240340e-04,3.851453434188956582e+00,7.450147012020886450e+01,3.519589764723428971e+01
5.427881465192910520e-04,3.852293445843087305e+00,-3.860666206993712990e+01,-1.823454269049965148e+01
5.429065041613580700e-04,3.853133457497218028e+00,-4.938554771371266838e+01,-2.332458861074448464e+01
5.430248618034250879e-04,3.853973469151348752e+00,7.168463028511371249e+01,3.386971862143954581e+01
5.431432194454921059e-04,3.854813480805479475e+00,2.119854318673658256e+00,1.008694001378362959e+00
5.432615770875591239e-04,3.855653492459610199e+00,-7.360154216631661939e+01,-3.476008910164935628e+01
5.433799347296261418e-04,3.856493504113740922e+00,4.675416614771518198e+01,2.209672267502008935e+01
5.434982923716931598e-04,3.857333515767871646e+00,4.306751263352293790e+01,2.035576531006475420e+01
5.436166500137601778e-04,3.858173527422002369e+00,-7.569330020237833878e+01,-3.574546218534226227e+01
5.437350076558271957e-04,3.859013539076133092e+00,6.905351607287467885e+00,3.274296343064552417e+00
5.438533652978942137e-04,3.859853550730263816e+00,7.164316760952351615e+01,3.385547044133033978e+01
5.439717229399612317e-04,3.860693562384394539e+00,-5.454319374356632011e+01,-2.575534109316772913e+01
5.440900805820282496e-04,3.861533574038525263e+00,-3.592212683713054844e+01,-1.695983564392979304e+01
5.442084382240952676e-04,3.862373585692655986e+00,7.879071124734520026e+01,3.722797219868473917e+01
5.443267958661622856e-04,3.863213597346786710e+00,-1.615925868270549870e+01,-7.628259645049553228e+00
5.444451535082293035e-04,3.864053609000917433e+00,-6.861594049595220213e+01,-3.241020602001393058e+01
5.445635111502963215e-04,3.864893620655048156e+00,6.185191092904511834e+01,2.922036530483008221e+01
5.446818687923633395e-04,3.865733632309178880e+00,2.801893075711973324e+01,1.323586514381657508e+01
5.448002264344303574e-04,3.866573643963309603e+00,-8.090113112427235365e+01,-3.821838787258232628e+01
5.449185840764973754e-04,3.867413655617440327e+00,2.552107252563843076e+01,1.205445466768448881e+01
5.450369417185643934e-04,3.868253667271571050e+00,6.452384877575843802e+01,3.047838599857702491e+01
5.451552993606314113e-04,3.869093678925701774e+00,-6.856068706133487467e+01,-3.239018156707646767e+01
5.452736570026984293e-04,3.869933690579832497e+00,-1.944006775643919127e+01,-9.185231610498085786e+00
5.453920146447654473e-04,3.870773702233963220e+00,8.196074413921076030e+01,3.871619669577569312e+01
5.455103722868324652e-04,3.871613713888093944e+00,-3.486280322459393233e+01,-1.647024656070357196e+01
5.456287299288994832e-04,3.872453725542224667e+00,-5.938401843559847748e+01,-2.805263089729007220e+01
5.457470875709665012e-04,3.873293737196355391e+00,7.455629760871397593e+01,3.522120011624178915e+01
5.458654452130335191e-04,3.874133748850486114e+00,1.028285196737155616e+01,4.859656674099245066e+00
5.459838028551005371e-04,3.874973760504616838e+00,-8.191488508080743713e+01,-3.869233564354425425e+01
5.461021604971675551e-04,3.875813772158747561e+00,4.405567003470031295e+01,2.081727408110101862e+01
5.462205181392345730e-04,3.876653783812878284e+00,5.323254889673751222e+01,2.515345664769915857e+01
5.463388757813015910e-04,3.877493795467009008e+00,-7.972751837028556565e+01,-3.765476518173386467e+01
5.464572334233686090e-04,3.878333807121139731e+00,-6.522756400710131297e-01,-2.984895755176759646e-01
5.465755910654356269e-04,3.879173818775270455e+00,8.072610876888853682e+01,3.814472152479794431e+01
5.466939487075026449e-04,3.880013830429401178e+00,-5.296477341841398356e+01,-2.500995428317988001e+01
5.468123063495696629e-04,3.880853842083531902e+00,-4.611766664411041461e+01,-2.177501694756519157e+01
5.469306639916366808e-04,3.881693853737662625e+00,8.397352381903442620e+01,3.967876271735948990e+01
5.470490216337036988e-04,3.882533865391793348e+00,-9.333810421564059823e+00,-4.400494201751300238e+00
5.471673792757707168e-04,3.883373877045924072e+00,-7.836950263489308099e+01,-3.701359302143964669e+01
5.472857369178377347e-04,3.884213888700054795e+00,6.145594474790999584e+01,2.903773033895949141e+01
5.474040945599047527e-04,3.885053900354185519e+00,3.810398137980197930e+01,1.800412715896976579e+01
5.475224522019717707e-04,3.885893912008316242e+00,-8.720188332618357663e+01,-4.119134640396944746e+01
5.476408098440387886e-04,3.886733923662446966e+00,1.954897917210405467e+01,9.235939750254026137e+00
5.477591674861058066e-04,3.887573935316577689e+00,7.483597533510669564e+01,3.535149298074662738e+01
5.478775251281728246e-04,3.888413946970708412e+00,-6.939565255943693955e+01,-3.278383829670437422e+01
5.479958827702398425e-04,3.889253958624839136e+00,-2.927054605645543006e+01,-1.382901853348842280e+01
5.481142404123068605e-04,3.890093970278969859e+00,8.933157687454797724e+01,4.219766218409679936e+01
5.482325980543738785e-04,3.890933981933100583e+00,-2.985828439564102155e+01,-1.410713026070030907e+01
5.483509556964408964e-04,3.891773993587230862e+00,-7.013140935769564521e+01,-3.313102501073342410e+01
5.484693133385079144e-04,3.892614005241361586e+00,7.665473775084734598e+01,3.621073481375296410e+01
5.485876709805749324e-04,3.893454016895492309e+00,1.971257818768130221e+01,9.311943921062926677e+00
5.487060286226419503e-04,3.894294028549623032e+00,-9.029166029376727920e+01,-4.265223690575280102e+01
5.488243862647089683e-04,3.895134040203753756e+00,4.012335826044602527e+01,1.895655213720282006e+01
5.489427439067759863e-04,3.895974051857884479e+00,6.428132752447277198e+01,3.036942875758819582e+01
5.490611015488430042e-04,3.896814063512015203e+00,-8.310547469515182684e+01,-3.925398273221557588e+01
5.491794591909100222e-04,3.897654075166145926e+00,-9.535177517755613508e+00,-4.497897999991760543e+00
5.492978168329770402e-04,3.898494086820276650e+00,9.002870608508504802e+01,4.253662904322030158e+01
5.494161744750440581e-04,3.899334098474407373e+00,-5.019769045121472573e+01,-2.370460408959726806e+01
5.495345321171110761e-04,3.900174110128538096e+00,-5.732442466326526187e+01,-2.706976871601986545e+01
5.496528897591780941e-04,3.901014121782668820e+00,8.863034933476245669e+01,4.187905175251481182e+01
5.497712474012451120e-04,3.901854133436799543e+00,-1.140878444405486469e+00,-5.287140102352503312e-01
5.498896050433121300e-04,3.902694145090930267e+00,-8.850147898279061565e+01,-4.179741933357962580e+01
5.500079626853791480e-04,3.903534156745060990e+00,5.993471449138058915e+01,2.832240803323109901e+01
5.501263203274461659e-04,3.904374168399191714e+00,4.931834569041907912e+01,2.330549517699429884e+01
5.502446779695131839e-04,3.905214180053322437e+00,-9.311881188302498913e+01,-4.398256008141103734e+01
5.503630356115802019e-04,3.906054191707453160e+00,1.218484945844703304e+01,5.761001560755250495e+00
5.504813932536472198e-04,3.906894203361583884e+00,8.568586182923871775e+01,4.048033194087742004e+01
5.505997508957142378e-04,3.907734215015714607e+00,-6.918659837602677953e+01,-3.268238136091216006e+01
5.507181085377812558e-04,3.908574226669845331e+00,-4.033691791667737903e+01,-1.905476766341570283e+01
5.508364661798482737e-04,3.909414238323976054e+00,9.647120173487473949e+01,4.557151231100112909e+01
5.509548238219152917e-04,3.910254249978106778e+00,-2.345574693677134803e+01,-1.108234930697406639e+01
5.510731814639823097e-04,3.911094261632237501e+00,-8.157429065380097200e+01,-3.853703012670038675e+01
5.511915391060493276e-04,3.911934273286368224e+00,7.780770439971701080e+01,3.675439898035321562e+01
5.513098967481163456e-04,3.912774284940498948e+00,3.047124572230893591e+01,1.439275396157556486e+01
5.514282543901833636e-04,3.913614296594629671e+00,-9.859872500963172115e+01,-4.657841359576102036e+01
5.515466120322503815e-04,3.914454308248760395e+00,3.480613848849353076e+01,1.644245415013129730e+01
5.516649696743173995e-04,3.915294319902891118e+00,7.617918763671536908e+01,3.598727621452130165e+01
5.517833273163844175e-04,3.916134331557021842e+00,-8.565335075462195391e+01,-4.046058657622768351e+01
5.519016849584514354e-04,3.916974343211152565e+00,-1.982505118762846053e+01,-9.361953022254283496e+00
5.520200426005184534e-04,3.917814354865283288e+00,9.942976381135849806e+01,4.697440968378404591e+01
5.521384002425854714e-04,3.918654366519414012e+00,-4.607865029953916292e+01,-2.176193601589326931e+01
5.522567578846524893e-04,3.919494378173544735e+00,-6.952761705239453249e+01,-3.283719417041263000e+01
5.523751155267195073e-04,3.920334389827675459e+00,9.258821175002157133e+01,4.374675931888910441e+01
5.524934731687865253e-04,3.921174401481806182e+00,8.520358455690072219e+00,4.034098063017328428e+00
5.526118308108535432e-04,3.922014413135936906e+00,-9.890464022828075485e+01,-4.671186721508314577e+01
5.527301884529205612e-04,3.922854424790067629e+00,5.711466412426952388e+01,2.699134812968556218e+01
5.528485460949875792e-04,3.923694436444198352e+00,6.166814087176129533e+01,2.914158087901301997e+01
5.529669037370545971e-04,3.924534448098329076e+00,-9.848213978504259103e+01,-4.651325703931024691e+01
5.530852613791216151e-04,3.925374459752459799e+00,3.309507317730798093e+00,1.571901838201871016e+00
5.532036190211886331e-04,3.926214471406590523e+00,9.698228450187997396e+01,4.582056357814843750e+01
5.533219766632556510e-04,3.927054483060721246e+00,-6.775169840772014140e+01,-3.200075905509891072e+01
5.534403343053226690e-04,3.927894494714851970e+00,-5.266678791593125197e+01,-2.487581523052894283e+01
5.535586919473896870e-04,3.928734506368982693e+00,1.032156365893515613e+02,4.876054767116207245e+01
5.536770495894567049e-04,3.929574518023113416e+00,-1.551850987766961509e+01,-7.330646262777761990e+00
5.537954072315237229e-04,3.930414529677244140e+00,-9.363914042956008643e+01,-4.423504602414223541e+01
5.539137648735907409e-04,3.931254541331374863e+00,7.782745521001208999e+01,3.676428362958435514e+01
5.540321225156577588e-04,3.932094552985505587e+00,4.260840784446003227e+01,2.012599258280340564e+01
5.541504801577247768e-04,3.932934564639636310e+00,-1.066803719715056786e+02,-5.039713994226244154e+01
5.542688377997917948e-04,3.933774576293767034e+00,2.795105386682790538e+01,1.320269446888788423e+01
5.543871954418588127e-04,3.934614587947897757e+00,8.887190002684155843e+01,4.198139750301311324e+01
5.545055530839258307e-04,3.935454599602028480e+00,-8.717995893652539507e+01,-4.118393546805890537e+01
5.546239107259928486e-04,3.936294611256159204e+00,-3.159355792397565210e+01,-1.492369710172959429e+01
5.547422683680598666e-04,3.937134622910289927e+00,1.087842732655665259e+02,5.139086802438856694e+01
5.548606260101268846e-04,3.937974634564420651e+00,-4.043999818152607872e+01,-1.910112115204965733e+01
5.549789836521939025e-04,3.938814646218551374e+00,-8.269381108754987508e+01,-3.905984738674101209e+01
5.550973412942609205e-04,3.939654657872682098e+00,9.565492455768662694e+01,4.519244375257665070e+01
5.552156989363279385e-04,3.940494669526812821e+00,1.974334116755208868e+01,9.332865667801129916e+00
5.553340565783949564e-04,3.941334681180943544e+00,-1.094472337498897332e+02,-5.169459318012610538e+01
5.554524142204619744e-04,3.942174692835074268e+00,5.281508864586103869e+01,2.495865816748903399e+01
5.555707718625289924e-04,3.943014704489204991e+00,7.514182076260976828e+01,3.550593083356432089e+01
5.556891295045960103e-04,3.943854716143335715e+00,-1.031013904363788924e+02,-4.869472522230097411e+01
5.558074871466630283e-04,3.944694727797466438e+00,-7.191763851591709056e+00,-3.386912887769881308e+00
5.559258447887300463e-04,3.945534739451596717e+00,1.086090971021981773e+02,5.131597507249279033e+01
5.560442024307970642e-04,3.946374751105727441e+00,-6.489917082608542387e+01,-3.064965847151192690e+01
5.561625600728640822e-04,3.947214762759858164e+00,-6.627136759168683966e+01,-3.129865502486828177e+01
5.562809177149311002e-04,3.948054774413988888e+00,1.093788987425039636e+02,5.167584878753172006e+01
5.563992753569981181e-04,3.948894786068119611e+00,-5.911343401499934203e+00,-2.788975227246702104e+00
5.565176329990651361e-04,3.949734797722250335e+00,-1.062275265153617738e+02,-5.017906674887041163e+01
5.566359906411321541e-04,3.950574809376381058e+00,7.651348748231890795e+01,3.614561839969348966e+01
5.567543482831991720e-04,3.951414821030511781e+00,5.615880960153302226e+01,2.652847024213544103e+01
5.568727059252661900e-04,3.952254832684642505e+00,-1.143577308119532177e+02,-5.402317854953199117e+01
5.569910635673332080e-04,3.953094844338773228e+00,1.940363439820340830e+01,9.165175966711942124e+00
5.571094212094002259e-04,3.953934855992903952e+00,1.022808607400514802e+02,4.831542283638441404e+01
5.572277788514672439e-04,3.954774867647034675e+00,-8.747849072381603719e+01,-4.132587168940605693e+01
5.573461364935342619e-04,3.955614879301165399e+00,-4.489933858941398626e+01,-2.121071134737468356e+01
5.574644941356012798e-04,3.956454890955296122e+00,1.179231716672533139e+02,5.570605803571973524e+01
5.575828517776682978e-04,3.957294902609426845e+00,-3.310956076676558268e+01,-1.564083253303709853e+01
5.577012094197353158e-04,3.958134914263557569e+00,-9.676612851898005374e+01,-4.571048126671834666e+01
5.578195670618023337e-04,3.958974925917688292e+00,9.761994412923093023e+01,4.611761960153407358e+01
5.579379247038693517e-04,3.959814937571819016e+00,3.261059014849618620e+01,1.540813881691830289e+01
5.580562823459363697e-04,3.960654949225949739e+00,-1.199727615530623552e+02,-5.666976151902144920e+01
5.581746399880033876e-04,3.961494960880080463e+00,4.684780920852716690e+01,2.213724594221130815e+01
5.582929976300704056e-04,3.962334972534211186e+00,8.970572518507850646e+01,4.238384551209929896e+01
5.584113552721374236e-04,3.963174984188341909e+00,-1.067651882645953947e+02,-5.042689441550152196e+01
5.585297129142044415e-04,3.964014995842472633e+00,-1.942520329813511637e+01,-9.166521220301319772e+00
5.586480705562714595e-04,3.964855007496603356e+00,1.204248750395597085e+02,5.689794204523661847e+01
5.587664281983384775e-04,3.965695019150734080e+00,-6.042695941359616540e+01,-2.853593483818418974e+01
5.588847858404054954e-04,3.966535030804864803e+00,-8.114155137982385213e+01,-3.832123679086251400e+01
5.590031434824725134e-04,3.967375042458995527e+00,1.147517221694566274e+02,5.421683755227513757e+01
5.591215011245395314e-04,3.968215054113126250e+00,5.495172242096341364e+00,2.602860842965430521e+00
5.592398587666065493e-04,3.969055065767256973e+00,-1.192154920131696372e+02,-5.631072555455159545e+01
5.593582164086735673e-04,3.969895077421387697e+00,7.365229916303792379e+01,3.479784014128770764e+01
5.594765740507405853e-04,3.970735089075518420e+00,7.113901794743185292e+01,3.360841582093726743e+01
5.595949316928076032e-04,3.971575100729649144e+00,-1.214265465996678017e+02,-5.735985493378424849e+01
5.597132893348746212e-04,3.972415112383779867e+00,9.012314585276875789e+00,4.258123908622362563e+00
5.598316469769416392e-04,3.973255124037910591e+00,1.163020011993022536e+02,5.493973418052149782e+01
5.599500046190086571e-04,3.974095135692041314e+00,-8.632648022944084687e+01,-4.078178970395666170e+01
5.600683622610756751e-04,3.974935147346172037e+00,-5.978524249308154026e+01,-2.824344852248808024e+01
5.601867199031426931e-04,3.975775159000302761e+00,1.266503199950053613e+02,5.982761294997499135e+01
5.603050775452097110e-04,3.976615170654433484e+00,-2.391487439195229570e+01,-1.129876776794488791e+01
5.604234351872767290e-04,3.977455182308564208e+00,-1.116625303641701521e+02,-5.274911491550261644e+01
5.605417928293437470e-04,3.978295193962694931e+00,9.825458401108278395e+01,4.641560861187343789e+01
5.606601504714107649e-04,3.979135205616825655e+00,4.719151201852395161e+01,2.229390658181476681e+01
5.607785081134777829e-04,3.979975217270956378e+00,-1.302963285802514974e+02,-6.154914955475760507e+01
5.608968657555448009e-04,3.980815228925087101e+00,3.902099358098411130e+01,1.843704209692140239e+01
5.610152233976118188e-04,3.981655240579217825e+00,1.053016748592522731e+02,4.974820098556114090e+01
5.611335810396788368e-04,3.982495252233348548e+00,-1.092416655896649900e+02,-5.159987931281682449e+01
5.612519386817458548e-04,3.983335263887479272e+00,-3.348682987366456132e+01,-1.581181693027456703e+01
5.613702963238128727e-04,3.984175275541609995e+00,1.322588871513822824e+02,6.248636001174725152e+01
5.614886539658798907e-04,3.985015287195740719e+00,-5.412589761601492455e+01,-2.556034693360307131e+01
5.616070116079469087e-04,3.985855298849871442e+00,-9.724476572017988474e+01,-4.592815157508911739e+01
5.617253692500139266e-04,3.986695310504002165e+00,1.191020839342347699e+02,5.627325983028191558e+01
5.618437268920809446e-04,3.987535322158132889e+00,1.882321811735455697e+01,8.901168439514847819e+00
5.619620845341479626e-04,3.988375333812263612e+00,-1.324493929672926242e+02,-6.255946849614002758e+01
5.620804421762149805e-04,3.989215345466394336e+00,6.901968933124925343e+01,3.261277579939223870e+01
5.621987998182819985e-04,3.990055357120525059e+00,8.754351496034922775e+01,4.136122512608690727e+01
5.623171574603490165e-04,3.990895368774655783e+00,-1.276577397706571446e+02,-6.030023769014962909e+01
5.624355151024160344e-04,3.991735380428786506e+00,-3.370344757720330264e+00,-1.588438236553070482e+00
5.625538727444830524e-04,3.992575392082917229e+00,1.308016599841048446e+02,6.179177175423043877e+01
5.626722303865500704e-04,3.993415403737047953e+00,-8.348715302838428443e+01,-3.943867874977706833e+01
5.627905880286170883e-04,3.994255415391178676e+00,-7.627377931656394594e+01,-3.603128789516421193e+01
5.629089456706841063e-04,3.995095427045309400e+00,1.347429222018232622e+02,6.365117682577533742e+01
5.630273033127511243e-04,3.995935438699440123e+00,-1.268435113518749802e+01,-5.993606403878576572e+00
5.631456609548181422e-04,3.996775450353570847e+00,-1.272718861816947538e+02,-6.012359597524405785e+01
5.632640185968851602e-04,3.997615462007701570e+00,9.731237327214154220e+01,4.596932077744705225e+01
5.633823762389521782e-04,3.998455473661832293e+00,6.353737904077883059e+01,3.001386369187017067e+01
5.635007338810191961e-04,3.999295485315962573e+00,-1.402047222376356785e+02,-6.623201097041322782e+01
5.636190915230862141e-04,4.000135496970093740e+00,2.914041500532442797e+01,1.376710743112752766e+01
5.637374491651532321e-04,4.000975508624224020e+00,1.218433763055891745e+02,5.755978914806027547e+01
5.638558068072202500e-04,4.001815520278355187e+00,-1.102778293037163166e+02,-5.209217780376539508e+01
5.639741644492872680e-04,4.002655531932485466e+00,-4.945712772076126384e+01,-2.335886272209009462e+01
5.640925220913542860e-04,4.003495543586616634e+00,1.439106803480638064e+02,6.798800369050542258e+01
5.642108797334213039e-04,4.004335555240746913e+00,-4.578112528047043384e+01,-2.162072638359815357e+01
5.643292373754883219e-04,4.005175566894878081e+00,-1.145217386585829331e+02,-5.409160042567259552e+01
5.644475950175553399e-04,4.006015578549008360e+00,1.221736942841023392e+02,5.772313583167309048e+01
5.645659526596223578e-04,4.006855590203139528e+00,3.418238718995263525e+01,1.615640388557990548e+01
5.646843103016893758e-04,4.007695601857269807e+00,-1.457448106794577143e+02,-6.883957412788873853e+01
5.648026679437563938e-04,4.008535613511400975e+00,6.238238035593542463e+01,2.947898434367706955e+01
5.649210255858234117e-04,4.009375625165531254e+00,1.053418171893686122e+02,4.977150393641585424e+01
5.650393832278904297e-04,4.010215636819662421e+00,-1.327951898647766029e+02,-6.272412455127511066e+01
5.651577408699574477e-04,4.011055648473792701e+00,-1.788256146382241241e+01,-8.440488651281697230e+00
5.652760985120244656e-04,4.011895660127923868e+00,1.456146473638013958e+02,6.879283667712417127e+01
5.653944561540914836e-04,4.012735671782054148e+00,-7.871129384405998053e+01,-3.717946168745575619e+01
5.655128137961585016e-04,4.013575683436185315e+00,-9.436457516007180857e+01,-4.457460979442419102e+01
5.656311714382255195e-04,4.014415695090315594e+00,1.419487499459005448e+02,6.705726543591333666e+01
5.657495290802925375e-04,4.015255706744446762e+00,7.481013995180223475e-01,3.531085535107201800e-01
5.658678867223595555e-04,4.016095718398577041e+00,-1.434511212948033290e+02,-6.776599323231454264e+01
5.659862443644265734e-04,4.016935730052708209e+00,9.453110709958571078e+01,4.465549995397745420e+01
5.661046020064935914e-04,4.017775741706838488e+00,8.167903030741172188e+01,3.858329057340955615e+01
5.662229596485606094e-04,4.018615753360969656e+00,-1.494532655296350185e+02,-7.060211702103919151e+01
5.663413172906276273e-04,4.019455765015099935e+00,1.701339608719453622e+01,8.036898392508184941e+00
5.664596749326946453e-04,4.020295776669231103e+00,1.392126473583498409e+02,6.576310573049141794e+01
5.665780325747616633e-04,4.021135788323361382e+00,-1.096016645403268512e+02,-5.177499465583480287e+01
5.666963902168286812e-04,4.021975799977492549e+00,-6.739884897240040118e+01,-3.183685361970620420e+01
5.668147478588956992e-04,4.022815811631622829e+00,1.551467762911762520e+02,7.329332762903112553e+01
5.669331055009627172e-04,4.023655823285753996e+00,-3.517516700155667309e+01,-1.661326266775122917e+01
5.670514631430297351e-04,4.024495834939884276e+00,-1.328818258522778706e+02,-6.276748755213111508e+01
5.671698207850967531e-04,4.025335846594015443e+00,1.236880235716945435e+02,5.843610871545163832e+01
5.672881784271637711e-04,4.026175858248145722e+00,5.166748063111919009e+01,2.441420209551620246e+01
5.674065360692307890e-04,4.027015869902276002e+00,-1.588832363495160962e+02,-7.504759752210668466e+01
5.675248937112978070e-04,4.027855881556407169e+00,5.350014885846806578e+01,2.528246604989574564e+01
5.676432513533648250e-04,4.028695893210537449e+00,1.244730342401237522e+02,5.880930046509968179e+01
5.677616089954318429e-04,4.029535904864668616e+00,-1.365574898327756728e+02,-6.450020161916955885e+01
5.678799666374988609e-04,4.030375916518798896e+00,-3.465099855697229714e+01,-1.635959434831528370e+01
5.679983242795658789e-04,4.031215928172930063e+00,1.605410300108339925e+02,7.584694953586205202e+01
5.681166819216328968e-04,4.032055939827060342e+00,-7.173842733576816499e+01,-3.388221808547262981e+01
5.682350395636999148e-04,4.032895951481191510e+00,-1.140283848326962470e+02,-5.386025978465414710e+01
5.683533972057669328e-04,4.033735963135321789e+00,1.479873695317911597e+02,6.991314164066955072e+01
5.684717548478339507e-04,4.034575974789452957e+00,1.654046281759532633e+01,7.815999068938136674e+00
5.685901124899009687e-04,4.035415986443583236e+00,-1.600222235926059966e+02,-7.559211542294065111e+01
5.687084701319679867e-04,4.036255998097714404e+00,8.963308272024488588e+01,4.234307550191425662e+01
5.688268277740350046e-04,4.037096009751844683e+00,1.016205515323077861e+02,4.800423143124388048e+01
5.689451854161020226e-04,4.037936021405975850e+00,-1.577663117269836448e+02,-7.452910219824144633e+01
5.690635430581690406e-04,4.038776033060106130e+00,2.451789685242083294e+00,1.157781487147083510e+00
5.691819007002360585e-04,4.039616044714237297e+00,1.572566886103112438e+02,7.428634584684988340e+01
5.693002583423030765e-04,4.040456056368367577e+00,-1.069215043596664145e+02,-5.051005136814583807e+01
5.694186159843700945e-04,4.041296068022498744e+00,-8.735060560336347635e+01,-4.126345504091838734e+01
5.695369736264371124e-04,4.042136079676629024e+00,1.657002612505077650e+02,7.827685641816503903e+01
5.696553312685041304e-04,4.042976091330760191e+00,-2.209128767577166741e+01,-1.043493305433254648e+01
5.697736889105711484e-04,4.043816102984890470e+00,-1.522005071485539247e+02,-7.189630270901074027e+01
5.698920465526381663e-04,4.044656114639021638e+00,1.233429664719703851e+02,5.827024990398501814e+01
5.700104041947051843e-04,4.045496126293151917e+00,7.135230410231838505e+01,3.371033000419160430e+01
5.701287618367722023e-04,4.046336137947283085e+00,-1.716105821959265540e+02,-8.106254560318473068e+01
5.702471194788392202e-04,4.047176149601413364e+00,4.212955511774171669e+01,1.990910040921698965e+01
5.703654771209062382e-04,4.048016161255544532e+00,1.448435478022944380e+02,6.843096669015972111e+01
5.704838347629732562e-04,4.048856172909674811e+00,-1.386360518504122865e+02,-6.548264975075937855e+01
5.706021924050402741e-04,4.049696184563805978e+00,-5.378500218969463731e+01,-2.539804772066676719e+01
5.707205500471072921e-04,4.050536196217936258e+00,1.753434824563246366e+02,8.284068937107934971e+01
5.708389076891743101e-04,4.051376207872067425e+00,-6.230083520848404532e+01,-2.942226985849332266e+01
5.709572653312413280e-04,4.052216219526197705e+00,-1.352048590831376487e+02,-6.386166201742895510e+01
5.710756229733083460e-04,4.053056231180328872e+00,1.525478452378746397e+02,7.207024174963640917e+01
5.711939806153753640e-04,4.053896242834459152e+00,3.483746196620830915e+01,1.646233111808942340e+01
5.713123382574423819e-04,4.054736254488590319e+00,-1.767684605028809983e+02,-8.349996260614477706e+01
5.714306958995093999e-04,4.055576266142720598e+00,8.232921088395488596e+01,3.889574521070616697e+01
5.715490535415764179e-04,4.056416277796851766e+00,1.233369522426188496e+02,5.826552521916391925e+01
5.716674111836434358e-04,4.057256289450982045e+00,-1.648347551636400112e+02,-7.786627316023304957e+01
5.717857688257104538e-04,4.058096301105113213e+00,-1.472369577761289605e+01,-6.954539028817158908e+00
5.719041264677774718e-04,4.058936312759243492e+00,1.757832168484476369e+02,8.303866671409042510e+01
5.720224841098444897e-04,4.059776324413374660e+00,-1.019300309535747715e+02,-4.815252092473451739e+01
5.721408417519115077e-04,4.060616336067504939e+00,-1.093242937830906953e+02,-5.164472454223832187e+01
5.722591993939785257e-04,4.061456347721636106e+00,1.752682773225762958e+02,8.279532156150128230e+01
5.723775570360455436e-04,4.062296359375766386e+00,-6.316881406294619694e+00,-2.985001026723089979e+00
5.724959146781125616e-04,4.063136371029897553e+00,-1.723135535941001990e+02,-8.139956535767396417e+01
5.726142723201795796e-04,4.063976382684027833e+00,1.208165077702153098e+02,5.707482613875430388e+01
5.727326299622465975e-04,4.064816394338159000e+00,9.328670615730453619e+01,4.406992303299688274e+01
5.728509876043136155e-04,4.065656405992289280e+00,-1.836347591939702397e+02,-8.674500025202490860e+01
5.729693452463806335e-04,4.066496417646420447e+00,2.802637419525758844e+01,1.324451476288133733e+01
5.730877028884476514e-04,4.067336429300550726e+00,1.663204338972227561e+02,7.857413837819098035e+01
5.732060605305146694e-04,4.068176440954681894e+00,-1.386981511856857878e+02,-6.551438347078624247e+01
5.733244181725816874e-04,4.069016452608812173e+00,-7.537310011644734686e+01,-3.559809306775022719e+01
5.734427758146487053e-04,4.069856464262943341e+00,1.897450545932402974e+02,8.964269869355052833e+01
5.735611334567157233e-04,4.070696475917073620e+00,-5.012503190279676346e+01,-2.367089955844687665e+01
5.736794910987827413e-04,4.071536487571204788e+00,-1.577954570312601845e+02,-7.453267050204010502e+01
5.737978487408497592e-04,4.072376499225335067e+00,1.552909057907411352e+02,7.336785600718241085e+01
5.739162063829167772e-04,4.073216510879466234e+00,5.576643840844371880e+01,2.635161440270269395e+01
5.740345640249837952e-04,4.074056522533596514e+00,-1.934323840707722866e+02,-9.136889477879492460e+01
5.741529216670508131e-04,4.074896534187727681e+00,7.231958288799165757e+01,3.417053872649762525e+01
5.742712793091178311e-04,4.075736545841857961e+00,1.467668034538204438e+02,6.933672447982695530e+01
5.743896369511848491e-04,4.076576557495989128e+00,-1.703171347486459126e+02,-8.045358396576665427e+01
5.745079945932518670e-04,4.077416569150119408e+00,-3.467873318605066402e+01,-1.637909254032224737e+01
5.746263522353188850e-04,4.078256580804250575e+00,1.945586409487542596e+02,9.190965763271549349e+01
5.747447098773859030e-04,4.079096592458380854e+00,-9.430408602006588126e+01,-4.454910779687881472e+01
5.748630675194529209e-04,4.079936604112512022e+00,-1.332977520934838367e+02,-6.296908176970953264e+01
5.749814251615199389e-04,4.080776615766642301e+00,1.835118832622953278e+02,8.668982216427605181e+01
5.750997828035869569e-04,4.081616627420772581e+00,1.235119024475316252e+01,5.833422909805992873e+00
5.752181404456539748e-04,4.082456639074903748e+00,-1.930152703296425898e+02,-9.117971367421762352e+01
5.753364980877209928e-04,4.083296650729034027e+00,1.157659568405958339e+02,5.468780471560967271e+01
5.754548557297880108e-04,4.084136662383165195e+00,1.174895452223577195e+02,5.550144504600717710e+01
5.755732133718550287e-04,4.084976674037295474e+00,-1.946241664342475133e+02,-9.193866271235651766e+01
5.756915710139220467e-04,4.085816685691426642e+00,1.095140928972790562e+01,5.175857236732550604e+00
5.758099286559890647e-04,4.086656697345556921e+00,1.887296491904703544e+02,8.915745962036805849e+01
5.759282862980560826e-04,4.087496708999688089e+00,-1.363857513021115437e+02,-6.442474361503451519e+01
5.760466439401231006e-04,4.088336720653818368e+00,-9.947649798327995541e+01,-4.698678776378181965e+01
5.761650015821901186e-04,4.089176732307949536e+00,2.034262769440858847e+02,9.610374674144208029e+01
5.762833592242571365e-04,4.090016743962079815e+00,-3.493784132237865947e+01,-1.649805242290229046e+01
5.764017168663241545e-04,4.090856755616210982e+00,-1.816613749323616958e+02,-8.580771295695257095e+01
5.765200745083911725e-04,4.091696767270341262e+00,1.558475689283344536e+02,7.363064743974894100e+01
5.766384321504581904e-04,4.092536778924472429e+00,7.943157950076005136e+01,3.753127584403986816e+01
5.767567897925252084e-04,4.093376790578602709e+00,-2.097115897224603032e+02,-9.905813056943622996e+01
5.768751474345922264e-04,4.094216802232733876e+00,5.929955918529788050e+01,2.802170830700111992e+01
5.769935050766592443e-04,4.095056813886864155e+00,1.718096975210040682e+02,8.116917547732299454e+01
5.771118627187262623e-04,4.095896825540995323e+00,-1.738382584239175230e+02,-8.211427890312069167e+01
5.772302203607932803e-04,4.096736837195125602e+00,-5.756053253237860190e+01,-2.718530679738185540e+01
5.773485780028602982e-04,4.097576848849256770e+00,2.133025508233686196e+02,1.007672438928167935e+02
5.774669356449273162e-04,4.098416860503387049e+00,-8.371052637247419170e+01,-3.954213128670514266e+01
5.775852932869943342e-04,4.099256872157518217e+00,-1.592116012248418428e+02,-7.520850102406438964e+01
5.777036509290613521e-04,4.100096883811648496e+00,1.900547880705966008e+02,8.978220932725696457e+01
5.778220085711283701e-04,4.100936895465779664e+00,3.410273340880311821e+01,1.610941313106073380e+01
5.779403662131953881e-04,4.101776907119909943e+00,-2.140519049218492000e+02,-1.011173746440492778e+02
5.780587238552624060e-04,4.102616918774041110e+00,1.078332715345619590e+02,5.093992855405730324e+01
5.781770814973294240e-04,4.103456930428171390e+00,1.439447648770369597e+02,6.799772972326297804e+01
5.782954391393964420e-04,4.104296942082302557e+00,-2.042066012908160246e+02,-9.646678452610399290e+01
5.784137967814634599e-04,4.105136953736432837e+00,-9.326613361927478252e+00,-4.404903000873815699e+00
5.785321544235304779e-04,4.105976965390564004e+00,2.118486143826421539e+02,1.000770218965097911e+02
5.786505120655974959e-04,4.106816977044694283e+00,-1.313199812065516880e+02,-6.203375836455751369e+01
5.787688697076645138e-04,4.107656988698825451e+00,-1.261242701401844215e+02,-5.957723942443806209e+01
5.788872273497315318e-04,4.108497000352955730e+00,2.160242828005038973e+02,1.020527175750515880e+02
5.790055849917985498e-04,4.109337012007086898e+00,-1.646836290968670369e+01,-7.775621739586952685e+00
5.791239426338655677e-04,4.110177023661217177e+00,-2.066155612338143328e+02,-9.759827001797486901e+01
5.792423002759325857e-04,4.111017035315348345e+00,1.538225233795732265e+02,7.267217076881365756e+01
5.793606579179996037e-04,4.111857046969478624e+00,1.059082143463872967e+02,5.003731059761881284e+01
5.794790155600666216e-04,4.112697058623609792e+00,-2.252579775674619214e+02,-1.064028848994864802e+02
5.795973732021336396e-04,4.113537070277740071e+00,4.296094388851207668e+01,2.030369372440561904e+01
5.797157308442006576e-04,4.114377081931871238e+00,1.983180028946464972e+02,9.369264113308827291e+01
5.798340884862676755e-04,4.115217093586001518e+00,-1.749912648342929060e+02,-8.265725805621451627e+01
5.799524461283346935e-04,4.116057105240132685e+00,-8.349129228340598274e+01,-3.943248628787327448e+01
5.800708037704017115e-04,4.116897116894262965e+00,2.316869757347125187e+02,1.094547387764284849e+02
5.801891614124687294e-04,4.117737128548394132e+00,-6.980680858202350691e+01,-3.297132690676446032e+01
5.803075190545357474e-04,4.118577140202524411e+00,-1.869610793687213572e+02,-8.831450791183959836e+01
5.804258766966027654e-04,4.119417151856655579e+00,1.944838856018917568e+02,9.187703255447661377e+01
5.805442343386697833e-04,4.120257163510785858e+00,5.910691310950576849e+01,2.792324888717416798e+01
5.806625919807368013e-04,4.121097175164917026e+00,-2.351207593665612876e+02,-1.110687650100999804e+02
5.807809496228038193e-04,4.121937186819047305e+00,9.664523024557394137e+01,4.565576509670754035e+01
5.808993072648708372e-04,4.122777198473178473e+00,1.725935852718740762e+02,8.153166067465997457e+01
5.810176649069378552e-04,4.123617210127308752e+00,-2.119681699145351104e+02,-1.001335913318328608e+02
5.811360225490048732e-04,4.124457221781439920e+00,-3.302315751839503832e+01,-1.559966799294008410e+01
5.812543801910718911e-04,4.125297233435570199e+00,2.354049854222445219e+02,1.112038860528634245e+02
5.813727378331389091e-04,4.126137245089701366e+00,-1.231010794574649481e+02,-5.815275072616876173e+01
5.814910954752059271e-04,4.126977256743831646e+00,-1.553061346822698852e+02,-7.336438869580371147e+01
5.816094531172729450e-04,4.127817268397962813e+00,2.271300945105685969e+02,1.072971120860678411e+02
5.817278107593399630e-04,4.128657280052093093e+00,5.543832460366470372e+00,2.620559396773854743e+00
5.818461684014069810e-04,4.129497291706224260e+00,-2.324209073979102413e+02,-1.097909656975861026e+02
5.819645260434739989e-04,4.130337303360354539e+00,1.487940441944230088e+02,7.029450723063541773e+01
5.820828836855410169e-04,4.131177315014485707e+00,1.352363790839825697e+02,6.388959483838016240e+01
5.822012413276080349e-04,4.132017326668615986e+00,-2.396734585963758946e+02,-1.132146543221251704e+02
5.823195989696750528e-04,4.132857338322747154e+00,2.300021113410721796e+01,1.087301309890137446e+01
5.824379566117420708e-04,4.133697349976877433e+00,2.260942808962547588e+02,1.068133051312373141e+02
5.825563142538090888e-04,4.134537361631007713e+00,-1.733376330216552788e+02,-8.187620234362663041e+01
5.826746718958761067e-04,4.135377373285138880e+00,-1.125626598498962494e+02,-5.316488362813822732e+01
5.827930295379431247e-04,4.136217384939269159e+00,2.493306578531960440e+02,1.177910790152817526e+02
5.829113871800101427e-04,4.137057396593400327e+00,-5.224892363988692523e+01,-2.467509260588629161e+01
5.830297448220771606e-04,4.137897408247530606e+00,-2.163925199874233840e+02,-1.022153581914429878e+02
5.831481024641441786e-04,4.138737419901661774e+00,1.963494114700238242e+02,9.276104117089033707e+01
5.832664601062111966e-04,4.139577431555792053e+00,8.750761034457696041e+01,4.134220283465609214e+01
5.833848177482782145e-04,4.140417443209923221e+00,-2.558632878288822212e+02,-1.208650614828961807e+02
5.835031753903452325e-04,4.141257454864053500e+00,8.182069539561956617e+01,3.865493677358330160e+01
5.836215330324122505e-04,4.142097466518184667e+00,2.033298742468430191e+02,9.605305069859144851e+01
5.837398906744792684e-04,4.142937478172314947e+00,-2.174536277721224451e+02,-1.027238049525887504e+02
5.838582483165462864e-04,4.143777489826446114e+00,-6.033410305497864101e+01,-2.850054534072836532e+01
5.839766059586133044e-04,4.144617501480576394e+00,2.590688500286357794e+02,1.223827113184697168e+02
5.840949636006803223e-04,4.145457513134707561e+00,-1.113146462420085072e+02,-5.258549932587644093e+01
5.842133212427473403e-04,4.146297524788837841e+00,-1.869666309921830134e+02,-8.832170321669042323e+01
5.843316788848143583e-04,4.147137536442969008e+00,2.362891079060133279e+02,1.116223942001980163e+02
5.844500365268813762e-04,4.147977548097099287e+00,3.134570839171171031e+01,1.480735030161079635e+01
5.845683941689483942e-04,4.148817559751230455e+00,-2.587818405517243718e+02,-1.222458597744650888e+02
5.846867518110154122e-04,4.149657571405360734e+00,1.403189468142787746e+02,6.628885882266905583e+01
5.848051094530824301e-04,4.150497583059491902e+00,1.674138151485462913e+02,7.908791355003313583e+01
5.849234670951494481e-04,4.151337594713622181e+00,-2.525104455607267937e+02,-1.192809390556891458e+02
5.850418247372164661e-04,4.152177606367753349e+00,-8.791063943268498937e-01,-4.093003493705201223e-01
5.851601823792834840e-04,4.153017618021883628e+00,2.548826212646590648e+02,1.204111374994918719e+02
5.852785400213505020e-04,4.153857629676014795e+00,-1.684105674088999649e+02,-7.955018665817800638e+01
5.853968976634175200e-04,4.154697641330145075e+00,-1.448276074229413553e+02,-6.840767896465871445e+01
5.855152553054845379e-04,4.155537652984276242e+00,2.657993915638410272e+02,1.255704495420682179e+02
5.856336129475515559e-04,4.156377664638406522e+00,-3.069335225738393547e+01,-1.449223520914681984e+01
5.857519705896185739e-04,4.157217676292537689e+00,-2.472947393802601255e+02,-1.168125243866679739e+02
5.858703282316855918e-04,4.158057687946667969e+00,1.951665754875382390e+02,9.220407557209813376e+01
5.859886858737526098e-04,4.158897699600799136e+00,1.194143180724151989e+02,5.641709884533585750e+01
5.861070435158196278e-04,4.159737711254929415e+00,-2.758650928844983810e+02,-1.303111178056606150e+02
5.862254011578866457e-04,4.160577722909060583e+00,6.297229354024165104e+01,2.975406605460585752e+01
5.863437587999536637e-04,4.161417734563190862e+00,2.359918263033812309e+02,1.114851979278678300e+02
5.864621164420206817e-04,4.162257746217322030e+00,-2.201662042838588604e+02,-1.040030033949608423e+02
5.865804740840876996e-04,4.163097757871452309e+00,-9.142592999570672418e+01,-4.318644525848364424e+01
5.866988317261547176e-04,4.163937769525583477e+00,2.824521153679052077e+02,1.334299384785040274e+02
5.868171893682217356e-04,4.164777781179713756e+00,-9.553323825551029813e+01,-4.513016439898200360e+01
5.869355470102887535e-04,4.165617792833844923e+00,-2.209973138410341562e+02,-1.043977915322012677e+02
5.870539046523557715e-04,4.166457804487975203e+00,2.429991156833301602e+02,1.147917768801996772e+02
5.871722622944227895e-04,4.167297816142106370e+00,6.116054978522831220e+01,2.889092153189982071e+01
5.872906199364898074e-04,4.168137827796236650e+00,-2.853428413536230437e+02,-1.347942139336945502e+02
5.874089775785568254e-04,4.168977839450367817e+00,1.279342538684226156e+02,6.043725059467223559e+01
5.875273352206238434e-04,4.169817851104498097e+00,2.023888438700176948e+02,9.560840754645431616e+01
5.876456928626908613e-04,4.170657862758629264e+00,-2.632681553483064363e+02,-1.243648282893107080e+02
5.877640505047578793e-04,4.171497874412759543e+00,-2.895614845261661685e+01,-1.367489373999028857e+01
5.878824081468248973e-04,4.172337886066890711e+00,2.843660740327475196e+02,1.343366614353889190e+02
5.880007657888919152e-04,4.173177897721020990e+00,-1.597168111217948763e+02,-7.544577463511706128e+01
5.881191234309589332e-04,4.174017909375152158e+00,-1.802940424603785914e+02,-8.516395361108982343e+01
5.882374810730259512e-04,4.174857921029282437e+00,2.806008048473331655e+02,1.325610579177703130e+02
5.883558387150929691e-04,4.175697932683413605e+00,-4.806981789347613443e+00,-2.264668670567932196e+00
5.884741963571599871e-04,4.176537944337543884e+00,-2.793951679681208589e+02,-1.319768895347783655e+02
5.885925539992270051e-04,4.177377955991675051e+00,1.904175669854265607e+02,8.996127077136549133e+01
5.887109116412940230e-04,4.178217967645805331e+00,1.548964956962885253e+02,7.317979230351375008e+01
5.888292692833610410e-04,4.179057979299936498e+00,-2.946494351008382182e+02,-1.391832725963045050e+02
5.889476269254280590e-04,4.179897990954066778e+00,3.971557525516416831e+01,1.876971508865494798e+01
5.890659845674950769e-04,4.180738002608197945e+00,2.703566312725301941e+02,1.277211628046295573e+02
5.891843422095620949e-04,4.181578014262328225e+00,-2.195697949586175355e+02,-1.037190992069767503e+02
5.893026998516291129e-04,4.182418025916459392e+00,-1.264307879569954594e+02,-5.972022165939802107e+01
5.894210574936961308e-04,4.183258037570589671e+00,3.051010025541677351e+02,1.441315029771566287e+02
5.895394151357631488e-04,4.184098049224720839e+00,-7.532443374650551959e+01,-3.558169464408240401e+01
5.896577727778301668e-04,4.184938060878851118e+00,-2.572299194859574527e+02,-1.215122892927964244e+02
5.897761304198971847e-04,4.185778072532982286e+00,2.467125658231433363e+02,1.165472164246338025e+02
5.898944880619642027e-04,4.186618084187112565e+00,9.518362382069858540e+01,4.496365775391669217e+01
5.900128457040312207e-04,4.187458095841243733e+00,-3.116802351735584580e+02,-1.472362136298181667e+02
5.901312033460982386e-04,4.188298107495374012e+00,1.111638522487364753e+02,5.251420489584131701e+01
5.902495609881652566e-04,4.189138119149504291e+00,2.400520650353134897e+02,1.133989503121646862e+02
5.903679186302322746e-04,4.189978130803635459e+00,-2.713947496452642554e+02,-1.282056365915616425e+02
5.904862762722992925e-04,4.190818142457765738e+00,-6.148881153727393212e+01,-2.904496986764900157e+01
5.906046339143663105e-04,4.191658154111896906e+00,3.141580627757978164e+02,1.484084706177557109e+02
5.907229915564333285e-04,4.192498165766027185e+00,-1.467416291626808516e+02,-6.931827627137357695e+01
5.908413491985003464e-04,4.193338177420158353e+00,-2.189151404669412386e+02,-1.034101154399913867e+02
5.909597068405673644e-04,4.194178189074288632e+00,2.931861728565049816e+02,1.385047478196197517e+02
5.910780644826343824e-04,4.195018200728419799e+00,2.572924773228153583e+01,1.215875815518269576e+01
5.911964221247014003e-04,4.195858212382550079e+00,-3.123511521199939125e+02,-1.475467962780951439e+02
5.913147797667684183e-04,4.196698224036681246e+00,1.815547181736667426e+02,8.577325184339451880e+01
5.914331374088354363e-04,4.197538235690811526e+00,1.939727647651109237e+02,9.163826198124019129e+01
5.915514950509024542e-04,4.198378247344942693e+00,-3.116784373106354451e+02,-1.472281506022235362e+02
5.916698526929694722e-04,4.199218258999072972e+00,1.167257132374012230e+01,5.522860741366681481e+00
5.917882103350364902e-04,4.200058270653204140e+00,3.061319089546982468e+02,1.446225685599357575e+02
5.919065679771035081e-04,4.200898282307334419e+00,-2.150902407616412120e+02,-1.016010797410956457e+02
5.920249256191705261e-04,4.201738293961465587e+00,-1.654348667430584783e+02,-7.814298054312212116e+01
5.921432832612375441e-04,4.202578305615595866e+00,3.264963261812686142e+02,1.542414450796433130e+02
5.922616409033045620e-04,4.203418317269727034e+00,-5.025448181282212090e+01,-2.373618396495284344e+01
5.923799985453715800e-04,4.204258328923857313e+00,-2.954281555024886075e+02,-1.395546851351916757e+02
5.924983561874385980e-04,4.205098340577988481e+00,2.468359435400122948e+02,1.166074079159664052e+02
5.926167138295056159e-04,4.205938352232118760e+00,1.335700575599543072e+02,6.309837700452311537e+01
5.927350714715726339e-04,4.206778363886249927e+00,-3.373012802777857360e+02,-1.593389282282511203e+02
5.928534291136396519e-04,4.207618375540380207e+00,8.952233657362069152e+01,4.229117042296840623e+01
5.929717867557066698e-04,4.208458387194511374e+00,2.802286244659421754e+02,1.323780529557077443e+02
5.930901443977736878e-04,4.209298398848641654e+00,-2.762849171295979431e+02,-1.305162982705570585e+02
5.932085020398407058e-04,4.210138410502772821e+00,-9.870152369915115287e+01,-4.662474722432898488e+01
5.933268596819077237e-04,4.210978422156903100e+00,3.438000392120598008e+02,1.624102546417157100e+02
5.934452173239747417e-04,4.211818433811034268e+00,-1.289528852313035259e+02,-6.091646611762573116e+01
5.935635749660417597e-04,4.212658445465164547e+00,-2.605821307259784589e+02,-1.230951527483940708e+02
5.936819326081087776e-04,4.213498457119295715e+00,3.029463909071096168e+02,1.431135470792348769e+02
5.938002902501757956e-04,4.214338468773425994e+00,6.120844764846208363e+01,2.891672283408337307e+01
5.939186478922428136e-04,4.215178480427557162e+00,-3.457459583117288275e+02,-1.633245891817946358e+02
5.940370055343098315e-04,4.216018492081687441e+00,1.680048150787514487e+02,7.937050310374775108e+01
5.941553631763768495e-04,4.216858503735818609e+00,2.366042185575795429e+02,1.117755448713602391e+02
5.942737208184438675e-04,4.217698515389948888e+00,-3.263476617385058489e+02,-1.541590983516855431e+02
5.943920784605108854e-04,4.218538527044080055e+00,-2.151702959171905150e+01,-1.015627397862356673e+01
5.945104361025779034e-04,4.219378538698210335e+00,3.429499527676950947e+02,1.620152609187704229e+02
5.946287937446449214e-04,4.220218550352341502e+00,-2.061197695560241527e+02,-9.736310808526872052e+01
5.947471513867119393e-04,4.221058562006471782e+00,-2.084721525935455020e+02,-9.847255459370694552e+01
5.948655090287789573e-04,4.221898573660602949e+00,3.460469399687310670e+02,1.634786866858008807e+02
5.949838666708459753e-04,4.222738585314733228e+00,-1.989840342386520433e+01,-9.394308080977289421e+00
5.951022243129129932e-04,4.223578596968864396e+00,-3.352801721938601531e+02,-1.583784364075351050e+02
5.952205819549800112e-04,4.224418608622994675e+00,2.427341438314506377e+02,1.146722543776132284e+02
5.953389395970470292e-04,4.225258620277125843e+00,1.764288844430067229e+02,8.334701052287567791e+01
5.954572972391140471e-04,4.226098631931256122e+00,-3.616368018484204185e+02,-1.708328947353514877e+02
5.955756548811810651e-04,4.226938643585387290e+00,6.252368643603631426e+01,2.953897843238870280e+01
5.956940125232480831e-04,4.227778655239517569e+00,3.226689544436449069e+02,1.524278891737054664e+02
5.958123701653151010e-04,4.228618666893648737e+00,-2.772839520672123399e+02,-1.309878280424771901e+02
5.959307278073821190e-04,4.229458678547779016e+00,-1.407794290243680280e+02,-6.650216440504618731e+01
5.960490854494491370e-04,4.230298690201910183e+00,3.727535940403276982e+02,1.760872927992338646e+02
5.961674430915161549e-04,4.231138701856040463e+00,-1.058080362546330662e+02,-4.998407970150455526e+01
5.962858007335831729e-04,4.231978713510171630e+00,-3.051134513139268165e+02,-1.441328544609013989e+02
5.964041583756501909e-04,4.232818725164301910e+00,3.092154845434545223e+02,1.460737279389510377e+02
5.965225160177172088e-04,4.233658736818433077e+00,1.018919508422460467e+02,4.813379459032771024e+01
5.966408736597842268e-04,4.234498748472563356e+00,-3.790806076011288042e+02,-1.790734581153304816e+02
5.967592313018512448e-04,4.235338760126694524e+00,1.491742543359534920e+02,7.047346211831029450e+01
5.968775889439182627e-04,4.236178771780824803e+00,2.826822526482083049e+02,1.335408393650902781e+02
5.969959465859852807e-04,4.237018783434955971e+00,-3.379887177204464024e+02,-1.596601992655229196e+02
5.971143042280522987e-04,4.237858795089086250e+00,-6.018986615775435212e+01,-2.842674629356645255e+01
5.972326618701193166e-04,4.238698806743217418e+00,3.803595242228730058e+02,1.796860012410779746e+02
5.973510195121863346e-04,4.239538818397347697e+00,-1.920202145806816816e+02,-9.070374520738886304e+01
5.974693771542533526e-04,4.240378830051478865e+00,-2.555112390207980297e+02,-1.206940978235730313e+02
5.975877347963203705e-04,4.241218841705609144e+00,3.630911317856944152e+02,1.715305822021737185e+02
5.977060924383873885e-04,4.242058853359740311e+00,1.615369734913939226e+01,7.637287151669305274e+00
5.978244500804544065e-04,4.242898865013870591e+00,-3.763904797942943787e+02,-1.777973427042786625e+02
5.979428077225214244e-04,4.243738876668000870e+00,2.337317446842339450e+02,1.104217053455824953e+02
5.980611653645884424e-04,4.244578888322132038e+00,2.238091925188340383e+02,1.057315305564756613e+02
5.981795230066554604e-04,4.245418899976262317e+00,-3.840411006976560202e+02,-1.814143101893920402e+02
5.982978806487224783e-04,4.246258911630393484e+00,2.968790314604711966e+01,1.402992161760336387e+01
5.984162382907894963e-04,4.247098923284523764e+00,3.670408737483419372e+02,1.733910562434846270e+02
5.985345959328565143e-04,4.247938934938654931e+00,-2.736871981468727881e+02,-1.292872881570472146e+02
5.986529535749235322e-04,4.248778946592785211e+00,-1.878543092242729244e+02,-8.873896049507322914e+01
5.987713112169905502e-04,4.249618958246916378e+00,4.003986092729464872e+02,1.891473986116303649e+02
5.988896688590575682e-04,4.250458969901046657e+00,-7.676108960485760235e+01,-3.626246614602817431e+01
5.990080265011245861e-04,4.251298981555177825e+00,-3.522470504637094564e+02,-1.663989481009816700e+02
5.991263841431916041e-04,4.252138993209308104e+00,3.112683914769540934e+02,1.470429281205997540e+02
5.992447417852586221e-04,4.252979004863439272e+00,1.479954459145172905e+02,6.991175908528788341e+01
5.993630994273256400e-04,4.253819016517569551e+00,-4.117700675044716263e+02,-1.945172159572949795e+02
5.994814570693926580e-04,4.254659028171700719e+00,1.244562453803730477e+02,5.879546502102027716e+01
5.995998147114596760e-04,4.255499039825830998e+00,3.320210346255328204e+02,1.568466845518715900e+02
5.997181723535266939e-04,4.256339051479962166e+00,-3.458655845060559386e+02,-1.633830415449692737e+02
5.998365299955937119e-04,4.257179063134092445e+00,-1.046456562946818281e+02,-4.942912302505482103e+01
5.999548876376607299e-04,4.258019074788223612e+00,4.178199885305657517e+02,1.973805060343629521e+02
6.000732452797277478e-04,4.258859086442353892e+00,-1.721302785021018735e+02,-8.130966088355557986e+01
6.001916029217947658e-04,4.259699098096485059e+00,-3.064478465904167024e+02,-1.447578094275278318e+02
6.003099605638617837e-04,4.260539109750615339e+00,3.768917566111836095e+02,1.780489442592714795e+02
6.004283182059288017e-04,4.261379121404746506e+00,5.828440660853198096e+01,2.753888637030991049e+01
6.005466758479958197e-04,4.262219133058876785e+00,-4.182719946267179694e+02,-1.975821121781459624e+02
6.006650334900628376e-04,4.263059144713007953e+00,2.191201033912527691e+02,1.035200326357957010e+02
6.007833911321298556e-04,4.263899156367138232e+00,2.756925571874521665e+02,1.302422792652490671e+02
6.009017487741968736e-04,4.264739168021269400e+00,-4.037861683906678536e+02,-1.907400965811975766e+02
6.010201064162638915e-04,4.265579179675399679e+00,-9.448136351013616263e+00,-4.455440911043933028e+00
6.011384640583309095e-04,4.266419191329530847e+00,4.129195950600108063e+02,1.950663751427501893e+02
6.012568217003979275e-04,4.267259202983661126e+00,-2.647467127968936893e+02,-1.250617580995472053e+02
6.013751793424649454e-04,4.268099214637792294e+00,-2.399968091040088893e+02,-1.133688280733945248e+02
6.014935369845319634e-04,4.268939226291922573e+00,4.260267775440952391e+02,2.012557545858037429e+02
6.016118946265989814e-04,4.269779237946053740e+00,-4.127184468227270031e+01,-1.949651207435455547e+01
6.017302522686659993e-04,4.270619249600184020e+00,-4.016285416037133018e+02,-1.897259232304788839e+02
6.018486099107330173e-04,4.271459261254315187e+00,3.083268535758759299e+02,1.456537857716155031e+02
6.019669675528000353e-04,4.272299272908445467e+00,1.996808534268504900e+02,9.432752631854481251e+01
6.020853251948670532e-04,4.273139284562576634e+00,-4.431362855177640085e+02,-2.093350957711726323e+02
6.022036828369340712e-04,4.273979296216706913e+00,9.323827114518473991e+01,4.404756458263250352e+01
6.023220404790010892e-04,4.274819307870838081e+00,3.843440785124785180e+02,1.815627628741610806e+02
6.024403981210681071e-04,4.275659319524968360e+00,-3.491793671600019024e+02,-1.649500423654037604e+02
6.025587557631351251e-04,4.276499331179099528e+00,-1.551386006319401076e+02,-7.328331886003866202e+01
6.026771134052021431e-04,4.277339342833229807e+00,4.546940392000556130e+02,2.147979933848406517e+02
6.027954710472691610e-04,4.278179354487360975e+00,-1.457711120847135362e+02,-6.885968071309213201e+01
6.029138286893361790e-04,4.279019366141491254e+00,-3.610901396468232178e+02,-1.705723453407841816e+02
6.030321863314031970e-04,4.279859377795622422e+00,3.866395244387654202e+02,1.826523429523517734e+02
6.031505439734702149e-04,4.280699389449752701e+00,1.068398865637446420e+02,5.047485447618831245e+01
6.032689016155372329e-04,4.281539401103883868e+00,-4.603385395792615782e+02,-2.174552743301471764e+02
6.033872592576042509e-04,4.282379412758014148e+00,1.981610703001335878e+02,9.361862929988370752e+01
6.035056168996712688e-04,4.283219424412145315e+00,3.319775107329021466e+02,1.568308572597063630e+02
6.036239745417382868e-04,4.284059436066275595e+00,-4.200631771517696507e+02,-1.984291366084853507e+02
6.037423321838053048e-04,4.284899447720406762e+00,-5.532104749531200127e+01,-2.612463262574597422e+01
6.038606898258723227e-04,4.285739459374537041e+00,4.597800324267573160e+02,2.172045147034672254e+02
6.039790474679393407e-04,4.286579471028668209e+00,-2.496732102377254705e+02,-1.179394218299576096e+02
6.040974051100063587e-04,4.287419482682798488e+00,-2.972005149354140485e+02,-1.403893687986246732e+02
6.042157627520733766e-04,4.288259494336929656e+00,4.488409939728653626e+02,2.120356161095330663e+02
6.043341203941403946e-04,4.289099505991059935e+00,1.184001252532743909e+00,5.615827510640842846e-01
6.044524780362074126e-04,4.289939517645191103e+00,-4.528033226049083169e+02,-2.138987860160531227e+02
6.045708356782744305e-04,4.290779529299321382e+00,2.995597079539984406e+02,1.415138449005239636e+02
6.046891933203414485e-04,4.291619540953452550e+00,2.570404414907307000e+02,1.214247003765756858e+02
6.048075509624084665e-04,4.292459552607582829e+00,-4.724052884912234731e+02,-2.231616193712998211e+02
6.049259086044754844e-04,4.293299564261713996e+00,5.491251659791419115e+01,2.594244573472829529e+01
6.050442662465425024e-04,4.294139575915844276e+00,4.392761057416580570e+02,2.075117302903820473e+02
6.051626238886095204e-04,4.294979587569975443e+00,-3.470671123111239922e+02,-1.639533639373017877e+02
6.052809815306765383e-04,4.295819599224105723e+00,-2.118619551551363429e+02,-1.000801533714067091e+02
6.053993391727435563e-04,4.296659610878236002e+00,4.902423985336145051e+02,2.315899429074696627e+02
6.055176968148105743e-04,4.297499622532367169e+00,-1.122568305761103602e+02,-5.302899210946679887e+01
6.056360544568775922e-04,4.298339634186497449e+00,-4.191502066524906240e+02,-1.980009662386389664e+02
6.057544120989446102e-04,4.299179645840628616e+00,3.914505581058613188e+02,1.849237882657677119e+02
6.058727697410116282e-04,4.300019657494758896e+00,1.621153096252153318e+02,7.658496679020748843e+01
6.059911273830786461e-04,4.300859669148890063e+00,-5.018971105698046813e+02,-2.370892833659598864e+02
6.061094850251456641e-04,4.301699680803020343e+00,1.700973193513309525e+02,8.035985508912426667e+01
6.062278426672126821e-04,4.302539692457151510e+00,3.924705294774053073e+02,1.854059941746470486e+02
6.063462003092797000e-04,4.303379704111281789e+00,-4.319789666269132340e+02,-2.040593180496357490e+02
6.064645579513467180e-04,4.304219715765412957e+00,-1.083275504337461257e+02,-5.116491534257451690e+01
6.065829155934137360e-04,4.305059727419543236e+00,5.069867265295165453e+02,2.395052532487557073e+02
6.067012732354807539e-04,4.305899739073674404e+00,-2.276458576916195398e+02,-1.075328920675325435e+02
6.068196308775477719e-04,4.306739750727804683e+00,-3.593723221227646718e+02,-1.697573880116799501e+02
6.069379885196147899e-04,4.307579762381935851e+00,4.679509426949575754e+02,2.210652574775491530e+02
6.070563461616818078e-04,4.308419774036066130e+00,5.110288136188918884e+01,2.414501836652824807e+01
6.071747038037488258e-04,4.309259785690197297e+00,-5.052043686074534889e+02,-2.386508818623492516e+02
6.072930614458158438e-04,4.310099797344327577e+00,2.840917387553388380e+02,1.342088490260661047e+02
6.074114190878828617e-04,4.310939808998458744e+00,3.200864346441298949e+02,1.512088309622149609e+02
6.075297767299498797e-04,4.311779820652589024e+00,-4.987020402389730407e+02,-2.355830592109680310e+02
6.076481343720168977e-04,4.312619832306720191e+00,8.886229776345672349e+00,4.200883408205370984e+00
6.077664920140839156e-04,4.313459843960850471e+00,4.963289689733369414e+02,2.344639093521743689e+02
6.078848496561509336e-04,4.314299855614981638e+00,-3.386093215784860604e+02,-1.599579130028536156e+02
6.080032072982179516e-04,4.315139867269111917e+00,-2.749368042894116115e+02,-1.298765231686523975e+02
6.081215649402849695e-04,4.315979878923243085e+00,5.236180541302360325e+02,2.473560694919732441e+02
6.082399225823519875e-04,4.316819890577373364e+00,-7.090315864249288325e+01,-3.349482279034396015e+01
6.083582802244190055e-04,4.317659902231504532e+00,-4.802284529793462298e+02,-2.268554071083378858e+02
6.084766378664860234e-04,4.318499913885634811e+00,3.903721906060877700e+02,1.844130541309333466e+02
6.085949955085530414e-04,4.319339925539765979e+00,2.243427861207417209e+02,1.059792265567840559e+02
6.087133531506200594e-04,4.320179937193896258e+00,-5.421415292742026395e+02,-2.561023675360618199e+02
6.088317107926870773e-04,4.321019948848027425e+00,1.341592679487127953e+02,6.338151083951640885e+01
6.089500684347540953e-04,4.321859960502157705e+00,4.568693109596542854e+02,2.158263081046181924e+02
6.090684260768211133e-04,4.322699972156288872e+00,-4.385597553498778325e+02,-2.071695284605560801e+02
6.091867837188881312e-04,4.323539983810419152e+00,-1.688115830345434460e+02,-7.973828853900420199e+01
6.093051413609551492e-04,4.324379995464550319e+00,5.537869258733071547e+02,2.616127326430873836e+02
6.094234990030221672e-04,4.325220007118680599e+00,-1.978174971554716421e+02,-9.344287293531999694e+01
6.095418566450891851e-04,4.326060018772811766e+00,-4.263150155200657991e+02,-2.013809748221568725e+02
6.096602142871562031e-04,4.326900030426942045e+00,4.823744327232361684e+02,2.278794525243484941e+02
6.097785719292232211e-04,4.327740042081073213e+00,1.089397809529977508e+02,5.146778996090176861e+01
6.098969295712902390e-04,4.328580053735203492e+00,-5.581446971665795900e+02,-2.636581808402725073e+02
6.100152872133572570e-04,4.329420065389334660e+00,2.610072745845122881e+02,1.233061410734050014e+02
6.101336448554242750e-04,4.330260077043464939e+00,3.887333083049138622e+02,1.836396271677435834e+02
6.102520024974912929e-04,4.331100088697596107e+00,-5.210492123810231533e+02,-2.461376618653531523e+02
6.103703601395583109e-04,4.331940100351726386e+00,-4.540424239458857869e+01,-2.144354137177202801e+01
6.104887177816253289e-04,4.332780112005857553e+00,5.548933814109700506e+02,2.621310729651138445e+02
6.106070754236923468e-04,4.333620123659987833e+00,-3.228320671427743491e+02,-1.525041540871422967e+02
6.107254330657593648e-04,4.334460135314119000e+00,-3.443944975708325273e+02,-1.626877061459293827e+02
6.108437907078263828e-04,4.335300146968249280e+00,5.538623372697029481e+02,2.616433384417289290e+02
6.109621483498934007e-04,4.336140158622380447e+00,-2.104163727403906137e+01,-9.941134703642873660e+00
6.110805059919604187e-04,4.336980170276510727e+00,-5.438044648185659753e+02,-2.568891776019684130e+02
6.111988636340274367e-04,4.337820181930641894e+00,3.823837457840577372e+02,1.806388477031664479e+02
6.113172212760944546e-04,4.338660193584772173e+00,2.936743311846544202e+02,1.387302889088904294e+02
6.114355789181614726e-04,4.339500205238903341e+00,-5.801457982808688030e+02,-2.740564977430619820e+02
6.115539365602284906e-04,4.340340216893033620e+00,8.957911088191838189e+01,4.232113902388181259e+01
6.116722942022955085e-04,4.341180228547164788e+00,5.247526474892988517e+02,2.478928023935479814e+02
6.117906518443625265e-04,4.342020240201295067e+00,-4.387507111989298210e+02,-2.072615743247390583e+02
6.119090094864295445e-04,4.342860251855426235e+00,-2.370481107401006966e+02,-1.119746013208604154e+02
6.120273671284965624e-04,4.343700263509556514e+00,5.993013146662974577e+02,2.831119273000165322e+02
6.121457247705635804e-04,4.344540275163687681e+00,-1.593280838346756809e+02,-7.526241112967267100e+01
6.122640824126305984e-04,4.345380286817817961e+00,-4.977160091067107714e+02,-2.351116601050034660e+02
6.123824400546976163e-04,4.346220298471949128e+00,4.910358907671432007e+02,2.319707554195263128e+02
6.125007976967646343e-04,4.347060310126079408e+00,1.750931656683592337e+02,8.271831903132874686e+01
6.126191553388316523e-04,4.347900321780210575e+00,-6.108056382537515674e+02,-2.885344210425575966e+02
6.127375129808986702e-04,4.348740333434340855e+00,2.293625953258791696e+02,1.083587921988102494e+02
6.128558706229656882e-04,4.349580345088472022e+00,4.627852903882694591e+02,2.186230723169167049e+02
6.129742282650327062e-04,4.350420356742602301e+00,-5.383646980794678711e+02,-2.543158293758563104e+02
6.130925859070997241e-04,4.351260368396732581e+00,-1.084797166807996405e+02,-5.123809423876514302e+01
6.132109435491667421e-04,4.352100380050863748e+00,6.142249637254840309e+02,2.901609886918224674e+02
6.133293011912337601e-04,4.352940391704994028e+00,-2.987179513687945018e+02,-1.411113530822480016e+02
6.134476588333007780e-04,4.353780403359125195e+00,-4.201628912741787190e+02,-1.984789489587058142e+02
6.135660164753677960e-04,4.354620415013255474e+00,5.799014770782418964e+02,2.739454185009842604e+02
6.136843741174348140e-04,4.355460426667386642e+00,3.796808587133045876e+01,1.793535447010631856e+01
6.138027317595018319e-04,4.356300438321516921e+00,-6.092211668341833501e+02,-2.877915124401254161e+02
6.139210894015688499e-04,4.357140449975648089e+00,3.664056287726452865e+02,1.730910381282856179e+02
6.140394470436358679e-04,4.357980461629778368e+00,3.701668727760336424e+02,1.748645331481308176e+02
6.141578046857028858e-04,4.358820473283909536e+00,-6.148596767661333615e+02,-2.904561658109507789e+02
6.142761623277699038e-04,4.359660484938039815e+00,3.560161098635555277e+01,1.682157402845072625e+01
6.143945199698369218e-04,4.360500496592170983e+00,5.955630793559162157e+02,2.813422274557722176e+02
6.145128776119039397e-04,4.361340508246301262e+00,-4.314227859466700465e+02,-2.038014429364773150e+02
6.146312352539709577e-04,4.362180519900432429e+00,-3.132269938746962907e+02,-1.479624370950512002e+02
6.147495928960379757e-04,4.363020531554562709e+00,6.425185580749734982e+02,3.035263864290266156e+02
6.148679505381049936e-04,4.363860543208693876e+00,-1.113139593920578818e+02,-5.258235609096644225e+01
6.149863081801720116e-04,4.364700554862824156e+00,-5.731288845284757372e+02,-2.707378118671722405e+02
6.151046658222390296e-04,4.365540566516955323e+00,4.927706426389963781e+02,2.327891827712217037e+02
6.152230234643060475e-04,4.366380578171085602e+00,2.498879129296626616e+02,1.180497694336974632e+02
6.153413811063730655e-04,4.367220589825216770e+00,-6.622302264284662670e+02,-3.128281940493579896e+02
6.154597387484400835e-04,4.368060601479347049e+00,1.881937380659117025e+02,8.891065684161378613e+01
6.155780963905071014e-04,4.368900613133478217e+00,5.419172050608458449e+02,2.560048696666315209e+02
6.156964540325741194e-04,4.369740624787608496e+00,-5.494631054578289877e+02,-2.595580910258743188e+02
6.158148116746411374e-04,4.370580636441739664e+00,-1.808004468632474300e+02,-8.540053001168234914e+01
6.159331693167081553e-04,4.371420648095869943e+00,6.734363317525239836e+02,3.181342072721670320e+02
6.160515269587751733e-04,4.372260659750001111e+00,-2.652125274394691132e+02,-1.252816951802608401e+02
6.161698846008421913e-04,4.373100671404131390e+00,-5.020469199899957857e+02,-2.371585310612373405e+02
6.162882422429092092e-04,4.373940683058262557e+00,6.005451389653126171e+02,2.836994740433956395e+02
6.164065998849762272e-04,4.374780694712392837e+00,1.067201958827333215e+02,5.041481266159766506e+01
6.165249575270432452e-04,4.375620706366524004e+00,-6.756754725556247649e+02,-3.191834120416958740e+02
6.166433151691102631e-04,4.376460718020654284e+00,3.413044173629157285e+02,1.612341125667264805e+02
6.167616728111772811e-04,4.377300729674785451e+00,4.537629119623866245e+02,2.143550431015886488e+02
6.168800304532442991e-04,4.378140741328915730e+00,-6.451042200772690194e+02,-3.047439372891462881e+02
6.169983880953113170e-04,4.378980752983046898e+00,-2.849791269369285374e+01,-1.345890585383036608e+01
6.171167457373783350e-04,4.379820764637177177e+00,6.685959680680903148e+02,3.158422595926751910e+02
6.172351033794453530e-04,4.380660776291308345e+00,-4.153765285528627373e+02,-1.962221932750313727e+02
6.173534610215123709e-04,4.381500787945438624e+00,-3.974340515834110192e+02,-1.877422638956818446e+02
6.174718186635793889e-04,4.382340799599569792e+00,6.822879019303600217e+02,3.223124213340418009e+02
6.175901763056464069e-04,4.383180811253700071e+00,-5.292530686425780573e+01,-2.500130921598353950e+01
6.177085339477134248e-04,4.384020822907831239e+00,-6.519607598771290213e+02,-3.079791941652079004e+02
6.178268915897804428e-04,4.384860834561961518e+00,4.863274909999586271e+02,2.297441750908665199e+02
6.179452492318474608e-04,4.385700846216092685e+00,3.335570599625684736e+02,1.575730459949143096e+02
6.180636068739144787e-04,4.386540857870222965e+00,-7.113129872776498814e+02,-3.360163226887395922e+02
6.181819645159814967e-04,4.387380869524354132e+00,1.365329611529394924e+02,6.450540661862697789e+01
6.183003221580485147e-04,4.388220881178484412e+00,6.256600835833587553e+02,2.955639113705581167e+02
6.184186798001155326e-04,4.389060892832615579e+00,-5.530570777341963549e+02,-2.612564633272766059e+02
6.185370374421825506e-04,4.389900904486745858e+00,-2.627487524076086629e+02,-1.241122157369885031e+02
6.186553950842495686e-04,4.390740916140877026e+00,7.314842962509528661e+02,3.455567419024541778e+02
6.187737527263165865e-04,4.391580927795007305e+00,-2.212393025229686145e+02,-1.045079825540465208e+02
6.188921103683836045e-04,4.392420939449138473e+00,-5.897124554958008957e+02,-2.785697737580646844e+02
6.190104680104506225e-04,4.393260951103268752e+00,6.144864160077900124e+02,2.902873900376421261e+02
6.191288256525176404e-04,4.394100962757399920e+00,1.857463444305665234e+02,8.774816371422537031e+01
6.192471832945846584e-04,4.394940974411530199e+00,-7.422032110915542944e+02,-3.506092105191114570e+02
6.193655409366516764e-04,4.395780986065661367e+00,3.059059299743257725e+02,1.445138141797864364e+02
6.194838985787186943e-04,4.396620997719791646e+00,5.442726814171942351e+02,2.571125828016292871e+02
6.196022562207857123e-04,4.397461009373922813e+00,-6.695703579971186628e+02,-3.163012129619837651e+02
6.197206138628527303e-04,4.398301021028053093e+00,-1.033983264478882802e+02,-4.884106461123644749e+01
6.198389715049197482e-04,4.399141032682184260e+00,7.429824856559594082e+02,3.509822047635502713e+02
6.199573291469867662e-04,4.399981044336314540e+00,-3.893528080923347261e+02,-1.839293221378435419e+02
6.200756867890537842e-04,4.400821055990445707e+00,-4.896316690554017441e+02,-2.312964804979361588e+02
6.201940444311208021e-04,4.401661067644575986e+00,7.173162067612443025e+02,3.388592669754341387e+02
6.203124020731878201e-04,4.402501079298707154e+00,1.665975912943969917e+01,7.869393827429444599e+00
6.204307597152548381e-04,4.403341090952837433e+00,-7.334537017699267381e+02,-3.464771319015492281e+02
6.205491173573218560e-04,4.404181102606968601e+00,4.703767541770357639e+02,2.222083261195473369e+02
6.206674749993888740e-04,4.405021114261098880e+00,4.262211060267875382e+02,2.013457643181952790e+02
6.207858326414558920e-04,4.405861125915229159e+00,-7.567952519023506284e+02,-3.575036676371116755e+02
6.209041902835229099e-04,4.406701137569360327e+00,7.342165079880010126e+01,3.469058124463688841e+01
6.210225479255899279e-04,4.407541149223490606e+00,7.133813901805751811e+02,3.370016424864925284e+02
6.211409055676569459e-04,4.408381160877621774e+00,-5.477623613895825656e+02,-2.587568813384584701e+02
6.212592632097239638e-04,4.409221172531752053e+00,-3.546073169301171220e+02,-1.675066252349704428e+02
6.213776208517909818e-04,4.410061184185883221e+00,7.871632947111243084e+02,3.718590557590353001e+02
6.214959784938579998e-04,4.410901195840013500e+00,-1.657114316911829519e+02,-7.827699538372741017e+01
6.216143361359250177e-04,4.411741207494144668e+00,-6.826657078457774332e+02,-3.224798474915537554e+02
6.217326937779920357e-04,4.412581219148274947e+00,6.203037414981286020e+02,2.930369521393713512e+02
6.218510514200590537e-04,4.413421230802406114e+00,2.754933245983927463e+02,1.301456189958292953e+02
6.219694090621260716e-04,4.414261242456536394e+00,-8.076705180043354630e+02,-3.815341826484186640e+02
6.220877667041930896e-04,4.415101254110667561e+00,2.590056623727941769e+02,1.223603616104288676e+02
6.222061243462601076e-04,4.415941265764797841e+00,6.413530397200943298e+02,3.029745684297517982e+02
6.223244819883271255e-04,4.416781277418929008e+00,-6.868175846660560637e+02,-3.244476237967714951e+02
6.224428396303941435e-04,4.417621289073059287e+00,-1.897102019671056041e+02,-8.961310993561590976e+01
6.225611972724611615e-04,4.418461300727190455e+00,8.176787963346596371e+02,3.862694088533519334e+02
6.226795549145281794e-04,4.419301312381320734e+00,-3.520419598331013731e+02,-1.663036716768474435e+02
6.227979125565951974e-04,4.420141324035451902e+00,-5.896374920974608358e+02,-2.785386197120944871e+02
6.229162701986622154e-04,4.420981335689582181e+00,7.461634214075352247e+02,3.524867294052514808e+02
6.230346278407292333e-04,4.421821347343713349e+00,9.821305582185414096e+01,4.639420032392527560e+01
6.231529854827962513e-04,4.422661358997843628e+00,-8.166715758683399145e+02,-3.857896786017008708e+02
6.232713431248632693e-04,4.423501370651974796e+00,4.435180561783208759e+02,2.095198992018797526e+02
6.233897007669302872e-04,4.424341382306105075e+00,5.278667716902891698e+02,2.493617045710303728e+02
6.235080584089973052e-04,4.425181393960236242e+00,-7.972575045443650197e+02,-3.766192511591536913e+02
6.236264160510643232e-04,4.426021405614366522e+00,-2.068399175979831028e+00,-9.715511600295396732e-01
6.237447736931313411e-04,4.426861417268497689e+00,8.042694874653930128e+02,3.799356189886766515e+02
6.238631313351983591e-04,4.427701428922627969e+00,-5.321041206363174751e+02,-2.513616703653306104e+02
6.239814889772653771e-04,4.428541440576759136e+00,-4.565382079155301653e+02,-2.156595756119191947e+02
6.240998466193323950e-04,4.429381452230889415e+00,8.390948082107147457e+02,3.963903070287426544e+02
6.242182042613994130e-04,4.430221463885020583e+00,-9.755159822082083565e+01,-4.607989457210447881e+01
6.243365619034664310e-04,4.431061475539150862e+00,-7.802352962739892064e+02,-3.685720731593139590e+02
6.244549195455334489e-04,4.431901487193282030e+00,6.164655908682457266e+02,2.912239556745373648e+02
6.245732771876004669e-04,4.432741498847412309e+00,3.763025202904193520e+02,1.777676660581363421e+02
6.246916348296674849e-04,4.433581510501543477e+00,-8.707605691392932385e+02,-4.113369666825587956e+02
6.248099924717345028e-04,4.434421522155673756e+00,1.993867541440577043e+02,9.419839074846100857e+01
6.249283501138015208e-04,4.435261533809804924e+00,7.444872230593982749e+02,3.516965476847985883e+02
6.250467077558685388e-04,4.436101545463935203e+00,-6.952768764772431496e+02,-3.284421853563960667e+02
6.251650653979355567e-04,4.436941557118066370e+00,-2.879558396657996582e+02,-1.360219478541736180e+02
6.252834230400025747e-04,4.437781568772196650e+00,8.914503815431371549e+02,4.211205121129839881e+02
6.254017806820695927e-04,4.438621580426327817e+00,-3.020993960247517407e+02,-1.427102682087626135e+02
6.255201383241366106e-04,4.439461592080458097e+00,-6.971020599813009540e+02,-3.293037925497462766e+02
6.256384959662036286e-04,4.440301603734589264e+00,7.672434787159386360e+02,3.624454534834983406e+02
6.257568536082706466e-04,4.441141615388719543e+00,1.924370194268393561e+02,9.090498157478049279e+01
6.258752112503376645e-04,4.441981627042850711e+00,-9.004822838754489567e+02,-4.253818394057420846e+02
6.259935688924046825e-04,4.442821638696980990e+00,4.042931954349899115e+02,1.909903681418177257e+02
6.261119265344717005e-04,4.443661650351112158e+00,6.383228057717637967e+02,3.015403394339991792e+02
6.262302841765387184e-04,4.444501662005242437e+00,-8.311179953808700702e+02,-3.926155430727449129e+02
6.263486418186057364e-04,4.445341673659373605e+00,-9.081641741372129673e+01,-4.289611621059947311e+01
6.264669994606727544e-04,4.446181685313503884e+00,8.973141100306229418e+02,4.238887371408777653e+02
6.265853571027397723e-04,4.447021696967635052e+00,-5.045267622764808948e+02,-2.383358453881660353e+02
6.267037147448067903e-04,4.447861708621765331e+00,-5.685572390467154946e+02,-2.685783132139449663e+02
6.268220723868738083e-04,4.448701720275896498e+00,8.857234389343452676e+02,4.184161521989153698e+02
6.269404300289408262e-04,4.449541731930026778e+00,-1.570972962695928743e+01,-7.420010030685418201e+00
6.270587876710078442e-04,4.450381743584157945e+00,-8.815512363873640425e+02,-4.164347562424611624e+02
6.271771453130748622e-04,4.451221755238288225e+00,6.013370911420902303e+02,2.840767370439230035e+02
6.272955029551418801e-04,4.452061766892419392e+00,4.883833162220703343e+02,2.307135680736381573e+02
6.274138605972088981e-04,4.452901778546549671e+00,-9.299668682609208190e+02,-4.393060307402247417e+02
6.275322182392759161e-04,4.453741790200680839e+00,1.258367223494198015e+02,5.945447155709916842e+01
6.276505758813429340e-04,4.454581801854811118e+00,8.529625941237954976e+02,4.029407997304986111e+02
6.277689335234099520e-04,4.455421813508942286e+00,-6.932540119385876096e+02,-3.274858156207169486e+02
6.278872911654769700e-04,4.456261825163072565e+00,-3.985422751363396401e+02,-1.882609981680031979e+02
6.280056488075439879e-04,4.457101836817203733e+00,9.628623342804453387e+02,4.548569433685918284e+02
6.281240064496110059e-04,4.457941848471334012e+00,-2.381611808978348108e+02,-1.125049774797662394e+02
6.282423640916780239e-04,4.458781860125464291e+00,-8.114855308403521121e+02,-3.833366656144576154e+02
6.283607217337450418e-04,4.459621871779595459e+00,7.788243192925983749e+02,3.679178426129835771e+02
6.284790793758120598e-04,4.460461883433725738e+00,2.999378492348721466e+02,1.416887336642082573e+02
6.285974370178790778e-04,4.461301895087856906e+00,-9.835449817665580667e+02,-4.646198521605128917e+02
6.287157946599460957e-04,4.462141906741987185e+00,3.512002854678016774e+02,1.659101879438737797e+02
6.288341523020131137e-04,4.462981918396118353e+00,7.572358353257668568e+02,3.577143030474996976e+02
6.289525099440801317e-04,4.463821930050248632e+00,-8.566295399757832456e+02,-4.046678037191848034e+02
6.290708675861471496e-04,4.464661941704379799e+00,-1.936264625932748231e+02,-9.146346771150780341e+01
6.291892252282141676e-04,4.465501953358510079e+00,9.912905409459822295e+02,4.682823050815047736e+02
6.293075828702811856e-04,4.466341965012641246e+00,-4.634062963345693333e+02,-2.189118768545999956e+02
6.294259405123482035e-04,4.467181976666771526e+00,-6.905090699375591612e+02,-3.261886328331386267e+02
6.295442981544152215e-04,4.468021988320902693e+00,9.253105840909493054e+02,4.371163790206003341e+02
6.296626557964822395e-04,4.468861999975032973e+00,8.081193912089474907e+01,3.817507647143588656e+01
6.297810134385492574e-04,4.469702011629164140e+00,-9.855262328611852354e+02,-4.655534785695460869e+02
6.298993710806162754e-04,4.470542023283294419e+00,5.731902252363111074e+02,2.707793414422114893e+02
6.300177287226832934e-04,4.471382034937425587e+00,6.117876135734281888e+02,2.890077713997204683e+02
6.301360863647503113e-04,4.472222046591555866e+00,-9.835838470732351198e+02,-4.646360454846803805e+02
6.302544440068173293e-04,4.473062058245687034e+00,3.717105570860854868e+01,1.756857712330183574e+01
6.303728016488843473e-04,4.473902069899817313e+00,9.658493614402259482e+02,4.562677141795338684e+02
6.304911592909513652e-04,4.474742081553948481e+00,-6.789372182681458980e+02,-3.207228727716130834e+02
6.306095169330183832e-04,4.475582093208078760e+00,-5.217354294301435402e+02,-2.464560063850473171e+02
6.307278745750854012e-04,4.476422104862209927e+00,1.030266886745400370e+03,4.867001766839380252e+02
6.308462322171524191e-04,4.477262116516340207e+00,-1.588659240186856323e+02,-7.504495692171417431e+01
6.309645898592194371e-04,4.478102128170471374e+00,-9.320342371788242417e+02,-4.402817052966374831e+02
6.310829475012864551e-04,4.478942139824601654e+00,7.790326229698512179e+02,3.680182859616277256e+02
6.312013051433534730e-04,4.479782151478732821e+00,4.211996092631063675e+02,1.989734410589392155e+02
6.313196627854204910e-04,4.480622163132863101e+00,-1.064294479670233159e+03,-5.027648587685889652e+02
6.314380204274875090e-04,4.481462174786994268e+00,2.827137857024965797e+02,1.335584936203017605e+02
6.315563780695545269e-04,4.482302186441124547e+00,8.840451811872339931e+02,4.176189158263123318e+02
6.316747357116215449e-04,4.483142198095255715e+00,-8.718811207903440845e+02,-4.118727978497879576e+02
6.317930933536885629e-04,4.483982209749385994e+00,-3.112019610322010976e+02,-1.470053086296248921e+02
6.319114509957555808e-04,4.484822221403517162e+00,1.084740740321507474e+03,5.124280514989886797e+02
6.320298086378225988e-04,4.485662233057647441e+00,-4.070684080799310323e+02,-1.922985967896527200e+02
6.321481662798896168e-04,4.486502244711778609e+00,-8.220406862885370174e+02,-3.883238649898764834e+02
6.322665239219566347e-04,4.487342256365908888e+00,9.559328616233988214e+02,4.515820937362673249e+02
6.323848815640236527e-04,4.488182268020040055e+00,1.929344772922495395e+02,9.114018058513477172e+01
6.325032392060906707e-04,4.489022279674170335e+00,-1.090833352365511928e+03,-5.153014700276116855e+02
6.326215968481576886e-04,4.489862291328301502e+00,5.302198524395257664e+02,2.504793669401999523e+02
6.327399544902247066e-04,4.490702302982431782e+00,7.463823016054575419e+02,3.525881675008329239e+02
6.328583121322917246e-04,4.491542314636562949e+00,-1.029702255661322852e+03,-4.864240436900840905e+02
6.329766697743587425e-04,4.492382326290693229e+00,-6.774421779494497287e+01,-3.199391966231985407e+01
6.330950274164257605e-04,4.493222337944824396e+00,1.081974654891351747e+03,5.111240052020243638e+02
6.332133850584927785e-04,4.494062349598954675e+00,-6.504109592836716729e+02,-3.072482312706792982e+02
6.333317427005597964e-04,4.494902361253085843e+00,-6.576317424343828861e+02,-3.106529271338604303e+02
6.334501003426268144e-04,4.495742372907216122e+00,1.091796126921161886e+03,5.157669004547747136e+02
6.335684579846938324e-04,4.496582384561347290e+00,-6.287468842217174370e+01,-2.969889965963281497e+01
6.336868156267608503e-04,4.497422396215477569e+00,-1.057751095398006328e+03,-4.996690715809236281e+02
6.338051732688278683e-04,4.498262407869608737e+00,7.658650796011943385e+02,3.617995756533996428e+02
6.339235309108948863e-04,4.499102419523739016e+00,5.565550482857547649e+02,2.629159298188526463e+02
6.340418885529619042e-04,4.499942431177870183e+00,-1.140931817107256393e+03,-5.389669330776364404e+02
6.341602461950289222e-04,4.500782442832000463e+00,1.973008915781076666e+02,9.321161802387223361e+01
6.342786038370959402e-04,4.501622454486131630e+00,1.017949651602252743e+03,4.808762005470694021e+02
6.343969614791629581e-04,4.502462466140261910e+00,-8.748062607213200863e+02,-4.132540109646754445e+02
6.345153191212299761e-04,4.503302477794393077e+00,-4.441156504355858488e+02,-2.097922123086520969e+02
6.346336767632969941e-04,4.504142489448523357e+00,1.175962382711570172e+03,5.555214645490336807e+02
6.347520344053640120e-04,4.504982501102654524e+00,-3.338005602233911304e+02,-1.576875556038866080e+02
6.348703920474310300e-04,4.505822512756784803e+00,-9.625648087661156751e+02,-4.547071196531542228e+02
6.349887496894980480e-04,4.506662524410915971e+00,9.754871099784395483e+02,4.608194846645180860e+02
6.351071073315650659e-04,4.507502536065046250e+00,3.214712158865984293e+02,1.518596245084715974e+02
6.352254649736320839e-04,4.508342547719177418e+00,-1.195894137685978421e+03,-5.649325692436154895e+02
6.353438226156991019e-04,4.509182559373307697e+00,4.705508791744937298e+02,2.222918276558815478e+02
6.354621802577661198e-04,4.510022571027438865e+00,8.918096639715377023e+02,4.212866730845589700e+02
6.355805378998331378e-04,4.510862582681569144e+00,-1.066210306450158896e+03,-5.036716576744520353e+02
6.356988955419001558e-04,4.511702594335700311e+00,-1.899604536277724947e+02,-8.972918338445231257e+01
6.358172531839671737e-04,4.512542605989830591e+00,1.199910254244773569e+03,5.668351764211192858e+02
6.359356108260341917e-04,4.513382617643960870e+00,-6.056576783428949966e+02,-2.861088653732024341e+02
6.360539684681012097e-04,4.514222629298092038e+00,-8.061160284572306409e+02,-3.807975235647179488e+02
6.361723261101682276e-04,4.515062640952222317e+00,1.145358956025467705e+03,5.410691480881532698e+02
6.362906837522352456e-04,4.515902652606353485e+00,5.109608346824646219e+01,2.413949852381857397e+01
6.364090413943022636e-04,4.516742664260483764e+00,-1.187383266927357909e+03,-5.609069148057260463e+02
6.365273990363692815e-04,4.517582675914614931e+00,7.371844186192120105e+02,3.482520545573522668e+02
6.366457566784362995e-04,4.518422687568745211e+00,7.061413817137113256e+02,3.335808362179895994e+02
6.367641143205033175e-04,4.519262699222876378e+00,-1.211416974454286901e+03,-5.722628328782129756e+02
6.368824719625703354e-04,4.520102710877006658e+00,9.345474953620572478e+01,4.415702747908869696e+01
6.370008296046373534e-04,4.520942722531137825e+00,1.157895116164700084e+03,5.469873795275402699e+02
6.371191872467043714e-04,4.521782734185268104e+00,-8.631733200071930696e+02,-4.077579595280849389e+02
6.372375448887713893e-04,4.522622745839399272e+00,-5.927637542156285235e+02,-2.800118049017312387e+02
6.373559025308384073e-04,4.523462757493529551e+00,1.262997639442658510e+03,5.966376447108514185e+02
6.374742601729054253e-04,4.524302769147660719e+00,-2.418844232220384356e+02,-1.142666575316810622e+02
6.375926178149724432e-04,4.525142780801790998e+00,-1.111246862791320382e+03,-5.249435583193881030e+02
6.377109754570394612e-04,4.525982792455922166e+00,9.816753393610679268e+02,4.637435805694112787e+02
6.378293330991064792e-04,4.526822804110052445e+00,4.670808439564077617e+02,2.206449237850323470e+02
6.379476907411734971e-04,4.527662815764183613e+00,-1.298864167647930117e+03,-6.135755086984622722e+02
6.380660483832405151e-04,4.528502827418313892e+00,3.922681858618002479e+02,1.853116651228751834e+02
6.381844060253075331e-04,4.529342839072445059e+00,1.047472446539523844e+03,4.948206493376483195e+02
6.383027636673745510e-04,4.530182850726575339e+00,-1.090774486734335369e+03,-5.152769205105059882e+02
6.384211213094415690e-04,4.531022862380706506e+00,-3.303994601368528947e+02,-1.560726636288453619e+02
6.385394789515085870e-04,4.531862874034836786e+00,1.317955640975104870e+03,6.225984461034704509e+02
6.386578365935756049e-04,4.532702885688967953e+00,-5.425829939885779822e+02,-2.563144122309734030e+02
6.387761942356426229e-04,4.533542897343098232e+00,-9.668422777843993572e+02,-4.567251518933637726e+02
6.388945518777096409e-04,4.534382908997229400e+00,1.188620560722581104e+03,5.615050430720630175e+02
6.390129095197766588e-04,4.535222920651359679e+00,1.842303491633491603e+02,8.703018214559637045e+01
6.391312671618436768e-04,4.536062932305490847e+00,-1.319402123778677378e+03,-6.232730980972023644e+02
6.392496248039106948e-04,4.536902943959621126e+00,6.907381318272705357e+02,3.263110700724264461e+02
6.393679824459777127e-04,4.537742955613752294e+00,8.698735416505137437e+02,4.109270048070529811e+02
6.394863400880447307e-04,4.538582967267882573e+00,-1.273452574814250511e+03,-6.015683628371193663e+02
6.396046977301117487e-04,4.539422978922013741e+00,-3.027125266306489948e+01,-1.428952310307132478e+01
6.397230553721787666e-04,4.540262990576144020e+00,1.302545069425789734e+03,6.153206317873932676e+02
6.398414130142457846e-04,4.541103002230275187e+00,-8.346022794167115535e+02,-3.942603787625432687e+02
6.399597706563128026e-04,4.541943013884405467e+00,-7.573340525066500959e+02,-3.577525596085449706e+02
6.400781282983798205e-04,4.542783025538536634e+00,1.343622668024923769e+03,6.347263702601212572e+02
6.401964859404468385e-04,4.543623037192666914e+00,-1.296151003789301512e+02,-6.123034994897608385e+01
6.403148435825138565e-04,4.544463048846798081e+00,-1.266960351480182908e+03,-5.985011403193825572e+02
6.404332012245808744e-04,4.545303060500928360e+00,9.720241251709967401e+02,4.591855902566135228e+02
6.405515588666478924e-04,4.546143072155059528e+00,6.302317080641164466e+02,2.977168541285261654e+02
6.406699165087149104e-04,4.546983083809189807e+00,-1.397632480881739866e+03,-6.602334971386644611e+02
6.407882741507819283e-04,4.547823095463320975e+00,2.934136591947039960e+02,1.386136813296632226e+02
6.409066317928489463e-04,4.548663107117451254e+00,1.212473880795867444e+03,5.727665814889282956e+02
6.410249894349159643e-04,4.549503118771582422e+00,-1.100838295346361519e+03,-5.200317849663638299e+02
6.411433470769829822e-04,4.550343130425712701e+00,-4.897403396089202943e+02,-2.313446612916247886e+02
6.412617047190500002e-04,4.551183142079843869e+00,1.434311332452258284e+03,6.775642656405671005e+02
6.413800623611170182e-04,4.552023153733974148e+00,-4.586880108733496400e+02,-2.166839896512706218e+02
6.414984200031840361e-04,4.552863165388105315e+00,-1.138662820132209163e+03,-5.378933855729874267e+02
6.416167776452510541e-04,4.553703177042235595e+00,1.219728353778899873e+03,5.761996302786924389e+02
6.417351352873180721e-04,4.554543188696366762e+00,3.384781760522760123e+02,1.598945645756125487e+02
6.418534929293850900e-04,4.555383200350497042e+00,-1.450940327614647686e+03,-6.854128269313309829e+02
6.419718505714521080e-04,4.556223212004628209e+00,6.253026130624220968e+02,2.953989696431294760e+02
6.420902082135191260e-04,4.557063223658758488e+00,1.048559843080847713e+03,4.953366950439310585e+02
6.422085658555861439e-04,4.557903235312889656e+00,-1.323347728248426392e+03,-6.251396508340608307e+02
6.423269234976531619e-04,4.558743246967019935e+00,-1.741555432563462773e+02,-8.225947760673727771e+01
6.424452811397201799e-04,4.559583258621151103e+00,1.451253101597409113e+03,6.855703893188401707e+02
6.425636387817871978e-04,4.560423270275281382e+00,-7.856471509165517091e+02,-3.711339066789951175e+02
6.426819964238542158e-04,4.561263281929412550e+00,-9.368740000621219224e+02,-4.425652044505686717e+02
6.428003540659212338e-04,4.562103293583542829e+00,1.416228901749621400e+03,6.690270559898617648e+02
6.429187117079882517e-04,4.562943305237673997e+00,5.597014526180150717e+00,2.644159899445288620e+00
6.430370693500552697e-04,4.563783316891804276e+00,-1.427247436630382253e+03,-6.742190213685930757e+02
6.431554269921222877e-04,4.564623328545935443e+00,9.450032294617831212e+02,4.464227647032796540e+02
6.432737846341893056e-04,4.565463340200065723e+00,8.123627886132071581e+02,3.837556015763684627e+02
6.433921422762563236e-04,4.566303351854196890e+00,-1.488549190797126357e+03,-7.031818106880382402e+02
6.435104999183233416e-04,4.567143363508327170e+00,1.732590407205624388e+02,8.185433432246696839e+01
6.436288575603903595e-04,4.567983375162457449e+00,1.386697870685469752e+03,6.550699375003196110e+02
6.437472152024573775e-04,4.568823386816588616e+00,-1.092785646938756145e+03,-5.162279642655503267e+02
6.438655728445243955e-04,4.569663398470718896e+00,-6.679655365462490408e+02,-3.155370164622456741e+02
6.439839304865914134e-04,4.570503410124850063e+00,1.546884707861019706e+03,7.307439174171445302e+02
6.441022881286584314e-04,4.571343421778980343e+00,-3.519957022904432051e+02,-1.662837141883767345e+02
6.442206457707254494e-04,4.572183433433111510e+00,-1.321295428193039697e+03,-6.241687063120270977e+02
6.443390034127924673e-04,4.573023445087241790e+00,1.234790799180505019e+03,5.833151037407269541e+02
6.444573610548594853e-04,4.573863456741372957e+00,5.132345640681678560e+02,2.424476920443466952e+02
6.445757186969265033e-04,4.574703468395503236e+00,-1.581670339888758463e+03,-7.471703735351234172e+02
6.446940763389935212e-04,4.575543480049634404e+00,5.363771154241348995e+02,2.533906020224642361e+02
6.448124339810605392e-04,4.576383491703764683e+00,1.239316454701201110e+03,5.854483812634857713e+02
6.449307916231275572e-04,4.577223503357895851e+00,-1.360575394922509076e+03,-6.427273014980573862e+02
6.450491492651945751e-04,4.578063515012026130e+00,-3.416844790782488417e+02,-1.613997521277991609e+02
6.451675069072615931e-04,4.578903526666157298e+00,1.599849826834711166e+03,7.557667499341637267e+02
6.452858645493286111e-04,4.579743538320287577e+00,-7.157678949363771608e+02,-3.381239498986763010e+02
6.454042221913956290e-04,4.580583549974418744e+00,-1.133031605790837602e+03,-5.352288376559263270e+02
6.455225798334626470e-04,4.581423561628549024e+00,1.476085602090895009e+03,6.973044285070664046e+02
6.456409374755296650e-04,4.582263573282680191e+00,1.633740027891811906e+02,7.717800946813025575e+01
6.457592951175966829e-04,4.583103584936810471e+00,-1.592300574456736285e+03,-7.521883183739519154e+02
6.458776527596637009e-04,4.583943596590941638e+00,8.957691566281573614e+02,4.231669448338134316e+02
6.459960104017307189e-04,4.584783608245071918e+00,1.011321496811297038e+03,4.777441819857435803e+02
6.461143680437977368e-04,4.585623619899203085e+00,-1.571074691969871310e+03,-7.421657501421341294e+02
6.462327256858647548e-04,4.586463631553333364e+00,2.773200334180799587e+01,1.310955477132266367e+01
6.463510833279317727e-04,4.587303643207464532e+00,1.566478229134519097e+03,7.399984469657333648e+02
6.464694409699987907e-04,4.588143654861594811e+00,-1.065627816805552357e+03,-5.033987759827555237e+02
6.465877986120658087e-04,4.588983666515725979e+00,-8.670536209308361322e+02,-4.095847118974534169e+02
6.467061562541328266e-04,4.589823678169856258e+00,1.651759529030042358e+03,7.802872215159400184e+02
6.468245138961998446e-04,4.590663689823987426e+00,-2.211618908239921666e+02,-1.044786333490462198e+02
6.469428715382668626e-04,4.591503701478117705e+00,-1.513814469775232283e+03,-7.151138114306540956e+02
6.470612291803338805e-04,4.592343713132248872e+00,1.230891980142599095e+03,5.814740562526626491e+02
6.471795868224008985e-04,4.593183724786379152e+00,7.096991687577060475e+02,3.352563002223789681e+02
6.472979444644679165e-04,4.594023736440510319e+00,-1.708232769147938598e+03,-8.069588222369184223e+02
6.474163021065349344e-04,4.594863748094640599e+00,4.225827122464579588e+02,1.996345144564354541e+02
6.475346597486019524e-04,4.595703759748771766e+00,1.442353548785814382e+03,6.813613814594277756e+02
6.476530173906689704e-04,4.596543771402902046e+00,-1.380825989510259205e+03,-6.522953171768676839e+02
6.477713750327359883e-04,4.597383783057033213e+00,-5.327040056783384898e+02,-2.516372469310629185e+02
6.478897326748030063e-04,4.598223794711163492e+00,1.747115433947134989e+03,8.253339231187101177e+02
6.480080903168700243e-04,4.599063806365294660e+00,-6.212068595422429098e+02,-2.934550057409435340e+02
6.481264479589370422e-04,4.599903818019424939e+00,-1.344142647170936471e+03,-6.349571035956200831e+02
6.482448056010040602e-04,4.600743829673556107e+00,1.521069374663607050e+03,7.185552588159775951e+02
6.483631632430710782e-04,4.601583841327686386e+00,3.460987666050848475e+02,1.634963433283267022e+02
6.484815208851380961e-04,4.602423852981817554e+00,-1.758963918488533636e+03,-8.309190764793033850e+02
6.485998785272051141e-04,4.603263864635947833e+00,8.224455460308386137e+02,3.885307748682607780e+02
6.487182361692721321e-04,4.604103876290079000e+00,1.227862191207429532e+03,5.800381044320902220e+02
6.488365938113391500e-04,4.604943887944209280e+00,-1.641052396866974050e+03,-7.752223118557744783e+02
6.489549514534061680e-04,4.605783899598340447e+00,-1.438610355429051424e+02,-6.794845560875177171e+01
6.490733090954731860e-04,4.606623911252470727e+00,1.750918060175582468e+03,8.271286361826473694e+02
6.491916667375402039e-04,4.607463922906601894e+00,-1.015321821709288997e+03,-4.796339421374168523e+02
6.493100243796072219e-04,4.608303934560732174e+00,-1.086209170854317563e+03,-5.131116604070971334e+02
6.494283820216742399e-04,4.609143946214863341e+00,1.746653978056885535e+03,8.251163706024844942e+02
6.495467396637412578e-04,4.609983957868993620e+00,-6.348453317249959582e+01,-2.999251253938817285e+01
6.496650973058082758e-04,4.610823969523124788e+00,-1.714104601655564693e+03,-8.097298913928393631e+02
6.497834549478752938e-04,4.611663981177255067e+00,1.205127356490347665e+03,5.693038593208325437e+02
6.499018125899423117e-04,4.612503992831386235e+00,9.285172788989475521e+02,4.386248437442450268e+02
6.500201702320093297e-04,4.613344004485516514e+00,-1.827618008694809760e+03,-8.633565124853421366e+02
6.501385278740763477e-04,4.614184016139647682e+00,2.815110343611709141e+02,1.329933344458739839e+02
6.502568855161433656e-04,4.615024027793777961e+00,1.656278261430575185e+03,7.824183860585048933e+02
6.503752431582103836e-04,4.615864039447909128e+00,-1.380840173261063683e+03,-6.523031884736105894e+02
6.504936008002774016e-04,4.616704051102039408e+00,-7.481314475436447538e+02,-3.534045644667805846e+02
6.506119584423444195e-04,4.617544062756170575e+00,1.890209779551861175e+03,8.929307581352295529e+02
6.507303160844114375e-04,4.618384074410300855e+00,-4.992964640164955199e+02,-2.358667041222796570e+02
6.508486737264784555e-04,4.619224086064432022e+00,-1.569217341515750377e+03,-7.412824915065421010e+02
6.509670313685454734e-04,4.620064097718562302e+00,1.547785887052367798e+03,7.311758960135039160e+02
6.510853890106124914e-04,4.620904109372692581e+00,5.550201382242280488e+02,2.621889272739981607e+02
6.512037466526795094e-04,4.621744121026823748e+00,-1.924628072397101278e+03,-9.091787417279438159e+02
6.513221042947465273e-04,4.622584132680954028e+00,7.220773726950242235e+02,3.411182837441670017e+02
6.514404619368135453e-04,4.623424144335085195e+00,1.461358407006629932e+03,6.903414174183308205e+02
6.515588195788805633e-04,4.624264155989215475e+00,-1.695056618449119924e+03,-8.007333474834663321e+02
6.516771772209475812e-04,4.625104167643346642e+00,-3.431396678655271444e+02,-1.620851038523416037e+02
6.517955348630145992e-04,4.625944179297476921e+00,1.937658310398097456e+03,9.153456200339210227e+02
6.519138925050816172e-04,4.626784190951608089e+00,-9.386626430068190530e+02,-4.434199958995732231e+02
6.520322501471486351e-04,4.627624202605738368e+00,-1.325183648354799516e+03,-6.260009757775237631e+02
6.521506077892156531e-04,4.628464214259869536e+00,1.828172986739757107e+03,8.636272492665138998e+02
6.522689654312826711e-04,4.629304225913999815e+00,1.230362857651446120e+02,5.811938703923627259e+01
6.523873230733496890e-04,4.630144237568130983e+00,-1.920080925824770020e+03,-9.070318254317876381e+02
6.525056807154167070e-04,4.630984249222261262e+00,1.154091890896497716e+03,5.451963500263841524e+02
6.526240383574837250e-04,4.631824260876392430e+00,1.169845005897079318e+03,5.526274029864694057e+02
6.527423959995507429e-04,4.632664272530522709e+00,-1.936504823459975341e+03,-9.147943781218400545e+02
6.528607536416177609e-04,4.633504284184653876e+00,1.107971531578570534e+02,5.234976081893148603e+01
6.529791112836847789e-04,4.634344295838784156e+00,1.879317167716944823e+03,8.877813504819087029e+02
6.530974689257517968e-04,4.635184307492915323e+00,-1.357055810542706240e+03,-6.410685018491758456e+02
6.532158265678188148e-04,4.636024319147045603e+00,-9.885429632054328977e+02,-4.669740486047608101e+02
6.533341842098858328e-04,4.636864330801176770e+00,2.025931630134535226e+03,9.570451746360026846e+02
6.534525418519528507e-04,4.637704342455307049e+00,-3.473283150263778225e+02,-1.640790777904813922e+02
6.535708994940198687e-04,4.638544354109438217e+00,-1.806830460462713745e+03,-8.535309354946812164e+02
6.536892571360868867e-04,4.639384365763568496e+00,1.552559504423242288e+03,7.334308764446263922e+02
6.538076147781539046e-04,4.640224377417699664e+00,7.911415824268628967e+02,3.737305423273071483e+02
6.539259724202209226e-04,4.641064389071829943e+00,-2.086260143538933335e+03,-9.855342091952070405e+02
6.540443300622879406e-04,4.641904400725961111e+00,5.916385368082592322e+02,2.794998938165012987e+02
6.541626877043549585e-04,4.642744412380091390e+00,1.710765775438208948e+03,8.081603199729038352e+02
6.542810453464219765e-04,4.643584424034222558e+00,-1.729344907023205451e+03,-8.169316473631602094e+02
6.543994029884889945e-04,4.644424435688352837e+00,-5.715358508059166525e+02,-2.699775934574645362e+02
6.545177606305560124e-04,4.645264447342484004e+00,2.123882678510739424e+03,1.003318413832419537e+03
6.546361182726230304e-04,4.646104458996614284e+00,-8.323370955204027268e+02,-3.931921102992944270e+02
6.547544759146900484e-04,4.646944470650745451e+00,-1.583341746839278130e+03,-7.479525857411626930e+02
6.548728335567570663e-04,4.647784482304875731e+00,1.892556767686356579e+03,8.940439119615862182e+02
6.549911911988240843e-04,4.648624493959006898e+00,3.402563637302237112e+02,1.607339493938387704e+02
6.551095488408911023e-04,4.649464505613137177e+00,-2.129190708768644981e+03,-1.005813617198387874e+03
6.552279064829581202e-04,4.650304517267268345e+00,1.074220981312506410e+03,5.074675451724729101e+02
6.553462641250251382e-04,4.651144528921398624e+00,1.433479599348287593e+03,6.771679476150884511e+02
6.554646217670921562e-04,4.651984540575529792e+00,-2.031167604149406543e+03,-9.595128395304973310e+02
6.555829794091591741e-04,4.652824552229660071e+00,-9.182787481975361743e+01,-4.336842391248072204e+01
6.557013370512261921e-04,4.653664563883791239e+00,2.109226104433982982e+03,9.963899148782265911e+02
6.558196946932932101e-04,4.654504575537921518e+00,-1.305697305119517296e+03,-6.168077042216309565e+02
6.559380523353602280e-04,4.655344587192052686e+00,-1.254186659307200898e+03,-5.924627100018424244e+02
6.560564099774272460e-04,4.656184598846182965e+00,2.150642481704477177e+03,1.015958753674153741e+03
6.561747676194942640e-04,4.657024610500314132e+00,-1.626370883893415566e+02,-7.683255304748058734e+01
6.562931252615612819e-04,4.657864622154444412e+00,-2.055088687326180661e+03,-9.708075884320242039e+02
6.564114829036282999e-04,4.658704633808575579e+00,1.531448481487699610e+03,7.234585095697862016e+02
6.565298405456953179e-04,4.659544645462705859e+00,1.055174780772043960e+03,4.984576476727984300e+02
6.566481981877623358e-04,4.660384657116837026e+00,-2.240362353477567012e+03,-1.058333004113634161e+03
6.567665558298293538e-04,4.661224668770967305e+00,4.280901676147236685e+02,2.022401398265697026e+02
6.568849134718963718e-04,4.662064680425098473e+00,1.974580686685860201e+03,9.327846142104126557e+02
6.570032711139633897e-04,4.662904692079228752e+00,-1.739858194081655711e+03,-8.218996149578829318e+02
6.571216287560304077e-04,4.663744703733359920e+00,-8.302316385534486471e+02,-3.921842171455994048e+02
6.572399863980974257e-04,4.664584715387490199e+00,2.306287649614900147e+03,1.089486525524593162e+03
6.573583440401644436e-04,4.665424727041621367e+00,-6.929616356738279137e+02,-3.273519687819589308e+02
6.574767016822314616e-04,4.666264738695751646e+00,-1.859604427630268219e+03,-8.784570154707630536e+02
6.575950593242984796e-04,4.667104750349882814e+00,1.935681112283840775e+03,9.144176653352101312e+02
6.577134169663654975e-04,4.667944762004013093e+00,5.898286125831368736e+02,2.786314435583428804e+02
6.578317746084325155e-04,4.668784773658144260e+00,-2.338377483901589585e+03,-1.104632003229299698e+03
6.579501322504995335e-04,4.669624785312274540e+00,9.618210825426249357e+02,4.543721605522175651e+02
6.580684898925665514e-04,4.670464796966405707e+00,1.718796797846242953e+03,8.119513672195166691e+02
6.581868475346335694e-04,4.671304808620535987e+00,-2.107471949030887117e+03,-9.955587695300491760e+02
6.583052051767005874e-04,4.672144820274667154e+00,-3.284817483186918707e+02,-1.551613319324010263e+02
6.584235628187676053e-04,4.672984831928797433e+00,2.343246952480571053e+03,1.106941556583190504e+03
6.585419204608346233e-04,4.673824843582928601e+00,-1.222801264057981825e+03,-5.776481858182851283e+02
6.586602781029016413e-04,4.674664855237058880e+00,-1.544917962144104422e+03,-7.298021681812965653e+02
6.587786357449686592e-04,4.675504866891189160e+00,2.260254846264204389e+03,1.067740411490015504e+03
6.588969933870356772e-04,4.676344878545320327e+00,5.734699258073629835e+01,2.708643975863927267e+01
6.590153510291026952e-04,4.677184890199450606e+00,-2.311581223779356151e+03,-1.091974050731162606e+03
6.591337086711697131e-04,4.678024901853581774e+00,1.480264930564404494e+03,6.992801836468684087e+02
6.592520663132367311e-04,4.678864913507712053e+00,1.347474001620968920e+03,6.365376940320284120e+02
6.593704239553037491e-04,4.679704925161843221e+00,-2.382952613089037186e+03,-1.125693505111971717e+03
6.594887815973707670e-04,4.680544936815973500e+00,2.284298685629175907e+02,1.079215481831686247e+02
6.596071392394377850e-04,4.681384948470104668e+00,2.250785576001493610e+03,1.063262215860444485e+03
6.597254968815048030e-04,4.682224960124234947e+00,-1.722234199411917871e+03,-8.135756777325500479e+02
6.598438545235718209e-04,4.683064971778366115e+00,-1.120093082575526751e+03,-5.291136474803074634e+02
6.599622121656388389e-04,4.683904983432496394e+00,2.481055601684736757e+03,1.172046477931374284e+03
6.600805698077058569e-04,4.684744995086627561e+00,-5.171274711406026654e+02,-2.442897993977844635e+02
6.601989274497728748e-04,4.685585006740757841e+00,-2.152389519493839543e+03,-1.016767685205625639e+03
6.603172850918398928e-04,4.686425018394889008e+00,1.953063611543519073e+03,9.226302177727857270e+02
6.604356427339069108e-04,4.687265030049019288e+00,8.731371246030603288e+02,4.124651511563649819e+02
6.605540003759739287e-04,4.688105041703150455e+00,-2.544047020341502503e+03,-1.201789272606923987e+03
6.606723580180409467e-04,4.688945053357280734e+00,8.131098008723547537e+02,3.841235951693374773e+02
6.607907156601079647e-04,4.689785065011411902e+00,2.024687440036279440e+03,9.564541061100740080e+02
6.609090733021749826e-04,4.690625076665542181e+00,-2.160873202529081027e+03,-1.020784944618705595e+03
6.610274309442420006e-04,4.691465088319673349e+00,-6.010658939855543395e+02,-2.839271066337591947e+02
6.611457885863090186e-04,4.692305099973803628e+00,2.578066804408399548e+03,1.217871026592780254e+03
6.612641462283760365e-04,4.693145111627934796e+00,-1.104250837143502395e+03,-5.216457092865671257e+02
6.613825038704430545e-04,4.693985123282065075e+00,-1.860133085541110631e+03,-8.787078658394502781e+02
6.615008615125100725e-04,4.694825134936196243e+00,2.350222689183450711e+03,1.110242108342784377e+03
6.616192191545770904e-04,4.695665146590326522e+00,3.150348331521213368e+02,1.488166248812613048e+02
6.617375767966441084e-04,4.696505158244457689e+00,-2.573332524028975968e+03,-1.215624494226431125e+03
6.618559344387111264e-04,4.697345169898587969e+00,1.394602790122610713e+03,6.588150082642082452e+02
6.619742920807781443e-04,4.698185181552719136e+00,1.667967377952988500e+03,7.879373830263293712e+02
6.620926497228451623e-04,4.699025193206849416e+00,-2.509546556182438508e+03,-1.185496788453300724e+03
6.622110073649121803e-04,4.699865204860980583e+00,-1.024752717037530125e+01,-4.827999809731315040e+00
6.623293650069791982e-04,4.700705216515110862e+00,2.536795617750829479e+03,1.198372079930870314e+03
6.624477226490462162e-04,4.701545228169242030e+00,-1.671828534374893934e+03,-7.897660130666322402e+02
6.625660802911132342e-04,4.702385239823372309e+00,-1.441600343381390303e+03,-6.809928766416396684e+02
6.626844379331802521e-04,4.703225251477503477e+00,2.643828285206987857e+03,1.248939503341984164e+03
6.628027955752472701e-04,4.704065263131633756e+00,-3.014578076548145873e+02,-1.424100929442860206e+02
6.629211532173142881e-04,4.704905274785764924e+00,-2.459552783859739066e+03,-1.161871150859779846e+03
6.630395108593813060e-04,4.705745286439895203e+00,1.939877524579948840e+03,9.164019973916097115e+02
6.631578685014483240e-04,4.706585298094026371e+00,1.191227193755972621e+03,5.627292360247024590e+02
6.632762261435153420e-04,4.707425309748156650e+00,-2.742032254386265777e+03,-1.295316964061014914e+03
6.633945837855823599e-04,4.708265321402287817e+00,6.242686490577971199e+02,2.949175286682971091e+02
6.635129414276493779e-04,4.709105333056418097e+00,2.349493364640726213e+03,1.109892060925701117e+03
6.636312990697163959e-04,4.709945344710549264e+00,-2.186422807068242037e+03,-1.032854600569971808e+03
6.637496567117834138e-04,4.710785356364679544e+00,-9.111964709902413233e+02,-4.304299652156955744e+02
6.638680143538504318e-04,4.711625368018810711e+00,2.809774536268243537e+03,1.327330389356015985e+03
6.639863719959174498e-04,4.712465379672940990e+00,-9.458229696100879664e+02,-4.468052089372615683e+02
6.641047296379844677e-04,4.713305391327072158e+00,-2.198700301334585674e+03,-1.038644737147423257e+03
6.642230872800514857e-04,4.714145402981202437e+00,2.415540043045439234e+03,1.141099632314556402e+03
6.643414449221185037e-04,4.714985414635333605e+00,6.126114811562470095e+02,2.893906634684446999e+02
6.644598025641855216e-04,4.715825426289463884e+00,-2.836750900824574273e+03,-1.340062133086210451e+03
6.645781602062525396e-04,4.716665437943595052e+00,1.269878546303268195e+03,5.998974547173879728e+02
6.646965178483195576e-04,4.717505449597725331e+00,2.016084155155815097e+03,9.523865361873522488e+02
6.648148754903865755e-04,4.718345461251856499e+00,-2.615148258062601599e+03,-1.235383431757487415e+03
6.649332331324535935e-04,4.719185472905986778e+00,-2.906859526237797127e+02,-1.373051575413963974e+02
6.650515907745206115e-04,4.720025484560117945e+00,2.829399940437215264e+03,1.336597399126503660e+03
6.651699484165876294e-04,4.720865496214248225e+00,-1.583747895627057005e+03,-7.481586094663184667e+02
6.652883060586546474e-04,4.721705507868379392e+00,-1.794771625294010846e+03,-8.478297382655382535e+02
6.654066637007216654e-04,4.722545519522509672e+00,2.789689532556076301e+03,1.317844149387639845e+03
6.655250213427886833e-04,4.723385531176640839e+00,-4.266797154357459476e+01,-2.016037253402461715e+01
6.656433789848557013e-04,4.724225542830771118e+00,-2.778322475753662729e+03,-1.312457584552159460e+03
6.657617366269227193e-04,4.725065554484902286e+00,1.890976527356740917e+03,8.933019829155941807e+02
6.658800942689897372e-04,4.725905566139032565e+00,1.544726778485978684e+03,7.297200873512706494e+02
6.659984519110567552e-04,4.726745577793163733e+00,-2.927567896131418820e+03,-1.382964463411114593e+03
6.661168095531237732e-04,4.727585589447294012e+00,3.914984880568863446e+02,1.849587528082126937e+02
6.662351671951907911e-04,4.728425601101425180e+00,2.690936212226364660e+03,1.271188591831256417e+03
6.663535248372578091e-04,4.729265612755555459e+00,-2.178783787394115279e+03,-1.029246738212645141e+03
6.664718824793248271e-04,4.730105624409685738e+00,-1.260124322917731661e+03,-5.952607997759714635e+02
6.665902401213918450e-04,4.730945636063816906e+00,3.033827258292170882e+03,1.433173719939466537e+03
6.667085977634588630e-04,4.731785647717947185e+00,-7.432384477794771556e+02,-3.511051188021931466e+02
6.668269554055258810e-04,4.732625659372078353e+00,-2.558883992453291285e+03,-1.208792951002839800e+03
6.669453130475928989e-04,4.733465671026208632e+00,2.450746548875902590e+03,1.157733328336284103e+03
6.670636706896599169e-04,4.734305682680339800e+00,9.519556497850876440e+02,4.496957385867015091e+02
6.671820283317269349e-04,4.735145694334470079e+00,-3.097586822946499524e+03,-1.463279883816527217e+03
6.673003859737939528e-04,4.735985705988601246e+00,1.101375231579742831e+03,5.202989422649925473e+02
6.674187436158609708e-04,4.736825717642731526e+00,2.390675070661958671e+03,1.129342110315421451e+03
6.675371012579279888e-04,4.737665729296862693e+00,-2.694245346528816299e+03,-1.272749400140982289e+03
6.676554588999950067e-04,4.738505740950992973e+00,-6.153884146773448265e+02,-2.906921847823655298e+02
6.677738165420620247e-04,4.739345752605124140e+00,3.124711825977463377e+03,1.476102364694744210e+03
6.678921741841290427e-04,4.740185764259254420e+00,-1.452887436538600014e+03,-6.863417047702705531e+02
6.680105318261960606e-04,4.741025775913385587e+00,-2.179081004633479097e+03,-1.029375613527426140e+03
6.681288894682630786e-04,4.741865787567515866e+00,2.913149652505213453e+03,1.376167233451364154e+03
6.682472471103300966e-04,4.742705799221647034e+00,2.623569982607484690e+02,1.239309370406931521e+02
6.683656047523971145e-04,4.743545810875777313e+00,-3.105241582223216028e+03,-1.466893851430501854e+03
6.684839623944641325e-04,4.744385822529908481e+00,1.800924928201147850e+03,8.507625132967768877e+02
6.686023200365311505e-04,4.745225834184038760e+00,1.933762915330878968e+03,9.134979800857095142e+02
6.687206776785981684e-04,4.746065845838169928e+00,-3.095264030797648957e+03,-1.462185264717972132e+03
6.688390353206651864e-04,4.746905857492300207e+00,1.110936404077774569e+02,5.249708710413511881e+01
6.689573929627322044e-04,4.747745869146431374e+00,3.046051962716004709e+03,1.438943842169463096e+03
6.690757506047992223e-04,4.748585880800561654e+00,-2.132253300399403088e+03,-1.007267208934476002e+03
6.691941082468662403e-04,4.749425892454692821e+00,-1.648651080817304319e+03,-7.787984115911472145e+02
6.693124658889332583e-04,4.750265904108823101e+00,3.245013280650609886e+03,1.532938694314538225e+03
6.694308235310002762e-04,4.751105915762954268e+00,-4.922311089483832802e+02,-2.325306624571687735e+02
6.695491811730672942e-04,4.751945927417084548e+00,-2.938271879723040911e+03,-1.388013598373509922e+03
6.696675388151343122e-04,4.752785939071215715e+00,2.449941853138112492e+03,1.157355355683448579e+03
6.697858964572013301e-04,4.753625950725345994e+00,1.334556571626938421e+03,6.304350525762470170e+02
6.699042540992683481e-04,4.754465962379477162e+00,-3.350885624383674440e+03,-1.582937235634406534e+03
6.700226117413353661e-04,4.755305974033607441e+00,8.843053028529329822e+02,4.177580618264421446e+02
6.701409693834023840e-04,4.756145985687738609e+00,2.789932809589188764e+03,1.317950711251793109e+03
6.702593270254694020e-04,4.756985997341868888e+00,-2.740814785346374265e+03,-1.294749111496044861e+03
6.703776846675364200e-04,4.757826008996000056e+00,-9.865356196012853616e+02,-4.660191073376747681e+02
6.704960423096034379e-04,4.758666020650130335e+00,3.418111729036616453e+03,1.614704619762809671e+03
6.706143999516704559e-04,4.759506032304261502e+00,-1.273985946259061166e+03,-6.018302794604637711e+02
6.707327575937374739e-04,4.760346043958391782e+00,-2.593372841046750182e+03,-1.225085081575949516e+03
6.708511152358044918e-04,4.761186055612522949e+00,3.008142148544768133e+03,1.421042567000310555e+03
6.709694728778715098e-04,4.762026067266653229e+00,6.164837055518132729e+02,2.912178725308492631e+02
6.710878305199385278e-04,4.762866078920784396e+00,-3.436101896173606292e+03,-1.623191815947070609e+03
6.712061881620055457e-04,4.763706090574914676e+00,1.664043876080562768e+03,7.861014815069738688e+02
6.713245458040725637e-04,4.764546102229045843e+00,2.357871003173288045e+03,1.113844238928770210e+03
6.714429034461395817e-04,4.765386113883176122e+00,-3.239093342733875033e+03,-1.530131312239806903e+03
6.715612610882065996e-04,4.766226125537307290e+00,-2.204830941262230226e+02,-1.041378662814543077e+02
6.716796187302736176e-04,4.767066137191437569e+00,3.411116959622031573e+03,1.611399014580766561e+03
6.717979763723406356e-04,4.767906148845568737e+00,-2.040798730807850006e+03,-9.640663751616784793e+02
6.719163340144076535e-04,4.768746160499699016e+00,-2.077034417006250806e+03,-9.811649610788863356e+02
6.720346916564746715e-04,4.769586172153830184e+00,3.437429469691825943e+03,1.623836202122169198e+03
6.721530492985416895e-04,4.770426183807960463e+00,-1.886183600516957313e+02,-8.910639413722793734e+01
6.722714069406087074e-04,4.771266195462091630e+00,-3.333693990692041552e+03,-1.574809406841268355e+03
6.723897645826757254e-04,4.772106207116221910e+00,2.406810636318206889e+03,1.136982420411320163e+03
6.725081222247427434e-04,4.772946218770353077e+00,1.761416507577089760e+03,8.320822586177773701e+02
6.726264798668097613e-04,4.773786230424483357e+00,-3.590954683729405588e+03,-1.696344880811352596e+03
6.727448375088767793e-04,4.774626242078614524e+00,6.138758250191449406e+02,2.900106312149307541e+02
6.728631951509437973e-04,4.775466253732744804e+00,3.211304983814328807e+03,1.517006394029614057e+03
6.729815527930108152e-04,4.776306265386875971e+00,-2.748336096710159836e+03,-1.298302727303648680e+03
6.730999104350778332e-04,4.777146277041006250e+00,-1.405887195865680951e+03,-6.641176423049801087e+02
6.732182680771448512e-04,4.777986288695137418e+00,3.704204055617112317e+03,1.749854973528557821e+03
6.733366257192118691e-04,4.778826300349267697e+00,-1.041684888411718021e+03,-4.920930976365370952e+02
6.734549833612788871e-04,4.779666312003398865e+00,-3.035769888577755410e+03,-1.434071231449461266e+03
6.735733410033459051e-04,4.780506323657529144e+00,3.068024614397176265e+03,1.449332617468164244e+03
6.736916986454129230e-04,4.781346335311660312e+00,1.022231918088392376e+03,4.828911250728588129e+02
6.738100562874799410e-04,4.782186346965790591e+00,-3.765890305057306250e+03,-1.778983085275914164e+03
6.739284139295469590e-04,4.783026358619920870e+00,1.474463444162907763e+03,6.965459965913073574e+02
6.740467715716139769e-04,4.783866370274052038e+00,2.815899183965764678e+03,1.330214628207660098e+03
6.741651292136809949e-04,4.784706381928182317e+00,-3.352379402463935548e+03,-1.583648874809506196e+03
6.742834868557480129e-04,4.785546393582313485e+00,-6.065039387067340613e+02,-2.864919839160004358e+02
6.744018444978150308e-04,4.786386405236443764e+00,3.781583782174375301e+03,1.786406105017530535e+03
6.745202021398820488e-04,4.787226416890574932e+00,-1.898102001189310613e+03,-8.966591682189082348e+02
6.746385597819490668e-04,4.788066428544705211e+00,-2.544889826428414381e+03,-1.202178216789060571e+03
6.747569174240160847e-04,4.788906440198836378e+00,3.604456890699351788e+03,1.702740115199779211e+03
6.748752750660831027e-04,4.789746451852966658e+00,1.716060442844623140e+02,8.106065101708986731e+01
6.749936327081501207e-04,4.790586463507097825e+00,-3.741148366155610347e+03,-1.767289831245379901e+03
6.751119903502171386e-04,4.791426475161228105e+00,2.314658337397933792e+03,1.093451698988197677e+03
6.752303479922841566e-04,4.792266486815359272e+00,2.232951059808170612e+03,1.054833075555277901e+03
6.753487056343511746e-04,4.793106498469489551e+00,-3.811326603080673522e+03,-1.800448384506309594e+03
6.754670632764181925e-04,4.793946510123620719e+00,2.853757884373333127e+02,1.348305823121010008e+02
6.755854209184852105e-04,4.794786521777750998e+00,3.651410141284788551e+03,1.724911501289389889e+03
6.757037785605522285e-04,4.795626533431882166e+00,-2.709817687668151848e+03,-1.280107402273041771e+03
6.758221362026192464e-04,4.796466545086012445e+00,-1.874681657927838387e+03,-8.855725828011140948e+02
6.759404938446862644e-04,4.797306556740143613e+00,3.976768258439489728e+03,1.878615249604947167e+03
6.760588514867532824e-04,4.798146568394273892e+00,-7.506085759130805855e+02,-3.545904477810836397e+02
6.761772091288203003e-04,4.798986580048405060e+00,-3.503580317908637880e+03,-1.655062483959449310e+03
6.762955667708873183e-04,4.799826591702535339e+00,3.085594850815634345e+03,1.457634821041844589e+03
6.764139244129543363e-04,4.800666603356666506e+00,1.481675277441999242e+03,6.999298476354147169e+02
6.765322820550213542e-04,4.801506615010796786e+00,-4.088728374570622691e+03,-1.931491174655090617e+03
6.766506396970883722e-04,4.802346626664927953e+00,1.226194067964292117e+03,5.792663302056980683e+02
6.767689973391553902e-04,4.803186638319058233e+00,3.305907320818096196e+03,1.561692664885994418e+03
6.768873549812224081e-04,4.804026649973189400e+00,-3.427801799218988890e+03,-1.619279540548088335e+03
6.770057126232894261e-04,4.804866661627319679e+00,-1.049878687420082315e+03,-4.959393907648106961e+02
6.771240702653564441e-04,4.805706673281450847e+00,4.152010041482928500e+03,1.961394678002450746e+03
6.772424279074234620e-04,4.806546684935581126e+00,-1.697620819621051851e+03,-8.019546191955023460e+02
6.773607855494904800e-04,4.807386696589712294e+00,-3.051082738681096089e+03,-1.441301998508263750e+03
6.774791431915574980e-04,4.808226708243842573e+00,3.738754244120100338e+03,1.766182517096770425e+03
6.775975008336245159e-04,4.809066719897973741e+00,5.921774891023778764e+02,2.797350556727176354e+02
6.777158584756915339e-04,4.809906731552104020e+00,-4.155719910673535196e+03,-1.963133038824538744e+03
6.778342161177585519e-04,4.810746743206235188e+00,2.166460944074351573e+03,1.023445115121741765e+03
6.779525737598255698e-04,4.811586754860365467e+00,2.748875830416987810e+03,1.298553282424630197e+03
6.780709314018925878e-04,4.812426766514496634e+00,-4.004740315365888819e+03,-1.891817557330462478e+03
6.781892890439596058e-04,4.813266778168626914e+00,-1.057334214882504284e+02,-4.992611150611759285e+01
6.783076466860266237e-04,4.814106789822758081e+00,4.105947621706684004e+03,1.939634295957055656e+03
6.784260043280936417e-04,4.814946801476888361e+00,-2.617834113938855808e+03,-1.236655701219940056e+03
6.785443619701606597e-04,4.815786813131019528e+00,-2.393519219412592065e+03,-1.130667918809451294e+03
6.786627196122276776e-04,4.816626824785149807e+00,4.228727109916151676e+03,1.997641782785647592e+03
6.787810772542946956e-04,4.817466836439280975e+00,-3.954494743751010901e+02,-1.868153619520400071e+02
6.788994348963617136e-04,4.818306848093411254e+00,-3.993199610968986235e+03,-1.886356209042413866e+03
6.790177925384287315e-04,4.819146859747542422e+00,3.053114748990605221e+03,1.442293824467304148e+03
6.791361501804957495e-04,4.819986871401672701e+00,1.996322029800873679e+03,9.430467769858569227e+02
6.792545078225627675e-04,4.820826883055803869e+00,-4.397827455878476030e+03,-2.077508942992319135e+03
6.793728654646297854e-04,4.821666894709934148e+00,9.132055213700959939e+02,4.314139285298238065e+02
6.794912231066968034e-04,4.822506906364065316e+00,3.825062015456904192e+03,1.806939821683013179e+03
6.796095807487638214e-04,4.823346918018195595e+00,-3.457406029703564855e+03,-1.633265869200425186e+03
6.797279383908308393e-04,4.824186929672326762e+00,-1.553035246135359557e+03,-7.336273434727559106e+02
6.798462960328978573e-04,4.825026941326457042e+00,4.516000185107619473e+03,2.133343283474459895e+03
6.799646536749648753e-04,4.825866952980588209e+00,-1.432660142002176144e+03,-6.767900551819452630e+02
6.800830113170318932e-04,4.826706964634718489e+00,-3.593617791560349360e+03,-1.697593529210521410e+03
6.802013689590989112e-04,4.827546976288849656e+00,3.832253376723796464e+03,1.810352485231122046e+03
6.803197266011659292e-04,4.828386987942979935e+00,1.076442819307828358e+03,5.084984431788143411e+02
6.804380842432329471e-04,4.829226999597111103e+00,-4.571508985373664473e+03,-2.159551528154910557e+03
6.805564418852999651e-04,4.830067011251241382e+00,1.954927737599486136e+03,9.235189700476648795e+02
6.806747995273669831e-04,4.830907022905372550e+00,3.308091132479199587e+03,1.562723603941520196e+03
6.807931571694340010e-04,4.831747034559502829e+00,-4.163122049920046265e+03,-1.966638450839936013e+03
6.809115148115010190e-04,4.832587046213633997e+00,-5.637041084682568908e+02,-2.662684886265374189e+02
6.810298724535680370e-04,4.833427057867764276e+00,4.569613295283190382e+03,2.158668811482357341e+03
6.811482300956350549e-04,4.834267069521895444e+00,-2.464578883523243348e+03,-1.164260198048247730e+03
6.812665877377020729e-04,4.835107081176025723e+00,-2.962243153498047832e+03,-1.399329892749773535e+03
6.813849453797690909e-04,4.835947092830156890e+00,4.452113171974458965e+03,2.103170657669959837e+03
6.815033030218361088e-04,4.836787104484287170e+00,2.892361100701029386e+01,1.365608362478227633e+01
6.816216606639031268e-04,4.837627116138417449e+00,-4.500014074374212214e+03,-2.125772943686120925e+03
6.817400183059701448e-04,4.838467127792548617e+00,2.962351938359070118e+03,1.399420684294044804e+03
6.818583759480371627e-04,4.839307139446678896e+00,2.566994284809819874e+03,1.212630258150509690e+03
6.819767335901041807e-04,4.840147151100810063e+00,-4.685440910837220144e+03,-2.213377021536880420e+03
6.820950912321711987e-04,4.840987162754940343e+00,5.295274709564851037e+02,2.501682771623711687e+02
6.822134488742382166e-04,4.841827174409071510e+00,4.369528793221008527e+03,2.064144583369223255e+03
6.823318065163052346e-04,4.842667186063201790e+00,-3.432632824821101167e+03,-1.621564633878472705e+03
6.824501641583722526e-04,4.843507197717332957e+00,-2.117798096042275574e+03,-1.000417836998110033e+03
6.825685218004392705e-04,4.844347209371463236e+00,4.866143896172252425e+03,2.298751306722901063e+03
6.826868794425062885e-04,4.845187221025594404e+00,-1.096463308514086748e+03,-5.179736067216449555e+02
6.828052370845733065e-04,4.846027232679724683e+00,-4.169520861930650426e+03,-1.969647771975214710e+03
6.829235947266403244e-04,4.846867244333855851e+00,3.876175192683986097e+03,1.831102971001089827e+03
6.830419523687073424e-04,4.847707255987986130e+00,1.627239367384846446e+03,7.686913779476603850e+02
6.831603100107743604e-04,4.848547267642117298e+00,-4.981556556208030088e+03,-2.353257683607145736e+03
6.832786676528413783e-04,4.849387279296247577e+00,1.672581374308583690e+03,7.901412107691030542e+02
6.833970252949083963e-04,4.850227290950378745e+00,3.908555300514750343e+03,1.846379811467708350e+03
6.835153829369754143e-04,4.851067302604509024e+00,-4.277586841766042198e+03,-2.020713654638962907e+03
6.836337405790424322e-04,4.851907314258640191e+00,-1.092383271783968667e+03,-5.160137109598581446e+02
6.837520982211094502e-04,4.852747325912770471e+00,5.036012182395697891e+03,2.378994238962566669e+03
6.838704558631764682e-04,4.853587337566901638e+00,-2.241932011950166270e+03,-1.059084961438920800e+03
6.839888135052434861e-04,4.854427349221031918e+00,-3.579806037576970994e+03,-1.691063731756245943e+03
6.841071711473105041e-04,4.855267360875163085e+00,4.638055081277816498e+03,2.191011003664360032e+03
6.842255287893775221e-04,4.856107372529293364e+00,5.273500093510574516e+02,2.491098020848068018e+02
6.843438864314445400e-04,4.856947384183424532e+00,-5.018301769987640000e+03,-2.370609976568837737e+03
6.844622440735115580e-04,4.857787395837554811e+00,2.804633544477739633e+03,1.324918022019374803e+03
6.845806017155785760e-04,4.858627407491685979e+00,3.193689047900053993e+03,1.508678561081631415e+03
6.846989593576455939e-04,4.859467419145816258e+00,-4.942834546574620617e+03,-2.334969702449254328e+03
6.848173169997126119e-04,4.860307430799947426e+00,6.935997741534907846e+01,3.278934870017837966e+01
6.849356746417796299e-04,4.861147442454077705e+00,4.934362290575078077e+03,2.330970832696804791e+03
6.850540322838466478e-04,4.861987454108208873e+00,-3.344357056525708686e+03,-1.579864994178589768e+03
6.851723899259136658e-04,4.862827465762339152e+00,-2.745246133965274566e+03,-1.296820333077575924e+03
6.852907475679806838e-04,4.863667477416470319e+00,5.193970272463120637e+03,2.453617343487931066e+03
6.854091052100477017e-04,4.864507489070600599e+00,-6.823159150064111600e+02,-3.223333376801228951e+02
6.855274628521147197e-04,4.865347500724731766e+00,-4.774719570589812065e+03,-2.255541106466369456e+03
6.856458204941817377e-04,4.866187512378862046e+00,3.861052865237794322e+03,1.823961599178181132e+03
6.857641781362487556e-04,4.867027524032993213e+00,2.246751731283911795e+03,1.061345535841132914e+03
6.858825357783157736e-04,4.867867535687123492e+00,-5.377781978152030206e+03,-2.540434522569141336e+03
6.860008934203827916e-04,4.868707547341254660e+00,1.311853477691222906e+03,6.197365232403230948e+02
6.861192510624498095e-04,4.869547558995384939e+00,4.547156677062841482e+03,2.148052281534522990e+03
6.862376087045168275e-04,4.870387570649516107e+00,-4.338445419520579890e+03,-2.049465438739205638e+03
6.863559663465838455e-04,4.871227582303646386e+00,-1.695070517484865377e+03,-8.007198093722163321e+02
6.864743239886508634e-04,4.872067593957777554e+00,5.497579993156938144e+03,2.597037934445617793e+03
6.865926816307178814e-04,4.872907605611907833e+00,-1.941545660571524422e+03,-9.171860680020226937e+02
6.867110392727848994e-04,4.873747617266039001e+00,-4.244134484639682341e+03,-2.004889952507848648e+03
6.868293969148519173e-04,4.874587628920169280e+00,4.776767705979153106e+03,2.256540053397180600e+03
6.869477545569189353e-04,4.875427640574300447e+00,1.104238456721622242e+03,5.216279118454322088e+02
6.870661121989859533e-04,4.876267652228430727e+00,-5.541138251080559712e+03,-2.617596881896206469e+03
6.871844698410529712e-04,4.877107663882561894e+00,2.570920218050283438e+03,1.214515210498048873e+03
6.873028274831199892e-04,4.877947675536692174e+00,3.875437076841955786e+03,1.830733684338092644e+03
6.874211851251870072e-04,4.878787687190823341e+00,-5.160259834289219725e+03,-2.437681687951018830e+03
6.875395427672540251e-04,4.879627698844953620e+00,-4.727933437807223527e+02,-2.233190036703826991e+02
6.876579004093210431e-04,4.880467710499084788e+00,5.513396934132884780e+03,2.604506361719442793e+03
6.877762580513880611e-04,4.881307722153215067e+00,-3.182948551919298552e+03,-1.503617521390650836e+03
6.878946156934550790e-04,4.882147733807346235e+00,-3.435567155782729969e+03,-1.622923704808745242e+03
6.880129733355220970e-04,4.882987745461476514e+00,5.489904089207608195e+03,2.593417706633536000e+03
6.881313309775891150e-04,4.883827757115607682e+00,-1.836712720320758763e+02,-8.677714719680028566e+01
6.882496886196561329e-04,4.884667768769737961e+00,-5.403919961481595237e+03,-2.552773210337843921e+03
6.883680462617231509e-04,4.885507780423869129e+00,3.776777907929466892e+03,1.784152917460070967e+03
6.884864039037901689e-04,4.886347792077999408e+00,2.936363498213717321e+03,1.387114642038362035e+03
6.886047615458571868e-04,4.887187803732130575e+00,-5.750922477674874244e+03,-2.716705982623076125e+03
6.887231191879242048e-04,4.888027815386260855e+00,8.652003542279844623e+02,4.087418051980400833e+02
6.888414768299912228e-04,4.888867827040392022e+00,5.219577635769848712e+03,2.465701882725443284e+03
6.889598344720582407e-04,4.889707838694522302e+00,-4.335234136023700557e+03,-2.047950582065110211e+03
6.890781921141252587e-04,4.890547850348653469e+00,-2.374368756620773638e+03,-1.121616457675811034e+03
6.891965497561922767e-04,4.891387862002783748e+00,5.945506186461749166e+03,2.808637619679890122e+03
6.893149073982592946e-04,4.892227873656914028e+00,-1.554948194565295125e+03,-7.345618020038941722e+02
6.894332650403263126e-04,4.893067885311045195e+00,-4.951982119180280279e+03,-2.339275115862494204e+03
6.895516226823933306e-04,4.893907896965175475e+00,4.857564713617772213e+03,2.294709818659317534e+03
6.896699803244603485e-04,4.894747908619306642e+00,1.763418625376610180e+03,8.330200232305815007e+02
6.897883379665273665e-04,4.895587920273436922e+00,-6.060303722859538539e+03,-2.862850103282253258e+03
6.899066956085943845e-04,4.896427931927568089e+00,2.251896783272053653e+03,1.063812270582396195e+03
6.900250532506614024e-04,4.897267943581698368e+00,4.610146669149002264e+03,2.177807715484535947e+03
6.901434108927284204e-04,4.898107955235829536e+00,-5.326948094902461889e+03,-2.516426178293542762e+03
6.902617685347954384e-04,4.898947966889959815e+00,-1.101979638005302149e+03,-5.205417136916830714e+02
6.903801261768624563e-04,4.899787978544090983e+00,6.099138906925531046e+03,2.881210309222495198e+03
6.904984838189294743e-04,4.900627990198221262e+00,-2.938347751005574537e+03,-1.388070865405463337e+03
6.906168414609964923e-04,4.901468001852352430e+00,-4.187894521317313774e+03,-1.978319003691147373e+03
6.907351991030635102e-04,4.902308013506482709e+00,5.743240827588397224e+03,2.713095693301482243e+03
6.908535567451305282e-04,4.903148025160613876e+00,4.057087359700610705e+02,1.916423178451949525e+02
6.909719143871975462e-04,4.903988036814744156e+00,-6.050484161246567965e+03,-2.858207741015499778e+03
6.910902720292645641e-04,4.904828048468875323e+00,3.612659439509407093e+03,1.706627180162415243e+03
6.912086296713315821e-04,4.905668060123005603e+00,3.696489012864376491e+03,1.746194718301243483e+03
6.913269873133986001e-04,4.906508071777136770e+00,-6.090488536893404671e+03,-2.877117079652449320e+03
6.914453449554656180e-04,4.907348083431267050e+00,3.252369159932716229e+02,1.536677585258096315e+02
6.915637025975326360e-04,4.908188095085398217e+00,5.920158995708337898e+03,2.796654522479817388e+03
6.916820602395996540e-04,4.909028106739528496e+00,-4.256756638762835792e+03,-2.010880594611677225e+03
6.918004178816666719e-04,4.909868118393659664e+00,-3.132013432729367196e+03,-1.479523742143918753e+03
6.919187755237336899e-04,4.910708130047789943e+00,6.369669525939661980e+03,3.009012355131440927e+03
6.920371331658007078e-04,4.911548141701921111e+00,-1.073669022381017385e+03,-5.072099661022166401e+02
6.921554908078677258e-04,4.912388153356051390e+00,-5.698781991684943932e+03,-2.692060930144438316e+03
6.922738484499347438e-04,4.913228165010182558e+00,4.868881649649330939e+03,2.300058147220226601e+03
6.923922060920017617e-04,4.914068176664312837e+00,2.507970254184981968e+03,1.184741542549273618e+03
6.925105637340687797e-04,4.914908188318444004e+00,-6.566198905329758418e+03,-3.101834944885589721e+03
6.926289213761357977e-04,4.915748199972574284e+00,1.838085852704786703e+03,8.683317548509348853e+02
6.927472790182028156e-04,4.916588211626705451e+00,5.394445517904125154e+03,2.548307041625737838e+03
6.928656366602698336e-04,4.917428223280835731e+00,-5.431114187314597075e+03,-2.565636511659316966e+03
6.929839943023368516e-04,4.918268234934966898e+00,-1.822628323095271298e+03,-8.609716233750768879e+02
6.931023519444038695e-04,4.919108246589097178e+00,6.682662795005519001e+03,3.156866315069088159e+03
6.932207095864708875e-04,4.919948258243228345e+00,-2.600165987256441440e+03,-1.228317241388837829e+03
6.933390672285379055e-04,4.920788269897358624e+00,-5.000140078237644047e+03,-2.362019503072240695e+03
6.934574248706049234e-04,4.921628281551489792e+00,5.942130388622426835e+03,2.807053644774141503e+03
6.935757825126719414e-04,4.922468293205620071e+00,1.091590025396110832e+03,5.156489379878144064e+02
6.936941401547389594e-04,4.923308304859751239e+00,-6.706308624469766073e+03,-3.168016857004526173e+03
6.938124977968059773e-04,4.924148316513881518e+00,3.357509096416444663e+03,1.586098636335779702e+03
6.939308554388729953e-04,4.924988328168012686e+00,4.526399178507177567e+03,2.138240921159122081e+03
6.940492130809400133e-04,4.925828339822142965e+00,-6.384727273855831299e+03,-3.016116172741898481e+03
6.941675707230070312e-04,4.926668351476274132e+00,-3.151070149956144633e+02,-1.488257037571405590e+02
6.942859283650740492e-04,4.927508363130404412e+00,6.641761000832055288e+03,3.137537552215329924e+03
6.944042860071410672e-04,4.928348374784535579e+00,-4.091151512648910284e+03,-1.932651908943279523e+03
6.945226436492080851e-04,4.929188386438665859e+00,-3.968693198290235159e+03,-1.874766694354788342e+03
6.946410012912751031e-04,4.930028398092797026e+00,6.758580986859502445e+03,3.192735034716672089e+03
6.947593589333421211e-04,4.930868409746927306e+00,-4.893851885151034367e+02,-2.311987256834479467e+02
6.948777165754091390e-04,4.931708421401058473e+00,-6.478491742901940597e+03,-3.060393124445738067e+03
6.949960742174761570e-04,4.932548433055188752e+00,4.798324578332056262e+03,2.266730044100324449e+03
6.951144318595431750e-04,4.933388444709319920e+00,3.340040871627161323e+03,1.577806885409270762e+03
6.952327895016101929e-04,4.934228456363450199e+00,-7.047767557079409016e+03,-3.329328467140499924e+03
6.953511471436772109e-04,4.935068468017581367e+00,1.319982413052065567e+03,6.235837493007088597e+02
6.954695047857442289e-04,4.935908479671711646e+00,6.223511806585753220e+03,2.939954292185382656e+03
6.955878624278112468e-04,4.936748491325842814e+00,-5.459984623458636634e+03,-2.579278102933638365e+03
6.957062200698782648e-04,4.937588502979973093e+00,-2.638368179724127913e+03,-1.246322631299738532e+03
6.958245777119452828e-04,4.938428514634104260e+00,7.253514066148418351e+03,3.426535883047690731e+03
6.959429353540123007e-04,4.939268526288234540e+00,-2.157805880505427922e+03,-1.019350589344450782e+03
6.960612929960793187e-04,4.940108537942365707e+00,-5.868813188605920004e+03,-2.772376645157019084e+03
6.961796506381463367e-04,4.940948549596495987e+00,6.073583419492755638e+03,2.869154941271273856e+03
6.962980082802133546e-04,4.941788561250627154e+00,1.879085231220256901e+03,8.876574134005450105e+02
6.964163659222803726e-04,4.942628572904757434e+00,-7.361707151497197628e+03,-3.477625267958592303e+03
6.965347235643473906e-04,4.943468584558888601e+00,2.999745187272752446e+03,1.417095950730184086e+03
6.966530812064144085e-04,4.944308596213018880e+00,5.424030645173377707e+03,2.562278636034527153e+03
6.967714388484814265e-04,4.945148607867149160e+00,-6.620606012372576515e+03,-3.127546449146628220e+03
6.968897964905484445e-04,4.945988619521280327e+00,-1.062410024456051360e+03,-5.018459909367695673e+02
6.970081541326154624e-04,4.946828631175410607e+00,7.375627710511595069e+03,3.484215008435337950e+03
6.971265117746824804e-04,4.947668642829541774e+00,-3.825978319688043484e+03,-1.807387591472083841e+03
6.972448694167494984e-04,4.948508654483672053e+00,-4.883851698500246130e+03,-2.307082632435656706e+03
6.973632270588165163e-04,4.949348666137803221e+00,7.099343915627676324e+03,3.353713070436333510e+03
6.974815847008835343e-04,4.950188677791933500e+00,2.059089837279291260e+02,9.725341518068557889e+01
6.975999423429505523e-04,4.951028689446064668e+00,-7.283440467987140437e+03,-3.440648393834499075e+03
6.977182999850175702e-04,4.951868701100194947e+00,4.632736310061303811e+03,2.188509897993269988e+03
6.978366576270845882e-04,4.952708712754326115e+00,4.260642768587043975e+03,2.012694337427810751e+03
6.979550152691516062e-04,4.953548724408456394e+00,-7.492432914517787140e+03,-3.539389173652767568e+03
6.980733729112186241e-04,4.954388736062587562e+00,6.882137558016534058e+02,3.251411214932118128e+02
6.981917305532856421e-04,4.955228747716717841e+00,7.090904916337494797e+03,3.349707603805600229e+03
6.983100881953526601e-04,4.956068759370849008e+00,-5.399842485097880854e+03,-2.550870584523665457e+03
6.984284458374196780e-04,4.956908771024979288e+00,-3.551822228444030770e+03,-1.677833534995937953e+03
6.985468034794866960e-04,4.957748782679110455e+00,7.799621842040796764e+03,3.684516870322138857e+03
6.986651611215537140e-04,4.958588794333240735e+00,-1.600608887291665269e+03,-7.561360598557930643e+02
6.987835187636207319e-04,4.959428805987371902e+00,-6.788836910016230831e+03,-3.206992575248237699e+03
6.989018764056877499e-04,4.960268817641502181e+00,6.123493650742399041e+03,2.892735360266327916e+03
6.990202340477547679e-04,4.961108829295633349e+00,2.772449301127860963e+03,1.309677413253694795e+03
6.991385916898217858e-04,4.961948840949763628e+00,-8.005300405513677106e+03,-3.781657644510507453e+03
6.992569493318888038e-04,4.962788852603894796e+00,2.527525257481544031e+03,1.194024820577246828e+03
6.993753069739558218e-04,4.963628864258025075e+00,6.385789363766209135e+03,3.016610310785841648e+03
6.994936646160228397e-04,4.964468875912156243e+00,-6.783811011283560219e+03,-3.204645903989099679e+03
6.996120222580898577e-04,4.965308887566286522e+00,-1.922558287448889132e+03,-9.081735728730968731e+02
6.997303799001568757e-04,4.966148899220417690e+00,8.111254034075689560e+03,3.831724350757516731e+03
6.998487375422238936e-04,4.966988910874547969e+00,-3.448332685314228002e+03,-1.628991883146678447e+03
6.999670951842909116e-04,4.967828922528679136e+00,-5.875480662602985831e+03,-2.775523279180495592e+03
7.000854528263579296e-04,4.968668934182809416e+00,7.377628375656619028e+03,3.485176684802116142e+03
7.002038104684249475e-04,4.969508945836940583e+00,1.019707545709080478e+03,4.816863819403370144e+02
7.003221681104919655e-04,4.970348957491070863e+00,-8.104174405463738367e+03,-3.828360915083705549e+03
7.004405257525589835e-04,4.971188969145202030e+00,4.358291667918416351e+03,2.058866919079884610e+03
7.005588833946260014e-04,4.972028980799332309e+00,5.269438032361653313e+03,2.489244649199416017e+03
7.006772410366930194e-04,4.972868992453463477e+00,-7.886047160279900709e+03,-3.725333357502018771e+03
7.007955986787600374e-04,4.973709004107593756e+00,-6.627552104912211917e+01,-3.127363775960056103e+01
7.009139563208270553e-04,4.974549015761724924e+00,7.988391251440392807e+03,3.773677589684702980e+03
7.010323139628940733e-04,4.975389027415855203e+00,-5.236100732422331930e+03,-2.473523170413227490e+03
7.011506716049610913e-04,4.976229039069986371e+00,-4.564387336542909907e+03,-2.156164399026240062e+03
7.012690292470281092e-04,4.977069050724116650e+00,8.307223293687115074e+03,3.924307720420796613e+03
7.013873868890951272e-04,4.977909062378247818e+00,-9.180281285753867451e+02,-4.336912339998843890e+02
7.015057445311621452e-04,4.978749074032378097e+00,-7.753355763932439004e+03,-3.662628556919531547e+03
7.016241021732291631e-04,4.979589085686509264e+00,6.076687362217711780e+03,2.870627311209645995e+03
7.017424598152961811e-04,4.980429097340639544e+00,3.774856511994810717e+03,1.783208887365469309e+03
7.018608174573631991e-04,4.981269108994770711e+00,-8.623915345020344830e+03,-4.073890931741974782e+03
7.019791750994302170e-04,4.982109120648900991e+00,1.928904001753824559e+03,9.112421976007794910e+02
7.020975327414972350e-04,4.982949132303032158e+00,7.406342417882991867e+03,3.498716319263407058e+03
7.022158903835642530e-04,4.983789143957162437e+00,-6.858771485467645107e+03,-3.240059604972750094e+03
7.023342480256312709e-04,4.984629155611293605e+00,-2.900522995630559308e+03,-1.370157507692115360e+03
7.024526056676982889e-04,4.985469167265423884e+00,8.836260638545623806e+03,4.174217231711263594e+03
7.025709633097653069e-04,4.986309178919555052e+00,-2.944986670999940543e+03,-1.391216032879007798e+03
7.026893209518323248e-04,4.987149190573685331e+00,-6.939898207483420265e+03,-3.278349110085822758e+03
7.028076785938993428e-04,4.987989202227816499e+00,7.577668436937070510e+03,3.579678639949124772e+03
7.029260362359663608e-04,4.988829213881946778e+00,1.958773884134414402e+03,9.252957441928292610e+02
7.030443938780333787e-04,4.989669225536077946e+00,-8.929308105568976316e+03,-4.218151964612796291e+03
7.031627515201003967e-04,4.990509237190208225e+00,3.960617836720837659e+03,1.871011406960928980e+03
7.032811091621674147e-04,4.991349248844339392e+00,6.364505980471869407e+03,3.006550161826346084e+03
7.033994668042344326e-04,4.992189260498469672e+00,-8.212861049790633842e+03,-3.879721772650031198e+03
7.035178244463014506e-04,4.993029272152600839e+00,-9.520112174045266329e+02,-4.496887227220081513e+02
7.036361820883684686e-04,4.993869283806731119e+00,8.905772800362887210e+03,4.207046446372572973e+03
7.037545397304354865e-04,4.994709295460862286e+00,-4.953400228192713257e+03,-2.339980203378869192e+03
7.038728973725025045e-04,4.995549307114992565e+00,-5.675993666834605392e+03,-2.681281814514884900e+03
7.039912550145695225e-04,4.996389318769123733e+00,8.760805046499714081e+03,4.138580751276254887e+03
7.041096126566365404e-04,4.997229330423254012e+00,-9.983069455884458421e+01,-4.718130534146786204e+01
7.042279702987035584e-04,4.998069342077385180e+00,-8.753543173574769753e+03,-4.135114418460281740e+03
7.043463279407705764e-04,4.998909353731515459e+00,5.916996997404490685e+03,2.795193522491934345e+03
7.044646855828375943e-04,4.999749365385645739e+00,4.888155015208056284e+03,2.309124776447579279e+03
7.045830432249046123e-04,5.000589377039776906e+00,-9.202498233805737982e+03,-4.347214285176989506e+03
7.047014008669716303e-04,5.001429388693907185e+00,1.192022352515692546e+03,5.631453495122727873e+02
7.048197585090386482e-04,5.002269400348038353e+00,8.478406182743106910e+03,4.005155554474436940e+03
7.049381161511056662e-04,5.003109412002168632e+00,-6.828706964350916678e+03,-3.225860689591449045e+03
7.050564737931726842e-04,5.003949423656299800e+00,-4.000113231539797198e+03,-1.889597146567428354e+03
7.051748314352397021e-04,5.004789435310430079e+00,9.536278796677994251e+03,4.504906208055130264e+03
7.052931890773067201e-04,5.005629446964561247e+00,-2.302561484590692999e+03,-1.087739686509741659e+03
7.054115467193737381e-04,5.006469458618691526e+00,-8.071519907062072889e+03,-3.812922028051081725e+03
7.055299043614407560e-04,5.007309470272822693e+00,7.682281708771850390e+03,3.629101932027913790e+03
7.056482620035077740e-04,5.008149481926952973e+00,3.028895272423771530e+03,1.430815131882555761e+03
7.057666196455747920e-04,5.008989493581084140e+00,-9.745381763558456441e+03,-4.603663595376310695e+03
7.058849772876418099e-04,5.009829505235214420e+00,3.424947645523816391e+03,1.617967101247441860e+03
7.060033349297088279e-04,5.010669516889345587e+00,7.542099654374673264e+03,3.562840778060122830e+03
7.061216925717758459e-04,5.011509528543475867e+00,-8.455514364210408530e+03,-3.994353442518258817e+03
7.062400502138428638e-04,5.012349540197607034e+00,-1.976749193805016148e+03,-9.337677842091170533e+02
7.063584078559098818e-04,5.013189551851737313e+00,9.830718006380797306e+03,4.643989088222679129e+03
7.064767654979768998e-04,5.014029563505868481e+00,-4.535740714884399495e+03,-2.142683076018940483e+03
7.065951231400439177e-04,5.014869575159998760e+00,-6.884849421254330082e+03,-3.252339430453899695e+03
7.067134807821109357e-04,5.015709586814129928e+00,9.143063638044804975e+03,4.319161737263482792e+03
7.068318384241779537e-04,5.016549598468260207e+00,8.636706031779958721e+02,4.079697662157577724e+02
7.069501960662449716e-04,5.017389610122391375e+00,-9.778407328758534277e+03,-4.619257805142497091e+03
7.070685537083119896e-04,5.018229621776521654e+00,5.627367175833038345e+03,2.658377228043491414e+03
7.071869113503790076e-04,5.019069633430652821e+00,6.112602937929346808e+03,2.887547441921997233e+03
7.073052689924460255e-04,5.019909645084783101e+00,-9.724044553938649187e+03,-4.593594357657901128e+03
7.074236266345130435e-04,5.020749656738914268e+00,3.053271786024656649e+02,1.442770871433407365e+02
7.075419842765800615e-04,5.021589668393044548e+00,9.592529041262714600e+03,4.531463484288233303e+03
7.076603419186470794e-04,5.022429680047175715e+00,-6.675705937398608512e+03,-3.153587815600996692e+03
7.077786995607140974e-04,5.023269691701305995e+00,-5.223706773873822385e+03,-2.467616099477771058e+03
7.078970572027811154e-04,5.024109703355437162e+00,1.019484960655265604e+04,4.816015677994757425e+03
7.080154148448481333e-04,5.024949715009567441e+00,-1.507731695564027177e+03,-7.122685002622356478e+02
7.081337724869151513e-04,5.025789726663698609e+00,-9.262620591709754081e+03,-4.375593187994370965e+03
7.082521301289821693e-04,5.026629738317828888e+00,7.672918525325389055e+03,3.624683603394571037e+03
7.083704877710491872e-04,5.027469749971960056e+00,4.234611931433126301e+03,2.000389485678286292e+03
7.084888454131162052e-04,5.028309761626090335e+00,-1.053673001441779343e+04,-4.977495295895387244e+03
7.086072030551832232e-04,5.029149773280221503e+00,2.736304954209301286e+03,1.292659649774399441e+03
7.087255606972502411e-04,5.029989784934351782e+00,8.796389288536294771e+03,4.155362830134501564e+03
7.088439183393172591e-04,5.030829796588482949e+00,-8.595053895253884548e+03,-4.060274949807226221e+03
7.089622759813842771e-04,5.031669808242613229e+00,-3.147206404924141680e+03,-1.486684152324134629e+03
7.090806336234512950e-04,5.032509819896744396e+00,1.074860083086146187e+04,5.077595921749762056e+03
7.091989912655183130e-04,5.033349831550874676e+00,-3.966644167006183125e+03,-1.873847985907198563e+03
7.093173489075853310e-04,5.034189843205005843e+00,-8.187168905153135711e+03,-3.867549211189056223e+03
7.094357065496523489e-04,5.035029854859136123e+00,9.434890939511882607e+03,4.457024052443139226e+03
7.095540641917193669e-04,5.035869866513267290e+00,1.981354063523830519e+03,9.359562676492182618e+02
7.096724218337863849e-04,5.036709878167397569e+00,-1.081460165288785356e+04,-5.108753594660298404e+03
7.097907794758534028e-04,5.037549889821528737e+00,5.189992986141242000e+03,2.451767792792374166e+03
7.099091371179204208e-04,5.038389901475659016e+00,7.446584274314955110e+03,3.517713846540269515e+03
7.100274947599874388e-04,5.039229913129790184e+00,-1.016955091269338300e+04,-4.804053861403714109e+03
7.101458524020544567e-04,5.040069924783920463e+00,-7.421752275802759868e+02,-3.505559281810367338e+02
7.102642100441214747e-04,5.040909936438051631e+00,1.073687483501459792e+04,5.072048847746456886e+03
7.103825676861884927e-04,5.041749948092181910e+00,-6.380836288270416844e+03,-3.014297490081991782e+03
7.105009253282555106e-04,5.042589959746313077e+00,-6.571957315896815999e+03,-3.104523176666411018e+03
7.106192829703225286e-04,5.043429971400443357e+00,1.079334187632700196e+04,5.098744444559033582e+03
7.107376406123895466e-04,5.044269983054574524e+00,-5.474651474727138520e+02,-2.586460616497879528e+02
7.108559982544565645e-04,5.045109994708704804e+00,-1.050309279428666196e+04,-4.961587980778331257e+03
7.109743558965235825e-04,5.045950006362835971e+00,7.529742004136176547e+03,3.557052616276743720e+03
7.110927135385906005e-04,5.046790018016966251e+00,5.578919317037085420e+03,2.635433630929015635e+03
7.112110711806576184e-04,5.047630029671097418e+00,-1.128536574260339694e+04,-5.331150383849264472e+03
7.113294288227246364e-04,5.048470041325227697e+00,1.879727149160651607e+03,8.880204761477834836e+02
7.114477864647916544e-04,5.049310052979358865e+00,1.011919818602434680e+04,4.780253616389622039e+03
7.115661441068586723e-04,5.050150064633489144e+00,-8.610980938958295155e+03,-4.067802756937799131e+03
7.116845017489256903e-04,5.050990076287620312e+00,-4.468762200542048959e+03,-2.110978890682908968e+03
7.118028593909927083e-04,5.051830087941750591e+00,1.164235090050686267e+04,5.499803252490426530e+03
7.119212170330597262e-04,5.052670099595881759e+00,-3.229356142147502396e+03,-1.525559998919654390e+03
7.120395746751267442e-04,5.053510111250012038e+00,-9.576888678737930604e+03,-4.524046854069794790e+03
7.121579323171937622e-04,5.054350122904142317e+00,9.615387258943061170e+03,4.542294628816074692e+03
7.122762899592607801e-04,5.055190134558273485e+00,3.260993503106521530e+03,1.540450284953959454e+03
7.123946476013277981e-04,5.056030146212403764e+00,-1.184624218293473677e+04,-5.596098645990685327e+03
7.125130052433948161e-04,5.056870157866534932e+00,4.586496627212680323e+03,2.166683365619168399e+03
7.126313628854618340e-04,5.057710169520665211e+00,8.886308537852521113e+03,4.197833416621902870e+03
7.127497205275288520e-04,5.058550181174796379e+00,-1.051799233946678578e+04,-4.968660503861992765e+03
7.128680781695958700e-04,5.059390192828926658e+00,-1.960630860985601430e+03,-9.261462722746441614e+02
7.129864358116628879e-04,5.060230204483057825e+00,1.189700885500077129e+04,5.620093308059971605e+03
7.131047934537299059e-04,5.061070216137188105e+00,-5.924293879972261493e+03,-2.798633838920099151e+03
7.132231510957969239e-04,5.061910227791319272e+00,-8.043481189168167475e+03,-3.799664495722076026e+03
7.133415087378639418e-04,5.062750239445449552e+00,1.131089264832861227e+04,5.343237060034298338e+03
7.134598663799309598e-04,5.063590251099580719e+00,5.907003107167706730e+02,2.790146346470626213e+02
7.135782240219979778e-04,5.064430262753710998e+00,-1.178020320316974539e+04,-5.564891567298356676e+03
7.136965816640649957e-04,5.065270274407842166e+00,7.231745510433425807e+03,3.416285201330720156e+03
7.138149393061320137e-04,5.066110286061972445e+00,7.062945801891572046e+03,3.336480400610435026e+03
7.139332969481990317e-04,5.066950297716103613e+00,-1.197088333735137712e+04,-5.654989550246911676e+03
7.140516545902660496e-04,5.067790309370233892e+00,8.405260716098550802e+02,3.971108398847925400e+02
7.141700122323330676e-04,5.068630321024365060e+00,1.149973195850885531e+04,5.432413994834874757e+03
7.142883698744000856e-04,5.069470332678495339e+00,-8.481334900238543923e+03,-4.006562717083383177e+03
7.144067275164671035e-04,5.070310344332626507e+00,-5.945131119585617853e+03,-2.808406756544081873e+03
7.145250851585341215e-04,5.071150355986756786e+00,1.249231949502029602e+04,5.901329158594609908e+03
7.146434428006011395e-04,5.071990367640887953e+00,-2.307086729982114775e+03,-1.089887630137277483e+03
7.147618004426681574e-04,5.072830379295018233e+00,-1.104537237121589715e+04,-5.217752720071883232e+03
7.148801580847351754e-04,5.073670390949149400e+00,9.661908715361751092e+03,4.564276503045977734e+03
7.149985157268021934e-04,5.074510402603279680e+00,4.708930527659631480e+03,2.224447531916361186e+03
7.151168733688692113e-04,5.075350414257410847e+00,-1.285473681428399868e+04,-6.072510274058706273e+03
7.152352310109362293e-04,5.076190425911541126e+00,3.798144322748721606e+03,1.794274075132176222e+03
7.153535886530032473e-04,5.077030437565672294e+00,1.042549437015123840e+04,4.924938885755262163e+03
7.154719462950702652e-04,5.077870449219802573e+00,-1.074633147932766587e+04,-5.076531558394846797e+03
7.155903039371372832e-04,5.078710460873933741e+00,-3.359014281373201811e+03,-1.586733495992665667e+03
7.157086615792043012e-04,5.079550472528064020e+00,1.305569139769917092e+04,6.167453097188998072e+03
7.158270192212713191e-04,5.080390484182195188e+00,-5.285591567459810904e+03,-2.496918579667537415e+03
7.159453768633383371e-04,5.081230495836325467e+00,-9.634523396420714562e+03,-4.551266018433900172e+03
7.160637345054053551e-04,5.082070507490456635e+00,1.172437672158401256e+04,5.538569580474155373e+03
7.161820921474723730e-04,5.082910519144586914e+00,1.918341743598823086e+03,9.061828428974940834e+02
7.163004497895393910e-04,5.083750530798718081e+00,-1.307835211381566478e+04,-6.178134629329470044e+03
7.164188074316064090e-04,5.084590542452848361e+00,6.756910154330988007e+03,3.191979742153989719e+03
7.165371650736734269e-04,5.085430554106979528e+00,8.685605143406399293e+03,4.103016656246134517e+03
7.166555227157404449e-04,5.086270565761109808e+00,-1.257038754114533367e+04,-5.938197365358657407e+03
7.167738803578074629e-04,5.087110577415240975e+00,-3.954102150679757415e+02,-1.867359325140374722e+02
7.168922379998744808e-04,5.087950589069371254e+00,1.292430599372286088e+04,6.105379289899574360e+03
7.170105956419414988e-04,5.088790600723502422e+00,-8.182815966638707323e+03,-3.865548244070738292e+03
7.171289532840085168e-04,5.089630612377632701e+00,-7.578006136829601019e+03,-3.579767692493513096e+03
7.172473109260755347e-04,5.090470624031763869e+00,1.327616724312625593e+04,6.271620583979543881e+03
7.173656685681425527e-04,5.091310635685894148e+00,-1.183294355736774378e+03,-5.590167050681689034e+02
7.174840262102095707e-04,5.092150647340025316e+00,-1.258110880759030988e+04,-5.943229081940211472e+03
7.176023838522765886e-04,5.092990658994155595e+00,9.550152143456725753e+03,4.511488948003690894e+03
7.177207414943436066e-04,5.093830670648286763e+00,6.329713182531155326e+03,2.990096565865091179e+03
7.178390991364106246e-04,5.094670682302417042e+00,-1.381863192176676966e+04,-6.527853905554198718e+03
7.179574567784776425e-04,5.095510693956548209e+00,2.806107590044170138e+03,1.325645407685174177e+03
7.180758144205446605e-04,5.096350705610678489e+00,1.205504146618154482e+04,5.694731394544913201e+03
7.181941720626116785e-04,5.097190717264809656e+00,-1.082956320860175038e+04,-5.115854754363434040e+03
7.183125297046786964e-04,5.098030728918939936e+00,-4.944767528389162180e+03,-2.335833353251313383e+03
7.184308873467457144e-04,5.098870740573071103e+00,1.419268395639240771e+04,6.704567553519813373e+03
7.185492449888127324e-04,5.099710752227201382e+00,-4.443793511695956113e+03,-2.099261802135177277e+03
7.186676026308797503e-04,5.100550763881332550e+00,-1.133860694860332296e+04,-5.356268175870354753e+03
7.187859602729467683e-04,5.101390775535462829e+00,1.200840893010488071e+04,5.672750271118140518e+03
7.189043179150137863e-04,5.102230787189593997e+00,3.445795342878063821e+03,1.627741677969716875e+03
7.190226755570808042e-04,5.103070798843724276e+00,-1.437884041757829254e+04,-6.792483426020997285e+03
7.191410331991478222e-04,5.103910810497855444e+00,6.082407946571616776e+03,2.873352857034653425e+03
7.192593908412148402e-04,5.104750822151985723e+00,1.044322728851302963e+04,4.933309190086180024e+03
7.193777484832818581e-04,5.105590833806116891e+00,-1.305845185493519966e+04,-6.168762259452203580e+03
7.194961061253488761e-04,5.106430845460247170e+00,-1.841272073016678405e+03,-8.697510376968202763e+02
7.196144637674158941e-04,5.107270857114377449e+00,1.437607506465285405e+04,6.791191613652070373e+03
7.197328214094829120e-04,5.108110868768508617e+00,-7.690953173713529395e+03,-3.633199875407914078e+03
7.198511790515499300e-04,5.108950880422638896e+00,-9.366675383036767016e+03,-4.424726063334539504e+03
7.199695366936169480e-04,5.109790892076770064e+00,1.396877767972080619e+04,6.598812240229406598e+03
7.200878943356839659e-04,5.110630903730900343e+00,1.579844778936347325e+02,7.459379065161880362e+01
7.202062519777509839e-04,5.111470915385031510e+00,-1.416940664843159175e+04,-6.693535718716844713e+03
7.203246096198180019e-04,5.112310927039161790e+00,9.254284474932654120e+03,4.371728915158990276e+03
7.204429672618850198e-04,5.113150938693292957e+00,8.125703381071944023e+03,3.838513673694134923e+03
7.205613249039520378e-04,5.113990950347423237e+00,-1.471348068818944012e+04,-6.950580710172529507e+03
7.206796825460190558e-04,5.114830962001554404e+00,1.591772223114567169e+03,7.520040590869443804e+02
7.207980401880860737e-04,5.115670973655684683e+00,1.376269322591077071e+04,6.501420767288487696e+03
7.209163978301530917e-04,5.116510985309815851e+00,-1.074080214498893474e+04,-5.073930068648507586e+03
7.210347554722201097e-04,5.117350996963946130e+00,-6.723403350492306345e+03,-3.176050687747467236e+03
7.211531131142871276e-04,5.118191008618077298e+00,1.528457255173339217e+04,7.220375666415318847e+03
7.212714707563541456e-04,5.119031020272207577e+00,-3.377798365954411565e+03,-1.595695363977877605e+03
7.213898283984211636e-04,5.119871031926338745e+00,-1.314616706872168288e+04,-6.210152438131161034e+03
7.215081860404881815e-04,5.120711043580469024e+00,1.213538705284131720e+04,5.732740487775467045e+03
7.216265436825551995e-04,5.121551055234600192e+00,5.181760784021957079e+03,2.447801511290697817e+03
7.217449013246222175e-04,5.122391066888730471e+00,-1.565964879735570867e+04,-7.397535702820816368e+03
7.218632589666892354e-04,5.123231078542861638e+00,5.184854332929822704e+03,2.449357973984937416e+03
7.219816166087562534e-04,5.124071090196991918e+00,1.232916819947440672e+04,5.824219420613484544e+03
7.220999742508232714e-04,5.124911101851123085e+00,-1.340711463149712654e+04,-6.333475549408940424e+03
7.222183318928902893e-04,5.125751113505253365e+00,-3.508939269994851202e+03,-1.657546807649599941e+03
7.223366895349573073e-04,5.126591125159384532e+00,1.583476989889495599e+04,7.480275736599473021e+03
7.224550471770243253e-04,5.127431136813514811e+00,-6.980321684163194732e+03,-3.297506964252315811e+03
7.225734048190913432e-04,5.128271148467645979e+00,-1.130761214634824137e+04,-5.341615724829465762e+03
7.226917624611583612e-04,5.129111160121776258e+00,1.454220487829028571e+04,6.869702937492485944e+03
7.228101201032253792e-04,5.129951171775907426e+00,1.731758400093029195e+03,8.180341714724349913e+02
7.229284777452923971e-04,5.130791183430037705e+00,-1.579209047804948932e+04,-7.460086721786101407e+03
7.230468353873594151e-04,5.131631195084168873e+00,8.747120492544076114e+03,4.132153918992869876e+03
7.231651930294264331e-04,5.132471206738299152e+00,1.009665207876671775e+04,4.769580802146043425e+03
7.232835506714934510e-04,5.133311218392430320e+00,-1.551174124486534856e+04,-7.327680613338154217e+03
7.234019083135604690e-04,5.134151230046560599e+00,1.370972109025818781e+02,6.482707470179093434e+01
7.235202659556274870e-04,5.134991241700691766e+00,1.553269513280756655e+04,7.337564634120928531e+03
7.236386235976945049e-04,5.135831253354822046e+00,-1.045141701526018005e+04,-4.937231955486768129e+03
7.237569812397615229e-04,5.136671265008953213e+00,-8.698070943274120509e+03,-4.108872785902396572e+03
7.238753388818285409e-04,5.137511276663083493e+00,1.630461599451446091e+04,7.702245561460404133e+03
7.239936965238955588e-04,5.138351288317214660e+00,-2.066674723321846614e+03,-9.763309983707804349e+02
7.241120541659625768e-04,5.139191299971344939e+00,-1.504417524932495871e+04,-7.106764329482619360e+03
7.242304118080295948e-04,5.140031311625476107e+00,1.207557940220149612e+04,5.704494713631986087e+03
7.243487694500966127e-04,5.140871323279606386e+00,7.132863244422991556e+03,3.369491537298708863e+03
7.244671270921636307e-04,5.141711334933737554e+00,-1.689523640947349486e+04,-7.981226700245832035e+03
7.245854847342306487e-04,5.142551346587867833e+00,4.040614689164351148e+03,1.908829871659752826e+03
7.247038423762976666e-04,5.143391358241999001e+00,1.433340356610006711e+04,6.771012174606956250e+03
7.248222000183646846e-04,5.144231369896129280e+00,-1.358591702599465498e+04,-6.417948005243102671e+03
7.249405576604317026e-04,5.145071381550260448e+00,-5.408545248492948303e+03,-2.554909443008213202e+03
7.250589153024987205e-04,5.145911393204390727e+00,1.727644728264346486e+04,8.161321927027529455e+03
7.251772729445657385e-04,5.146751404858521894e+00,-6.024815040881665482e+03,-2.846136323357324727e+03
7.252956305866327565e-04,5.147591416512652174e+00,-1.339404276343542006e+04,-6.327236850349196175e+03
7.254139882286997744e-04,5.148431428166783341e+00,1.496565950226444693e+04,7.069747518993939593e+03
7.255323458707667924e-04,5.149271439820913621e+00,3.551653850396651251e+03,1.677740819525068218e+03
7.256507035128338104e-04,5.150111451475044788e+00,-1.742720404403431166e+04,-8.232510971427167533e+03
7.257690611549008283e-04,5.150951463129175067e+00,8.000355833363035345e+03,3.779392452095502449e+03
7.258874187969678463e-04,5.151791474783306235e+00,1.223924638297118508e+04,5.781732861075935944e+03
7.260057764390348643e-04,5.152631486437436514e+00,-1.618270920244052832e+04,-7.644648772984051902e+03
7.261241340811018822e-04,5.153471498091567682e+00,-1.574972608784647491e+03,-7.439418438653442536e+02
7.262424917231689002e-04,5.154311509745697961e+00,1.734545355990747339e+04,8.193907762990842457e+03
7.263608493652359182e-04,5.155151521399829129e+00,-9.931219760692729324e+03,-4.691499262916135194e+03
7.264792070073029361e-04,5.155991533053959408e+00,-1.086908778448354133e+04,-5.134449683513361379e+03
7.265975646493699541e-04,5.156831544708090576e+00,1.722262395360655501e+04,8.135915142201047274e+03
7.267159222914369721e-04,5.157671556362220855e+00,-4.900528360908651848e+02,-2.315466814104420337e+02
7.268342799335039900e-04,5.158511568016352022e+00,-1.701575677334557986e+04,-8.038133069418683590e+03
7.269526375755710080e-04,5.159351579670482302e+00,1.179726581394318782e+04,5.573028000414476992e+03
7.270709952176380260e-04,5.160191591324613469e+00,9.303175872122614237e+03,4.394735881149037596e+03
7.271893528597050439e-04,5.161031602978743749e+00,-1.805636426778561145e+04,-8.529743846753459366e+03
7.273077105017720619e-04,5.161871614632874028e+00,2.626168911285385548e+03,1.240658203472603418e+03
7.274260681438390799e-04,5.162711626287005195e+00,1.644210888232024445e+04,7.767157488550059497e+03
7.275444257859060978e-04,5.163551637941135475e+00,-1.356199216420442099e+04,-6.406653023626218783e+03
7.276627834279731158e-04,5.164391649595266642e+00,-7.547996477949178370e+03,-3.565573847269930411e+03
7.277811410700401338e-04,5.165231661249396922e+00,1.867325928456752445e+04,8.821174931571797060e+03
7.278994987121071517e-04,5.166071672903528089e+00,-4.797976597022923670e+03,-2.266590122914976746e+03
7.280178563541741697e-04,5.166911684557658369e+00,-1.561549375573810539e+04,-7.376642145258694654e+03
7.281362139962411877e-04,5.167751696211789536e+00,1.520554303164393059e+04,7.183074123468279140e+03
7.282545716383082056e-04,5.168591707865919815e+00,5.629437838734975230e+03,2.659272643197009529e+03
7.283729292803752236e-04,5.169431719520050983e+00,-1.904872659949971421e+04,-8.998516170136208530e+03
7.284912869224422416e-04,5.170271731174181262e+00,6.984859489385264169e+03,3.299683427574387679e+03
7.286096445645092595e-04,5.171111742828312430e+00,1.454662888482926792e+04,6.871730750177892332e+03
7.287280022065762775e-04,5.171951754482442709e+00,-1.669249445950041991e+04,-7.885475711687249714e+03
7.288463598486432955e-04,5.172791766136573877e+00,-3.560039429038673916e+03,-1.681673486933086679e+03
7.289647174907103134e-04,5.173631777790704156e+00,1.917720127945802233e+04,9.059222242854833894e+03
7.290830751327773314e-04,5.174471789444835323e+00,-9.148713683844835032e+03,-4.321853537941442482e+03
7.292014327748443494e-04,5.175311801098965603e+00,-1.323343687525836140e+04,-6.251356618182300735e+03
7.293197904169113673e-04,5.176151812753096770e+00,1.800487457515006827e+04,8.505454299655146315e+03
7.294381480589783853e-04,5.176991824407227050e+00,1.371425198058297610e+03,6.478024366782351535e+02
7.295565057010454033e-04,5.177831836061358217e+00,-1.903980821225962427e+04,-8.994289239193043613e+03
7.296748633431124212e-04,5.178671847715488497e+00,1.126693644176005910e+04,5.322510783261681354e+03
7.297932209851794392e-04,5.179511859369619664e+00,1.169370115960270778e+04,5.524008448568394670e+03
7.299115786272464572e-04,5.180351871023749943e+00,-1.910995266753525357e+04,-9.027460512008758087e+03
7.300299362693134751e-04,5.181191882677881111e+00,9.185378315791508612e+02,4.339873545051109431e+02
7.301482939113804931e-04,5.182031894332011390e+00,1.863723250627220841e+04,8.804127522332644730e+03
7.302666515534475111e-04,5.182871905986142558e+00,-1.330021010288874822e+04,-6.282995777586915210e+03
7.303850091955145290e-04,5.183711917640272837e+00,-9.932444629647274269e+03,-4.691973998047022178e+03
7.305033668375815470e-04,5.184551929294404005e+00,1.999325028228970768e+04,9.444739166587787622e+03
7.306217244796485650e-04,5.185391940948534284e+00,-3.273395401133251653e+03,-1.546391523486702681e+03
7.307400821217155829e-04,5.186231952602665451e+00,-1.795732475823216373e+04,-8.482915113035822287e+03
7.308584397637826009e-04,5.187071964256795731e+00,1.522553500016596081e+04,7.192525742931957211e+03
7.309767974058496189e-04,5.187911975910926898e+00,7.974487955960514228e+03,3.767060190328214958e+03
7.310951550479166368e-04,5.188751987565057178e+00,-2.062631016544259910e+04,-9.743765882456522377e+03
7.312135126899836548e-04,5.189591999219188345e+00,5.671032576933586824e+03,2.679044362310489305e+03
7.313318703320506728e-04,5.190432010873318625e+00,1.700789547158875212e+04,8.034423235661313811e+03
7.314502279741176907e-04,5.191272022527449792e+00,-1.700404748417437077e+04,-8.032659849625575589e+03
7.315685856161847087e-04,5.192112034181580071e+00,-5.831727623302089341e+03,-2.754804503460132764e+03
7.316869432582517267e-04,5.192952045835711239e+00,2.099967646242320188e+04,9.920157066427571408e+03
7.318053009003187446e-04,5.193792057489841518e+00,-8.071408782081518439e+03,-3.812946735301187800e+03
7.319236585423857626e-04,5.194632069143972686e+00,-1.578423510935958620e+04,-7.456342107782074891e+03
7.320420161844527806e-04,5.195472080798102965e+00,1.861407730354754312e+04,8.793247358845961571e+03
7.321603738265197985e-04,5.196312092452234133e+00,3.535593205508244864e+03,1.670141314975582645e+03
7.322787314685868165e-04,5.197152104106364412e+00,-2.109062054191078641e+04,-9.963087921541518881e+03
7.323970891106538345e-04,5.197992115760495579e+00,1.044955769697445066e+04,4.936393371764985204e+03
7.325154467527208524e-04,5.198832127414625859e+00,1.430181614671945135e+04,6.756070198495533987e+03
7.326338043947878704e-04,5.199672139068757026e+00,-2.001897883021068992e+04,-9.456887563058837259e+03
7.327521620368548884e-04,5.200512150722887306e+00,-1.104224736731916892e+03,-5.215503508734432216e+02
7.328705196789219063e-04,5.201352162377018473e+00,2.089606613982831186e+04,9.871194785367260920e+03
7.329888773209889243e-04,5.202192174031148753e+00,-1.276338888653017057e+04,-6.029411869542880595e+03
7.331072349630559423e-04,5.203032185685279920e+00,-1.256371544033892860e+04,-5.934972575725860224e+03
7.332255926051229602e-04,5.203872197339410199e+00,2.120018854592021671e+04,1.001489905222410744e+04
7.333439502471899782e-04,5.204712208993541367e+00,-1.425170515136464928e+03,-6.733047285917027693e+02
7.334623078892569962e-04,5.205552220647671646e+00,-2.040025046826565813e+04,-9.636945255940845527e+03
7.335806655313240141e-04,5.206392232301802814e+00,1.498674424097863812e+04,7.079730704587171203e+03
7.336990231733910321e-04,5.207232243955933093e+00,1.059321220134197938e+04,5.004131011712303007e+03
7.338173808154580501e-04,5.208072255610064261e+00,-2.212504503913545341e+04,-1.045176876963847462e+04
7.339357384575250680e-04,5.208912267264194540e+00,4.029237517580684653e+03,1.903474609679287823e+03
7.340540960995920860e-04,5.209752278918325707e+00,1.960757368143531494e+04,9.262501288954481424e+03
7.341724537416591040e-04,5.210592290572455987e+00,-1.707724646984670835e+04,-8.067247937948988692e+03
7.342908113837261219e-04,5.211432302226587154e+00,-8.401102228497977194e+03,-3.968562232239250079e+03
7.344091690257931399e-04,5.212272313880717434e+00,2.277982300839605159e+04,1.076109664138729568e+04
7.345275266678601579e-04,5.213112325534848601e+00,-6.666208606834359671e+03,-3.149144237246873672e+03
7.346458843099271758e-04,5.213952337188978881e+00,-1.851017374871394713e+04,-8.744064093213019078e+03
7.347642419519941938e-04,5.214792348843110048e+00,1.900939241350642988e+04,8.980001848577740020e+03
7.348825995940612118e-04,5.215632360497240327e+00,6.018186072814598447e+03,2.842903162617159978e+03
7.350009572361282297e-04,5.216472372151370607e+00,-2.313751611655972374e+04,-1.093003728182044870e+04
7.351193148781952477e-04,5.217312383805501774e+00,9.308909934782306664e+03,4.397565589385303610e+03
7.352376725202622657e-04,5.218152395459632054e+00,1.712068145502585685e+04,8.087690200848766835e+03
7.353560301623292836e-04,5.218992407113763221e+00,-2.074242610278585926e+04,-9.798649122746042849e+03
7.354743878043963016e-04,5.219832418767893500e+00,-3.462471994250430726e+03,-1.635569913289231408e+03
7.355927454464633196e-04,5.220672430422024668e+00,2.319082120145014778e+04,1.095523214099668985e+04
7.357111030885303375e-04,5.221512442076154947e+00,-1.191257665143675695e+04,-5.627500523756814800e+03
7.358294607305973555e-04,5.222352453730286115e+00,-1.543969340772515716e+04,-7.293570264086571115e+03
7.359478183726643735e-04,5.223192465384416394e+00,2.225344327892256842e+04,1.051246091843914473e+04
7.360661760147313914e-04,5.224032477038547562e+00,7.715521353971689678e+02,3.644113453112511252e+02
7.361845336567984094e-04,5.224872488692677841e+00,-2.291986011159255577e+04,-1.082720121762110648e+04
7.363028912988654274e-04,5.225712500346809009e+00,1.444792953540026792e+04,6.825206678489550541e+03
7.364212489409324453e-04,5.226552512000939288e+00,1.348841702411323786e+04,6.371810868403576023e+03
7.365396065829994633e-04,5.227392523655070455e+00,-2.350526379370081122e+04,-1.110378621228529664e+04
7.366579642250664813e-04,5.228232535309200735e+00,2.030303459709215531e+03,9.591940313231316395e+02
7.367763218671334992e-04,5.229072546963331902e+00,2.232508988182549365e+04,1.054624647468901821e+04
7.368946795092005172e-04,5.229912558617462182e+00,-1.686905129001130990e+04,-7.968907533819539822e+03
7.370130371512675352e-04,5.230752570271593349e+00,-1.127602851403290697e+04,-5.326661845452792477e+03
7.371313947933345531e-04,5.231592581925723628e+00,2.447952160941068723e+04,1.156403400404214335e+04
7.372497524354015711e-04,5.232432593579854796e+00,-4.899876118826156016e+03,-2.314744835868124937e+03
7.373681100774685891e-04,5.233272605233985075e+00,-2.139493882034432318e+04,-1.010681627333701908e+04
7.374864677195356070e-04,5.234112616888116243e+00,1.914651377411592694e+04,9.044787289272695489e+03
7.376048253616026250e-04,5.234952628542246522e+00,8.832199440513235459e+03,4.172226619708177168e+03
7.377231830036696430e-04,5.235792640196377690e+00,-2.514450790965807391e+04,-1.187813780571243115e+04
7.378415406457366609e-04,5.236632651850507969e+00,7.808005870307901205e+03,3.688554464615799589e+03
7.379598982878036789e-04,5.237472663504639137e+00,2.013862125650922826e+04,9.513353031928112614e+03
7.380782559298706968e-04,5.238312675158769416e+00,-2.123529186651253258e+04,-1.003148585410886881e+04
7.381966135719377148e-04,5.239152686812900583e+00,-6.174332888228920638e+03,-2.916635037803089290e+03
7.383149712140047328e-04,5.239992698467030863e+00,2.548821837944975414e+04,1.204051909808524215e+04
7.384333288560717507e-04,5.240832710121162030e+00,-1.070741511508538679e+04,-5.058196440508090745e+03
7.385516864981387687e-04,5.241672721775292310e+00,-1.855366847201202472e+04,-8.764597563868162979e+03
7.386700441402057867e-04,5.242512733429423477e+00,2.310791492164599185e+04,1.091611952348097839e+04
7.387884017822728046e-04,5.243352745083553756e+00,3.339966649863168641e+03,1.577713014461782222e+03
7.389067594243398226e-04,5.244192756737684924e+00,-2.548614048195398937e+04,-1.203950555024702044e+04
7.390251170664068406e-04,5.245032768391815203e+00,1.356580117569242429e+04,6.408503466860980552e+03
7.391434747084738585e-04,5.245872780045946371e+00,1.665862855744591798e+04,7.869403729075835145e+03
7.392618323505408765e-04,5.246712791700076650e+00,-2.472239222752617206e+04,-1.167876120531633933e+04
7.393801899926078945e-04,5.247552803354207818e+00,-3.538879742524200083e+02,-1.670798709703408349e+02
7.394985476346749124e-04,5.248392815008338097e+00,2.513423000179379596e+04,1.187327613704750547e+04
7.396169052767419304e-04,5.249232826662469265e+00,-1.633373672849027207e+04,-7.716037773183939862e+03
7.397352629188089484e-04,5.250072838316599544e+00,-1.446047621279320447e+04,-6.830978616073873127e+03
7.398536205608759663e-04,5.250912849970730711e+00,2.605536066287430003e+04,1.230846165694925730e+04
7.399719782029429843e-04,5.251752861624860991e+00,-2.739582897747799507e+03,-1.294240727950940709e+03
7.400903358450100023e-04,5.252592873278992158e+00,-2.441661476687503455e+04,-1.153424629839417321e+04
7.402086934870770202e-04,5.253432884933122438e+00,1.897782803650028654e+04,8.965111140816203260e+03
7.403270511291440382e-04,5.254272896587253605e+00,1.198718588453059783e+04,5.662624432995049574e+03
7.404454087712110562e-04,5.255112908241383884e+00,-2.706999081075012509e+04,-1.278773533677727391e+04
7.405637664132780741e-04,5.255952919895515052e+00,5.909594263163311552e+03,2.791762828554077714e+03
7.406821240553450921e-04,5.256792931549645331e+00,2.333847607797977980e+04,1.102495295540719962e+04
7.408004816974121101e-04,5.257632943203776499e+00,-2.144866774943810015e+04,-1.013229367322267353e+04
7.409188393394791280e-04,5.258472954857906778e+00,-9.255009590800538717e+03,-4.371927522331861837e+03
7.410371969815461460e-04,5.259312966512037946e+00,2.774910086385614704e+04,1.310855790082937165e+04
7.411555546236131640e-04,5.260152978166168225e+00,-9.106589082406913803e+03,-4.301982803360391699e+03
7.412739122656801819e-04,5.260992989820299393e+00,-2.189364518925006269e+04,-1.034238829593960691e+04
7.413922699077471999e-04,5.261833001474429672e+00,2.371403231758999755e+04,1.120245764523701655e+04
7.415106275498142179e-04,5.262673013128560839e+00,6.300915552216782089e+03,2.976446483039471786e+03
7.416289851918812358e-04,5.263513024782691119e+00,-2.806301379652682226e+04,-1.325681513002076099e+04
7.417473428339482538e-04,5.264353036436822286e+00,1.229540812083501805e+04,5.808386568139518204e+03
7.418657004760152718e-04,5.265193048090952566e+00,2.009736629685717344e+04,9.493848473689060484e+03
7.419840581180822897e-04,5.266033059745083733e+00,-2.572686037036939524e+04,-1.215327729090154025e+04
7.421024157601493077e-04,5.266873071399214012e+00,-3.149731811973771983e+03,-1.487816422441598661e+03
7.422207734022163257e-04,5.267713083053345180e+00,2.800260580870296690e+04,1.322829001733050973e+04
7.423391310442833436e-04,5.268553094707475459e+00,-1.542320975133393222e+04,-7.285919882353700814e+03
7.424574886863503616e-04,5.269393106361605739e+00,-1.795376669406467408e+04,-8.481192073236888973e+03
7.425758463284173796e-04,5.270233118015736906e+00,2.745845904526632512e+04,1.297128879427580250e+04
7.426942039704843975e-04,5.271073129669867185e+00,-1.535494196454601479e+02,-7.261870106537816127e+01
7.428125616125514155e-04,5.271913141323998353e+00,-2.754708401343805599e+04,-1.301307105706054426e+04
7.429309192546184335e-04,5.272753152978128632e+00,1.845265527048753574e+04,8.717032897457262152e+03
7.430492768966854514e-04,5.273593164632259800e+00,1.548848533204848354e+04,7.316619515776248591e+03
7.431676345387524694e-04,5.274433176286390079e+00,-2.886647521623036300e+04,-1.363639625286289811e+04
7.432859921808194874e-04,5.275273187940521247e+00,3.576759768055142558e+03,1.689751457663282963e+03
7.434043498228865053e-04,5.276113199594651526e+00,2.669694155985023826e+04,1.261148066321175429e+04
7.435227074649535233e-04,5.276953211248782694e+00,-2.132989777086149843e+04,-1.007619862700940575e+04
7.436410651070205413e-04,5.277793222902912973e+00,-1.271600152971525677e+04,-6.006880066826128314e+03
7.437594227490875592e-04,5.278633234557044140e+00,2.992807901473407401e+04,1.413790684201392287e+04
7.438777803911545772e-04,5.279473246211174420e+00,-7.068376194795011543e+03,-3.339149745690099735e+03
7.439961380332215952e-04,5.280313257865305587e+00,-2.544162756037342479e+04,-1.201844098496409424e+04
7.441144956752886131e-04,5.281153269519435867e+00,2.401782350434850377e+04,1.134597950517895515e+04
7.442328533173556311e-04,5.281993281173567034e+00,9.672118282141469535e+03,4.568982585852390912e+03
7.443512109594226491e-04,5.282833292827697313e+00,-3.060789498326704779e+04,-1.445901327338239935e+04
7.444695686014896670e-04,5.283673304481828481e+00,1.059062824493451626e+04,5.003067588355832413e+03
7.445879262435566850e-04,5.284513316135958760e+00,2.379238179759144259e+04,1.123935866052715573e+04
7.447062838856237030e-04,5.285353327790089928e+00,-2.646408213725057431e+04,-1.250154869115158363e+04
7.448246415276907209e-04,5.286193339444220207e+00,-6.381143843887592084e+03,-3.014313680662276965e+03
7.449429991697577389e-04,5.287033351098351375e+00,3.089112767290543707e+04,1.459282256187497114e+04
7.450613568118247569e-04,5.287873362752481654e+00,-1.408743128461494052e+04,-6.654915261394307890e+03
7.451797144538917748e-04,5.288713374406612822e+00,-2.174977420869519119e+04,-1.027440822145916172e+04
7.452980720959587928e-04,5.289553386060743101e+00,2.863435196633641317e+04,1.352678690656522667e+04
7.454164297380258108e-04,5.290393397714874268e+00,2.888225971786036098e+03,1.364294269831967540e+03
7.455347873800928287e-04,5.291233409369004548e+00,-3.075141940377271385e+04,-1.452679119127251033e+04
7.456531450221598467e-04,5.292073421023135715e+00,1.751759389205576736e+04,8.275325807374960277e+03
7.457715026642268647e-04,5.292913432677265995e+00,1.933639837257549516e+04,9.134353993773860566e+03
7.458898603062938826e-04,5.293753444331397162e+00,-3.048037756826849363e+04,-1.439880798289675295e+04
7.460082179483609006e-04,5.294593455985527441e+00,7.736137465432148019e+02,3.655666928173693577e+02
7.461265755904279186e-04,5.295433467639658609e+00,3.018388608305905655e+04,1.425870245265275298e+04
7.462449332324949365e-04,5.296273479293788888e+00,-2.082283879868028453e+04,-9.836678757858666359e+03
7.463632908745619545e-04,5.297113490947920056e+00,-1.656426106920832535e+04,-7.824777059579548222e+03
7.464816485166289725e-04,5.297953502602050335e+00,3.197322523743403144e+04,1.510403554718539817e+04
7.466000061586959904e-04,5.298793514256181503e+00,-4.551288560617103940e+03,-2.150098711075772371e+03
7.467183638007630084e-04,5.299633525910311782e+00,-2.917286863899618038e+04,-1.378106580066975584e+04
7.468367214428300264e-04,5.300473537564442950e+00,2.396108503091140301e+04,1.131918973682941578e+04
7.469550790848970443e-04,5.301313549218573229e+00,1.346732028944158810e+04,6.361814622599580616e+03
7.470734367269640623e-04,5.302153560872704396e+00,-3.307129170128190890e+04,-1.562272011096737697e+04
7.471917943690310803e-04,5.302993572526834676e+00,8.404750172333857336e+03,3.970480359788027272e+03
7.473101520110980982e-04,5.303833584180965843e+00,2.772484826189171872e+04,1.309704102578217862e+04
7.474285096531651162e-04,5.304673595835096123e+00,-2.687452795733718085e+04,-1.269545374069220998e+04
7.475468672952321342e-04,5.305513607489227290e+00,-1.006871485043500434e+04,-4.756298816227554198e+03
7.476652249372991521e-04,5.306353619143357569e+00,3.375351166635291884e+04,1.594500936264501070e+04
7.477835825793661701e-04,5.307193630797488737e+00,-1.227492826008176780e+04,-5.798708554907221696e+03
7.479019402214331881e-04,5.308033642451619016e+00,-2.583606462709671177e+04,-1.220475383913891710e+04
7.480202978635002060e-04,5.308873654105750184e+00,2.952296258967727772e+04,1.394657571588491555e+04
7.481386555055672240e-04,5.309713665759880463e+00,6.413138695977882890e+03,3.029439794003943462e+03
7.482570131476342420e-04,5.310553677414011631e+00,-3.398730140614323318e+04,-1.605541502991944435e+04
7.483753707897012599e-04,5.311393689068141910e+00,1.611695377695774368e+04,7.613682534701023542e+03
7.484937284317682779e-04,5.312233700722273078e+00,2.352528449845689465e+04,1.111316410969177377e+04
7.486120860738352959e-04,5.313073712376403357e+00,-3.185188788364120410e+04,-1.504671610075941135e+04
7.487304437159023138e-04,5.313913724030534524e+00,-2.533907374381567934e+03,-1.196882807655802935e+03
7.488488013579693318e-04,5.314753735684664804e+00,3.376168219781605876e+04,1.594884346516834921e+04
7.489671590000363498e-04,5.315593747338795971e+00,-1.986820670439548849e+04,-9.385728689956646122e+03
7.490855166421033677e-04,5.316433758992926251e+00,-2.080126289306860417e+04,-9.826315694890421582e+03
7.492038742841703857e-04,5.317273770647057418e+00,3.382583538885574671e+04,1.597921218397152552e+04
7.493222319262374037e-04,5.318113782301187697e+00,-1.514828573981249974e+03,-7.156988646907711882e+02
7.494405895683044216e-04,5.318953793955318865e+00,-3.305512149637003313e+04,-1.561502962686371757e+04
7.495589472103714396e-04,5.319793805609449144e+00,2.348163447776409157e+04,1.109271376694570063e+04
7.496773048524384576e-04,5.320633817263580312e+00,1.769534670901981008e+04,8.359111961099602922e+03
7.497956624945054755e-04,5.321473828917710591e+00,-3.539645816324846237e+04,-1.672112913448001200e+04
7.499140201365724935e-04,5.322313840571841759e+00,5.691174911790563783e+03,2.688611609545998363e+03
7.500323777786395115e-04,5.323153852225972038e+00,3.186853803093555325e+04,1.505450578064167348e+04
7.501507354207065294e-04,5.323993863880102317e+00,-2.689387830286423559e+04,-1.270460845508555940e+04
7.502690930627735474e-04,5.324833875534233485e+00,-1.422876343737394927e+04,-6.721481172215437255e+03
7.503874507048405654e-04,5.325673887188363764e+00,3.653582405363910948e+04,1.725937224826449528e+04
7.505058083469075833e-04,5.326513898842494932e+00,-9.933431827072905435e+03,-4.692608191463645198e+03
7.506241659889746013e-04,5.327353910496625211e+00,-3.019300953797050170e+04,-1.426295673727508256e+04
7.507425236310416193e-04,5.328193922150756379e+00,3.005865155934222275e+04,1.419964761049274966e+04
7.508608812731086372e-04,5.329033933804886658e+00,1.044504617932996189e+04,4.934088324323987763e+03
7.509792389151756552e-04,5.329873945459017825e+00,-3.720445003341193660e+04,-1.757519061157463875e+04
7.510975965572426732e-04,5.330713957113148105e+00,1.419332741922021523e+04,6.704983932084025582e+03
7.512159541993096911e-04,5.331553968767279272e+00,2.804263078942333232e+04,1.324713898592873011e+04
7.513343118413767091e-04,5.332393980421409552e+00,-3.291490421715934644e+04,-1.554889440210153407e+04
7.514526694834437271e-04,5.333233992075540719e+00,-6.377135575027306913e+03,-3.012398229242939124e+03
7.515710271255107450e-04,5.334074003729670999e+00,3.738452940338419285e+04,1.766026813942068839e+04
7.516893847675777630e-04,5.334914015383802166e+00,-1.840407453984546009e+04,-8.694093998301461397e+03
7.518077424096447810e-04,5.335754027037932445e+00,-2.542204535915968881e+04,-1.200915196084410127e+04
7.519261000517117989e-04,5.336594038692063613e+00,3.542023849544208497e+04,1.673241444466743269e+04
7.520444576937788169e-04,5.337434050346193892e+00,2.079640040112441056e+03,9.823016909187090278e+02
7.521628153358458349e-04,5.338274062000325060e+00,-3.704785671357793035e+04,-1.750118683423321636e+04
7.522811729779128528e-04,5.339114073654455339e+00,2.251373068807731033e+04,1.063549541992271406e+04
7.523995306199798708e-04,5.339954085308586507e+00,2.235912819902058982e+04,1.056225885664143425e+04
7.525178882620468888e-04,5.340794096962716786e+00,-3.751910016209245077e+04,-1.772386850757607317e+04
7.526362459041139067e-04,5.341634108616847953e+00,2.404168421120763014e+03,1.135856404144298722e+03
7.527546035461809247e-04,5.342474120270978233e+00,3.618878722880818532e+04,1.709537805403833045e+04
7.528729611882479427e-04,5.343314131925109400e+00,-2.645364425399681204e+04,-1.249665877857571468e+04
7.529913188303149606e-04,5.344154143579239680e+00,-1.887283327236199693e+04,-8.915313887874181091e+03
7.531096764723819786e-04,5.344994155233370847e+00,3.917536255254643038e+04,1.850629127612648881e+04
7.532280341144489966e-04,5.345834166887501127e+00,-7.011518284538695298e+03,-3.312321647745935479e+03
7.533463917565160145e-04,5.346674178541632294e+00,-3.479387580629481818e+04,-1.643638868372479919e+04
7.534647493985830325e-04,5.347514190195762573e+00,3.016927786746567290e+04,1.425192313428223861e+04
7.535831070406500505e-04,5.348354201849893741e+00,1.500209864774003654e+04,7.086813690547078295e+03
7.537014646827170684e-04,5.349194213504024020e+00,-4.034522909100432298e+04,-1.905889144608467177e+04
7.538198223247840864e-04,5.350034225158155188e+00,1.168719353983425390e+04,5.521111994220696943e+03
7.539381799668511044e-04,5.350874236812285467e+00,3.286703962971968576e+04,1.552617063848018006e+04
7.540565376089181223e-04,5.351714248466416635e+00,-3.359803250285561080e+04,-1.587161652541528019e+04
7.541748952509851403e-04,5.352554260120546914e+00,-1.078456281042253249e+04,-5.094438951530421036e+03
7.542932528930521583e-04,5.353394271774678081e+00,4.099692007247373112e+04,1.936675543057092000e+04
7.544116105351191762e-04,5.354234283428808361e+00,-1.636739591403419035e+04,-7.731991477583243977e+03
7.545299681771861942e-04,5.355074295082939528e+00,-3.041514907380371005e+04,-1.436787260663276538e+04
7.546483258192532122e-04,5.355914306737069808e+00,3.668263640924653737e+04,1.732878041330653650e+04
7.547666834613202301e-04,5.356754318391200975e+00,6.266722289481720509e+03,2.960250209102918234e+03
7.548850411033872481e-04,5.357594330045331255e+00,-4.110276323010516353e+04,-1.941671595938099199e+04
7.550033987454542661e-04,5.358434341699462422e+00,2.098732921999890823e+04,9.914445648421649821e+03
7.551217563875212840e-04,5.359274353353592701e+00,2.745346910883348028e+04,1.296880089592636796e+04
7.552401140295883020e-04,5.360114365007723869e+00,-3.936805321759462822e+04,-1.859732073055092769e+04
7.553584716716553200e-04,5.360954376661854148e+00,-1.500654882954156164e+03,-7.087531626200816390e+02
7.554768293137223379e-04,5.361794388315985316e+00,4.064176068381199730e+04,1.919895034765242599e+04
7.555951869557893559e-04,5.362634399970115595e+00,-2.548073371502092050e+04,-1.203707647569295659e+04
7.557135445978563739e-04,5.363474411624246763e+00,-2.400494112031470286e+04,-1.133969494580180617e+04
7.558319022399233918e-04,5.364314423278377042e+00,4.160276312852685805e+04,1.965299902321217814e+04
7.559502598819904098e-04,5.365154434932508209e+00,-3.456308568613629177e+03,-1.632869203032003497e+03
7.560686175240574278e-04,5.365994446586638489e+00,-3.960006634645230952e+04,-1.870681708477123175e+04
7.561869751661244457e-04,5.366834458240769656e+00,2.978073349999943457e+04,1.406839372313318745e+04
7.563053328081914637e-04,5.367674469894899936e+00,2.010009277875533735e+04,9.495078198529176007e+03
7.564236904502584817e-04,5.368514481549031103e+00,-4.333964567987673217e+04,-2.047345353196660290e+04
7.565420480923254996e-04,5.369354493203161383e+00,8.542167918904757244e+03,4.035430732769975293e+03
7.566604057343925176e-04,5.370194504857292550e+00,3.797142900852335151e+04,1.793746571962589223e+04
7.567787633764595356e-04,5.371034516511422829e+00,-3.382072929188061971e+04,-1.597683424198397552e+04
7.568971210185265535e-04,5.371874528165553997e+00,-1.577685871033080912e+04,-7.452769521334648744e+03
7.570154786605935715e-04,5.372714539819684276e+00,4.453682269194547553e+04,2.103900211783722625e+04
7.571338363026605895e-04,5.373554551473815444e+00,-1.369091612809534126e+04,-6.467650037700532266e+03
7.572521939447276074e-04,5.374394563127945723e+00,-3.575752214804152027e+04,-1.689158802669229044e+04
7.573705515867946254e-04,5.375234574782076891e+00,3.753535447545873467e+04,1.773161728851991938e+04
7.574889092288616434e-04,5.376074586436207170e+00,1.108033245451837865e+04,5.234168227126065176e+03
7.576072668709286613e-04,5.376914598090338337e+00,-4.515841863656992791e+04,-2.133260118866259290e+04
7.577256245129956793e-04,5.377754609744468617e+00,1.883331573031826701e+04,8.896915303754663910e+03
7.578439821550626973e-04,5.378594621398598896e+00,3.296820275074974052e+04,1.557393582608435827e+04
7.579623397971297152e-04,5.379434633052730064e+00,-4.086142908303593867e+04,-1.930280211248825071e+04
7.580806974391967332e-04,5.380274644706860343e+00,-6.062398725750026642e+03,-2.863689665760599382e+03
7.581990550812637512e-04,5.381114656360991511e+00,4.517527011818814208e+04,2.134056941984881996e+04
7.583174127233307691e-04,5.381954668015121790e+00,-2.389774676566908602e+04,-1.128929801638231584e+04
7.584357703653977871e-04,5.382794679669252957e+00,-2.962166712419260875e+04,-1.399300898460975441e+04
7.585541280074648051e-04,5.383634691323383237e+00,4.373891508336950210e+04,2.066212417284278490e+04
7.586724856495318230e-04,5.384474702977514404e+00,7.812560477876331788e+02,3.689246155147704940e+02
7.587908432915988410e-04,5.385314714631644684e+00,-4.456556892624145257e+04,-2.105250604996862239e+04
7.589092009336658590e-04,5.386154726285775851e+00,2.881111755547492066e+04,1.361036984707725060e+04
7.590275585757328769e-04,5.386994737939906130e+00,2.574449696192047850e+04,1.216146548740393337e+04
7.591459162177998949e-04,5.387834749594037298e+00,-4.611186089835874736e+04,-2.178305092512878764e+04
7.592642738598669129e-04,5.388674761248167577e+00,4.699166939668491977e+03,2.220029210519005574e+03
7.593826315019339308e-04,5.389514772902298745e+00,4.331542768074874766e+04,2.046195333302470681e+04
7.595009891440009488e-04,5.390354784556429024e+00,-3.349982669042662019e+04,-1.582525938289726764e+04
7.596193467860679668e-04,5.391194796210560192e+00,-2.137158917685825145e+04,-1.009568829450647172e+04
7.597377044281349847e-04,5.392034807864690471e+00,4.792932398425636347e+04,2.264161959942468093e+04
7.598560620702020027e-04,5.392874819518821639e+00,-1.030989475008163572e+04,-4.870486464215435262e+03
7.599744197122690207e-04,5.393714831172951918e+00,-4.141935516606981400e+04,-1.956621662198279228e+04
7.600927773543360386e-04,5.394554842827083085e+00,3.789076668008943670e+04,1.789953109227764071e+04
7.602111349964030566e-04,5.395394854481213365e+00,1.654596792611473938e+04,7.816101152131366689e+03
7.603294926384700746e-04,5.396234866135344532e+00,-4.914625668050564127e+04,-2.321645189478628163e+04
7.604478502805370925e-04,5.397074877789474812e+00,1.597768283669186349e+04,7.547943969537576777e+03
7.605662079226041105e-04,5.397914889443605979e+00,3.888063218181490083e+04,1.836694243610957346e+04
7.606845655646711285e-04,5.398754901097736258e+00,-4.191235628618576447e+04,-1.979927469252696028e+04
7.608029232067381464e-04,5.399594912751867426e+00,-1.131847672226805298e+04,-5.346627281452801981e+03
7.609212808488051644e-04,5.400434924405997705e+00,4.972434231627886766e+04,2.348954230160595034e+04
7.610396384908721824e-04,5.401274936060128873e+00,-2.162588170637025905e+04,-1.021609800581762829e+04
7.611579961329392003e-04,5.402114947714259152e+00,-3.571157816776135587e+04,-1.686985568647395121e+04
7.612763537750062183e-04,5.402954959368390320e+00,4.549558946091120015e+04,2.149198755562948645e+04
7.613947114170732363e-04,5.403794971022520599e+00,5.747352134101914999e+03,2.714873536314542434e+03
7.615130690591402542e-04,5.404634982676651767e+00,-4.963276642006982001e+04,-2.344623765666948748e+04
7.616314267012072722e-04,5.405474994330782046e+00,2.717538046690833289e+04,1.283767462632762908e+04
7.617497843432742902e-04,5.406315005984913213e+00,3.193370325861452147e+04,1.508521655011353869e+04
7.618681419853413081e-04,5.407155017639043493e+00,-4.857508448305659113e+04,-2.294668421041927650e+04
7.619864996274083261e-04,5.407995029293174660e+00,1.023217942821805764e+02,4.851502318759719401e+01
7.621048572694753441e-04,5.408835040947304940e+00,4.884891265686691622e+04,2.307595561445735802e+04
7.622232149115423620e-04,5.409675052601436107e+00,-3.254561687787887058e+04,-1.537451475664324971e+04
7.623415725536093800e-04,5.410515064255566386e+00,-2.757773695963423233e+04,-1.302743947586181457e+04
7.624599301956763980e-04,5.411355075909697554e+00,5.109012123955023708e+04,2.413478338162098953e+04
7.625782878377434159e-04,5.412195087563827833e+00,-6.159272736096758308e+03,-2.909767153578517537e+03
7.626966454798104339e-04,5.413035099217959001e+00,-4.735896900480080512e+04,-2.237206956899698707e+04
7.628150031218774519e-04,5.413875110872089280e+00,3.765564415798793198e+04,1.778848120913741877e+04
7.629333607639444698e-04,5.414715122526220448e+00,2.268353029951562348e+04,1.071545112331458949e+04
7.630517184060114878e-04,5.415555134180350727e+00,-5.298565043112571584e+04,-2.503018005134852137e+04
7.631700760480785058e-04,5.416395145834481895e+00,1.234680893898433715e+04,5.832753210579805454e+03
7.632884336901455237e-04,5.417235157488612174e+00,4.515843349833032698e+04,2.133255141610160354e+04
7.634067913322125417e-04,5.418075169142743341e+00,-4.242524098772212164e+04,-2.004158048092979880e+04
7.635251489742795597e-04,5.418915180796873621e+00,-1.729982765401480719e+04,-8.172181792220544594e+03
7.636435066163465776e-04,5.419755192451004788e+00,5.421326028729384416e+04,2.561010073718079366e+04
7.637618642584135956e-04,5.420595204105135068e+00,-1.858369037636276335e+04,-8.779000492549246701e+03
7.638802219004806136e-04,5.421435215759266235e+00,-4.225250826211620006e+04,-1.995976402908087766e+04
7.639985795425476315e-04,5.422275227413396514e+00,4.677605163871569675e+04,2.209689253058339818e+04
7.641169371846146495e-04,5.423115239067527682e+00,1.148390774597107520e+04,5.424784740777238767e+03
7.642352948266816675e-04,5.423955250721657961e+00,-5.473208465099724708e+04,-2.585514548312676197e+04
7.643536524687486854e-04,5.424795262375789129e+00,2.478509519380533311e+04,1.170853530219637469e+04
7.644720101108157034e-04,5.425635274029919408e+00,3.865637409051251598e+04,1.826097556826134678e+04
7.645903677528827214e-04,5.426475285684050576e+00,-5.063273951364151435e+04,-2.391873140108061489e+04
7.647087253949497393e-04,5.427315297338180855e+00,-5.301091949780628056e+03,-2.504019271962210041e+03
7.648270830370167573e-04,5.428155308992312023e+00,5.450964012662967434e+04,2.575006890086016210e+04
7.649454406790837753e-04,5.428995320646442302e+00,-3.086366888680140255e+04,-1.457999149990821752e+04
7.650637983211507932e-04,5.429835332300573469e+00,-3.439533486585679930e+04,-1.624803866977343569e+04
7.651821559632178112e-04,5.430675343954703749e+00,5.392414122821204364e+04,2.547358172356660361e+04
7.653005136052848292e-04,5.431515355608834028e+00,-1.175875365498717656e+03,-5.556481861608290274e+02
7.654188712473518471e-04,5.432355367262965196e+00,-5.352257559735799441e+04,-2.528373790539114270e+04
7.655372288894188651e-04,5.433195378917095475e+00,3.673064698400237830e+04,1.735153958985462668e+04
7.656555865314858831e-04,5.434035390571226642e+00,2.950482736492954427e+04,1.393779594568449829e+04
7.657739441735529010e-04,5.434875402225356922e+00,-5.658440327108098427e+04,-2.673023306014940317e+04
7.658923018156199190e-04,5.435715413879488089e+00,7.867572118760966987e+03,3.716799991106947346e+03
7.660106594576869370e-04,5.436555425533618369e+00,5.175732203018444125e+04,2.444984316508537449e+04
7.661290170997539549e-04,5.437395437187749536e+00,-4.229703706863598200e+04,-1.998104058677896683e+04
7.662473747418209729e-04,5.438235448841879816e+00,-2.403029054074489977e+04,-1.135161431044584606e+04
7.663657323838879909e-04,5.439075460496010983e+00,5.855408563728351146e+04,2.766070398850944184e+04
7.664840900259550088e-04,5.439915472150141262e+00,-1.468876288778735034e+04,-6.939074578223098797e+03
7.666024476680220268e-04,5.440755483804272430e+00,-4.921062939618696691e+04,-2.324675381359524908e+04
7.667208053100890448e-04,5.441595495458402709e+00,4.747484643227900960e+04,2.242702248127365601e+04
7.668391629521560627e-04,5.442435507112533877e+00,1.802689173326073796e+04,8.515649633181325044e+03
7.669575205942230807e-04,5.443275518766664156e+00,-5.978121517064387444e+04,-2.824034821735630976e+04
7.670758782362900987e-04,5.444115530420795324e+00,2.154937554867449217e+04,1.018001695533655584e+04
7.671942358783571166e-04,5.444955542074925603e+00,4.588998037862480851e+04,2.167809998507394630e+04
7.673125935204241346e-04,5.445795553729056770e+00,-5.217833854908432113e+04,-2.464888827101851348e+04
7.674309511624911526e-04,5.446635565383187050e+00,-1.155910685856163764e+04,-5.460263937858169811e+03
7.675493088045581705e-04,5.447475577037318217e+00,6.022227410820027580e+04,2.844870561237339280e+04
7.676676664466251885e-04,5.448315588691448497e+00,-2.835557847648356983e+04,-1.339520332445722306e+04
7.677860240886922065e-04,5.449155600345579664e+00,-4.181386837662282051e+04,-1.975251906982703076e+04
7.679043817307592244e-04,5.449995611999709944e+00,5.632530447366551380e+04,2.660790302506525768e+04
7.680227393728262424e-04,5.450835623653841111e+00,4.700157828875293490e+03,2.220147980253494097e+03
7.681410970148932604e-04,5.451675635307971390e+00,-5.984310511851630872e+04,-2.826953914323363279e+04
7.682594546569602783e-04,5.452515646962102558e+00,3.501094959182981984e+04,1.653918639302920201e+04
7.683778122990272963e-04,5.453355658616232837e+00,3.701193368232509238e+04,1.748411564064974664e+04
7.684961699410943143e-04,5.454195670270364005e+00,-5.983832960973170702e+04,-2.826739423952504876e+04
7.686145275831613322e-04,5.455035681924494284e+00,2.468692317491309950e+03,1.166412011728887592e+03
7.687328852252283502e-04,5.455875693578625452e+00,5.861971930766134756e+04,2.769161870223953156e+04
7.688512428672953682e-04,5.456715705232755731e+00,-4.141772253405780066e+04,-1.956568058160191868e+04
7.689696005093623861e-04,5.457555716886886898e+00,-3.152494938469739282e+04,-1.489205052495939890e+04
7.690879581514294041e-04,5.458395728541017178e+00,6.264603934624494286e+04,2.959374469809149741e+04
7.692063157934964221e-04,5.459235740195148345e+00,-9.858980842520482838e+03,-4.657527863685172633e+03
7.693246734355634400e-04,5.460075751849278625e+00,-5.653899169025151059e+04,-2.670864674245925562e+04
7.694430310776304580e-04,5.460915763503409792e+00,4.747809609284193721e+04,2.242858188369631534e+04
7.695613887196974760e-04,5.461755775157540072e+00,2.540465243973935139e+04,1.200086024216232181e+04
7.696797463617644939e-04,5.462595786811671239e+00,-6.468430493606807431e+04,-3.055656524055302725e+04
7.697981040038315119e-04,5.463435798465801518e+00,1.737601709841203410e+04,8.208562873595372366e+03
7.699164616458985299e-04,5.464275810119932686e+00,5.359923118792939931e+04,2.531991933444290771e+04
7.700348192879655478e-04,5.465115821774062965e+00,-5.309559008386565256e+04,-2.508221899000831763e+04
7.701531769300325658e-04,5.465955833428194133e+00,-1.871341563748518820e+04,-8.839914773881777364e+03
7.702715345720995838e-04,5.466795845082324412e+00,6.589739279602636816e+04,3.112962324817292392e+04
7.703898922141666017e-04,5.467635856736455580e+00,-2.491997424016328296e+04,-1.177226314425143210e+04
7.705082498562336197e-04,5.468475868390585859e+00,-4.981061091471780674e+04,-2.353014561000453250e+04
7.706266074983006377e-04,5.469315880044717026e+00,5.817643260234844638e+04,2.748239250009501120e+04
7.707449651403676556e-04,5.470155891698847306e+00,1.152376166961628769e+04,5.443572582676159072e+03
7.708633227824346736e-04,5.470995903352978473e+00,-6.623903676184517099e+04,-3.129096330950754054e+04
7.709816804245016916e-04,5.471835915007108753e+00,3.238709259415909764e+04,1.529971370389463846e+04
7.711000380665687095e-04,5.472675926661239920e+00,4.519545047304750187e+04,2.134997095534329128e+04
7.712183957086357275e-04,5.473515938315370200e+00,-6.263095784143716446e+04,-2.958664295304406551e+04
7.713367533507027455e-04,5.474355949969501367e+00,-3.917717813661985929e+03,-1.850480915615287813e+03
7.714551109927697634e-04,5.475195961623631646e+00,6.567341814042424085e+04,3.102376754253986292e+04
7.715734686348367814e-04,5.476035973277762814e+00,-3.967097966298382380e+04,-1.874055297238730418e+04
7.716918262769037994e-04,5.476875984931893093e+00,-3.978833899770519929e+04,-1.879563352968945401e+04
7.718101839189708173e-04,5.477715996586024261e+00,6.637499726614524843e+04,3.135531109450041549e+04
7.719285415610378353e-04,5.478556008240154540e+00,-4.013983929267833446e+03,-1.896398044066763759e+03
7.720468992031048533e-04,5.479396019894285708e+00,-6.417603536774817621e+04,-3.031636210009449860e+04
7.721652568451718712e-04,5.480236031548415987e+00,4.666399322493711952e+04,2.204403011683658406e+04
7.722836144872388892e-04,5.481076043202547154e+00,3.363609242415594053e+04,1.588934711431312462e+04
7.724019721293059072e-04,5.481916054856677434e+00,-6.933124388857727172e+04,-3.275178081570751965e+04
7.725203297713729251e-04,5.482756066510808601e+00,1.217285625183547381e+04,5.750635246153495245e+03
7.726386874134399431e-04,5.483596078164938881e+00,6.173444783539982745e+04,2.916296579191215278e+04
7.727570450555069611e-04,5.484436089819070048e+00,-5.325869068834334030e+04,-2.515929500058066333e+04
7.728754026975739790e-04,5.485276101473200328e+00,-2.679753897406853503e+04,-1.265880762979066640e+04
7.729937603396409970e-04,5.486116113127330607e+00,7.143057059009937802e+04,3.374349159184828750e+04
7.731121179817080150e-04,5.486956124781461774e+00,-2.045374661848090182e+04,-9.662462264941597823e+03
7.732304756237750329e-04,5.487796136435592054e+00,-5.834887779657560168e+04,-2.756358877368274261e+04
7.733488332658420509e-04,5.488636148089723221e+00,5.934932847695425153e+04,2.803649082436086610e+04
7.734671909079090689e-04,5.489476159743853501e+00,1.934313151396626199e+04,9.137393634350657521e+03
7.735855485499760868e-04,5.490316171397984668e+00,-7.261328049939731136e+04,-3.430214560867010732e+04
7.737039061920431048e-04,5.491156183052114947e+00,2.874606016175402328e+04,1.357973309697453078e+04
7.738222638341101228e-04,5.491996194706246115e+00,5.403265940343434340e+04,2.552462993613525759e+04
7.739406214761771407e-04,5.492836206360376394e+00,-6.483338981410476845e+04,-3.062708887499301636e+04
7.740589791182441587e-04,5.493676218014507562e+00,-1.135438332445944252e+04,-5.363510685376721085e+03
7.741773367603111767e-04,5.494516229668637841e+00,7.283027233216562308e+04,3.440464977241863380e+04
7.742956944023781946e-04,5.495356241322769009e+00,-3.693510052275384078e+04,-1.744816349689719209e+04
7.744140520444452126e-04,5.496196252976899288e+00,-4.881252068167086691e+04,-2.305861348490655655e+04
7.745324096865122306e-04,5.497036264631030456e+00,6.961312304965936346e+04,3.288501421379562817e+04
7.746507673285792485e-04,5.497876276285160735e+00,2.923130946114510152e+03,1.380644149999910042e+03
7.747691249706462665e-04,5.498716287939291902e+00,-7.204409960576763842e+04,-3.403321342440790613e+04
7.748874826127132845e-04,5.499556299593422182e+00,4.490351584074643324e+04,2.121241776997914712e+04
7.750058402547803024e-04,5.500396311247553349e+00,4.272868992964402423e+04,2.018464336181084218e+04
7.751241978968473204e-04,5.501236322901683629e+00,-7.359706844023696613e+04,-3.476696294125227723e+04
7.752425555389143384e-04,5.502076334555814796e+00,5.849372722728036024e+03,2.763472379719005403e+03
7.753609131809813563e-04,5.502916346209945075e+00,7.022990597136371071e+04,3.317619195543826208e+04
7.754792708230483743e-04,5.503756357864076243e+00,-5.253283294947270770e+04,-2.481643363546114415e+04
7.755976284651153923e-04,5.504596369518206522e+00,-3.583481824378145393e+04,-1.692796902245593083e+04
7.757159861071824102e-04,5.505436381172337690e+00,7.670155235640821047e+04,3.623350316176930210e+04
7.758343437492494282e-04,5.506276392826467969e+00,-1.485352787476829690e+04,-7.016969779593608109e+03
7.759527013913164462e-04,5.507116404480599137e+00,-6.737621846548077883e+04,-3.182807154079961765e+04
7.760710590333834641e-04,5.507956416134729416e+00,5.970506261509508477e+04,2.820456822565264883e+04
7.761894166754504821e-04,5.508796427788860584e+00,2.819771391415517428e+04,1.332024572432867717e+04
7.763077743175175001e-04,5.509636439442990863e+00,-7.885212553813494742e+04,-3.724937008094906923e+04
7.764261319595845180e-04,5.510476451097122030e+00,2.397261247481574537e+04,1.132480539666625555e+04
7.765444896016515360e-04,5.511316462751252310e+00,6.348558460475440370e+04,2.999015333559230203e+04
7.766628472437185540e-04,5.512156474405383477e+00,-6.630435382951481733e+04,-3.132199590705265291e+04
7.767812048857855719e-04,5.512996486059513757e+00,-1.989688324277801439e+04,-9.398932906673442631e+03
7.768995625278525899e-04,5.513836497713644924e+00,7.998492601874581305e+04,3.778449613606175990e+04
7.770179201699196079e-04,5.514676509367775203e+00,-3.308414803349503200e+04,-1.562901989268805482e+04
7.771362778119866258e-04,5.515516521021906371e+00,-5.857503622087117401e+04,-2.767038186088512884e+04
7.772546354540536438e-04,5.516356532676036650e+00,7.221867859637230868e+04,3.411589744397217873e+04
7.773729930961206618e-04,5.517196544330167818e+00,1.102387981218601635e+04,5.207382639576688234e+03
7.774913507381876797e-04,5.518036555984298097e+00,-8.004794272401335184e+04,-3.781420961487173918e+04
7.776097083802546977e-04,5.518876567638429265e+00,4.206139472223099438e+04,1.986984397836246353e+04
7.777280660223217157e-04,5.519716579292559544e+00,5.267636936233978486e+04,2.488387939823007036e+04
7.778464236643887336e-04,5.520556590946690712e+00,-7.734152323113987222e+04,-3.653585558222618420e+04
7.779647813064557516e-04,5.521396602600820991e+00,-1.681463000916382043e+03,-7.940381275925437876e+02
7.780831389485227696e-04,5.522236614254952158e+00,7.900215982652280945e+04,3.732017917912092526e+04
7.782014965905897875e-04,5.523076625909082438e+00,-5.077495874575836933e+04,-2.398605446620810835e+04
7.783198542326568055e-04,5.523916637563213605e+00,-4.583622906771957059e+04,-2.165258403854371863e+04
7.784382118747238235e-04,5.524756649217343885e+00,8.157356355855020229e+04,3.853504660229798174e+04
7.785565695167908414e-04,5.525596660871475052e+00,-8.017428805156348972e+03,-3.787653349763149890e+03
7.786749271588578594e-04,5.526436672525605331e+00,-7.682256115723232506e+04,-3.629049282512807986e+04
7.787932848009248774e-04,5.527276684179736499e+00,5.909449428798473673e+04,2.791617117118963506e+04
7.789116424429918953e-04,5.528116695833866778e+00,3.811599163795003551e+04,1.800558439912858012e+04
7.790300000850589133e-04,5.528956707487997946e+00,-8.482429924160894006e+04,-4.007062440718826838e+04
7.791483577271259313e-04,5.529796719142128225e+00,1.795088381490032771e+04,8.480195885818779061e+03
7.792667153691929492e-04,5.530636730796259393e+00,7.349897715855581919e+04,3.472044232895484311e+04
7.793850730112599672e-04,5.531476742450389672e+00,-6.689047809595696162e+04,-3.159891186769919295e+04
7.795034306533269852e-04,5.532316754104520840e+00,-2.959143688594311243e+04,-1.397858181845086801e+04
7.796217882953940031e-04,5.533156765758651119e+00,8.701362528379575815e+04,4.110484613467482268e+04
7.797401459374610211e-04,5.533996777412782286e+00,-2.798938848851562943e+04,-1.322230876381404232e+04
7.798585035795280391e-04,5.534836789066912566e+00,-6.903675445643189596e+04,-3.261245391061471310e+04
7.799768612215950570e-04,5.535676800721043733e+00,7.403603731599141611e+04,3.497444334963915753e+04
7.800952188636620750e-04,5.536516812375174013e+00,2.035221013168238278e+04,9.614026124482734303e+03
7.802135765057290930e-04,5.537356824029305180e+00,-8.807331397565291263e+04,-4.160537975087060477e+04
7.803319341477961109e-04,5.538196835683435459e+00,3.799735470926499693e+04,1.795004295790425385e+04
7.804502917898631289e-04,5.539036847337566627e+00,6.345723487309916527e+04,2.997671207987416710e+04
7.805686494319301469e-04,5.539876858991696906e+00,-8.040880486956698587e+04,-3.798485808945924509e+04
7.806870070739971648e-04,5.540716870645827186e+00,-1.050107192114624922e+04,-4.960359539288110682e+03
7.808053647160641828e-04,5.541556882299958353e+00,8.794838526281138184e+04,4.154635440374459722e+04
7.809237223581312008e-04,5.542396893954088632e+00,-4.783478533948276890e+04,-2.259716418350249296e+04
7.810420800001982187e-04,5.543236905608219800e+00,-5.679802922820980893e+04,-2.683088510515885719e+04
7.811604376422652367e-04,5.544076917262350079e+00,8.589277857652417151e+04,4.057545581476035295e+04
7.812787952843322547e-04,5.544916928916481247e+00,1.529391103477637444e+02,7.196587860242773615e+01
7.813971529263992726e-04,5.545756940570611526e+00,-8.659834189016604796e+04,-4.090854339157370850e+04
7.815155105684662906e-04,5.546596952224742694e+00,5.735906053739122581e+04,2.709639511915267212e+04
7.816338682105333086e-04,5.547436963878872973e+00,4.911307536784629337e+04,2.320054834838378883e+04
7.817522258526003265e-04,5.548276975533004141e+00,-9.038015775027690688e+04,-4.269521778338728473e+04
7.818705834946673445e-04,5.549116987187134420e+00,1.056627752274742670e+04,4.991769272985769931e+03
7.819889411367343625e-04,5.549956998841265587e+00,8.399824824513564818e+04,3.968026206090283813e+04
7.821072987788013804e-04,5.550797010495395867e+00,-6.642682323894742876e+04,-3.137991997890642961e+04
7.822256564208683984e-04,5.551637022149527034e+00,-4.047247057924419641e+04,-1.911872066826875380e+04
7.823440140629354164e-04,5.552477033803657314e+00,9.377313258362177294e+04,4.429803535212072893e+04
7.824623717050024343e-04,5.553317045457788481e+00,-2.152102836998717976e+04,-1.016671596281739767e+04
7.825807293470694523e-04,5.554157057111918760e+00,-8.013963022381963674e+04,-3.785741002976999152e+04
7.826990869891364703e-04,5.554997068766049928e+00,7.489594351676577935e+04,3.538069609556946671e+04
7.828174446312034882e-04,5.555837080420180207e+00,3.096207520718126034e+04,1.462606215309840627e+04
7.829358022732705062e-04,5.556677092074311375e+00,-9.598559715818875702e+04,-4.534313233135282644e+04
7.830541599153375242e-04,5.557517103728441654e+00,3.256766354618754121e+04,1.538511580414178025e+04
7.831725175574045421e-04,5.558357115382572822e+00,7.503117994628305314e+04,3.544419572847950622e+04
7.832908751994715601e-04,5.559197127036703101e+00,-8.262753474101301981e+04,-3.903301208784416667e+04
7.834092328415385781e-04,5.560037138690834269e+00,-2.068288234298654424e+04,-9.770179549422580749e+03
7.835275904836055960e-04,5.560877150344964548e+00,9.694476186936651357e+04,4.579622582211688859e+04
7.836459481256726140e-04,5.561717161999095715e+00,-4.355613802217404009e+04,-2.057598637240349490e+04
7.837643057677396319e-04,5.562557173653225995e+00,-6.869924678415135713e+04,-3.245296576851463760e+04
7.838826634098066499e-04,5.563397185307357162e+00,8.948799693554954138e+04,4.227385661844664719e+04
7.840010210518736679e-04,5.564237196961487442e+00,9.750155273610907898e+03,4.605622548128918424e+03
7.841193786939406858e-04,5.565077208615618609e+00,-9.659263827150419820e+04,-4.562982426832552301e+04
7.842377363360077038e-04,5.565917220269748888e+00,5.433186642843257869e+04,2.566639977767309756e+04
7.843560939780747218e-04,5.566757231923880056e+00,6.118810094279685291e+04,2.890473024391407671e+04
7.844744516201417397e-04,5.567597243578010335e+00,-9.535105936054349877e+04,-4.504348455421050312e+04
7.845928092622087577e-04,5.568437255232141503e+00,1.707664151458718152e+03,8.070282532394635382e+02
7.847111669042757757e-04,5.569277266886271782e+00,9.488737176519742934e+04,4.482425076019301196e+04
7.848295245463427936e-04,5.570117278540402950e+00,-6.473770643745310372e+04,-3.058202849151278497e+04
7.849478821884098116e-04,5.570957290194533229e+00,-5.255995700173545629e+04,-2.482878524489646952e+04
7.850662398304768296e-04,5.571797301848664397e+00,1.000997949840418878e+05,4.728675495162661537e+04
7.851845974725438475e-04,5.572637313502794676e+00,-1.355026795701593073e+04,-6.401396807805118442e+03
7.853029551146108655e-04,5.573477325156925843e+00,-9.180439665752300061e+04,-4.336780543159734225e+04
7.854213127566778835e-04,5.574317336811056123e+00,7.461604959343757946e+04,3.524851560210622847e+04
7.855396703987449014e-04,5.575157348465187290e+00,4.289475061255917535e+04,2.026298988371793530e+04
7.856580280408119194e-04,5.575997360119317570e+00,-1.036285755725145573e+05,-4.895367149328099913e+04
7.857763856828789374e-04,5.576837371773448737e+00,2.562700742443544732e+04,1.210641657404097350e+04
7.858947433249459553e-04,5.577677383427579016e+00,8.733739386327890679e+04,4.125760399999609217e+04
7.860131009670129733e-04,5.578517395081710184e+00,-8.381099169376987265e+04,-3.959211176795055508e+04
7.861314586090799913e-04,5.579357406735840463e+00,-3.228965995419840328e+04,-1.525314941763204115e+04
7.862498162511470092e-04,5.580197418389971631e+00,1.058449407938987715e+05,5.000065886665188009e+04
7.863681738932140272e-04,5.581037430044101910e+00,-3.777861530823336216e+04,-1.784674806634402194e+04
7.864865315352810452e-04,5.581877441698233078e+00,-8.149902857940230751e+04,-3.849952780371770496e+04
7.866048891773480631e-04,5.582717453352363357e+00,9.217055755089747254e+04,4.354112669090693817e+04
7.867232468194150811e-04,5.583557465006494525e+00,2.085837136361171724e+04,9.853070450668703415e+03
7.868416044614820991e-04,5.584397476660624804e+00,-1.066713507274861331e+05,-5.039098746091872454e+04
7.869599621035491170e-04,5.585237488314755971e+00,4.983910932421078905e+04,2.354408166332161636e+04
7.870783197456161350e-04,5.586077499968886251e+00,7.432145093821920455e+04,3.510886368302689516e+04
7.871966773876831530e-04,5.586917511623017418e+00,-9.954895032433874439e+04,-4.702658917167154141e+04
7.873150350297501709e-04,5.587757523277147698e+00,-8.730089525518036680e+03,-4.123692280827628565e+03
7.874333926718171889e-04,5.588597534931278865e+00,1.060467938875618274e+05,5.009593209499496152e+04
7.875517503138842069e-04,5.589437546585409144e+00,-6.163785640702297678e+04,-2.911771598234644625e+04
7.876701079559512248e-04,5.590277558239540312e+00,-6.585654369101265911e+04,-3.111002677830182074e+04
7.877884655980182428e-04,5.591117569893670591e+00,1.058087957180681988e+05,4.998369879946784931e+04
7.879068232400852608e-04,5.591957581547801759e+00,-3.951702350984800432e+03,-1.867109823155452432e+03
7.880251808821522787e-04,5.592797593201932038e+00,-1.039282223096193047e+05,-4.909506330129489652e+04
7.881435385242192967e-04,5.593637604856062318e+00,7.300177603272069246e+04,3.448598341434731265e+04
7.882618961662863147e-04,5.594477616510193485e+00,5.617590595735912211e+04,2.653693610009981785e+04
7.883802538083533326e-04,5.595317628164323764e+00,-1.108233479556099046e+05,-5.235248563087821822e+04
7.884986114504203506e-04,5.596157639818454932e+00,1.703072608241467969e+04,8.045607664602139266e+03
7.886169690924873686e-04,5.596997651472585211e+00,1.002917898765741265e+05,4.737721497621684102e+04
7.887353267345543865e-04,5.597837663126716379e+00,-8.375765452009887667e+04,-3.956695962143244105e+04
7.888536843766214045e-04,5.598677674780846658e+00,-4.537056125940897618e+04,-2.143249117687123362e+04
7.889720420186884225e-04,5.599517686434977826e+00,1.144786282461482333e+05,5.407920791920108604e+04
7.890903996607554404e-04,5.600357698089108105e+00,-3.033962115966886631e+04,-1.433263920375308226e+04
7.892087573028224584e-04,5.601197709743239272e+00,-9.513386701649322640e+04,-4.494057113163892063e+04
7.893271149448894764e-04,5.602037721397369552e+00,9.373454470373521326e+04,4.427999233879041276e+04
7.894454725869564943e-04,5.602877733051500719e+00,3.355038646948491805e+04,1.584869997149461415e+04
7.895638302290235123e-04,5.603717744705630999e+00,-1.166754614734821953e+05,-5.511691436571202939e+04
7.896821878710905303e-04,5.604557756359762166e+00,4.370187281618002453e+04,2.064492098655011796e+04
7.898005455131575482e-04,5.605397768013892446e+00,8.847181138745381031e+04,4.179343277473500348e+04
7.899189031552245662e-04,5.606237779668023613e+00,-1.027662193174349959e+05,-4.854645693204455893e+04
7.900372607972915842e-04,5.607077791322153892e+00,-2.084325851908864570e+04,-9.845872436614386970e+03
7.901556184393586021e-04,5.607917802976285060e+00,1.173313801252149860e+05,5.542674615532817552e+04
7.902739760814256201e-04,5.608757814630415339e+00,-5.693393569702492096e+04,-2.689565004768015933e+04
7.903923337234926381e-04,5.609597826284546507e+00,-8.034447455969324801e+04,-3.795405779124886612e+04
7.905106913655596560e-04,5.610437837938676786e+00,1.106936464856260573e+05,5.229132300495021627e+04
7.906290490076266740e-04,5.611277849592807954e+00,7.393921200967979530e+03,3.492479845932994067e+03
7.907474066496936920e-04,5.612117861246938233e+00,-1.163823636977067799e+05,-5.497836664526001550e+04
7.908657642917607099e-04,5.612957872901069400e+00,6.984753136074356735e+04,3.299597861453614314e+04
7.909841219338277279e-04,5.613797884555199680e+00,7.081242918794689467e+04,3.345115520783141255e+04
7.911024795758947459e-04,5.614637896209330847e+00,-1.173674525926632341e+05,-5.544393295221021981e+04
7.912208372179617638e-04,5.615477907863461127e+00,6.637423592404455121e+03,3.135894017651575268e+03
7.913391948600287818e-04,5.616317919517592294e+00,1.137843852622648701e+05,5.375107426071690861e+04
7.914575525020957998e-04,5.617157931171722574e+00,-8.225209196045395220e+04,-3.885578654175615520e+04
7.915759101441628177e-04,5.617997942825853741e+00,-5.995790136316698045e+04,-2.832347097298782319e+04
7.916942677862298357e-04,5.618837954479984020e+00,1.226503403112230008e+05,5.793952742141077761e+04
7.918126254282968537e-04,5.619677966134115188e+00,-2.107678787648935395e+04,-9.956957988416877924e+03
7.919309830703638716e-04,5.620517977788245467e+00,-1.095147341758359689e+05,-5.173404058438161155e+04
7.920493407124308896e-04,5.621357989442376635e+00,9.395732411486416822e+04,4.438528159897340811e+04
7.921676983544979076e-04,5.622198001096506914e+00,4.788440127668078640e+04,2.262000519672736118e+04
7.922860559965649255e-04,5.623038012750638082e+00,-1.264194240313306218e+05,-5.971995418419493944e+04
7.924044136386319435e-04,5.623878024404768361e+00,3.573832144246256212e+04,1.688301926253855345e+04
7.925227712806989615e-04,5.624718036058899528e+00,1.035730908458087360e+05,4.892721725290894392e+04
7.926411289227659794e-04,5.625558047713029808e+00,-1.047758596659373725e+05,-4.949585061339585809e+04
7.927594865648329974e-04,5.626398059367160975e+00,-3.471604484677626169e+04,-1.639928926460412913e+04
7.928778442069000154e-04,5.627238071021291255e+00,1.285684487929217285e+05,6.073511951249014237e+04
7.929962018489670333e-04,5.628078082675422422e+00,-5.042646865507267648e+04,-2.382159899639010837e+04
7.931145594910340513e-04,5.628918094329552702e+00,-9.598232884046161780e+04,-4.534131215064995922e+04
7.932329171331010693e-04,5.629758105983683869e+00,1.145259603916640044e+05,5.410173869324871339e+04
7.933512747751680872e-04,5.630598117637814148e+00,2.059656534047724563e+04,9.729318720136616321e+03
7.934696324172351052e-04,5.631438129291945316e+00,-1.290098572331538890e+05,-6.094356697530532256e+04
7.935879900593021232e-04,5.632278140946075595e+00,6.493833706852362957e+04,3.067694635114677658e+04
7.937063477013691411e-04,5.633118152600206763e+00,8.678902408345474396e+04,4.099842240101381321e+04
7.938247053434361591e-04,5.633958164254337042e+00,-1.230342403564674314e+05,-5.812094544956521713e+04
7.939430629855031771e-04,5.634798175908468210e+00,-5.688016795098825241e+03,-2.686553447831856829e+03
7.940614206275701950e-04,5.635638187562598489e+00,1.276766715422734851e+05,6.031375159920577426e+04
7.941797782696372130e-04,5.636478199216729656e+00,-7.906625118034955813e+04,-3.735086145608592778e+04
7.942981359117042310e-04,5.637318210870859936e+00,-7.606365201448404696e+04,-3.593174523224181030e+04
7.944164935537712489e-04,5.638158222524991103e+00,1.301383706332374131e+05,6.147688442738633603e+04
7.945348511958382669e-04,5.638998234179121383e+00,-9.830821594695502426e+03,-4.644454223121028917e+03
7.946532088379052849e-04,5.639838245833252550e+00,-1.245241553511107340e+05,-5.882444226769759553e+04
7.947715664799723028e-04,5.640678257487382830e+00,9.260046501784503926e+04,4.374436088019885938e+04
7.948899241220393208e-04,5.641518269141513997e+00,6.390046153416752350e+04,3.018590438871894730e+04
7.950082817641063388e-04,5.642358280795644276e+00,-1.356897255065070931e+05,-6.409924487662955653e+04
7.951266394061733567e-04,5.643198292449775444e+00,2.576633133906614967e+04,1.217234124528452230e+04
7.952449970482403747e-04,5.644038304103905723e+00,1.195312272808690323e+05,5.646578297902198392e+04
7.953633546903073927e-04,5.644878315758036891e+00,-1.053319990716165630e+05,-4.975862167928749113e+04
7.954817123323744106e-04,5.645718327412167170e+00,-5.041701367382914759e+04,-2.381633371308988717e+04
7.956000699744414286e-04,5.646558339066298338e+00,1.395559334088005126e+05,6.592559727291844320e+04
7.957184276165084466e-04,5.647398350720428617e+00,-4.191221312556133489e+04,-1.979955153684249672e+04
7.958367852585754645e-04,5.648238362374558896e+00,-1.127015961659140885e+05,-5.323942622591892723e+04
7.959551429006424825e-04,5.649078374028690064e+00,1.170555678891702555e+05,5.529676752867928008e+04
7.960735005427095005e-04,5.649918385682820343e+00,3.575338046772161033e+04,1.688930144110148831e+04
7.961918581847765184e-04,5.650758397336951511e+00,-1.416232929865994956e+05,-6.690213293420866830e+04
7.963102158268435364e-04,5.651598408991081790e+00,5.805189830093123601e+04,2.742387526306696236e+04
7.964285734689105544e-04,5.652438420645212958e+00,1.040645928340279497e+05,4.915932392789775622e+04
7.965469311109775723e-04,5.653278432299343237e+00,-1.275725604042712366e+05,-6.026488104485158692e+04
7.966652887530445903e-04,5.654118443953474404e+00,-2.007100248954480048e+04,-9.480977567916816042e+03
7.967836463951116083e-04,5.654958455607604684e+00,1.417990166198217776e+05,6.698511409355752403e+04
7.969020040371786262e-04,5.655798467261735851e+00,-7.396118808148946846e+04,-3.493930789342644857e+04
7.970203616792456442e-04,5.656638478915866131e+00,-9.367567506188887637e+04,-4.425158053151972126e+04
7.971387193213126622e-04,5.657478490569997298e+00,1.366940347962885862e+05,6.457380212349322392e+04
7.972570769633796801e-04,5.658318502224127577e+00,3.551210304254476796e+03,1.677117652110708150e+03
7.973754346054466981e-04,5.659158513878258745e+00,-1.400132622896895045e+05,-6.614145215864042984e+04
7.974937922475137161e-04,5.659998525532389024e+00,8.941109405641234480e+04,4.223777358891360927e+04
7.976121498895807340e-04,5.660838537186520192e+00,8.161658937774179503e+04,3.855491160405398114e+04
7.977305075316477520e-04,5.661678548840650471e+00,-1.442436843227323843e+05,-6.814014556619722862e+04
7.978488651737147700e-04,5.662518560494781639e+00,1.360658425674322643e+04,6.428176833337282005e+03
7.979672228157817879e-04,5.663358572148911918e+00,1.362209207768035121e+05,6.434993940128781833e+04
7.980855804578488059e-04,5.664198583803043086e+00,-1.041708450041602482e+05,-4.921015565415206947e+04
7.982039380999158239e-04,5.665038595457173365e+00,-6.799517258373094955e+04,-3.212015744236708269e+04
7.983222957419828418e-04,5.665878607111304532e+00,1.500607344662550604e+05,7.088806493820849573e+04
7.984406533840498598e-04,5.666718618765434812e+00,-3.118701129573619983e+04,-1.473306377932881878e+04
7.985590110261168778e-04,5.667558630419565979e+00,-1.304031225449739723e+05,-6.160156095605459996e+04
7.986773686681838957e-04,5.668398642073696259e+00,1.180110260829524486e+05,5.574818096440343652e+04
7.987957263102509137e-04,5.669238653727827426e+00,5.294478452016273513e+04,2.501041766689877841e+04
7.989140839523179317e-04,5.670078665381957705e+00,-1.540027274171097670e+05,-7.275016493895166786e+04
7.990324415943849496e-04,5.670918677036088873e+00,4.896116332550541847e+04,2.312950663964483829e+04
7.991507992364519676e-04,5.671758688690219152e+00,1.225684342674391810e+05,5.790046192891136161e+04
7.992691568785189856e-04,5.672598700344350320e+00,-1.307068108614125522e+05,-6.174554636350960936e+04
7.993875145205860035e-04,5.673438711998480599e+00,-3.662336624821653822e+04,-1.730020789859497745e+04
7.995058721626530215e-04,5.674278723652611767e+00,1.559481517515159212e+05,7.366913966472714674e+04
7.996242298047200395e-04,5.675118735306742046e+00,-6.668928947834647261e+04,-3.150415376842998376e+04
7.997425874467870574e-04,5.675958746960873214e+00,-1.127537167154632043e+05,-5.326396194730975549e+04
7.998609450888540754e-04,5.676798758615003493e+00,1.420412454103076598e+05,6.709985814666858641e+04
7.999793027309210934e-04,5.677638770269134660e+00,1.921212435677091707e+04,9.075223957399968640e+03
8.000976603729881113e-04,5.678478781923264940e+00,-1.557988740847307490e+05,-7.359853753151430283e+04
8.002160180150551293e-04,5.679318793577396107e+00,8.412373728137474973e+04,3.974011042753059883e+04
8.003343756571221473e-04,5.680158805231526387e+00,1.010246217998702195e+05,4.772317142237638473e+04
8.004527332991891652e-04,5.680998816885657554e+00,-1.518085387093051104e+05,-7.171380515572475269e+04
8.005710909412561832e-04,5.681838828539787833e+00,-9.138440770407978562e+02,-4.311632360990904544e+02
8.006894485833232012e-04,5.682678840193919001e+00,1.534823343675436918e+05,7.250418115109612700e+04
8.008078062253902191e-04,5.683518851848049280e+00,-1.010121073669675388e+05,-4.771804456395003945e+04
8.009261638674572371e-04,5.684358863502180448e+00,-8.747570631057373248e+04,-4.132265864851989318e+04
8.010445215095242551e-04,5.685198875156310727e+00,1.598173166599777760e+05,7.549708503124403069e+04
8.011628791515912730e-04,5.686038886810441895e+00,-1.804915591263644455e+04,-8.526849735723910271e+03
8.012812367936582910e-04,5.686878898464572174e+00,-1.489534633662159322e+05,-7.036467875577899395e+04
8.013995944357253090e-04,5.687718910118703342e+00,1.171005873261146480e+05,5.531815860550137586e+04
8.015179520777923269e-04,5.688558921772833621e+00,7.223014931959140813e+04,3.412071541770495242e+04
8.016363097198593449e-04,5.689398933426964788e+00,-1.658937913096519187e+05,-7.836750041753094411e+04
8.017546673619263629e-04,5.690238945081095068e+00,3.743741303308375063e+04,1.768579427644892712e+04
8.018730250039933808e-04,5.691078956735226235e+00,1.421962872160233092e+05,6.717258496241923422e+04
8.019913826460603988e-04,5.691918968389356515e+00,-1.321374236822465900e+05,-6.242142685876743053e+04
8.021097402881274168e-04,5.692758980043487682e+00,-5.543906215629994404e+04,-2.618862900629123033e+04
8.022280979301944347e-04,5.693598991697617961e+00,1.698847989996016258e+05,8.025279486468055984e+04
8.023464555722614527e-04,5.694439003351749129e+00,-5.699703321395389503e+04,-2.692563607114221668e+04
8.024648132143284707e-04,5.695279015005879408e+00,-1.332251851199587109e+05,-6.293459838687881711e+04
8.025831708563954886e-04,5.696119026660010576e+00,1.458764892385993153e+05,6.891167461513867602e+04
8.027015284984625066e-04,5.696959038314140855e+00,3.728038661514545674e+04,1.761055286843127396e+04
8.028198861405295246e-04,5.697799049968272023e+00,-1.716606598836326739e+05,-8.109161513329582522e+04
8.029382437825965425e-04,5.698639061622402302e+00,7.646270093090692535e+04,3.612113515741645824e+04
8.030566014246635605e-04,5.699479073276533470e+00,1.220857715342533193e+05,5.767236233357992023e+04
8.031749590667305785e-04,5.700319084930663749e+00,-1.580808982787363930e+05,-7.467690358752082102e+04
8.032933167087975964e-04,5.701159096584794916e+00,-1.795738034274146776e+04,-8.482409764122421620e+03
8.034116743508646144e-04,5.701999108238925196e+00,1.711178147284028819e+05,8.083513781492010457e+04
8.035300319929316324e-04,5.702839119893055475e+00,-9.556095348593220115e+04,-4.514301134882020415e+04
8.036483896349986503e-04,5.703679131547186643e+00,-1.088553748058504425e+05,-5.142230858841017471e+04
8.037667472770656683e-04,5.704519143201316922e+00,1.685266237405730644e+05,7.961138449138368014e+04
8.038851049191326863e-04,5.705359154855448089e+00,-2.303301578344628069e+03,-1.088628625427144470e+03
8.040034625611997042e-04,5.706199166509578369e+00,-1.681811917373612523e+05,-7.944779913652013056e+04
8.041218202032667222e-04,5.707039178163709536e+00,1.140136862053820514e+05,5.385999093938100850e+04
8.042401778453337402e-04,5.707879189817839816e+00,9.364309386495995568e+04,4.423607770277460804e+04
8.043585354874007581e-04,5.708719201471970983e+00,-1.770060637776837684e+05,-8.361694580323592527e+04
8.044768931294677761e-04,5.709559213126101263e+00,2.325391885264610755e+04,1.098563234910053143e+04
8.045952507715347941e-04,5.710399224780232430e+00,1.628062629462893819e+05,7.690866664056020090e+04
8.047136084136018120e-04,5.711239236434362709e+00,-1.315418463940791553e+05,-6.214015006271726452e+04
8.048319660556688300e-04,5.712079248088493877e+00,-7.658941570147406310e+04,-3.617993583151118946e+04
8.049503236977358480e-04,5.712919259742624156e+00,1.833315076067425543e+05,8.660501360355026554e+04
8.050686813398028659e-04,5.713759271396755324e+00,-4.462833297576065524e+04,-2.108278043547790730e+04
8.051870389818698839e-04,5.714599283050885603e+00,-1.549807498422962381e+05,-7.321184395988390315e+04
8.053053966239369019e-04,5.715439294705016771e+00,1.478692721134757157e+05,6.985312733585131355e+04
8.054237542660039198e-04,5.716279306359147050e+00,5.786538382517377613e+04,2.733477893580484670e+04
8.055421119080709378e-04,5.717119318013278217e+00,-1.873384484465713613e+05,-8.849778208762581926e+04
8.056604695501379558e-04,5.717959329667408497e+00,6.614504563414683798e+04,3.124718801013349730e+04
8.057788271922049737e-04,5.718799341321539664e+00,1.447259427270778688e+05,6.836748311935097445e+04
8.058971848342719917e-04,5.719639352975669944e+00,-1.627266268122843467e+05,-7.687159608106937958e+04
8.060155424763390097e-04,5.720479364629801111e+00,-3.767131218778423499e+04,-1.779514100498863263e+04
8.061339001184060276e-04,5.721319376283931391e+00,1.888886934628966264e+05,8.923006512752361596e+04
8.062522577604730456e-04,5.722159387938062558e+00,-8.751055723579338519e+04,-4.134011161012502271e+04
8.063706154025400636e-04,5.722999399592192837e+00,-1.320975998790340964e+05,-6.240182857766089728e+04
8.064889730446070815e-04,5.723839411246324005e+00,1.758553807638352737e+05,8.307352599337213906e+04
8.066073306866740995e-04,5.724679422900454284e+00,1.623504860644216387e+04,7.668755379791444284e+03
8.067256883287411175e-04,5.725519434554585452e+00,-1.878732177788927220e+05,-8.875026134914293652e+04
8.068440459708081354e-04,5.726359446208715731e+00,1.084230130385981756e+05,5.121905671101203188e+04
8.069624036128751534e-04,5.727199457862846899e+00,1.171864018142003333e+05,5.535781927788382745e+04
8.070807612549421714e-04,5.728039469516977178e+00,-1.870117829974655760e+05,-8.834366938062274130e+04
8.071991188970091893e-04,5.728879481171108345e+00,6.190206896829695324e+03,2.924868626168421542e+03
8.073174765390762073e-04,5.729719492825238625e+00,1.842147163393103983e+05,8.702195496539043961e+04
8.074358341811432253e-04,5.730559504479369792e+00,-1.285760942063045222e+05,-6.073921814401648589e+04
8.075541918232102432e-04,5.731399516133500072e+00,-1.001179364329928649e+05,-4.729468194700669846e+04
8.076725494652772612e-04,5.732239527787631239e+00,1.959707700710496865e+05,9.257580878778372426e+04
8.077909071073442792e-04,5.733079539441761519e+00,-2.932851287826486805e+04,-1.385527701988951594e+04
8.079092647494112971e-04,5.733919551095892686e+00,-1.778698061989685521e+05,-8.402455380569852423e+04
8.080276223914783151e-04,5.734759562750022965e+00,1.476631095259784488e+05,6.975581495039782021e+04
8.081459800335453331e-04,5.735599574404154133e+00,8.105219936250377214e+04,3.828809600691069500e+04
8.082643376756123510e-04,5.736439586058284412e+00,-2.025297545489427866e+05,-9.567414723403780954e+04
8.083826953176793690e-04,5.737279597712415580e+00,5.288420596746404772e+04,2.498289493048511213e+04
8.085010529597463870e-04,5.738119609366545859e+00,1.688308367398974951e+05,7.975453945626597852e+04
8.086194106018134049e-04,5.738959621020677027e+00,-1.653812376038089860e+05,-7.812570197135728085e+04
8.087377682438804229e-04,5.739799632674807306e+00,-6.018259852651294204e+04,-2.842933360517748224e+04
8.088561258859474409e-04,5.740639644328938473e+00,2.065122371327358996e+05,9.755540167652483797e+04
8.089744835280144588e-04,5.741479655983068753e+00,-7.654530070795962820e+04,-3.616024792719195830e+04
8.090928411700814768e-04,5.742319667637199920e+00,-1.571272674789235462e+05,-7.422573532187048113e+04
8.092111988121484948e-04,5.743159679291330200e+00,1.814358675568822073e+05,8.570980172509589465e+04
8.093295564542155127e-04,5.743999690945461367e+00,3.773446091679876554e+04,1.782493474732150207e+04
8.094479140962825307e-04,5.744839702599591647e+00,-2.077711839671258349e+05,-9.815001801274629543e+04
8.095662717383495487e-04,5.745679714253722814e+00,9.998723841527476907e+04,4.723411396021948894e+04
8.096846293804165666e-04,5.746519725907853093e+00,1.428265814636808354e+05,6.747012034067569766e+04
8.098029870224835846e-04,5.747359737561984261e+00,-1.955449788174822461e+05,-9.237478930701082572e+04
8.099213446645506026e-04,5.748199749216114540e+00,-1.396304183544845000e+04,-6.595380432144898805e+03
8.100397023066176205e-04,5.749039760870245708e+00,2.061921166371564614e+05,9.740401985052035889e+04
8.101580599486846385e-04,5.749879772524375987e+00,-1.228769427699780208e+05,-5.804704733337005018e+04
8.102764175907516565e-04,5.750719784178507155e+00,-1.260347024934678338e+05,-5.953763143388243043e+04
8.103947752328186744e-04,5.751559795832637434e+00,2.074435030361927347e+05,9.799555008410254959e+04
8.105131328748856924e-04,5.752399807486768601e+00,-1.084895133409035770e+04,-5.125677828207280982e+03
8.106314905169527104e-04,5.753239819140898881e+00,-2.016958598712339299e+05,-9.527990559414541349e+04
8.107498481590197283e-04,5.754079830795030048e+00,1.448771383844786324e+05,6.843982068129850086e+04
8.108682058010867463e-04,5.754919842449160328e+00,1.068958940366973402e+05,5.049651797553952201e+04
8.109865634431537643e-04,5.755759854103290607e+00,-2.168876058508218266e+05,-1.024568004765401711e+05
8.111049210852207822e-04,5.756599865757421775e+00,3.639430458884482505e+04,1.719321037879693904e+04
8.112232787272878002e-04,5.757439877411552054e+00,1.942408973068781197e+05,9.175816070180624956e+04
8.113416363693548182e-04,5.758279889065683221e+00,-1.656508812187637668e+05,-7.825316767481836723e+04
8.114599940114218361e-04,5.759119900719813501e+00,-8.559212228984863032e+04,-4.043264574851904763e+04
8.115783516534888541e-04,5.759959912373944668e+00,2.236588267801406328e+05,1.056554362575220875e+05
8.116967092955558721e-04,5.760799924028074948e+00,-6.234468721367517719e+04,-2.945202072900396888e+04
8.118150669376228900e-04,5.761639935682206115e+00,-1.838252879144672770e+05,-8.683777538551943144e+04
8.119334245796899080e-04,5.762479947336336394e+00,1.848662464801282622e+05,8.733038288400741294e+04
8.120517822217569260e-04,5.763319958990467562e+00,6.234187434374165605e+04,2.944932200958012254e+04
8.121701398638239439e-04,5.764159970644597841e+00,-2.275680132800940191e+05,-1.075020091132530943e+05
8.122884975058909619e-04,5.764999982298729009e+00,8.835445664941467112e+04,4.173892384069104446e+04
8.124068551479579799e-04,5.765839993952859288e+00,1.704881028501094552e+05,8.053730384756758576e+04
8.125252127900249978e-04,5.766680005606990456e+00,-2.022011123130241176e+05,-9.551920083359128330e+04
8.126435704320920158e-04,5.767520017261120735e+00,-3.739842600935220253e+04,-1.766609557323293120e+04
8.127619280741590338e-04,5.768360028915251903e+00,2.284589896541312337e+05,1.079228429495185846e+05
8.128802857162260517e-04,5.769200040569382182e+00,-1.140648375849183649e+05,-5.388433512441787752e+04
8.129986433582930697e-04,5.770040052223513349e+00,-1.543103429894965375e+05,-7.289491002183128148e+04
8.131170010003600877e-04,5.770880063877643629e+00,2.173479790104897693e+05,1.026744630242747953e+05
8.132353586424271056e-04,5.771720075531774796e+00,1.104756635227114748e+04,5.218075199036971753e+03
8.133537162844941236e-04,5.772560087185905076e+00,-2.262118980319078546e+05,-1.068612160492400290e+05
8.134720739265611416e-04,5.773400098840036243e+00,1.391084328212193213e+05,6.571479992763389600e+04
8.135904315686281595e-04,5.774240110494166522e+00,1.354153078918522224e+05,6.396894242310203845e+04
8.137087892106951775e-04,5.775080122148297690e+00,-2.300187564495517872e+05,-1.086599775544707081e+05
8.138271468527621955e-04,5.775920133802427969e+00,1.639521023028982745e+04,7.745799443952353613e+03
8.139455044948292134e-04,5.776760145456559137e+00,2.207461545174488565e+05,1.042791599639989436e+05
8.140638621368962314e-04,5.777600157110689416e+00,-1.631140142270600190e+05,-7.705485522581572877e+04
8.141822197789632494e-04,5.778440168764820584e+00,-1.139683908494063071e+05,-5.383743734794697957e+04
8.143005774210302673e-04,5.779280180418950863e+00,2.399494527509427862e+05,1.133511318587337155e+05
8.144189350630972853e-04,5.780120192073082031e+00,-4.458802388118457748e+04,-2.106393074250426434e+04
8.145372927051643033e-04,5.780960203727212310e+00,-2.120229652901287191e+05,-1.001582554576665862e+05
8.146556503472313212e-04,5.781800215381343477e+00,1.857115378458679188e+05,8.772978866173367715e+04
8.147740079892983392e-04,5.782640227035473757e+00,9.017628315135219600e+04,4.259813032709743129e+04
8.148923656313653572e-04,5.783480238689604924e+00,-2.469046946795312688e+05,-1.166366429926559795e+05
8.150107232734323751e-04,5.784320250343735204e+00,7.316641440056229476e+04,3.456424396167264786e+04
8.151290809154993931e-04,5.785160261997866371e+00,2.000473534908376168e+05,9.450097193232114660e+04
8.152474385575664111e-04,5.786000273651996650e+00,-2.065373198566290084e+05,-9.756770250890706666e+04
8.153657961996334290e-04,5.786840285306127818e+00,-6.428557562474254519e+04,-3.036741461654899467e+04
8.154841538417004470e-04,5.787680296960258097e+00,2.506820132698044181e+05,1.184209632633642759e+05
8.156025114837674650e-04,5.788520308614389265e+00,-1.017475936682627071e+05,-4.806581417520507239e+04
8.157208691258344829e-04,5.789360320268519544e+00,-1.848696487844720250e+05,-8.733098792237555608e+04
8.158392267679015009e-04,5.790200331922650712e+00,2.252393099671121454e+05,1.064023896261864575e+05
8.159575844099685189e-04,5.791040343576780991e+00,3.658075812561830389e+04,1.727978302628480014e+04
8.160759420520355368e-04,5.791880355230912159e+00,-2.511158241552488180e+05,-1.186257712938786717e+05
8.161942996941025548e-04,5.792720366885042438e+00,1.299351048952728743e+05,6.138145902418543119e+04
8.163126573361695728e-04,5.793560378539173605e+00,1.665864022738371277e+05,7.869401761265506502e+04
8.164310149782365907e-04,5.794400390193303885e+00,-2.414823902591833612e+05,-1.140754397654554341e+05
8.165493726203036087e-04,5.795240401847435052e+00,-7.381621274712462764e+03,-3.486201408363049268e+03
8.166677302623706267e-04,5.796080413501565332e+00,2.480810382804577239e+05,1.171920786024259869e+05
8.167860879044376446e-04,5.796920425155696499e+00,-1.573238370293256594e+05,-7.431970536921144230e+04
8.169044455465046626e-04,5.797760436809826778e+00,-1.453406923872443149e+05,-6.865755268102587434e+04
8.170228031885716806e-04,5.798600448463957946e+00,2.549536278454051353e+05,1.204391232346033212e+05
8.171411608306386985e-04,5.799440460118088225e+00,-2.295992401487441384e+04,-1.084699258519988507e+04
8.172595184727057165e-04,5.800280471772219393e+00,-2.414962391340991016e+05,-1.140813311758947093e+05
8.173778761147727345e-04,5.801120483426349672e+00,1.835053378791938303e+05,8.668769598714006133e+04
8.174962337568397524e-04,5.801960495080480840e+00,1.213217962963848258e+05,5.731110089045506902e+04
8.176145913989067704e-04,5.802800506734611119e+00,-2.653674062872729264e+05,-1.253584242867900757e+05
8.177329490409737884e-04,5.803640518388742287e+00,5.406358644148992607e+04,2.554024377762284712e+04
8.178513066830408063e-04,5.804480530042872566e+00,2.313263678046495188e+05,1.092770626022675424e+05
8.179696643251078243e-04,5.805320541697003733e+00,-2.080733618146076333e+05,-9.829342783169861650e+04
8.180880219671748423e-04,5.806160553351134013e+00,-9.476420752461283701e+04,-4.476534116169562913e+04
8.182063796092418602e-04,5.807000565005265180e+00,2.724703618656261824e+05,1.287137529542449629e+05
8.183247372513088782e-04,5.807840576659395460e+00,-8.552495976835163310e+04,-4.040241458214365412e+04
8.184430948933758962e-04,5.808680588313526627e+00,-2.175848589218080742e+05,-1.027855225705316989e+05
8.185614525354429141e-04,5.809520599967656906e+00,2.306295858041207539e+05,1.089488339683765080e+05
8.186798101775099321e-04,5.810360611621787186e+00,6.594599268066667719e+04,3.115173065803259669e+04
8.187981678195769501e-04,5.811200623275918353e+00,-2.760460465768347494e+05,-1.304027624662795570e+05
8.189165254616439680e-04,5.812040634930048633e+00,1.169202760770727764e+05,5.523341791599063436e+04
8.190348831037109860e-04,5.812880646584179800e+00,2.003351810170180397e+05,9.463679418788099429e+04
8.191532407457780040e-04,5.813720658238310079e+00,-2.507894178405586863e+05,-1.184721356237875298e+05
8.192715983878450219e-04,5.814560669892441247e+00,-3.518648411885497626e+04,-1.662102092612202978e+04
8.193899560299120399e-04,5.815400681546571526e+00,2.759192457165035885e+05,1.303427846025649924e+05
8.195083136719790579e-04,5.816240693200702694e+00,-1.478115961644744966e+05,-6.982627166449109791e+04
8.196266713140460758e-04,5.817080704854832973e+00,-1.796917369243950816e+05,-8.488482037736510392e+04
8.197450289561130938e-04,5.817920716508964141e+00,2.681878219961074647e+05,1.266909939984919038e+05
8.198633865981801118e-04,5.818760728163094420e+00,2.843318204935461836e+03,1.342259624857078961e+03
8.199817442402471297e-04,5.819600739817225588e+00,-2.719598767905689310e+05,-1.284722703726288164e+05
8.201001018823141477e-04,5.820440751471355867e+00,1.777523814712224994e+05,8.397013166988047305e+04
8.202184595243811657e-04,5.821280763125487034e+00,1.558200896423768718e+05,7.360791042351938086e+04
8.203368171664481836e-04,5.822120774779617314e+00,-2.824850792978852987e+05,-1.334448334453885909e+05
8.204551748085152016e-04,5.822960786433748481e+00,3.069116352439209004e+04,1.449930550324329670e+04
8.205735324505822196e-04,5.823800798087878761e+00,2.640864012861154042e+05,1.247527948162839748e+05
8.206918900926492375e-04,5.824640809742009928e+00,-2.062933831983248238e+05,-9.745268379293952603e+04
8.208102477347162555e-04,5.825480821396140207e+00,-1.289364857702545123e+05,-6.090812817438141792e+04
8.209286053767832735e-04,5.826320833050271375e+00,2.933724031513535883e+05,1.385878777111547533e+05
8.210469630188502914e-04,5.827160844704401654e+00,-6.499412185146001866e+04,-3.070383332792061265e+04
8.211653206609173094e-04,5.828000856358532822e+00,-2.522686831545333844e+05,-1.191700283072373131e+05
8.212836783029843274e-04,5.828840868012663101e+00,2.329887799509082688e+05,1.100634213384145405e+05
8.214020359450513453e-04,5.829680879666794269e+00,9.930666019230918027e+04,4.691110542140272446e+04
8.215203935871183633e-04,5.830520891320924548e+00,-3.005773238988309167e+05,-1.419913144655856304e+05
8.216387512291853813e-04,5.831360902975055716e+00,9.961700183465942973e+04,4.705952934776080656e+04
8.217571088712523992e-04,5.832200914629185995e+00,2.365302373536995146e+05,1.117351823733148631e+05
8.218754665133194172e-04,5.833040926283317162e+00,-2.574024848072957247e+05,-1.215962378286473686e+05
8.219938241553864352e-04,5.833880937937447442e+00,-6.724391022883972619e+04,-3.176474232718811254e+04
8.221121817974534531e-04,5.834720949591578609e+00,3.038687623022929765e+05,1.435460847395432647e+05
8.222305394395204711e-04,5.835560961245708889e+00,-1.340908407507711090e+05,-6.334475781199478661e+04
8.223488970815874891e-04,5.836400972899840056e+00,-2.169498131783111021e+05,-1.024853602711415733e+05
8.224672547236545070e-04,5.837240984553970335e+00,2.791145424472540617e+05,1.318528477442917647e+05
8.225856123657215250e-04,5.838080996208101503e+00,3.310644182271105819e+04,1.563835331973311258e+04
8.227039700077885430e-04,5.838921007862231782e+00,-3.030617089248220436e+05,-1.431646936160095502e+05
8.228223276498555609e-04,5.839761019516362950e+00,1.679320483802988892e+05,7.933117193463072181e+04
8.229406852919225789e-04,5.840601031170493229e+00,1.936622677871432388e+05,9.148436872443067841e+04
8.230590429339895969e-04,5.841441042824624397e+00,-2.977275299344290979e+05,-1.406454118673150660e+05
8.231774005760566148e-04,5.842281054478754676e+00,2.706002017126975261e+03,1.279323038189619183e+03
8.232957582181236328e-04,5.843121066132885844e+00,2.980214310621796176e+05,1.407835938201962272e+05
8.234141158601906508e-04,5.843961077787016123e+00,-2.006485956756391097e+05,-9.478624247816693969e+04
8.235324735022576687e-04,5.844801089441147290e+00,-1.668586919647072209e+05,-7.882238400258059846e+04
8.236508311443246867e-04,5.845641101095277570e+00,3.128728731309003197e+05,1.477999125194869703e+05
8.237691887863917047e-04,5.846481112749408737e+00,-3.975620848899069824e+04,-1.878165622711543983e+04
8.238875464284587226e-04,5.847321124403539017e+00,-2.886671310875632335e+05,-1.363645271128871245e+05
8.240059040705257406e-04,5.848161136057670184e+00,2.317465416359752417e+05,1.094767252833793755e+05
8.241242617125927586e-04,5.849001147711800463e+00,1.367857611617423827e+05,6.461602719504968263e+04
8.242426193546597765e-04,5.849841159365931631e+00,-3.242169864500686526e+05,-1.531586741146473214e+05
8.243609769967267945e-04,5.850681171020061910e+00,7.757422822172270389e+04,3.664673816344537772e+04
8.244793346387938125e-04,5.851521182674193078e+00,2.749749880937258713e+05,1.298963390067653963e+05
8.245976922808608304e-04,5.852361194328323357e+00,-2.607368174698965158e+05,-1.231714877283889800e+05
8.247160499229278484e-04,5.853201205982454525e+00,-1.037442906708847731e+05,-4.900730176874442259e+04
8.248344075649948664e-04,5.854041217636584804e+00,3.314671471892260015e+05,1.565835205856675748e+05
8.249527652070618843e-04,5.854881229290715972e+00,-1.156627296866981196e+05,-5.463952684898825828e+04
8.250711228491289023e-04,5.855721240944846251e+00,-2.569805159119153395e+05,-1.213957030822866363e+05
8.251894804911959203e-04,5.856561252598977418e+00,2.871421857569604181e+05,1.356451897056592861e+05
8.253078381332629382e-04,5.857401264253107698e+00,6.808698918842384592e+04,3.216292946737600141e+04
8.254261957753299562e-04,5.858241275907238865e+00,-3.343770112006491981e+05,-1.579579808533516480e+05
8.255445534173969742e-04,5.859081287561369145e+00,1.535029246195431333e+05,7.251504764756199438e+04
8.256629110594639921e-04,5.859921299215500312e+00,2.347801821659181733e+05,1.109082888541891007e+05
8.257812687015310101e-04,5.860761310869630591e+00,-3.105042828942104243e+05,-1.466812075667757308e+05
8.258996263435980281e-04,5.861601322523761759e+00,-3.021541232338626287e+04,-1.427250945513983606e+04
8.260179839856650460e-04,5.862441334177892038e+00,3.327516814399072900e+05,1.571900828946871916e+05
8.261363416277320640e-04,5.863281345832023206e+00,-1.905610019218806410e+05,-9.002103536476951558e+04
8.262546992697990820e-04,5.864121357486153485e+00,-2.085322390957332682e+05,-9.850875958370446460e+04
8.263730569118660999e-04,5.864961369140283765e+00,3.303906505422426853e+05,1.560753478389855009e+05
8.264914145539331179e-04,5.865801380794414932e+00,-9.423869646418228513e+03,-4.452902187956726266e+03
8.266097721960001359e-04,5.866641392448545211e+00,-3.264522425578462426e+05,-1.542141078449288616e+05
8.267281298380671538e-04,5.867481404102676379e+00,2.262949996291310526e+05,1.069015671047278447e+05
8.268464874801341718e-04,5.868321415756806658e+00,1.784567275484474376e+05,8.430115961422497639e+04
8.269648451222011898e-04,5.869161427410937826e+00,-3.464016569143773522e+05,-1.636387321836332558e+05
8.270832027642682077e-04,5.870001439065068105e+00,5.034386601123880246e+04,2.378334666015936818e+04
8.272015604063352257e-04,5.870841450719199273e+00,3.153996813229392283e+05,1.489928251408374636e+05
8.273199180484022437e-04,5.871681462373329552e+00,-2.601620332505546976e+05,-1.229000944257804076e+05
8.274382756904692616e-04,5.872521474027460719e+00,-1.448346225177025190e+05,-6.841812883641623193e+04
8.275566333325362796e-04,5.873361485681590999e+00,3.581772102859751321e+05,1.692013502760828706e+05
8.276749909746032976e-04,5.874201497335722166e+00,-9.202248275460011791e+04,-4.347209280067382497e+04
8.277933486166703155e-04,5.875041508989852446e+00,-2.995781140504160430e+05,-1.415186351277931826e+05
8.279117062587373335e-04,5.875881520643983613e+00,2.916257955088631716e+05,1.377633694559703581e+05
8.280300639008043515e-04,5.876721532298113893e+00,1.080061041928066406e+05,5.102047125310302363e+04
8.281484215428713694e-04,5.877561543952245060e+00,-3.654031615791372024e+05,-1.726146962020316860e+05
8.282667791849383874e-04,5.878401555606375339e+00,1.339085170200426364e+05,6.325886037113078055e+04
8.283851368270054054e-04,5.879241567260506507e+00,2.790372539544915780e+05,1.318151297450728016e+05
8.285034944690724233e-04,5.880081578914636786e+00,-3.201642309372099116e+05,-1.512446716682492988e+05
8.286218521111394413e-04,5.880921590568767954e+00,-6.836794550140446518e+04,-3.229551916753756814e+04
8.287402097532064593e-04,5.881761602222898233e+00,3.678172977369537111e+05,1.737550034695807844e+05
8.288585673952734772e-04,5.882601613877029401e+00,-1.754282685359203024e+05,-8.287253856716223527e+04
8.289769250373404952e-04,5.883441625531159680e+00,-2.538940561249078019e+05,-1.199374652919186628e+05
8.290952826794075132e-04,5.884281637185290847e+00,3.452772858402237762e+05,1.631078714648673777e+05
8.292136403214745311e-04,5.885121648839421127e+00,2.637002151966735255e+04,1.245588387126607995e+04
8.293319979635415491e-04,5.885961660493552294e+00,-3.652148277469796594e+05,-1.725254406299155671e+05
8.294503556056085671e-04,5.886801672147682574e+00,2.159926985977317672e+05,1.020349597152178758e+05
8.295687132476755850e-04,5.887641683801813741e+00,2.243334884681913536e+05,1.059731143455251004e+05
8.296870708897426030e-04,5.888481695455944021e+00,-3.664946282222853042e+05,-1.731306928582728142e+05
8.298054285318096209e-04,5.889321707110075188e+00,1.748904282441889518e+04,8.262981782563292654e+03
8.299237861738766389e-04,5.890161718764205467e+00,3.574532681815384421e+05,1.688587988070690772e+05
8.300421438159436569e-04,5.891001730418336635e+00,-2.550050554234590381e+05,-1.204641225130633684e+05
8.301605014580106748e-04,5.891841742072466914e+00,-1.906083851633612067e+05,-9.004141728406242328e+04
8.302788591000776928e-04,5.892681753726598082e+00,3.833832314709681086e+05,1.811086762180314399e+05
8.303972167421447108e-04,5.893521765380728361e+00,-6.266705479256421677e+04,-2.960484958911966532e+04
8.305155743842117287e-04,5.894361777034859529e+00,-3.444566366589774843e+05,-1.627190891357955988e+05
8.306339320262787467e-04,5.895201788688989808e+00,2.918688792787948623e+05,1.378783588259015232e+05
8.307522896683457647e-04,5.896041800343120975e+00,1.530383547059061239e+05,7.229345313905610237e+04
8.308706473104127826e-04,5.896881811997251255e+00,-3.955547090376848355e+05,-1.868582551520146662e+05
8.309890049524798006e-04,5.897721823651382422e+00,1.085842258892797981e+05,5.129592621784436051e+04
8.311073625945468186e-04,5.898561835305512702e+00,3.262188729651146568e+05,1.541035488752010278e+05
8.312257202366138365e-04,5.899401846959643869e+00,-3.259962874229680747e+05,-1.539998563985428773e+05
8.313440778786808545e-04,5.900241858613774149e+00,-1.120077218362333952e+05,-5.291067504392314004e+04
8.314624355207478725e-04,5.901081870267905316e+00,4.026722915174723603e+05,1.902204462467839476e+05
8.315807931628148904e-04,5.901921881922035595e+00,-1.546298773643730674e+05,-7.304762529708899092e+04
8.316991508048819084e-04,5.902761893576166763e+00,-3.028064113009504508e+05,-1.430434590304979356e+05
8.318175084469489264e-04,5.903601905230297042e+00,3.568164352593184449e+05,1.685590551309896400e+05
8.319358660890159443e-04,5.904441916884428210e+00,6.796249869973200839e+04,3.210388009208979202e+04
8.320542237310829623e-04,5.905281928538558489e+00,-4.044573356406057719e+05,-1.910635224152102601e+05
8.321725813731499803e-04,5.906121940192689657e+00,2.001698130174516700e+05,9.456045159942650935e+04
8.322909390152169982e-04,5.906961951846819936e+00,2.743598384236756247e+05,1.296053276851674309e+05
8.324092966572840162e-04,5.907801963500951103e+00,-3.837840420096952002e+05,-1.812982768274040427e+05
8.325276542993510342e-04,5.908641975155081383e+00,-2.140639220045815455e+04,-1.011092875491722225e+04
8.326460119414180521e-04,5.909481986809212550e+00,4.006952587760586757e+05,1.892862067908988101e+05
8.327643695834850701e-04,5.910321998463342830e+00,-2.445542800930429948e+05,-1.155273755135140382e+05
8.328827272255520881e-04,5.911162010117473997e+00,-2.410945813210493652e+05,-1.138908326821308001e+05
8.330010848676191060e-04,5.912002021771604277e+00,4.063878660005037673e+05,1.919761075610412518e+05
8.331194425096861240e-04,5.912842033425735444e+00,-2.710412997850608372e+04,-1.280520968750052270e+04
8.332378001517531420e-04,5.913682045079865723e+00,-3.912407944893462118e+05,-1.848197803246527910e+05
8.333561577938201599e-04,5.914522056733996891e+00,2.871264307512228843e+05,1.356382055221671471e+05
8.334745154358871779e-04,5.915362068388127170e+00,2.033005826714907307e+05,9.603704514935624320e+04
8.335928730779541959e-04,5.916202080042258338e+00,-4.241590076109105721e+05,-2.003709404140268452e+05
8.337112307200212138e-04,5.917042091696388617e+00,7.696568248200579546e+04,3.635960036652290728e+04
8.338295883620882318e-04,5.917882103350518896e+00,3.760224749500697944e+05,1.776305859366056975e+05
8.339479460041552498e-04,5.918722115004650064e+00,-3.272311816589164082e+05,-1.545833830309312325e+05
8.340663036462222677e-04,5.919562126658780343e+00,-1.613409297992773354e+05,-7.621538812671095366e+04
8.341846612882892857e-04,5.920402138312911511e+00,4.366789211777881719e+05,2.062851564812581055e+05
8.343030189303563037e-04,5.921242149967041790e+00,-1.275346634095801273e+05,-6.024811047452577623e+04
8.344213765724233216e-04,5.922082161621172958e+00,-3.550462483959931415e+05,-1.677213385428922484e+05
8.345397342144903396e-04,5.922922173275303237e+00,3.642243647512316238e+05,1.720587040864144219e+05
8.346580918565573576e-04,5.923762184929434405e+00,1.156494204226168804e+05,5.463088510102478904e+04
8.347764494986243755e-04,5.924602196583564684e+00,-4.435870131213469431e+05,-2.095483164773253957e+05
8.348948071406913935e-04,5.925442208237695851e+00,1.781347520105736330e+05,8.415134790818532929e+04
8.350131647827584115e-04,5.926282219891826131e+00,3.283981515120966360e+05,1.551327832535282942e+05
8.351315224248254294e-04,5.927122231545957298e+00,-3.974820518772646319e+05,-1.877693293518256396e+05
8.352498800668924474e-04,5.927962243200087578e+00,-6.672706052160513354e+04,-3.152011144098342629e+04
8.353682377089594654e-04,5.928802254854218745e+00,4.445877067737353500e+05,2.100208914488985902e+05
8.354865953510264833e-04,5.929642266508349024e+00,-2.280651266104393872e+05,-1.077381509919589153e+05
8.356049529930935013e-04,5.930482278162480192e+00,-2.962459652943897527e+05,-1.399440863627562067e+05
8.357233106351605193e-04,5.931322289816610471e+00,4.264099310079216957e+05,2.014346030282676220e+05
8.358416682772275372e-04,5.932162301470741639e+00,1.513750593562726135e+04,7.149428721476167993e+03
8.359600259192945552e-04,5.933002313124871918e+00,-4.394568557395122480e+05,-2.075969069159191567e+05
8.360783835613615732e-04,5.933842324779003086e+00,2.766093157652511727e+05,1.306701528180623427e+05
8.361967412034285911e-04,5.934682336433133365e+00,2.588397968726537656e+05,1.222734909464347875e+05
8.363150988454956091e-04,5.935522348087264533e+00,-4.504526039276304655e+05,-2.127920661860293476e+05
8.364334564875626271e-04,5.936362359741394812e+00,3.849852870278156479e+04,1.818803407663459075e+04
8.365518141296296450e-04,5.937202371395525979e+00,4.280473959181108512e+05,2.022069900668760529e+05
8.366701717716966630e-04,5.938042383049656259e+00,-3.230445799025394954e+05,-1.526058351389421150e+05
8.367885294137636810e-04,5.938882394703787426e+00,-2.165115383903996553e+05,-1.022776814019383164e+05
8.369068870558306989e-04,5.939722406357917706e+00,4.691026763531735633e+05,2.216021335579191800e+05
8.370252446978977169e-04,5.940562418012048873e+00,-9.350985010502865771e+04,-4.417510267664759886e+04
8.371436023399647349e-04,5.941402429666179152e+00,-4.102941279798555188e+05,-1.938202384917469462e+05
8.372619599820317528e-04,5.942242441320310320e+00,3.666517147574361879e+05,1.732055540945617249e+05
8.373803176240987708e-04,5.943082452974440599e+00,1.696731729013875592e+05,8.015138154110038886e+04
8.374986752661657888e-04,5.943922464628571767e+00,-4.819095048537470866e+05,-2.276518240999697009e+05
8.376170329082328067e-04,5.944762476282702046e+00,1.491823012526215753e+05,7.047451091433071997e+04
8.377353905502998247e-04,5.945602487936833214e+00,3.862175345096143428e+05,1.824464274133211002e+05
8.378537481923668427e-04,5.946442499590963493e+00,-4.067251544404902961e+05,-1.921359093947903020e+05
8.379721058344338606e-04,5.947282511245094661e+00,-1.188139089113064110e+05,-5.612559924640250392e+04
8.380904634765008786e-04,5.948122522899224940e+00,4.884874676363519393e+05,2.307590670154665131e+05
8.382088211185678966e-04,5.948962534553356107e+00,-2.047671396574331447e+05,-9.673246298224222846e+04
8.383271787606349145e-04,5.949802546207486387e+00,-3.559265441575751174e+05,-1.681369233855872881e+05
8.384455364027019325e-04,5.950642557861617554e+00,4.425832450155534316e+05,2.090749860835508443e+05
8.385638940447689505e-04,5.951482569515747834e+00,6.449614213707312592e+04,3.046610433516520425e+04
8.386822516868359684e-04,5.952322581169879001e+00,-4.885236268551982939e+05,-2.307759382108488353e+05
8.388006093289029864e-04,5.953162592824009280e+00,2.594901943383247126e+05,1.225833407123562065e+05
8.389189669709700044e-04,5.954002604478140448e+00,3.196201681831064634e+05,1.509858380830228562e+05
8.390373246130370223e-04,5.954842616132270727e+00,-4.735785506447937805e+05,-2.237168425169300754e+05
8.391556822551040403e-04,5.955682627786401895e+00,-7.350257020608514722e+03,-3.470591801063834282e+03
8.392740398971710583e-04,5.956522639440532174e+00,4.817846565376254730e+05,2.275923147219609236e+05
8.393923975392380762e-04,5.957362651094663342e+00,-3.125616999229618814e+05,-1.476539665333448211e+05
8.395107551813050942e-04,5.958202662748793621e+00,-2.775879441572851501e+05,-1.311298543012546143e+05
8.396291128233721122e-04,5.959042674402924789e+00,4.991080530199727509e+05,2.357767129583364585e+05
8.397474704654391301e-04,5.959882686057055068e+00,-5.193169855827221181e+04,-2.453392099718152895e+04
8.398658281075061481e-04,5.960722697711186235e+00,-4.681229112968652043e+05,-2.211383554567379178e+05
8.399841857495731661e-04,5.961562709365316515e+00,3.631866980880494229e+05,1.715689040402300889e+05
8.401025433916401840e-04,5.962402721019447682e+00,2.302091407150937011e+05,1.087482383456380339e+05
8.402209010337072020e-04,5.963242732673577962e+00,-5.186230964350230061e+05,-2.449953160384057555e+05
8.403392586757742200e-04,5.964082744327709129e+00,1.126034199040359235e+05,5.319498453589447308e+04
8.404576163178412379e-04,5.964922755981839408e+00,4.474815231143969577e+05,2.113873022814447759e+05
8.405759739599082559e-04,5.965762767635970576e+00,-4.105758803820065223e+05,-1.939551843944884604e+05
8.406943316019752739e-04,5.966602779290100855e+00,-1.779506886974087683e+05,-8.406146472031890880e+04
8.408126892440422918e-04,5.967442790944232023e+00,5.316389328921302222e+05,2.511437637117516715e+05
8.409310468861093098e-04,5.968282802598362302e+00,-1.738727679918041686e+05,-8.213829462007980328e+04
8.410494045281763278e-04,5.969122814252493470e+00,-4.198984199517094530e+05,-1.983569765863666544e+05
8.411677621702433457e-04,5.969962825906623749e+00,4.539567384822466411e+05,2.144479748744154349e+05
8.412861198123103637e-04,5.970802837560754917e+00,1.213638227027939865e+05,5.733002910183853237e+04
8.414044774543773817e-04,5.971642849214885196e+00,-5.377437200851687230e+05,-2.540274151044290047e+05
8.415228350964443996e-04,5.972482860869015475e+00,2.349111275846952340e+05,1.109725061894831597e+05
8.416411927385114176e-04,5.973322872523146643e+00,3.855091726140028331e+05,1.821115129000138259e+05
8.417595503805784356e-04,5.974162884177276922e+00,-4.925848775009205565e+05,-2.326955388217236614e+05
8.418779080226454535e-04,5.975002895831408090e+00,-6.107943293951323722e+04,-2.885187222884979565e+04
8.419962656647124715e-04,5.975842907485538369e+00,5.366068290754016489e+05,2.534901779757272452e+05
8.421146233067794895e-04,5.976682919139669536e+00,-2.948636030240196269e+05,-1.392936750097657787e+05
8.422329809488465074e-04,5.977522930793799816e+00,-3.445485869446026627e+05,-1.627617370763979852e+05
8.423513385909135254e-04,5.978362942447930983e+00,5.257553432863070630e+05,2.483649611121577909e+05
8.424696962329805434e-04,5.979202954102061263e+00,-2.197851609041275879e+03,-1.040038762666737966e+03
8.425880538750475613e-04,5.980042965756192430e+00,-5.279863192084389739e+05,-2.494176603206783766e+05
8.427064115171145793e-04,5.980882977410322709e+00,3.528599428674944211e+05,1.666908016712201061e+05
8.428247691591815973e-04,5.981722989064453877e+00,2.973509775424927939e+05,1.404656828292800346e+05
8.429431268012486152e-04,5.982563000718584156e+00,-5.528138041982054710e+05,-2.611470392296891659e+05
8.430614844433156332e-04,5.983403012372715324e+00,6.769681451164849568e+04,3.198148306098376634e+04
8.431798420853826512e-04,5.984243024026845603e+00,5.117354495284617878e+05,2.417406432012326550e+05
8.432981997274496691e-04,5.985083035680976771e+00,-4.080260654383504298e+05,-1.927508778351109941e+05
8.434165573695166871e-04,5.985923047335107050e+00,-2.443490703056789935e+05,-1.154276743874537642e+05
8.435349150115837051e-04,5.986763058989238218e+00,5.731674287628745660e+05,2.707618203262810130e+05
8.436532726536507230e-04,5.987603070643368497e+00,-1.345879810059363954e+05,-6.358052328238508198e+04
8.437716302957177410e-04,5.988443082297499664e+00,-4.878081009558998048e+05,-2.304372458568653092e+05
8.438899879377847590e-04,5.989283093951629944e+00,4.594960476965026464e+05,2.170649446398818400e+05
8.440083455798517769e-04,5.990123105605761111e+00,1.860715010327119380e+05,8.789753852648037719e+04
8.441267032219187949e-04,5.990963117259891391e+00,-5.862952968130549416e+05,-2.769631265767386649e+05
8.442450608639858129e-04,5.991803128914022558e+00,2.019930518950101687e+05,9.542235418769723037e+04
8.443634185060528308e-04,5.992643140568152837e+00,4.562629959390712902e+05,2.155353107264835853e+05
8.444817761481198488e-04,5.993483152222284005e+00,-5.064244268699428067e+05,-2.392335126520243939e+05
8.446001337901868668e-04,5.994323163876414284e+00,-1.231388940308236633e+05,-5.816836142275412567e+04
8.447184914322538847e-04,5.995163175530545452e+00,5.917581840412472375e+05,2.795435669959888328e+05
8.448368490743209027e-04,5.996003187184675731e+00,-2.689953495572151151e+05,-1.270738491739922902e+05
8.449552067163879207e-04,5.996843198838806899e+00,-4.172666130297684576e+05,-1.971133940548327519e+05
8.450735643584549386e-04,5.997683210492937178e+00,5.479986567441402003e+05,2.588728299659332260e+05
8.451919220005219566e-04,5.998523222147068346e+00,5.625852624541136902e+04,2.657434926135739079e+04
8.453102796425889746e-04,5.999363233801198625e+00,-5.892075601320117712e+05,-2.783384091533634346e+05
8.454286372846559925e-04,6.000203245455329792e+00,3.346511691816488747e+05,1.580892996866290923e+05
8.455469949267230105e-04,6.001043257109460072e+00,3.710947117722118273e+05,1.753018624073147075e+05
8.456653525687900285e-04,6.001883268763591239e+00,-5.834515488917669281e+05,-2.756203829283809755e+05
8.457837102108570464e-04,6.002723280417721519e+00,1.378240195530925121e+04,6.512728629501540127e+03
8.459020678529240644e-04,6.003563292071852686e+00,5.783936503802556545e+05,2.732297681902430486e+05
8.460204254949910824e-04,6.004403303725982965e+00,-3.980019072099684272e+05,-1.880157600201946916e+05
8.461387831370581003e-04,6.005243315380114133e+00,-3.181323946101400070e+05,-1.502825326974189375e+05
8.462571407791251183e-04,6.006083327034244412e+00,6.120735283365882933e+05,2.891410795746641234e+05
8.463754984211921363e-04,6.006923338688375580e+00,-8.612484311912639532e+04,-4.068695666525527486e+04
8.464938560632591542e-04,6.007763350342505859e+00,-5.591724134998717345e+05,-2.641495010817584116e+05
8.466122137053261722e-04,6.008603361996637027e+00,4.580868282205741853e+05,2.163994827105795266e+05
8.467305713473931902e-04,6.009443373650767306e+00,2.588726544193339068e+05,1.222883912493986427e+05
8.468489289894602081e-04,6.010283385304898474e+00,-6.332245259027206339e+05,-2.991324629607202951e+05
8.469672866315272261e-04,6.011123396959028753e+00,1.598472628614749992e+05,7.551309709700825624e+04
8.470856442735942441e-04,6.011963408613159920e+00,5.315113008395219222e+05,2.510823262488499749e+05
8.472040019156612620e-04,6.012803420267290200e+00,-5.139563154859067872e+05,-2.427917831202395028e+05
8.473223595577282800e-04,6.013643431921421367e+00,-1.939133736703798641e+05,-9.160178562586271437e+04
8.474407171997952980e-04,6.014483443575551647e+00,6.463453296752180904e+05,3.053304599128318951e+05
8.475590748418623159e-04,6.015323455229682814e+00,-2.339761992016707081e+05,-1.105311953381324420e+05
8.476774324839293339e-04,6.016163466883813093e+00,-4.954936731281350367e+05,-2.340675296606776537e+05
8.477957901259963519e-04,6.017003478537944261e+00,5.646854395253453404e+05,2.667558279795683920e+05
8.479141477680633698e-04,6.017843490192074540e+00,1.239527630367103266e+05,5.855264822091069072e+04
8.480325054101303878e-04,6.018683501846205708e+00,-6.509682172960648313e+05,-3.075140247082826681e+05
8.481508630521974058e-04,6.019523513500335987e+00,3.074979191388967447e+05,1.452624666405713651e+05
8.482692206942644237e-04,6.020363525154467155e+00,4.513217679018941708e+05,2.132007483088552253e+05
8.483875783363314417e-04,6.021203536808597434e+00,-6.093876653715199791e+05,-2.878727272564424202e+05
8.485059359783984597e-04,6.022043548462728602e+00,-4.978324471088271821e+04,-2.351522186382338987e+04
8.486242936204654776e-04,6.022883560116858881e+00,6.467266986300209537e+05,3.055101274714735337e+05
8.487426512625324956e-04,6.023723571770990048e+00,-3.793710471805443522e+05,-1.792148749145155307e+05
8.488610089045995136e-04,6.024563583425120328e+00,-3.993181223443981726e+05,-1.886342549191532889e+05
8.489793665466665315e-04,6.025403595079251495e+00,6.472285158234075643e+05,3.057483763780100271e+05
8.490977241887335495e-04,6.026243606733381775e+00,-2.771618766303079610e+04,-1.309516113504547684e+04
8.492160818308005675e-04,6.027083618387512054e+00,-6.333641997932088561e+05,-2.991974675337206572e+05
8.493344394728675854e-04,6.027923630041643221e+00,4.485400272806333378e+05,2.118898820642682258e+05
8.494527971149346034e-04,6.028763641695773501e+00,3.399253787895003334e+05,1.605772574942251667e+05
8.495711547570016214e-04,6.029603653349904668e+00,-6.774389978491435759e+05,-3.200194054289625492e+05
8.496895123990686393e-04,6.030443665004034948e+00,1.075890821983538335e+05,5.082677952174638631e+04
8.498078700411356573e-04,6.031283676658166115e+00,6.107415318265478127e+05,2.885103990983364638e+05
8.499262276832026753e-04,6.032123688312296395e+00,-5.139492598820175044e+05,-2.427887270060944138e+05
8.500445853252696932e-04,6.032963699966427562e+00,-2.737044170490123797e+05,-1.292946166646224447e+05
8.501629429673367112e-04,6.033803711620557841e+00,6.993285983309624717e+05,3.303597186991353519e+05
8.502813006094037292e-04,6.034643723274689009e+00,-1.888120403707207879e+05,-8.919608933152654208e+04
8.503996582514707471e-04,6.035483734928819288e+00,-5.788429965874645859e+05,-2.734414183373455890e+05
8.505180158935377651e-04,6.036323746582950456e+00,5.745577425238369033e+05,2.714197358381543308e+05
8.506363735356047831e-04,6.037163758237080735e+00,2.013307805463318946e+05,9.510554731965420069e+04
8.507547311776718010e-04,6.038003769891211903e+00,-7.122976529143955559e+05,-3.364859521775948815e+05
8.508730888197388190e-04,6.038843781545342182e+00,2.703065317524289712e+05,1.276936861521768151e+05
8.509914464618058370e-04,6.039683793199473349e+00,5.377809977606036700e+05,2.540437186365844682e+05
8.511098041038728549e-04,6.040523804853603629e+00,-6.293540274851229042e+05,-2.973050136594404466e+05
8.512281617459398729e-04,6.041363816507734796e+00,-1.235893834777396405e+05,-5.838074579830197035e+04
8.513465193880068909e-04,6.042203828161865076e+00,7.158488961293213069e+05,3.381633020737261977e+05
8.514648770300739088e-04,6.043043839815996243e+00,-3.509518919678954408e+05,-1.657900715591839980e+05
8.515832346721409268e-04,6.043883851470126523e+00,-4.877990372328436933e+05,-2.304322294186213985e+05
8.517015923142079448e-04,6.044723863124257690e+00,6.773713031031610444e+05,3.199879494412108324e+05
8.518199499562749627e-04,6.045563874778387969e+00,4.136751425603905227e+04,1.953946982335088251e+04
8.519383075983419807e-04,6.046403886432519137e+00,-7.095980004937089980e+05,-3.352101135529696476e+05
8.520566652404089987e-04,6.047243898086649416e+00,4.295993685052469373e+05,2.029426825410153251e+05
8.521750228824760166e-04,6.048083909740780584e+00,4.292730005163936876e+05,2.027846211298841517e+05
8.522933805245430346e-04,6.048923921394910863e+00,-7.177023915923484601e+05,-3.390399006482544355e+05
8.524117381666100526e-04,6.049763933049042031e+00,4.435383033283572877e+04,2.095495667595393024e+04
8.525300958086770705e-04,6.050603944703172310e+00,6.932829241458880715e+05,3.275026977823681664e+05
8.526484534507440885e-04,6.051443956357303477e+00,-5.050870554766100831e+05,-2.386025465717433253e+05
8.527668110928111065e-04,6.052283968011433757e+00,-3.627106515306243673e+05,-1.713406685720745008e+05
8.528851687348781244e-04,6.053123979665564924e+00,7.495144531339937821e+05,3.540675347413301934e+05
8.530035263769451424e-04,6.053963991319695204e+00,-1.325102188047427917e+05,-6.259960413811157923e+04
8.531218840190121604e-04,6.054804002973826371e+00,-6.667718944612550549e+05,-3.149787130452923011e+05
8.532402416610791783e-04,6.055644014627956651e+00,5.762555422895490192e+05,2.722220622983381618e+05
8.533585993031461963e-04,6.056484026282087818e+00,2.887492806682479568e+05,1.364015267968799453e+05
8.534769569452132143e-04,6.057324037936218097e+00,-7.720631811190135777e+05,-3.647191486539051402e+05
8.535953145872802322e-04,6.058164049590349265e+00,2.219655820283829235e+05,1.048578962993085734e+05
8.537136722293472502e-04,6.059004061244479544e+00,6.300698694892679341e+05,2.976406030924750958e+05
8.538320298714142682e-04,6.059844072898610712e+00,-6.419640832789661363e+05,-3.032622519202337135e+05
8.539503875134812861e-04,6.060684084552740991e+00,-2.081514716449412517e+05,-9.832734543508861680e+04
8.540687451555483041e-04,6.061524096206872159e+00,7.847062751928013749e+05,3.706914186992270406e+05
8.541871027976153221e-04,6.062364107861002438e+00,-3.115254223758431617e+05,-1.471654658385443036e+05
8.543054604396823400e-04,6.063204119515133605e+00,-5.833233315126695670e+05,-2.755574785933066159e+05
8.544238180817493580e-04,6.064044131169263885e+00,7.011070846187761053e+05,3.312009309336936567e+05
8.545421757238163760e-04,6.064884142823395052e+00,1.217989811669823830e+05,5.753475740656681592e+04
8.546605333658833939e-04,6.065724154477525332e+00,-7.869159772301861085e+05,-3.717349434755397961e+05
8.547788910079504119e-04,6.066564166131656499e+00,3.999513043641559780e+05,1.889373785029913997e+05
8.548972486500174299e-04,6.067404177785786779e+00,5.268232894178847782e+05,2.488669149852271657e+05
8.550156062920844478e-04,6.068244189439917946e+00,-7.526306885849968530e+05,-3.555401609121281654e+05
8.551339639341514658e-04,6.069084201094048225e+00,-3.068474669012337108e+04,-1.449271880453261838e+04
8.552523215762184838e-04,6.069924212748179393e+00,7.782904655110943131e+05,3.676600148517689668e+05
8.553706792182855017e-04,6.070764224402309672e+00,-4.859764689968610182e+05,-2.295751164070325904e+05
8.554890368603525197e-04,6.071604236056440840e+00,-4.610063823679776397e+05,-2.177750765225848882e+05
8.556073945024195377e-04,6.072444247710571119e+00,7.955492305371062830e+05,3.758144248368970584e+05
8.557257521444865556e-04,6.073284259364702287e+00,-6.409693177321279654e+04,-3.028172522532465518e+04
8.558441097865535736e-04,6.074124271018832566e+00,-7.585639071227177046e+05,-3.583409612234504893e+05
8.559624674286205916e-04,6.074964282672963733e+00,5.683223961871527135e+05,2.684748072059126571e+05
8.560808250706876095e-04,6.075804294327094013e+00,3.864540026771142147e+05,1.825567050442963373e+05
8.561991827127546275e-04,6.076644305981225180e+00,-8.289613353548431769e+05,-3.915978312953305431e+05
8.563175403548216455e-04,6.077484317635355460e+00,1.613619648386698682e+05,7.622930262965074508e+04
8.564358979968886634e-04,6.078324329289486627e+00,7.276149816956575960e+05,3.437205636936994269e+05
8.565542556389556814e-04,6.079164340943616907e+00,-6.457161189442267641e+05,-3.050350189702846110e+05
8.566726132810226994e-04,6.080004352597747186e+00,-3.038893791718150023e+05,-1.435533626754045254e+05
8.567909709230897173e-04,6.080844364251878353e+00,8.520654179650647566e+05,4.025118124832962640e+05
8.569093285651567353e-04,6.081684375906008633e+00,-2.598497027381877415e+05,-1.227543905000044033e+05
8.570276862072237533e-04,6.082524387560139800e+00,-6.854737024566894397e+05,-3.238129057058088947e+05
8.571460438492907712e-04,6.083364399214270080e+00,7.169080777281834744e+05,3.386655678808039520e+05
8.572644014913577892e-04,6.084204410868401247e+00,2.141725911869362462e+05,1.011714519730333705e+05
8.573827591334248072e-04,6.085044422522531526e+00,-8.641743492615600117e+05,-4.082316735420865007e+05
8.575011167754918251e-04,6.085884434176662694e+00,3.582376982237033080e+05,1.692323714717687108e+05
8.576194744175588431e-04,6.086724445830792973e+00,6.323263823145898059e+05,2.987061051148732658e+05
8.577378320596258611e-04,6.087564457484924141e+00,-7.806902836483730935e+05,-3.687957089307017159e+05
8.578561897016928790e-04,6.088404469139054420e+00,-1.182935059806075878e+05,-5.587848743440868566e+04
8.579745473437598970e-04,6.089244480793185588e+00,8.647290569661827758e+05,4.084934112969802227e+05
8.580929049858269150e-04,6.090084492447315867e+00,-4.551578507338266354e+05,-2.150168656322294846e+05
8.582112626278939329e-04,6.090924504101447035e+00,-5.685186079899431206e+05,-2.685633245987892151e+05
8.583296202699609509e-04,6.091764515755577314e+00,8.359145514481118880e+05,3.948831429666178301e+05
8.584479779120279689e-04,6.092604527409708481e+00,1.736266534026901354e+04,8.199183307690262154e+03
8.585663355540949868e-04,6.093444539063838761e+00,-8.533108335070400499e+05,-4.030991362571800128e+05
8.586846931961620048e-04,6.094284550717969928e+00,5.492137582319835201e+05,2.594483190495939925e+05
8.588030508382290228e-04,6.095124562372100208e+00,4.945561112073059194e+05,2.336235746027809801e+05
8.589214084802960407e-04,6.095964574026231375e+00,-8.815105508722160012e+05,-4.164221522547882050e+05
8.590397661223630587e-04,6.096804585680361654e+00,8.739982604943565093e+04,4.129018803536979249e+04
8.591581237644300767e-04,6.097644597334492822e+00,8.296521351256254129e+05,3.919225673469011672e+05
8.592764814064970946e-04,6.098484608988623101e+00,-6.389990780991623178e+05,-3.018622833613059483e+05
8.593948390485641126e-04,6.099324620642754269e+00,-4.111034492277132813e+05,-1.942006956915461924e+05
8.595131966906311306e-04,6.100164632296884548e+00,9.165034204773744568e+05,4.329523149564883206e+05
8.596315543326981485e-04,6.101004643951015716e+00,-1.946773264719956787e+05,-9.196755701729620341e+04
8.597499119747651665e-04,6.101844655605145995e+00,-7.936456678139925934e+05,-3.749129337603545282e+05
8.598682696168321845e-04,6.102684667259277163e+00,7.231166793452859856e+05,3.415988504121399019e+05
8.599866272588992024e-04,6.103524678913407442e+00,3.189804363246397115e+05,1.506820563919297419e+05
8.601049849009662204e-04,6.104364690567538609e+00,-9.400306826829379424e+05,-4.440661157240716275e+05
8.602233425430332384e-04,6.105204702221668889e+00,3.030714862041722517e+05,1.431724386440933449e+05
8.603417001851002563e-04,6.106044713875800056e+00,7.453515749406185932e+05,3.520987442929185927e+05
8.604600578271672743e-04,6.106884725529930336e+00,-8.001983465843982995e+05,-3.780115877439668402e+05
8.605784154692342923e-04,6.107724737184061503e+00,-2.191562934401505627e+05,-1.035254168176269741e+05
8.606967731113013102e-04,6.108564748838191782e+00,9.513582031548488885e+05,4.494168590916467365e+05
8.608151307533683282e-04,6.109404760492322950e+00,-4.111187353869010694e+05,-1.942133438793843379e+05
8.609334883954353462e-04,6.110244772146453229e+00,-6.850025565323783085e+05,-3.235898237388860434e+05
8.610518460375023641e-04,6.111084783800584397e+00,8.689247849801802076e+05,4.104773759194235317e+05
8.611702036795693821e-04,6.111924795454714676e+00,1.127415188588735764e+05,5.325548092154008918e+04
8.612885613216364001e-04,6.112764807108845844e+00,-9.498949365631882101e+05,-4.487252375473764259e+05
8.614069189637034180e-04,6.113604818762976123e+00,5.173082633832190186e+05,2.443766749837906100e+05
8.615252766057704360e-04,6.114444830417107291e+00,6.130067776892432012e+05,2.895790915480896365e+05
8.616436342478374540e-04,6.115284842071237570e+00,-9.280456577808964066e+05,-4.384054681803262793e+05
8.617619918899044719e-04,6.116124853725368737e+00,-9.775104278153644373e+02,-4.585886862890561133e+02
8.618803495319714899e-04,6.116964865379499017e+00,9.352062118835309520e+05,4.417860104164264631e+05
8.619987071740385079e-04,6.117804877033630184e+00,-6.201012927508531138e+05,-2.929354311584765092e+05
8.621170648161055258e-04,6.118644888687760464e+00,-5.299484468980887905e+05,-2.503424402665753150e+05
8.622354224581725438e-04,6.119484900341891631e+00,9.763993798803249374e+05,4.612472304992978461e+05
8.623537801002395618e-04,6.120324911996021910e+00,-1.147759964602899272e+05,-5.422283327701839153e+04
8.624721377423065797e-04,6.121164923650153078e+00,-9.070253207228779793e+05,-4.284730972614283673e+05
8.625904953843735977e-04,6.122004935304283357e+00,7.179514270948190242e+05,3.391591986467905808e+05
8.627088530264406157e-04,6.122844946958414525e+00,4.365859742700993083e+05,2.062382416642240714e+05
8.628272106685076336e-04,6.123684958612544804e+00,-1.012932382976497523e+06,-4.785048663324546069e+05
8.629455683105746516e-04,6.124524970266675972e+00,2.330555801145096775e+05,1.100975699284265283e+05
8.630639259526416696e-04,6.125364981920806251e+00,8.652631895352853462e+05,4.087445258012260310e+05
8.631822835947086875e-04,6.126204993574937419e+00,-8.093258265587715432e+05,-3.823237726538465358e+05
8.633006412367757055e-04,6.127045005229067698e+00,-3.338476468111621216e+05,-1.577049198777081911e+05
8.634189988788427235e-04,6.127885016883198865e+00,1.036717568883299828e+06,4.897405198660697788e+05
8.635373565209097414e-04,6.128725028537329145e+00,-3.523107414930693340e+05,-1.664330761814661091e+05
8.636557141629767594e-04,6.129565040191460312e+00,-8.100159308963469230e+05,-3.826456104929577559e+05
8.637740718050437774e-04,6.130405051845590592e+00,8.927269491711645387e+05,4.217218165577626787e+05
8.638924294471107953e-04,6.131245063499721759e+00,2.228247948213323252e+05,1.052581114746317035e+05
8.640107870891778133e-04,6.132085075153852038e+00,-1.046971663957729936e+06,-4.945840865332223475e+05
8.641291447312448313e-04,6.132925086807983206e+00,4.709223121800397057e+05,2.224645597167413216e+05
8.642475023733118492e-04,6.133765098462113485e+00,7.415700956758065149e+05,3.503118202138540801e+05
8.643658600153788672e-04,6.134605110116243765e+00,-9.667145747775016353e+05,-4.566728789058101829e+05
8.644842176574458852e-04,6.135445121770374932e+00,-1.047624532922820654e+05,-4.948586575314789661e+04
8.646025752995129031e-04,6.136285133424505212e+00,1.043071196506745182e+06,4.927411506174970418e+05
8.647209329415799211e-04,6.137125145078636379e+00,-5.872224685175465420e+05,-2.774040431468428578e+05
8.648392905836469391e-04,6.137965156732766658e+00,-6.604054701437759213e+05,-3.119697043872282375e+05
8.649576482257139570e-04,6.138805168386897826e+00,1.029927817408841103e+06,4.865341895958613604e+05
8.650760058677809750e-04,6.139645180041028105e+00,-1.895244009768222168e+04,-8.956530994469532743e+03
8.651943635098479930e-04,6.140485191695159273e+00,-1.024566825659064576e+06,-4.839993537167652976e+05
8.653127211519150109e-04,6.141325203349289552e+00,6.995161322269747034e+05,3.304508734541872982e+05
8.654310787939820289e-04,6.142165215003420720e+00,5.671952926530879922e+05,2.679373931379357819e+05
8.655494364360490469e-04,6.143005226657550999e+00,-1.081106819754598662e+06,-5.107105137495901436e+05
8.656677940781160648e-04,6.143845238311682166e+00,1.468052348730547819e+05,6.935364871781336842e+04
8.657861517201830828e-04,6.144685249965812446e+00,9.911957650374635123e+05,4.682346482978763524e+05
8.659045093622501008e-04,6.145525261619943613e+00,-8.061035091808093712e+05,-3.808019897944941185e+05
8.660228670043171187e-04,6.146365273274073893e+00,-4.628037941327122971e+05,-2.186230607167418348e+05
8.661412246463841367e-04,6.147205284928205060e+00,1.119113818894504569e+06,5.286644740114179440e+05
8.662595822884511547e-04,6.148045296582335340e+00,-2.771700319137617480e+05,-1.309373223443874158e+05
8.663779399305181726e-04,6.148885308236466507e+00,-9.428920591339804232e+05,-4.454157834213501774e+05
8.664962975725851906e-04,6.149725319890596786e+00,9.053034966181074269e+05,4.276633514480623417e+05
8.666146552146522086e-04,6.150565331544727954e+00,3.482810041251000948e+05,1.645228458501825808e+05
8.667330128567192265e-04,6.151405343198858233e+00,-1.142953265803080052e+06,-5.399256759043545462e+05
8.668513704987862445e-04,6.152245354852989401e+00,4.083282774548472371e+05,1.928958202817258425e+05
8.669697281408532625e-04,6.153085366507119680e+00,8.797944966219523922e+05,4.156084335732008331e+05
8.670880857829202804e-04,6.153925378161250848e+00,-9.954776620880067348e+05,-4.702608691894565709e+05
8.672064434249872984e-04,6.154765389815381127e+00,-2.248547945189642487e+05,-1.062166925821173936e+05
8.673248010670543164e-04,6.155605401469512294e+00,1.151790688296198845e+06,5.441000220313491300e+05
8.674431587091213343e-04,6.156445413123642574e+00,-5.384893028220292181e+05,-2.543831427078621928e+05
8.675615163511883523e-04,6.157285424777773741e+00,-8.022519653607946821e+05,-3.789773242762859445e+05
8.676798739932553703e-04,6.158125436431904021e+00,1.075054482968099415e+06,5.078522576872752979e+05
8.677982316353223882e-04,6.158965448086035188e+00,9.392017388026218396e+04,4.436369124158279737e+04
8.679165892773894062e-04,6.159805459740165468e+00,-1.144969990670128725e+06,-5.408774900792478584e+05
8.680349469194564242e-04,6.160645471394296635e+00,6.658125945173744112e+05,3.145299317977800965e+05
8.681533045615234421e-04,6.161485483048426914e+00,7.108260841794786975e+05,3.357878612201504875e+05
8.682716622035904601e-04,6.162325494702558082e+00,-1.142553519282846712e+06,-5.397380718015371822e+05
8.683900198456574781e-04,6.163165506356688361e+00,4.297411739166404004e+04,2.030463472949477728e+04
8.685083774877244960e-04,6.164005518010819529e+00,1.122028895307757892e+06,5.300398070913422853e+05
8.686267351297915140e-04,6.164845529664949808e+00,-7.884315462466701865e+05,-3.724543121418836527e+05
8.687450927718585320e-04,6.165685541319080976e+00,-6.062909768100022338e+05,-2.864056424177139997e+05
8.688634504139255499e-04,6.166525552973211255e+00,1.196609183810776100e+06,5.652733179414598271e+05
8.689818080559925679e-04,6.167365564627342422e+00,-1.841416192651743768e+05,-8.699150877957942430e+04
8.691001656980595859e-04,6.168205576281472702e+00,-1.082712244031425565e+06,-5.114663473428883590e+05
8.692185233401266038e-04,6.169045587935603869e+00,9.044784182943594642e+05,4.272740678707011975e+05
8.693368809821936218e-04,6.169885599589734149e+00,4.896300917500811629e+05,2.312953424168031197e+05
8.694552386242606398e-04,6.170725611243865316e+00,-1.235993763258504681e+06,-5.838779431032077409e+05
8.695735962663276577e-04,6.171565622897995596e+00,3.277766444770409726e+05,1.548440219241986051e+05
8.696919539083946757e-04,6.172405634552126763e+00,1.026982900883018970e+06,4.851396661617110949e+05
8.698103115504616937e-04,6.173245646206257042e+00,-1.012110198800193146e+06,-4.781184772942601703e+05
8.699286691925287116e-04,6.174085657860388210e+00,-3.620300049844193272e+05,-1.710174034506997559e+05
8.700470268345957296e-04,6.174925669514518489e+00,1.259639346776370890e+06,5.950475748300431296e+05
8.701653844766627476e-04,6.175765681168649657e+00,-4.719750806629306171e+05,-2.229625776499136118e+05
8.702837421187297655e-04,6.176605692822779936e+00,-9.550300177444210276e+05,-4.511490205045824405e+05
8.704020997607967835e-04,6.177445704476911104e+00,1.109535042414724827e+06,5.241411894021816552e+05
8.705204574028638015e-04,6.178285716131041383e+00,2.248711862832007464e+05,1.062240641662813723e+05
8.706388150449308194e-04,6.179125727785172550e+00,-1.266658316984193400e+06,-5.983628061784743331e+05
8.707571726869978374e-04,6.179965739439302830e+00,6.147572975133298896e+05,2.904121119115781039e+05
8.708755303290648554e-04,6.180805751093433997e+00,8.672744559215111658e+05,4.096933318481084425e+05
8.709938879711318733e-04,6.181645762747564277e+00,-1.195038938955884427e+06,-5.645324182802694850e+05
8.711122456131988913e-04,6.182485774401695444e+00,-7.971574825511261588e+04,-3.765316827908679261e+04
8.712306032552659093e-04,6.183325786055825724e+00,1.256362068947451189e+06,5.934984408423677087e+05
8.713489608973329272e-04,6.184165797709956891e+00,-7.540929155779448338e+05,-3.562333947189170867e+05
8.714673185393999452e-04,6.185005809364087170e+00,-7.643711870606564917e+05,-3.610819259760428686e+05
8.715856761814669632e-04,6.185845821018218338e+00,1.267012250705557875e+06,5.985318676596945152e+05
8.717040338235339811e-04,6.186685832672348617e+00,-7.170775878827902488e+04,-3.387863608541386202e+04
8.718223914656009991e-04,6.187525844326479785e+00,-1.228277633949129842e+06,-5.802309697450967506e+05
8.719407491076680171e-04,6.188365855980610064e+00,8.879271602369272150e+05,4.194558510572467931e+05
8.720591067497350350e-04,6.189205867634740343e+00,6.472085339829782024e+05,3.057345423093128484e+05
8.721774643918020530e-04,6.190045879288871511e+00,-1.323975743980236351e+06,-6.254406614142335020e+05
8.722958220338690710e-04,6.190885890943001790e+00,2.275224023838776629e+05,1.074847932366282912e+05
8.724141796759360889e-04,6.191725902597132958e+00,1.182161905566899106e+06,5.584456615104237571e+05
8.725325373180031069e-04,6.192565914251263237e+00,-1.014208488829946611e+06,-4.791102371153084096e+05
8.726508949600701249e-04,6.193405925905394405e+00,-5.169041465671225451e+05,-2.441790524656384951e+05
8.727692526021371428e-04,6.194245937559524684e+00,1.364605739178361371e+06,6.446336108074309304e+05
8.728876102442041608e-04,6.195085949213655852e+00,-3.857236216324062552e+05,-1.822182514925452415e+05
8.730059678862711788e-04,6.195925960867786131e+00,-1.118013182574376464e+06,-5.281416177085284144e+05
8.731243255283381967e-04,6.196765972521917298e+00,1.130917155731014907e+06,5.342425354070640169e+05
8.732426831704052147e-04,6.197605984176047578e+00,3.747976547597427852e+05,1.770483924807989970e+05
8.733610408124722327e-04,6.198445995830178745e+00,-1.387757997306585312e+06,-6.555700952687184326e+05
8.734793984545392506e-04,6.199286007484309025e+00,5.442024886025548913e+05,2.570828532519880682e+05
8.735977560966062686e-04,6.200126019138440192e+00,1.036079774293906987e+06,4.894362363917510957e+05
8.737161137386732866e-04,6.200966030792570471e+00,-1.236094351806423627e+06,-5.839273253820724785e+05
8.738344713807403045e-04,6.201806042446701639e+00,-2.224399819833430229e+05,-1.050751237160942983e+05
8.739528290228073225e-04,6.202646054100831918e+00,1.392489967240628786e+06,6.578049588220384903e+05
8.740711866648743405e-04,6.203486065754963086e+00,-7.007712435228349641e+05,-3.310450137181624305e+05
8.741895443069413584e-04,6.204326077409093365e+00,-9.368654441393502057e+05,-4.425674013679013588e+05
8.743079019490083764e-04,6.205166089063224533e+00,1.327871535255628638e+06,6.272820205913665704e+05
8.744262595910753944e-04,6.206006100717354812e+00,6.157934938020166010e+04,2.908520306112052640e+04
8.745446172331424123e-04,6.206846112371485980e+00,-1.378081025780200027e+06,-6.509976882766694762e+05
8.746629748752094303e-04,6.207686124025616259e+00,8.531908318249480799e+05,4.030471140406897757e+05
8.747813325172764483e-04,6.208526135679747426e+00,8.211315050733154640e+05,3.878948584283071104e+05
8.748996901593434662e-04,6.209366147333877706e+00,-1.404499552140559070e+06,-6.634802373178135604e+05
8.750180478014104842e-04,6.210206158988008873e+00,1.058559544513701694e+05,5.001054496109305182e+04
8.751364054434775022e-04,6.211046170642139153e+00,1.344050360379145481e+06,6.349212488372432999e+05
8.752547630855445201e-04,6.211886182296270320e+00,-9.992001303564035334e+05,-4.720209209790430032e+05
8.753731207276115381e-04,6.212726193950400599e+00,-6.898954169793645851e+05,-3.258991680055011529e+05
8.754914783696785560e-04,6.213566205604531767e+00,1.464377137263226323e+06,6.917656403936031274e+05
8.756098360117455740e-04,6.214406217258662046e+00,-2.777779122127704322e+05,-1.312256565043851733e+05
8.757281936538125920e-04,6.215246228912793214e+00,-1.290172160716016777e+06,-6.094688827451737598e+05
8.758465512958796099e-04,6.216086240566923493e+00,1.136546519618932158e+06,5.369024057240341790e+05
8.759649089379466279e-04,6.216926252221054661e+00,5.444257833093474619e+05,2.571797183166579343e+05
8.760832665800136459e-04,6.217766263875184940e+00,-1.506078375826097094e+06,-7.114645374958007596e+05
8.762016242220806638e-04,6.218606275529316108e+00,4.519620559100124519e+05,2.135094063250548206e+05
8.763199818641476818e-04,6.219446287183446387e+00,1.216487815149717964e+06,5.746602563646780327e+05
8.764383395062146998e-04,6.220286298837577554e+00,-1.263017423594730906e+06,-5.966462525961892679e+05
8.765566971482817177e-04,6.221126310491707834e+00,-3.862336862672730349e+05,-1.824502363395140273e+05
8.766750547903487357e-04,6.221966322145839001e+00,1.528378710070772097e+06,7.219985649022567086e+05
8.767934124324157537e-04,6.222806333799969281e+00,-6.260734640574888326e+05,-2.957586847640438937e+05
8.769117700744827716e-04,6.223646345454100448e+00,-1.123314835128370672e+06,-5.306452698425427079e+05
8.770301277165497896e-04,6.224486357108230727e+00,1.376472415168533102e+06,6.502414317064601928e+05
8.771484853586168076e-04,6.225326368762361895e+00,2.170603512594013009e+05,1.025333647395306616e+05
8.772668430006838255e-04,6.226166380416492174e+00,-1.530279078133855946e+06,-7.228956901041027158e+05
8.773852006427508435e-04,6.227006392070623342e+00,7.976952143939184025e+05,3.768318336681199726e+05
8.775035582848178615e-04,6.227846403724753621e+00,1.011252267645000946e+06,4.777070022854842246e+05
8.776219159268848794e-04,6.228686415378884789e+00,-1.474875461832162924e+06,-6.967260499932020903e+05
8.777402735689518974e-04,6.229526427033015068e+00,-3.886118086463288637e+04,-1.835274419391562697e+04
8.778586312110189154e-04,6.230366438687146236e+00,1.511027784679820761e+06,7.138009134104312398e+05
8.779769888530859333e-04,6.231206450341276515e+00,-9.643589837008388713e+05,-4.555627350112458225e+05
8.780953464951529513e-04,6.232046461995407682e+00,-8.811823943204386160e+05,-4.162621490100864321e+05
8.782137041372199693e-04,6.232886473649537962e+00,1.556326871532318182e+06,7.352028084491449408e+05
8.783320617792869872e-04,6.233726485303669129e+00,-1.462137467723716982e+05,-6.907582995306898374e+04
8.784504194213540052e-04,6.234566496957799409e+00,-1.470139716542423703e+06,-6.944849712749919854e+05
8.785687770634210232e-04,6.235406508611930576e+00,1.123577449805732816e+06,5.307764973437092267e+05
8.786871347054880411e-04,6.236246520266060855e+00,7.342685648469110020e+05,3.468603841687617823e+05
8.788054923475550591e-04,6.237086531920192023e+00,-1.619094481778504327e+06,-7.648533434224459343e+05
8.789238499896220771e-04,6.237926543574322302e+00,3.358425733590456657e+05,1.586556207684322726e+05
8.790422076316890950e-04,6.238766555228453470e+00,1.407412545296921395e+06,6.648523910882468335e+05
8.791605652737561130e-04,6.239606566882583749e+00,-1.272878108119674958e+06,-6.013050279749049805e+05
8.792789229158231310e-04,6.240446578536714917e+00,-5.719490555539145134e+05,-2.701810569974265527e+05
8.793972805578901489e-04,6.241286590190845196e+00,1.661643634093119763e+06,7.849527869482687674e+05
8.795156381999571669e-04,6.242126601844975475e+00,-5.275577516814768314e+05,-2.492208777675215388e+05
8.796339958420241849e-04,6.242966613499106643e+00,-1.322939584225082770e+06,-6.249471712056212127e+05
8.797523534840912028e-04,6.243806625153236922e+00,1.409838084596231580e+06,6.660038677487866953e+05
8.798707111261582208e-04,6.244646636807368090e+00,3.959268974943743087e+05,1.870287721010377863e+05
8.799890687682252388e-04,6.245486648461498369e+00,-1.682665474487792701e+06,-7.948827529744859785e+05
8.801074264102922567e-04,6.246326660115629537e+00,7.187750849728556350e+05,3.395509361351802945e+05
8.802257840523592747e-04,6.247166671769759816e+00,1.217119003268950619e+06,5.749575147259198129e+05
8.803441416944262927e-04,6.248006683423890983e+00,-1.532119496766758151e+06,-7.237685137405125424e+05
8.804624993364933106e-04,6.248846695078021263e+00,-2.081556706815498183e+05,-9.832629513369122287e+04
8.805808569785603286e-04,6.249686706732152430e+00,1.681103129448234104e+06,7.941440884294803254e+05
8.806992146206273466e-04,6.250526718386282710e+00,-9.068254148987596855e+05,-4.283847980986731127e+05
8.808175722626943645e-04,6.251366730040413877e+00,-1.090659143075609580e+06,-5.152179501042747870e+05
8.809359299047613825e-04,6.252206741694544156e+00,1.637504893729821779e+06,7.735515512599293143e+05
8.810542875468284005e-04,6.253046753348675324e+00,1.082131992723135045e+04,5.106352504514201428e+03
8.811726451888954184e-04,6.253886765002805603e+00,-1.656175317161994986e+06,-7.823676386524876580e+05
8.812910028309624364e-04,6.254726776656936771e+00,1.088988614625557326e+06,5.144375768451886252e+05
8.814093604730294544e-04,6.255566788311067050e+00,9.445797176183005795e+05,4.462102816178854555e+05
8.815277181150964723e-04,6.256406799965198218e+00,-1.723932284624990076e+06,-8.143788219990185462e+05
8.816460757571634903e-04,6.257246811619328497e+00,1.936798988101481227e+05,9.149916293414903339e+04
8.817644333992305083e-04,6.258086823273459665e+00,1.607396977437665686e+06,7.593243669949080795e+05
8.818827910412975262e-04,6.258926834927589944e+00,-1.262529495352869853e+06,-5.964170849491599947e+05
8.820011486833645442e-04,6.259766846581721111e+00,-7.802087403539046645e+05,-3.685617623700920958e+05
8.821195063254315622e-04,6.260606858235851391e+00,1.789529257621102035e+06,8.453659192725094035e+05
8.822378639674985801e-04,6.261446869889982558e+00,-4.027671707629018929e+05,-1.902709752880565356e+05
8.823562216095655981e-04,6.262286881544112838e+00,-1.534596525825916789e+06,-7.249331181028238498e+05
8.824745792516326161e-04,6.263126893198244005e+00,1.424735198778842576e+06,6.730418916744636372e+05
8.825929368936996340e-04,6.263966904852374284e+00,5.991750668152482249e+05,2.830419702477608807e+05
8.827112945357666520e-04,6.264806916506505452e+00,-1.832645682018673047e+06,-8.657332326246951707e+05
8.828296521778336700e-04,6.265646928160635731e+00,6.137043493004660122e+05,2.899166391935376450e+05
8.829480098199006879e-04,6.266486939814766899e+00,1.437929373959880322e+06,6.792674127137176692e+05
8.830663674619677059e-04,6.267326951468897178e+00,-1.572953608937594108e+06,-7.430590616968185641e+05
8.831847251040347239e-04,6.268166963123028346e+00,-4.033965008180495352e+05,-1.905567857174165547e+05
8.833030827461017418e-04,6.269006974777158625e+00,1.851884489843877032e+06,8.748208870849288069e+05
8.834214403881687598e-04,6.269846986431289793e+00,-8.236323756142561324e+05,-3.890854631950461771e+05
8.835397980302357778e-04,6.270686998085420072e+00,-1.317887395950662903e+06,-6.225595351406750269e+05
8.836581556723027957e-04,6.271527009739551239e+00,1.704632287113671191e+06,8.052629248492633924e+05
8.837765133143698137e-04,6.272367021393681519e+00,1.950634719983150717e+05,9.214105188339337474e+04
8.838948709564368317e-04,6.273207033047812686e+00,-1.846130041042773053e+06,-8.721017764660911635e+05
8.840132285985038496e-04,6.274047044701942966e+00,1.029604556311846711e+06,4.863855384807661176e+05
8.841315862405708676e-04,6.274887056356074133e+00,1.175304067345923744e+06,5.552033243789519183e+05
8.842499438826378856e-04,6.275727068010204412e+00,-1.817357406185702421e+06,-8.585131026061382145e+05
8.843683015247049035e-04,6.276567079664335580e+00,2.338164910635235719e+04,1.105156732711185759e+04
8.844866591667719215e-04,6.277407091318465859e+00,1.814573596201445907e+06,8.571939725996353664e+05
8.846050168088389395e-04,6.278247102972597027e+00,-1.228624307959904894e+06,-5.804011864051185548e+05
8.847233744509059574e-04,6.279087114626727306e+00,-1.011355048286128789e+06,-4.777540598149818834e+05
8.848417320929729754e-04,6.279927126280858474e+00,1.908892147710719146e+06,9.017530423388700001e+05
8.849600897350399934e-04,6.280767137934988753e+00,-2.492694636383111356e+05,-1.177599554865676328e+05
8.850784473771070113e-04,6.281607149589119921e+00,-1.756735438224564306e+06,-8.298707722041169181e+05
8.851968050191740293e-04,6.282447161243250200e+00,1.417684934953846037e+06,6.697121533689191565e+05
8.853151626612410473e-04,6.283287172897381367e+00,8.275540425550471991e+05,3.909269076566966251e+05
8.854335203033080652e-04,6.284127184551511647e+00,-1.977214009017944336e+06,-9.340272411878742278e+05
8.855518779453750832e-04,6.284967196205642814e+00,4.797324902400027495e+05,2.266296132307404187e+05
8.856702355874421012e-04,6.285807207859773094e+00,1.672483217711154372e+06,7.900697538846479729e+05
8.857885932295091191e-04,6.286647219513904261e+00,-1.593810960966127925e+06,-7.529127494254279882e+05
8.859069508715761371e-04,6.287487231168034540e+00,-6.257438217215230688e+05,-2.955922983984327875e+05
8.860253085136431551e-04,6.288327242822165708e+00,2.020550464736037888e+06,9.544984718352821656e+05
8.861436661557101730e-04,6.289167254476295987e+00,-7.117378853693422861e+05,-3.362277370296621229e+05
8.862620237977771910e-04,6.290007266130427155e+00,-1.562046132569351234e+06,-7.378990978898135945e+05
8.863803814398442090e-04,6.290847277784557434e+00,1.754100497213413939e+06,8.286322429553545080e+05
8.864987390819112269e-04,6.291687289438688602e+00,4.080823684848153498e+05,1.927697635363825830e+05
8.866170967239782449e-04,6.292527301092818881e+00,-2.037412428147340193e+06,-9.624632037503235042e+05
8.867354543660452629e-04,6.293367312746950049e+00,9.421236202867007814e+05,4.450606976047174539e+05
8.868538120081122808e-04,6.294207324401080328e+00,1.426024599122616462e+06,6.736425452200490981e+05
8.869721696501792988e-04,6.295047336055211495e+00,-1.895768094982298091e+06,-8.955547122965017334e+05
8.870905272922463168e-04,6.295887347709341775e+00,-1.770241560952338623e+05,-8.361870057809207356e+04
8.872088849343133347e-04,6.296727359363472054e+00,2.026624972018535249e+06,9.573665050934841856e+05
8.873272425763803527e-04,6.297567371017603222e+00,-1.167637734126576222e+06,-5.515921962342425250e+05
8.874456002184473707e-04,6.298407382671733501e+00,-1.265395118715748191e+06,-5.977613133937739767e+05
8.875639578605143886e-04,6.299247394325864668e+00,2.016187507119696587e+06,9.524396252284259535e+05
8.876823155025814066e-04,6.300087405979994948e+00,-6.470334759773843689e+04,-3.057235070983399055e+04
8.878006731446484246e-04,6.300927417634126115e+00,-1.987354783681049012e+06,-9.388146389264073223e+05
8.879190307867154425e-04,6.301767429288256395e+00,1.384980230060856789e+06,6.542634287847089581e+05
8.880373884287824605e-04,6.302607440942387562e+00,1.081510103829000145e+06,5.108943875110554509e+05
8.881557460708494785e-04,6.303447452596517842e+00,-2.112933759975763038e+06,-9.981413373766890727e+05
8.882741037129164964e-04,6.304287464250649009e+00,3.141277977622826584e+05,1.483993716377139790e+05
8.883924613549835144e-04,6.305127475904779288e+00,1.919133860114587471e+06,9.065866428088461980e+05
8.885108189970505324e-04,6.305967487558910456e+00,-1.590847125088873319e+06,-7.515135021180873737e+05
8.886291766391175503e-04,6.306807499213040735e+00,-8.760924847782840952e+05,-4.138555736996384803e+05
8.887475342811845683e-04,6.307647510867171903e+00,2.183823929918542504e+06,1.031628758589304052e+06
8.888658919232515863e-04,6.308487522521302182e+00,-5.680644845188171603e+05,-2.683578158354316838e+05
8.889842495653186042e-04,6.309327534175433350e+00,-1.821878979636158794e+06,-8.606431182580906898e+05
8.891026072073856222e-04,6.310167545829563629e+00,1.781976120004444383e+06,8.418014161068545654e+05
8.892209648494526402e-04,6.311007557483694796e+00,6.512249868244649842e+05,3.076288378184686881e+05
8.893393224915196581e-04,6.311847569137825076e+00,-2.226956012817343697e+06,-1.052003315865927376e+06
8.894576801335866761e-04,6.312687580791956243e+00,8.231529444751725532e+05,3.888602961294495035e+05
8.895760377756536941e-04,6.313527592446086523e+00,1.695906530108844861e+06,8.011336191760171205e+05
8.896943954177207120e-04,6.314367604100217690e+00,-1.955193313750540838e+06,-9.236277552825310268e+05
8.898127530597877300e-04,6.315207615754347970e+00,-4.093340366724405903e+05,-1.933603336835138034e+05
8.899311107018547480e-04,6.316047627408479137e+00,2.240745280560767278e+06,1.058516491911532357e+06
8.900494683439217659e-04,6.316887639062609416e+00,-1.075897308543658815e+06,-5.082552835850976408e+05
8.901678259859887839e-04,6.317727650716740584e+00,-1.541942321235063486e+06,-7.284009260589145124e+05
8.902861836280558019e-04,6.318567662370870863e+00,2.107460353932563215e+06,9.955573258124361746e+05
8.904045412701228198e-04,6.319407674025002031e+00,1.531683336167895468e+05,7.234864808400737820e+04
8.905228989121898378e-04,6.320247685679132310e+00,-2.223957527950430289e+06,-1.050585156145069748e+06
8.906412565542568558e-04,6.321087697333263478e+00,1.322709962783430703e+06,6.248481148532857187e+05
8.907596141963238737e-04,6.321927708987393757e+00,1.361126070194018073e+06,6.429835546604529954e+05
8.908779718383908917e-04,6.322767720641524924e+00,-2.235921381833169609e+06,-1.056240935218034312e+06
8.909963294804579097e-04,6.323607732295655204e+00,1.142278101255958900e+05,5.396819567191402894e+04
8.911146871225249276e-04,6.324447743949786371e+00,2.175738641115568578e+06,1.027805938522652723e+06
8.912330447645919456e-04,6.325287755603916651e+00,-1.559958032466448843e+06,-7.369225439067059197e+05
8.913514024066589636e-04,6.326127767258047818e+00,-1.155010307643639855e+06,-5.456148330354643986e+05
8.914697600487259815e-04,6.326967778912178098e+00,2.337949114731391892e+06,1.104437564111214131e+06
8.915881176907929995e-04,6.327807790566309265e+00,-3.895461754523627460e+05,-1.840273178274640813e+05
8.917064753328600175e-04,6.328647802220439544e+00,-2.095639946485659108e+06,-9.899668121095439419e+05
8.918248329749270354e-04,6.329487813874570712e+00,1.784012145246838219e+06,8.427641636291593313e+05
8.919431906169940534e-04,6.330327825528700991e+00,9.255535211617210880e+05,4.372200430717132986e+05
8.920615482590610714e-04,6.331167837182832159e+00,-2.411189395657448098e+06,-1.139035034652856179e+06
8.921799059011280893e-04,6.332007848836962438e+00,6.692511289202440530e+05,3.161585953065874055e+05
8.922982635431951073e-04,6.332847860491093606e+00,1.983638839774586260e+06,9.370572115048803389e+05
8.924166211852621253e-04,6.333687872145223885e+00,-1.991296877061063424e+06,-9.406838614622019231e+05
8.925349788273291432e-04,6.334527883799355052e+00,-6.751074249374368228e+05,-3.189100290868121665e+05
8.926533364693961612e-04,6.335367895453485332e+00,2.453603540282476693e+06,1.159070396152677946e+06
8.927716941114631792e-04,6.336207907107616499e+00,-9.496205637497426942e+05,-4.486036168825218920e+05
8.928900517535301971e-04,6.337047918761746779e+00,-1.840154239053016528e+06,-8.692749436517548747e+05
8.930084093955972151e-04,6.337887930415877946e+00,2.178342243314379826e+06,1.029042535380687565e+06
8.931267670376642331e-04,6.338727942070008226e+00,4.063983257664213888e+05,1.919727882557049161e+05
8.932451246797312510e-04,6.339567953724139393e+00,-2.463507813442829996e+06,-1.163748180483418517e+06
8.933634823217982690e-04,6.340407965378269672e+00,1.226790881567423232e+06,5.795373236438469030e+05
8.934818399638652870e-04,6.341247977032400840e+00,1.666056465557064861e+06,7.870312434289958328e+05
8.936001976059323049e-04,6.342087988686531119e+00,-2.341835556861627847e+06,-1.106275207177512348e+06
8.937185552479993229e-04,6.342928000340662287e+00,-1.225026323991341051e+05,-5.786152120049824589e+04
8.938369128900663409e-04,6.343768011994792566e+00,2.439609387582698837e+06,1.152457764845422469e+06
8.939552705321333588e-04,6.344608023648923734e+00,-1.496805533035183325e+06,-7.070905657399906777e+05
8.940736281742003768e-04,6.345448035303054013e+00,-1.462671215468129143e+06,-6.909522770331734791e+05
8.941919858162673948e-04,6.346288046957185180e+00,2.478672948749240488e+06,1.170915734186289832e+06
8.943103434583344127e-04,6.347128058611315460e+00,-1.731833580903884722e+05,-8.181926447221857961e+04
8.944287011004014307e-04,6.347968070265446627e+00,-2.381038157307714224e+06,-1.124788019670246169e+06
8.945470587424684487e-04,6.348808081919576907e+00,1.755666573048502207e+06,8.293748436270025559e+05
8.946654163845354666e-04,6.349648093573708074e+00,1.231777359952201135e+06,5.818784956000423990e+05
8.947837740266024846e-04,6.350488105227838354e+00,-2.586009823262605816e+06,-1.221620244874004275e+06
8.949021316686695026e-04,6.351328116881968633e+00,4.769791831496953964e+05,2.253310336488533067e+05
8.950204893107365205e-04,6.352168128536099800e+00,2.287373823265016079e+06,1.080540510018385947e+06
8.951388469528035385e-04,6.353008140190230080e+00,-1.999388621591743082e+06,-9.445073907597926445e+05
8.952572045948705565e-04,6.353848151844361247e+00,-9.755983839584393427e+05,-4.608601841366356239e+05
8.953755622369375744e-04,6.354688163498491527e+00,2.661309510265387595e+06,1.257190524477018043e+06
8.954939198790045924e-04,6.355528175152622694e+00,-7.849611470329328440e+05,-3.708201636182246730e+05
8.956122775210716104e-04,6.356368186806752973e+00,-2.158667701759008691e+06,-1.019739409386812709e+06
8.957306351631386283e-04,6.357208198460884141e+00,2.224054567552460358e+06,1.050637868300884031e+06
8.958489928052056463e-04,6.358048210115014420e+00,6.967873567383005284e+05,3.291507339042534586e+05
8.959673504472726643e-04,6.358888221769145588e+00,-2.702389375660188496e+06,-1.276595431747327559e+06
8.960857080893396822e-04,6.359728233423275867e+00,1.093008081052644178e+06,5.163399216944645159e+05
8.962040657314067002e-04,6.360568245077407035e+00,1.995458771931288764e+06,9.426394383622854948e+05
8.963224233734737182e-04,6.361408256731537314e+00,-2.425872302896242589e+06,-1.145974807369198650e+06
8.964407810155407361e-04,6.362248268385668482e+00,-3.984054099954566918e+05,-1.881961133998992154e+05
8.965591386576077541e-04,6.363088280039798761e+00,2.707463663534618914e+06,1.278991505111264065e+06
8.966774962996747721e-04,6.363928291693929928e+00,-1.396851465296587907e+06,-6.598737670302540064e+05
8.967958539417417900e-04,6.364768303348060208e+00,-1.798783529651557095e+06,-8.497301351138800383e+05
8.969142115838088080e-04,6.365608315002191375e+00,2.601231740792823955e+06,1.228812937146556564e+06
8.970325692258758260e-04,6.366448326656321655e+00,8.389379484110441990e+04,3.962206895922590047e+04
8.971509268679428439e-04,6.367288338310452822e+00,-2.675182356916792691e+06,-1.263740913098348305e+06
8.972692845100098619e-04,6.368128349964583101e+00,1.692129374208859168e+06,7.993612451482475735e+05
8.973876421520768799e-04,6.368968361618714269e+00,1.570179293311569840e+06,7.417378286553127691e+05
8.975059997941438978e-04,6.369808373272844548e+00,-2.746761336040064692e+06,-1.297559474812571891e+06
8.976243574362109158e-04,6.370648384926975716e+00,2.429603236892817076e+05,1.147824395727106603e+05
8.977427150782779338e-04,6.371488396581105995e+00,2.604665377042129636e+06,1.230428009136361070e+06
8.978610727203449517e-04,6.372328408235237163e+00,-1.974443634077608585e+06,-9.327245970109542832e+05
8.979794303624119697e-04,6.373168419889367442e+00,-1.311680683405845426e+06,-6.196235914552775212e+05
8.980977880044789877e-04,6.374008431543498610e+00,2.859383306204609573e+06,1.350760588726901449e+06
8.982161456465460056e-04,6.374848443197628889e+00,-5.780640827406146564e+05,-2.730838655366958119e+05
8.983345032886130236e-04,6.375688454851760056e+00,-2.495531481004007161e+06,-1.178872614826552570e+06
8.984528609306800416e-04,6.376528466505890336e+00,2.239419514882370830e+06,1.057897323547882028e+06
8.985712185727470595e-04,6.377368478160021503e+00,1.025809083622755483e+06,4.845786281178924255e+05
8.986895762148140775e-04,6.378208489814151783e+00,-2.936366739812247455e+06,-1.387126115822570398e+06
8.988079338568810955e-04,6.379048501468282950e+00,9.170648065678165294e+05,4.332261267370069399e+05
8.989262914989481134e-04,6.379888513122413229e+00,2.347921271438037977e+06,1.109141270369564183e+06
8.990446491410151314e-04,6.380728524776544397e+00,-2.482767216091405600e+06,-1.172852844636363909e+06
8.991630067830821494e-04,6.381568536430674676e+00,-7.155549774414086714e+05,-3.380155394676153082e+05
8.992813644251491673e-04,6.382408548084805844e+00,2.975377782930167392e+06,1.405553664634423330e+06
8.993997220672161853e-04,6.383248559738936123e+00,-1.255401122929351404e+06,-5.930543556492598727e+05
8.995180797092832033e-04,6.384088571393067291e+00,-2.162513787842638791e+06,-1.021554675162385218e+06
8.996364373513502212e-04,6.384928583047197570e+00,2.700344359562369063e+06,1.275634415244723670e+06
8.997547949934172392e-04,6.385768594701328738e+00,3.843531537188924849e+05,1.815570008108901093e+05
8.998731526354842572e-04,6.386608606355459017e+00,-2.974526103139389306e+06,-1.405150177843116224e+06
8.999915102775512751e-04,6.387448618009590184e+00,1.588358789291721769e+06,7.503416534842364490e+05
9.001098679196182931e-04,6.388288629663720464e+00,1.940536222736963071e+06,9.166926551658576354e+05
9.002282255616853111e-04,6.389128641317851631e+00,-2.888218657609637827e+06,-1.364384354823499918e+06
9.003465832037523290e-04,6.389968652971981911e+00,-3.605087037231036811e+04,-1.702034907237843436e+04
9.004649408458193470e-04,6.390808664626113078e+00,2.932406856029143557e+06,1.385252130922965705e+06
9.005832984878863650e-04,6.391648676280243357e+00,-1.911130620354216546e+06,-9.028170230668014847e+05
9.007016561299533829e-04,6.392488687934374525e+00,-1.683766381828633137e+06,-7.953949438431607559e+05
9.008200137720204009e-04,6.393328699588504804e+00,3.042729895614001900e+06,1.437373714071051218e+06
9.009383714140874189e-04,6.394168711242635972e+00,-3.251308305106579792e+05,-1.536002994542581728e+05
9.010567290561544368e-04,6.395008722896766251e+00,-2.848137410664087161e+06,-1.345442482845523395e+06
9.011750866982214548e-04,6.395848734550897419e+00,2.218879833455573767e+06,1.048195695449488238e+06
9.012934443402884728e-04,6.396688746205027698e+00,1.394527597867520526e+06,6.587591843525045551e+05
9.014118019823554907e-04,6.397528757859158866e+00,-3.160550344279738143e+06,-1.493030407950333320e+06
9.015301596244225087e-04,6.398368769513289145e+00,6.946423638807595707e+05,3.281558241663873196e+05
9.016485172664895267e-04,6.399208781167420312e+00,2.721388139265129343e+06,1.285565619395120069e+06
9.017668749085565446e-04,6.400048792821550592e+00,-2.506806054625192657e+06,-1.184209918803716078e+06
9.018852325506235626e-04,6.400888804475681759e+00,-1.075675900385069661e+06,-5.081344840725429822e+05
9.020035901926905806e-04,6.401728816129812039e+00,3.238742708541927859e+06,1.529966966495426372e+06
9.021219478347575985e-04,6.402568827783943206e+00,-1.067657004272914492e+06,-5.043660141374082305e+05
9.022403054768246165e-04,6.403408839438073485e+00,-2.552406632438346744e+06,-1.205738429837787524e+06
9.023586631188916345e-04,6.404248851092203765e+00,2.770213166072523221e+06,1.308641367597474717e+06
9.024770207609586524e-04,6.405088862746334932e+00,7.305793461417052895e+05,3.451120073465397581e+05
9.025953784030256704e-04,6.405928874400465212e+00,-3.274814719669282436e+06,-1.547005964756364003e+06
9.027137360450926884e-04,6.406768886054596379e+00,1.439127958877405152e+06,6.798468929935614578e+05
9.028320936871597063e-04,6.407608897708726658e+00,2.342034774133697152e+06,1.106358743723904714e+06
9.029504513292267243e-04,6.408448909362857826e+00,-3.004578116211995482e+06,-1.419353268315359950e+06
9.030688089712937423e-04,6.409288921016988105e+00,-3.630895147701383103e+05,-1.715111204682602547e+05
9.031871666133607602e-04,6.410128932671119273e+00,3.266769497937800363e+06,1.543204212648020126e+06
9.033055242554277782e-04,6.410968944325249552e+00,-1.803850518137382343e+06,-8.521396716328822076e+05
9.034238818974947962e-04,6.411808955979380720e+00,-2.091718183436356485e+06,-9.881093779672896490e+05
9.035422395395618141e-04,6.412648967633510999e+00,3.205619774320092052e+06,1.514323342044268735e+06
9.036605971816288321e-04,6.413488979287642167e+00,-2.249471222894534003e+04,-1.063730328712788469e+04
9.037789548236958501e-04,6.414328990941772446e+00,-3.213150836872361600e+06,-1.517873734334189445e+06
9.038973124657628680e-04,6.415169002595903613e+00,2.156528602493776008e+06,1.018742591001217254e+06
9.040156701078298860e-04,6.416009014250033893e+00,1.803507620731219649e+06,8.519591988863041624e+05
9.041340277498969040e-04,6.416849025904165060e+00,-3.369366877473725006e+06,-1.591675513749761507e+06
9.042523853919639219e-04,6.417689037558295340e+00,4.214708603312880732e+05,1.991119104710748652e+05
9.043707430340309399e-04,6.418529049212426507e+00,3.113082600395200774e+06,1.470600749039435759e+06
9.044891006760979579e-04,6.419369060866556786e+00,-2.491844938831197098e+06,-1.177143710142212920e+06
9.046074583181649758e-04,6.420209072520687954e+00,-1.480052052829280496e+06,-6.991594873143313453e+05
9.047258159602319938e-04,6.421049084174818233e+00,3.492224096699517220e+06,1.649711478786990978e+06
9.048441736022990118e-04,6.421889095828949401e+00,-8.287837167242215946e+05,-3.915245322344985325e+05
9.049625312443660297e-04,6.422729107483079680e+00,-2.966301475058626384e+06,-1.401260779474255629e+06
9.050808888864330477e-04,6.423569119137210848e+00,2.804534025657221675e+06,1.324855744599333033e+06
9.051992465285000657e-04,6.424409130791341127e+00,1.124583180400330573e+06,5.312370070872921497e+05
9.053176041705670836e-04,6.425249142445472295e+00,-3.571035235993932933e+06,-1.686940171525157988e+06
9.054359618126341016e-04,6.426089154099602574e+00,1.239082883212753572e+06,5.853477660414967686e+05
9.055543194547011196e-04,6.426929165753733741e+00,2.773182390615148470e+06,1.310031060177319683e+06
9.056726770967681375e-04,6.427769177407864021e+00,-3.089456971522817388e+06,-1.459451015721609816e+06
9.057910347388351555e-04,6.428609189061995188e+00,-7.408913365779970773e+05,-3.499822139470388647e+05
9.059093923809021735e-04,6.429449200716125468e+00,3.603142588087825105e+06,1.702106208931496367e+06
9.060277500229691914e-04,6.430289212370256635e+00,-1.646786465893182904e+06,-7.779446616249172948e+05
9.061461076650362094e-04,6.431129224024386914e+00,-2.534755995203515515e+06,-1.197398396846312098e+06
9.062644653071032274e-04,6.431969235678518082e+00,3.341677236229743809e+06,1.578597619780997746e+06
9.063828229491702453e-04,6.432809247332648361e+00,3.332927848359593190e+05,1.574341899004667066e+05
9.065011805912372633e-04,6.433649258986779529e+00,-3.586441487183151767e+06,-1.694215283683627844e+06
9.066195382333042813e-04,6.434489270640909808e+00,2.046150237043209374e+06,9.666017657317733392e+05
9.067378958753712992e-04,6.435329282295040976e+00,2.252717661458749324e+06,1.064163791123068891e+06
9.068562535174383172e-04,6.436169293949171255e+00,-3.556536255732674152e+06,-1.680094782214052975e+06
9.069746111595053352e-04,6.437009305603302423e+00,9.341143736027739942e+04,4.413917181066377088e+04
9.070929688015723531e-04,6.437849317257432702e+00,3.519429133540220559e+06,1.662557605329280719e+06
9.072113264436393711e-04,6.438689328911563869e+00,-2.431341502685502172e+06,-1.148563634639478289e+06
9.073296840857063891e-04,6.439529340565694149e+00,-1.929427595741708763e+06,-9.114421037190211937e+05
9.074480417277734070e-04,6.440369352219825316e+00,3.729727900367265567e+06,1.761908425151311792e+06
9.075663993698404250e-04,6.441209363873955596e+00,-5.339848566491287202e+05,-2.522640755334568676e+05
9.076847570119074430e-04,6.442049375528086763e+00,-3.401246807669516653e+06,-1.606727440615796484e+06
9.078031146539744609e-04,6.442889387182217042e+00,2.796516820502931252e+06,1.321069949569692835e+06
9.079214722960414789e-04,6.443729398836348210e+00,1.567901734376791865e+06,7.406581534795151092e+05
9.080398299381084969e-04,6.444569410490478489e+00,-3.857370691621083766e+06,-1.822204886439293623e+06
9.081581875801755148e-04,6.445409422144609657e+00,9.828126910232198425e+05,4.642881997596139554e+05
9.082765452222425328e-04,6.446249433798739936e+00,3.231714654887679964e+06,1.526639927895385772e+06
9.083949028643095508e-04,6.447089445452871104e+00,-3.135902626593416557e+06,-1.481393229270419106e+06
9.085132605063765687e-04,6.447929457107001383e+00,-1.171793224984080531e+06,-5.535376006221058778e+05
9.086316181484435867e-04,6.448769468761132551e+00,3.936076697903556749e+06,1.859383828690049239e+06
9.087499757905106047e-04,6.449609480415262830e+00,-1.433966249203112908e+06,-6.774107590412204154e+05
9.088683334325776226e-04,6.450449492069393997e+00,-3.011358292061576620e+06,-1.422543285738069564e+06
9.089866910746446406e-04,6.451289503723524277e+00,3.443877759116899222e+06,1.626878176602970809e+06
9.091050487167116586e-04,6.452129515377655444e+00,7.453644182252110913e+05,3.520940838424332906e+05
9.092234063587786765e-04,6.452969527031785724e+00,-3.963016033037975430e+06,-1.872108331816240214e+06
9.093417640008456945e-04,6.453809538685916891e+00,1.881273970877767541e+06,8.887164484857609496e+05
9.094601216429127125e-04,6.454649550340047170e+00,2.741426580501602963e+06,1.295027603407890536e+06
9.095784792849797304e-04,6.455489561994178338e+00,-3.715056799150370061e+06,-1.754980644451938570e+06
9.096968369270467484e-04,6.456329573648308617e+00,-2.934494187392212916e+05,-1.386111181348685641e+05
9.098151945691137664e-04,6.457169585302439785e+00,3.935975909097857773e+06,1.859333205007340759e+06
9.099335522111807843e-04,6.458009596956570064e+00,-2.318398357465324923e+06,-1.095211368188534863e+06
9.100519098532478023e-04,6.458849608610700344e+00,-2.423900004273105413e+06,-1.145028382971489802e+06
9.101702674953148203e-04,6.459689620264831511e+00,3.944373102403005585e+06,1.863307269702044316e+06
9.102886251373818382e-04,6.460529631918961790e+00,-1.785926212531042984e+05,-8.437956715060997522e+04
9.104069827794488562e-04,6.461369643573092958e+00,-3.853413232259996235e+06,-1.820329440458462574e+06
9.105253404215158742e-04,6.462209655227223237e+00,2.738917935248628259e+06,1.293862123379874974e+06
9.106436980635828921e-04,6.463049666881354405e+00,2.061489203549787402e+06,9.738262164416220039e+05
9.107620557056499101e-04,6.463889678535484684e+00,-4.127160359912127256e+06,-1.949653641178293154e+06
9.108804133477169281e-04,6.464729690189615852e+00,6.649331472949213348e+05,3.141246689904006198e+05
9.109987709897839460e-04,6.465569701843746131e+00,3.714499784359257668e+06,1.754705906732817180e+06
9.111171286318509640e-04,6.466409713497877298e+00,-3.136413291362907737e+06,-1.481636117665279657e+06
9.112354862739179820e-04,6.467249725152007578e+00,-1.657623331026039086e+06,-7.830409319317396730e+05
9.113538439159849999e-04,6.468089736806138745e+00,4.259231508176360279e+06,2.012041936087039299e+06
9.114722015580520179e-04,6.468929748460269025e+00,-1.159338329069896601e+06,-5.476792349854251370e+05
9.115905592001190359e-04,6.469769760114400192e+00,-3.519159096297103912e+06,-1.662426387807811610e+06
9.117089168421860538e-04,6.470609771768530472e+00,3.504556138746935874e+06,1.655544017418719828e+06
9.118272744842530718e-04,6.471449783422661639e+00,1.216428035432278179e+06,5.746215935597536154e+05
9.119456321263200898e-04,6.472289795076791918e+00,-4.336953797097422183e+06,-2.048755972655307502e+06
9.120639897683871077e-04,6.473129806730923086e+00,1.655241082875885069e+06,7.819411011015675031e+05
9.121823474104541257e-04,6.473969818385053365e+00,3.268094209248004481e+06,1.543823113809931092e+06
9.123007050525211437e-04,6.474809830039184533e+00,-3.837200281529728323e+06,-1.812682307833273895e+06
9.124190626945881616e-04,6.475649841693314812e+00,-7.426930084335030988e+05,-3.508307593286989722e+05
9.125374203366551796e-04,6.476489853347445980e+00,4.357318838583827019e+06,2.058374704648301005e+06
9.126557779787221976e-04,6.477329865001576259e+00,-2.145820272596109658e+06,-1.013687910806417000e+06
9.127741356207892155e-04,6.478169876655707426e+00,-2.962805615942504257e+06,-1.399604850593446754e+06
9.128924932628562335e-04,6.479009888309837706e+00,4.128473286572426558e+06,1.950276974240236916e+06
9.130108509049232515e-04,6.479849899963968873e+00,2.418291737702931277e+05,1.142246253621851210e+05
9.131292085469902694e-04,6.480689911618099153e+00,-4.318006486498355865e+06,-2.039802035382099450e+06
9.132475661890572874e-04,6.481529923272230320e+00,2.624086246665319428e+06,1.239617881816123612e+06
9.133659238311243054e-04,6.482369934926360600e+00,2.605598785835711285e+06,1.230860813705518842e+06
9.134842814731913233e-04,6.483209946580491767e+00,-4.372867613504994661e+06,-2.065726189040508121e+06
9.136026391152583413e-04,6.484049958234622046e+00,2.801842581236951519e+05,1.323723533615593333e+05
9.137209967573253593e-04,6.484889969888753214e+00,4.217441446255672723e+06,1.992293934669209644e+06
9.138393543993923772e-04,6.485729981542883493e+00,-3.082971747009746730e+06,-1.456392368024541996e+06
9.139577120414593952e-04,6.486569993197014661e+00,-2.199580796700840816e+06,-1.039058685886573978e+06
9.140760696835264132e-04,6.487410004851144940e+00,4.565329923853307962e+06,2.156642898479539901e+06
9.141944273255934311e-04,6.488250016505276108e+00,-8.168624930293969810e+05,-3.858966813993584365e+05
9.143127849676604491e-04,6.489090028159406387e+00,-4.054841568675711751e+06,-1.915480847729595378e+06
9.144311426097274671e-04,6.489930039813537554e+00,3.515427122408278286e+06,1.660681241958441213e+06
9.145495002517944850e-04,6.490770051467667834e+00,1.748645734010593034e+06,8.260381203272305429e+05
9.146678578938615030e-04,6.491610063121799001e+00,-4.701347265466682613e+06,-2.220895140234189108e+06
9.147862155359285210e-04,6.492450074775929281e+00,1.361287091319977306e+06,6.430801948516233824e+05
9.149045731779955389e-04,6.493290086430060448e+00,3.830256863879816607e+06,1.809386505785712972e+06
9.150229308200625569e-04,6.494130098084190728e+00,-3.914518678621182218e+06,-1.849208981184172444e+06
9.151412884621295749e-04,6.494970109738321895e+00,-1.257448660956937820e+06,-5.939980759687828831e+05
9.152596461041965928e-04,6.495810121392452174e+00,4.777028827562905848e+06,2.256645028206754476e+06
9.153780037462636108e-04,6.496650133046583342e+00,-1.906186471034303308e+06,-9.004877275768788531e+05
9.154963613883306288e-04,6.497490144700713621e+00,-3.544598363021286204e+06,-1.674441194820336998e+06
9.156147190303976467e-04,6.498330156354844789e+00,4.273528915501333773e+06,2.018802389452166855e+06
9.157330766724646647e-04,6.499170168008975068e+00,7.313681166853597388e+05,3.454794779019206762e+05
9.158514343145316827e-04,6.500010179663106236e+00,-4.789181973043981940e+06,-2.262384285096347332e+06
9.159697919565987006e-04,6.500850191317236515e+00,2.444024166472798213e+06,1.154559197443637066e+06
9.160881495986657186e-04,6.501690202971367682e+00,3.199656069825796410e+06,1.511490636632365175e+06
9.162065072407327366e-04,6.502530214625497962e+00,-4.586057326286192983e+06,-2.166437806215580553e+06
9.163248648827997545e-04,6.503370226279629129e+00,-1.764572534828033531e+05,-8.334172304453281686e+04
9.164432225248667725e-04,6.504210237933759409e+00,4.735381292195666581e+06,2.236967275154801086e+06
9.165615801669337905e-04,6.505050249587890576e+00,-2.967093893345663324e+06,-1.401654104818108492e+06
9.166799378090008084e-04,6.505890261242020856e+00,-2.798105365296863019e+06,-1.321798609588732012e+06
9.167982954510678264e-04,6.506730272896152023e+00,4.846120381752490997e+06,2.289288734948234633e+06
9.169166530931348444e-04,6.507570284550282302e+00,-4.006161132228616625e+05,-1.892652537521553459e+05
9.170350107352018623e-04,6.508410296204413470e+00,-4.614029472865689546e+06,-2.179639382817251608e+06
9.171533683772688803e-04,6.509250307858543749e+00,3.467620344298725948e+06,1.638099513734774664e+06
9.172717260193358983e-04,6.510090319512674917e+00,2.343501367160348222e+06,1.107044640912524424e+06
9.173900836614029162e-04,6.510930331166805196e+00,-5.048249283390056342e+06,-2.384771669905459508e+06
9.175084413034699342e-04,6.511770342820936364e+00,9.926401061732317321e+05,4.689346803238806315e+05
9.176267989455369522e-04,6.512610354475066643e+00,4.424408855038635433e+06,2.090061716276718304e+06
9.177451565876039701e-04,6.513450366129196922e+00,-3.937864517863040790e+06,-1.860239454332959838e+06
9.178635142296709881e-04,6.514290377783328090e+00,-1.840260890646805987e+06,-8.693151221119128168e+05
9.179818718717380061e-04,6.515130389437458369e+00,5.187584055816601962e+06,2.450590917918544263e+06
9.181002295138050240e-04,6.515970401091589537e+00,-1.591939433507207781e+06,-7.520406596753080375e+05
9.182185871558720420e-04,6.516810412745719816e+00,-4.166722619666002691e+06,-1.968330167291486636e+06
9.183369447979390600e-04,6.517650424399850984e+00,4.370232285598285496e+06,2.064486617832336575e+06
9.184553024400060779e-04,6.518490436053981263e+00,1.293631822858050466e+06,6.110892583720944822e+05
9.185736600820730959e-04,6.519330447708112430e+00,-5.259962544085316360e+06,-2.484780217408511788e+06
9.186920177241401139e-04,6.520170459362242710e+00,2.190465317383807153e+06,1.034781076447298750e+06
9.188103753662071318e-04,6.521010471016373877e+00,3.842124665407784283e+06,1.814989946521511301e+06
9.189287330082741498e-04,6.521850482670504157e+00,-4.757384819572083652e+06,-2.247374106111319736e+06
9.190470906503411678e-04,6.522690494324635324e+00,-7.096499060336523689e+05,-3.352182464794970583e+05
9.191654482924081857e-04,6.523530505978765603e+00,5.262002877681143582e+06,2.485742088381242007e+06
9.192838059344752037e-04,6.524370517632896771e+00,-2.779893816624045372e+06,-1.313223662416955456e+06
9.194021635765422217e-04,6.525210529287027050e+00,-3.452737393036000431e+06,-1.631043615157276392e+06
9.195205212186092396e-04,6.526050540941158218e+00,5.092349375356040895e+06,2.405608123312693089e+06
9.196388788606762576e-04,6.526890552595288497e+00,9.508304038278432563e+04,4.489931343138296506e+04
9.197572365027432756e-04,6.527730564249419665e+00,-5.191178061950258911e+06,-2.452282723543725908e+06
9.198755941448102935e-04,6.528570575903549944e+00,3.351731461033906788e+06,1.583356242299046367e+06
9.199939517868773115e-04,6.529410587557681112e+00,3.001656745439335704e+06,1.417953813235144131e+06
9.201123094289443295e-04,6.530250599211811391e+00,-5.368628805026337504e+06,-2.536119354397686198e+06
9.202306670710113474e-04,6.531090610865942558e+00,5.426368040287303738e+05,2.563568129866630770e+05
9.203490247130783654e-04,6.531930622520072838e+00,5.045881846937224269e+06,2.383643480409106240e+06
9.204673823551453834e-04,6.532770634174204005e+00,-3.897426181317005306e+06,-1.841138748118713498e+06
9.205857399972124013e-04,6.533610645828334285e+00,-2.492942651977706701e+06,-1.177638345250234939e+06
9.207040976392794193e-04,6.534450657482465452e+00,5.580310307558536530e+06,2.636114747681241482e+06
9.208224552813464373e-04,6.535290669136595731e+00,-1.195490464143292047e+06,-5.647618046252601780e+05
9.209408129234134552e-04,6.536130680790726899e+00,-4.825480171547953039e+06,-2.279524763763472438e+06
9.210591705654804732e-04,6.536970692444857178e+00,4.408488468211051077e+06,2.082560872718231753e+06
9.211775282075474912e-04,6.537810704098988346e+00,1.931603069863285869e+06,9.124630550783490762e+05
9.212958858496145091e-04,6.538650715753118625e+00,-5.722160455766085535e+06,-2.703121998277269304e+06
9.214142434916815271e-04,6.539490727407249793e+00,1.854971373296019621e+06,8.762972703165523708e+05
9.215326011337485450e-04,6.540330739061380072e+00,4.530365923964828253e+06,2.140112280297800899e+06
9.216509587758155630e-04,6.541170750715511240e+00,-4.876597738325215876e+06,-2.303691940533058718e+06
9.217693164178825810e-04,6.542010762369641519e+00,-1.323542529622755013e+06,-6.252171518827015534e+05
9.218876740599495989e-04,6.542850774023772686e+00,5.789739766505241394e+06,2.735044030364487320e+06
9.220060317020166169e-04,6.543690785677902966e+00,-2.512166097840487957e+06,-1.186752444852022454e+06
9.221243893440836349e-04,6.544530797332034133e+00,-4.161967806840334088e+06,-1.966080870004657656e+06
9.222427469861506528e-04,6.545370808986164413e+00,5.293747790388487279e+06,2.500749979664757848e+06
9.223611046282176708e-04,6.546210820640295580e+00,6.755380434932759963e+05,3.191021944005324040e+05
9.224794622702846888e-04,6.547050832294425859e+00,-5.779464923095230013e+06,-2.730188016678078100e+06
9.225978199123517067e-04,6.547890843948557027e+00,3.157892332359466702e+06,1.491789760951123200e+06
9.227161775544187247e-04,6.548730855602687306e+00,3.722797362868338823e+06,1.758617113750917837e+06
9.228345351964857427e-04,6.549570867256818474e+00,-5.652337967793967575e+06,-2.670144384441321716e+06
9.229528928385527606e-04,6.550410878910948753e+00,4.855558369275218865e+03,2.313037067831715831e+03
9.230712504806197786e-04,6.551250890565079921e+00,5.688721099888984114e+06,2.687318852775752544e+06
9.231896081226867966e-04,6.552090902219210200e+00,-3.782783999635333195e+06,-1.786984636445787735e+06
9.233079657647538145e-04,6.552930913873341368e+00,-3.216419731837406754e+06,-1.519405107330574654e+06
9.234263234068208325e-04,6.553770925527471647e+00,5.945325948718138039e+06,2.808548498491629958e+06
9.235446810488878505e-04,6.554610937181602814e+00,-7.093496201346903108e+05,-3.351129246169358958e+05
9.236630386909548684e-04,6.555450948835733094e+00,-5.515899469523023814e+06,-2.605676485986676067e+06
9.237813963330218864e-04,6.556290960489864261e+00,4.377447676362380385e+06,2.067899748715793714e+06
9.238997539750889044e-04,6.557130972143994541e+00,2.647474751637671143e+06,1.250636800121250562e+06
9.240181116171559223e-04,6.557970983798125708e+00,-6.166312110818937421e+06,-2.912939103569157422e+06
9.241364692592229403e-04,6.558810995452255987e+00,1.429043550319768488e+06,6.750929540642676875e+05
9.242548269012899583e-04,6.559651007106387155e+00,5.260488269837141037e+06,2.485019294998256490e+06
9.243731845433569762e-04,6.560491018760517434e+00,-4.932558793387144804e+06,-2.330130115772126243e+06
9.244915421854239942e-04,6.561331030414648602e+00,-2.021617774949145503e+06,-9.549836667996989563e+05
9.246098998274910122e-04,6.562171042068778881e+00,6.309684098252486438e+06,2.980665091191187501e+06
9.247282574695580301e-04,6.563011053722910049e+00,-2.154493421303343028e+06,-1.017791731375049800e+06
9.248466151116250481e-04,6.563851065377040328e+00,-4.923085803846236318e+06,-2.325629829202327877e+06
9.249649727536920661e-04,6.564691077031171496e+00,5.439026390441358089e+06,2.569381337801229209e+06
9.250833303957590840e-04,6.565531088685301775e+00,1.345510406456146389e+06,6.355927523352359422e+05
9.252016880378261020e-04,6.566371100339432054e+00,-6.370689502160541713e+06,-3.009481369174988940e+06
9.253200456798931200e-04,6.567211111993563222e+00,2.875856652456488460e+06,1.358559760065130889e+06
9.254384033219601379e-04,6.568051123647693501e+00,4.505464639974620193e+06,2.128345564144985750e+06
9.255567609640271559e-04,6.568891135301824669e+00,-5.888094348875105381e+06,-2.781516996459472924e+06
9.256751186060941739e-04,6.569731146955954948e+00,-6.267308236979050562e+05,-2.960438938764461782e+05
9.257934762481611918e-04,6.570571158610086115e+00,6.345565344927530736e+06,2.997610431485528126e+06
9.259118338902282098e-04,6.571411170264216395e+00,-3.582981210833011195e+06,-1.692601189624275081e+06
9.260301915322952278e-04,6.572251181918347562e+00,-4.010555668712701648e+06,-1.894550992381925695e+06
9.261485491743622457e-04,6.573091193572477842e+00,6.271507723379056901e+06,2.962637595035918057e+06
9.262669068164292637e-04,6.573931205226609009e+00,-1.262656455374180805e+05,-5.966854533786274260e+04
9.263852644584962817e-04,6.574771216880739289e+00,-6.231592302083257586e+06,-2.943767619687441736e+06
9.265036221005632996e-04,6.575611228534870456e+00,4.265568412670448422e+06,2.015051073997541331e+06
9.266219797426303176e-04,6.576451240189000735e+00,3.442481681268557906e+06,1.626193840818963945e+06
9.267403373846973356e-04,6.577291251843131903e+00,-6.581611888825796545e+06,-3.109127031529756263e+06
9.268586950267643535e-04,6.578131263497262182e+00,9.042656472299345769e+05,4.271923245998199563e+05
9.269770526688313715e-04,6.578971275151393350e+00,6.027202526065327227e+06,2.847212446393506601e+06
9.270954103108983895e-04,6.579811286805523629e+00,-4.913277395160980523e+06,-2.321024320473780856e+06
9.272137679529654074e-04,6.580651298459654797e+00,-2.806509476987717673e+06,-1.325762028436508961e+06
9.273321255950324254e-04,6.581491310113785076e+00,6.811513027796376497e+06,3.217728842177387327e+06
9.274504832370994434e-04,6.582331321767916243e+00,-1.697365520664652810e+06,-8.018488768004109152e+05
9.275688408791664613e-04,6.583171333422046523e+00,-5.732009196969024837e+06,-2.707762109400430694e+06
9.276871985212334793e-04,6.584011345076177690e+00,5.515900021920155734e+06,2.605698760197389871e+06
9.278055561633004973e-04,6.584851356730307970e+00,2.109050552571685985e+06,9.962844335204157978e+05
9.279239138053675152e-04,6.585691368384439137e+00,-6.955167631197582930e+06,-3.285588046916879714e+06
9.280422714474345332e-04,6.586531380038569417e+00,2.495117129958877340e+06,1.178702621201599017e+06
9.281606290895015512e-04,6.587371391692700584e+00,5.346886891665160656e+06,2.525829865680225194e+06
9.282789867315685691e-04,6.588211403346830863e+00,-6.063474018516406417e+06,-2.864368199234543368e+06
9.283973443736355871e-04,6.589051415000962031e+00,-1.357579808341240510e+06,-6.412921110069984570e+05
9.285157020157026051e-04,6.589891426655092310e+00,7.007529531791783869e+06,3.310320974332576618e+06
9.286340596577696230e-04,6.590731438309223478e+00,-3.286620277865277603e+06,-1.552604261101667769e+06
9.287524172998366410e-04,6.591571449963353757e+00,-4.873971179063208401e+06,-2.302424485948536545e+06
9.288707749419036590e-04,6.592411461617484925e+00,6.546462860404368490e+06,3.092527750520890579e+06
9.289891325839706769e-04,6.593251473271615204e+00,5.606027724446062930e+05,2.648031673965184018e+05
9.291074902260376949e-04,6.594091484925746371e+00,-6.964622189647633582e+06,-3.290049041250761598e+06
9.292258478681047129e-04,6.594931496579876651e+00,4.060690810590706766e+06,1.918270575559793040e+06
9.293442055101717308e-04,6.595771508234007818e+00,4.316706866119012237e+06,2.039173439269930124e+06
9.294625631522387488e-04,6.596611519888138098e+00,-6.955870003053337336e+06,-3.285927386660695076e+06
9.295809207943057668e-04,6.597451531542269265e+00,2.724587664001451340e+05,1.287316892279188614e+05
9.296992784363727847e-04,6.598291543196399545e+00,6.823664859504301101e+06,3.223458788170814514e+06
9.298176360784398027e-04,6.599131554850530712e+00,-4.805972485948339105e+06,-2.270336822046021000e+06
9.299359937205068207e-04,6.599971566504660991e+00,-3.679813669487293810e+06,-1.738306228129507042e+06
9.300543513625738386e-04,6.600811578158792159e+00,7.283415822421152145e+06,3.440655973352707922e+06
9.301727090046408566e-04,6.601651589812922438e+00,-1.131331747582060285e+06,-5.344594067580974661e+05
9.302910666467078746e-04,6.602491601467053606e+00,-6.583120523765429854e+06,-3.109824087420262396e+06
9.304094242887748925e-04,6.603331613121183885e+00,5.511121337415240705e+06,2.603444252675877884e+06
9.305277819308419105e-04,6.604171624775315053e+00,2.969299136499442160e+06,1.402660902168330736e+06
9.306461395729089285e-04,6.605011636429445332e+00,-7.521644760291412473e+06,-3.553191486943637952e+06
9.307644972149759464e-04,6.605851648083576499e+00,2.005037074305372313e+06,9.471935831759348512e+05
9.308828548570429644e-04,6.606691659737706779e+00,6.242794429398912936e+06,2.949053066512625664e+06
9.310012124991099824e-04,6.607531671391837946e+00,-6.164930271476529539e+06,-2.912298604227667674e+06
9.311195701411770003e-04,6.608371683045968226e+00,-2.192388032109916210e+06,-1.035650333321771584e+06
9.312379277832440183e-04,6.609211694700099393e+00,7.664090994249686599e+06,3.620479645083867013e+06
9.313562854253110363e-04,6.610051706354229673e+00,-2.881983648441052064e+06,-1.361458513148417696e+06
9.314746430673780542e-04,6.610891718008360840e+00,-5.803851375177640468e+06,-2.741695889271678403e+06
9.315930007094450722e-04,6.611731729662491119e+00,6.756522334220442921e+06,3.191761792931515723e+06
9.317113583515120902e-04,6.612571741316622287e+00,1.357498490097310394e+06,6.412513586482247338e+05
9.318297159935791081e-04,6.613411752970752566e+00,-7.705370128802187741e+06,-3.639976798975957558e+06
9.319480736356461261e-04,6.614251764624883734e+00,3.750140367856204510e+06,1.771570871777494438e+06
9.320664312777131441e-04,6.615091776279014013e+00,5.268880909101538360e+06,2.488975995136151090e+06
9.321847889197801620e-04,6.615931787933145181e+00,-7.275480123166784644e+06,-3.436912602562859654e+06
9.323031465618471800e-04,6.616771799587275460e+00,-4.741346372655760497e+05,-2.239536101751229726e+05
9.324215042039141980e-04,6.617611811241406627e+00,7.641325291621241719e+06,3.609719390468450263e+06
9.325398618459812159e-04,6.618451822895536907e+00,-4.597154189516484737e+06,-2.171695052172161639e+06
9.326582194880482339e-04,6.619291834549668074e+00,-4.641878953496627510e+06,-2.192780993307048455e+06
9.327765771301152519e-04,6.620131846203798354e+00,7.712039563073590398e+06,3.643138636510215700e+06
9.328949347721822698e-04,6.620971857857928633e+00,-4.471735069206780754e+05,-2.112684753417826723e+05
9.330132924142492878e-04,6.621811869512059801e+00,-7.469095261868149042e+06,-3.528355744905903935e+06
9.331316500563163058e-04,6.622651881166190080e+00,5.410542987167611718e+06,2.555934652006130666e+06
9.332500076983833237e-04,6.623491892820321247e+00,3.928275426370985806e+06,1.855676086085533723e+06
9.333683653404503417e-04,6.624331904474451527e+00,-8.057215363357216120e+06,-3.806195209110114723e+06
9.334867229825173597e-04,6.625171916128582694e+00,1.395012626137753017e+06,6.590233948913770728e+05
9.336050806245843776e-04,6.626011927782712974e+00,7.187233201507523656e+06,3.395202541772034019e+06
9.337234382666513956e-04,6.626851939436844141e+00,-6.177830902012202889e+06,-2.918396019699094817e+06
9.338417959087184136e-04,6.627691951090974420e+00,-3.134876825146315619e+06,-1.480876539807254449e+06
9.339601535507854315e-04,6.628531962745105588e+00,8.302986276997193694e+06,3.922293279747875407e+06
9.340785111928524495e-04,6.629371974399235867e+00,-2.357179866631139070e+06,-1.113546438836155459e+06
9.341968688349194675e-04,6.630211986053367035e+00,-6.795743857055760920e+06,-3.210261944123174995e+06
9.343152264769864854e-04,6.631051997707497314e+00,6.886754551415808499e+06,3.253286119320536032e+06
9.344335841190535034e-04,6.631892009361628482e+00,2.269853831535670906e+06,1.072242286726065911e+06
9.345519417611205214e-04,6.632732021015758761e+00,-8.442407435430623591e+06,-3.988152060638323426e+06
9.346702994031875393e-04,6.633572032669889929e+00,3.320857006663661450e+06,1.568782422459081747e+06
9.347886570452545573e-04,6.634412044324020208e+00,6.296168100794624537e+06,2.974261981078978628e+06
9.349070146873215753e-04,6.635252055978151375e+00,-7.525407474668025970e+06,-3.554980331557817757e+06
9.350253723293885932e-04,6.636092067632281655e+00,-1.342643429811217822e+06,-6.342312650102446787e+05
9.351437299714556112e-04,6.636932079286412822e+00,8.469777891574107111e+06,4.001078568825915456e+06
9.352620876135226292e-04,6.637772090940543102e+00,-4.272733198152311146e+06,-2.018443277085185051e+06
9.353804452555896471e-04,6.638612102594674269e+00,-5.691583041445989162e+06,-2.688656219738462940e+06
9.354988028976566651e-04,6.639452114248804548e+00,8.082450900879994035e+06,3.818122390696445480e+06
9.356171605397236831e-04,6.640292125902935716e+00,3.638961412873063236e+05,1.718748592460518703e+05
9.357355181817907010e-04,6.641132137557065995e+00,-8.380730726809613407e+06,-3.959009823844786733e+06
9.358538758238577190e-04,6.641972149211197163e+00,5.199205036420822144e+06,2.456102936160944402e+06
9.359722334659247370e-04,6.642812160865327442e+00,4.986646989409573376e+06,2.355645390117416158e+06
9.360905911079917549e-04,6.643652172519458610e+00,-8.547257987736590207e+06,-4.037692124091522768e+06
9.362089487500587729e-04,6.644492184173588889e+00,6.546615765380314551e+05,3.092875163890072145e+05
9.363273063921257909e-04,6.645332195827720057e+00,8.172374008648864925e+06,3.860579866368083283e+06
9.364456640341928088e-04,6.646172207481850336e+00,-6.086521646090235561e+06,-2.875265425718627870e+06
9.365640216762598268e-04,6.647012219135981503e+00,-4.187557962615136057e+06,-1.978157321496497840e+06
9.366823793183268448e-04,6.647852230790111783e+00,8.910119452206619084e+06,4.209103062399197370e+06
9.368007369603938627e-04,6.648692242444242950e+00,-1.700318589754112065e+06,-8.032510524988467805e+05
9.369190946024608807e-04,6.649532254098373230e+00,-7.843350171233560890e+06,-3.705147331996170804e+06
9.370374522445278987e-04,6.650372265752504397e+00,6.921003098350681365e+06,3.269468515172701329e+06
9.371558098865949166e-04,6.651212277406634676e+00,3.302055516025524586e+06,1.559848267223942094e+06
9.372741675286619346e-04,6.652052289060765844e+00,-9.162377646266855299e+06,-4.328265329038649797e+06
9.373925251707289526e-04,6.652892300714896123e+00,2.759553372507110238e+06,1.303628306292557158e+06
9.375108828127959705e-04,6.653732312369027291e+00,7.393942375682655722e+06,3.492846107340067625e+06
9.376292404548629885e-04,6.654572324023157570e+00,-7.689199459184598178e+06,-3.632358455470219254e+06
9.377475980969300065e-04,6.655412335677288738e+00,-2.339335130420662463e+06,-1.105062080870145932e+06
9.378659557389970244e-04,6.656252347331419017e+00,9.296616957453005016e+06,4.391675954290855676e+06
9.379843133810640424e-04,6.657092358985550185e+00,-3.818159568222064525e+06,-1.803708152231632732e+06
9.381026710231310604e-04,6.657932370639680464e+00,-6.826095763053670526e+06,-3.224595005325462669e+06
9.382210286651980783e-04,6.658772382293811631e+00,8.378118438800059259e+06,3.957797888744780794e+06
9.383393863072650963e-04,6.659612393947941911e+00,1.310005526527808979e+06,6.188104306421475485e+05
9.384577439493321143e-04,6.660452405602073078e+00,-9.306777610565572977e+06,-4.396472239998254925e+06
9.385761015913991322e-04,6.661292417256203358e+00,4.861451642260245979e+06,2.296553343513734639e+06
9.386944592334661502e-04,6.662132428910334525e+00,6.143482568974979222e+06,2.902128955039082095e+06
9.388128168755331682e-04,6.662972440564464804e+00,-8.975388638011567295e+06,-4.239942516112186015e+06
9.389311745176001861e-04,6.663812452218595972e+00,-2.259587366238505347e+05,-1.067109562500353786e+05
9.390495321596672041e-04,6.664652463872726251e+00,9.188320856420770288e+06,4.340510270859405398e+06
9.391678898017342221e-04,6.665492475526857419e+00,-5.874418337860491127e+06,-2.775072519279578701e+06
9.392862474438012400e-04,6.666332487180987698e+00,-5.351479475290693343e+06,-2.527987815203923732e+06
9.394046050858682580e-04,6.667172498835118866e+00,9.469486120629355311e+06,4.473348612444788218e+06
9.395229627279352760e-04,6.668012510489249145e+00,-8.997160858707679436e+05,-4.250529733075089753e+05
9.396413203700022939e-04,6.668852522143380313e+00,-8.938312806869231164e+06,-4.222404056248843670e+06
9.397596780120693119e-04,6.669692533797510592e+00,6.841952230379860848e+06,3.232129089639808983e+06
9.398780356541363299e-04,6.670532545451641759e+00,4.457186672006689012e+06,2.105525804913800210e+06
9.399963932962033478e-04,6.671372557105772039e+00,-9.849891144659183919e+06,-4.653046656200703233e+06
9.401147509382703658e-04,6.672212568759903206e+00,2.052904647031329572e+06,9.698138964237119071e+05
9.402331085803373838e-04,6.673052580414033486e+00,8.555555142933741212e+06,4.041587656691888347e+06
9.403514662224044017e-04,6.673892592068164653e+00,-7.749022621673509479e+06,-3.660622536695770919e+06
9.404698238644714197e-04,6.674732603722294932e+00,-3.469357566890204325e+06,-1.638877926765679382e+06
9.405881815065384377e-04,6.675572615376425212e+00,1.010730268149730563e+07,4.774643041617847979e+06
9.407065391486054556e-04,6.676412627030556379e+00,-3.218593663039999083e+06,-1.520479469105144031e+06
9.408248967906724736e-04,6.677252638684686659e+00,-8.040630265634857118e+06,-3.798336116195129231e+06
9.409432544327394916e-04,6.678092650338817826e+00,8.580919650475196540e+06,4.053604143289176747e+06
9.410616120748065095e-04,6.678932661992948105e+00,2.398369228986693546e+06,1.132946433630950749e+06
9.411799697168735275e-04,6.679772673647079273e+00,-1.023377751786141098e+07,-4.834385342063818127e+06
9.412983273589405455e-04,6.680612685301209552e+00,4.381080088207386434e+06,2.069631766894543543e+06
9.414166850010075634e-04,6.681452696955340720e+00,7.395989508638169616e+06,3.493807608653107658e+06
9.415350426430745814e-04,6.682292708609470999e+00,-9.323436482845209539e+06,-4.404362574785239995e+06
9.416534002851415994e-04,6.683132720263602167e+00,-1.256103142619972117e+06,-5.933440095558576286e+05
9.417717579272086173e-04,6.683972731917732446e+00,1.022292161330378801e+07,4.829253190933629870e+06
9.418901155692756353e-04,6.684812743571863614e+00,-5.524131192964952439e+06,-2.609602427633227780e+06
9.420084732113426533e-04,6.685652755225993893e+00,-6.625952443379070610e+06,-3.130042642874019220e+06
9.421268308534096712e-04,6.686492766880125060e+00,9.963117134369209409e+06,4.706541400251105428e+06
9.422451884954766892e-04,6.687332778534255340e+00,5.586701548949288554e+04,2.635726652127495618e+04
9.423635461375437072e-04,6.688172790188386507e+00,-1.007000064161203802e+07,-4.757010081896223128e+06
9.424819037796107251e-04,6.689012801842516787e+00,6.631223803509205580e+06,3.132586071095375344e+06
9.426002614216777431e-04,6.689852813496647954e+00,5.736746406448327005e+06,2.709983126451212913e+06
9.427186190637447611e-04,6.690692825150778233e+00,-1.048743654209057242e+07,-4.954223772726085037e+06
9.428369767058117790e-04,6.691532836804909401e+00,1.187772096250174567e+06,5.611324693610318936e+05
9.429553343478787970e-04,6.692372848459039680e+00,9.772097594971939921e+06,4.616278204978156835e+06
9.430736919899458150e-04,6.693212860113170848e+00,-7.685729916578359902e+06,-3.630727589586941525e+06
9.431920496320128329e-04,6.694052871767301127e+00,-4.736454847777452320e+06,-2.237447559657767415e+06
9.433104072740798509e-04,6.694892883421432295e+00,1.088504026773465425e+07,5.142046084154982120e+06
9.434287649161468689e-04,6.695732895075562574e+00,-2.459111898572606966e+06,-1.161707350254920311e+06
9.435471225582138868e-04,6.696572906729693742e+00,-9.328184655160091817e+06,-4.406571943350199610e+06
9.436654802002809048e-04,6.697412918383824021e+00,8.671176494793549180e+06,4.096245343445107341e+06
9.437838378423479228e-04,6.698252930037955188e+00,3.635004259727876633e+06,1.717125341348338872e+06
9.439021954844149407e-04,6.699092941692085468e+00,-1.114591034740083665e+07,-5.265275822708468884e+06
9.440205531264819587e-04,6.699932953346216635e+00,3.741525245706271380e+06,1.767512884017767385e+06
9.441389107685489767e-04,6.700772965000346915e+00,8.739237569429263473e+06,4.128352392064865679e+06
9.442572684106159946e-04,6.701612976654478082e+00,-9.571446199414432049e+06,-4.521525505230732262e+06
9.443756260526830126e-04,6.702452988308608361e+00,-2.444058963223798200e+06,-1.154526596718129702e+06
9.444939836947500306e-04,6.703292999962739529e+00,1.126158464178356528e+07,5.319915646168190986e+06
9.446123413368170485e-04,6.704133011616869808e+00,-5.017624674433946609e+06,-2.370335222812402993e+06
9.447306989788840665e-04,6.704973023271000976e+00,-8.008260180790867656e+06,-3.783038525025684386e+06
9.448490566209510845e-04,6.705813034925131255e+00,1.037104645659109205e+07,4.899249570523042232e+06
9.449674142630181024e-04,6.706653046579262423e+00,1.176954214155407622e+06,5.559509697593837045e+05
9.450857719050851204e-04,6.707493058233392702e+00,-1.122529626932159066e+07,-5.302768863016158342e+06
9.452041295471521384e-04,6.708333069887523870e+00,6.269509456546146423e+06,2.961718253618445247e+06
9.453224871892191563e-04,6.709173081541654149e+00,7.140347863037593663e+06,3.373037547696871683e+06
9.454408448312861743e-04,6.710013093195785316e+00,-1.105531327317713201e+07,-5.222490243688970804e+06
9.455592024733531923e-04,6.710853104849915596e+00,1.514623637619845103e+05,7.158769270949979546e+04
9.456775601154202102e-04,6.711693116504046763e+00,1.103216063511052728e+07,5.211528208973556757e+06
9.457959177574872282e-04,6.712533128158177043e+00,-7.478962392414718866e+06,-3.533056118785833940e+06
9.459142753995542462e-04,6.713373139812308210e+00,-6.142658080806933343e+06,-2.901730526246769354e+06
9.460326330416212641e-04,6.714213151466438489e+00,1.161067694226028025e+07,5.484837435593210161e+06
9.461509906836882821e-04,6.715053163120569657e+00,-1.524949795981165022e+06,-7.204170709003154188e+05
9.462693483257553001e-04,6.715893174774699936e+00,-1.067927687454972416e+07,-5.044823264612082392e+06
9.463877059678223180e-04,6.716733186428831104e+00,8.627724111286781728e+06,4.075723301527492702e+06
9.465060636098893360e-04,6.717573198082961383e+00,5.024417461836438626e+06,2.373476232776656747e+06
9.466244212519563540e-04,6.718413209737092551e+00,-1.202485587860930711e+07,-5.680489332886755466e+06
9.467427788940233719e-04,6.719253221391222830e+00,2.926082443554766476e+06,1.382305439531940967e+06
9.468611365360903899e-04,6.720093233045353998e+00,1.016587154046207666e+07,4.802288799265738577e+06
9.469794941781574079e-04,6.720933244699484277e+00,-9.697711555715821683e+06,-4.581177388849303126e+06
9.470978518202244258e-04,6.721773256353615444e+00,-3.796834307372853160e+06,-1.793569386624749750e+06
9.472162094622914438e-04,6.722613268007745724e+00,1.228710561959148198e+07,5.804370433939278126e+06
9.473345671043584618e-04,6.723453279661876891e+00,-4.336416375495631248e+06,-2.048539868098966777e+06
9.474529247464254797e-04,6.724293291316007171e+00,-9.493351766620807350e+06,-4.484589501871690154e+06
9.475712823884924977e-04,6.725133302970138338e+00,1.067130791779112071e+07,5.041096413129486144e+06
9.476896400305595157e-04,6.725973314624268617e+00,2.473046675504300743e+06,1.168216506191118620e+06
9.478079976726265336e-04,6.726813326278399785e+00,-1.238838921886415035e+07,-5.852211656646393239e+06
9.479263553146935516e-04,6.727653337932530064e+00,5.736741900439042598e+06,2.710045913797330111e+06
9.480447129567605696e-04,6.728493349586660344e+00,8.665396240076616406e+06,4.093463370318289846e+06
9.481630705988275875e-04,6.729333361240791511e+00,-1.153159026259116828e+07,-5.447485944251745939e+06
9.482814282408946055e-04,6.730173372894921791e+00,-1.067975737422247417e+06,-5.044661761727756821e+05
9.483997858829616235e-04,6.731013384549052958e+00,1.232159616311992705e+07,5.820654232860438526e+06
9.485181435250286414e-04,6.731853396203183237e+00,-7.107289535159025341e+06,-3.357484421570733190e+06
9.486365011670956594e-04,6.732693407857314405e+00,-7.687951784557953477e+06,-3.631719582832464948e+06
9.487548588091626774e-04,6.733533419511444684e+00,1.226262174993114173e+07,5.792817656709540635e+06
9.488732164512296953e-04,6.734373431165575852e+00,-4.017846475283540785e+05,-1.898425913874242688e+05
9.489915740932967133e-04,6.735213442819706131e+00,-1.208167622659931332e+07,-5.707312417795747519e+06
9.491099317353637313e-04,6.736053454473837299e+00,8.428017174799375236e+06,3.981387694157505408e+06
9.492282893774307492e-04,6.736893466127967578e+00,6.569264523238152266e+06,3.103253714309778064e+06
9.493466470194977672e-04,6.737733477782098745e+00,-1.284967442725642025e+07,-6.070134099608890712e+06
9.494650046615647852e-04,6.738573489436229025e+00,1.918171591822294518e+06,9.061770193734243512e+05
9.495833623036318031e-04,6.739413501090360192e+00,1.166581565955685824e+07,5.510857150572501123e+06
9.497017199456988211e-04,6.740253512744490472e+00,-9.678845095919504762e+06,-4.572270097227945924e+06
9.498200775877658391e-04,6.741093524398621639e+00,-5.319814144151639193e+06,-2.513016291103709489e+06
9.499384352298328570e-04,6.741933536052751919e+00,1.327950931592372805e+07,6.273181386724170297e+06
9.500567928718998750e-04,6.742773547706883086e+00,-3.461818285344734788e+06,-1.635388188638793305e+06
9.501751505139668930e-04,6.743613559361013365e+00,-1.107352249383306503e+07,-5.231055978034079075e+06
9.502935081560339109e-04,6.744453571015144533e+00,1.083996596348471940e+07,5.120774886264499277e+06
9.504118657981009289e-04,6.745293582669274812e+00,3.952281021405467764e+06,1.866997653284786269e+06
9.505302234401679469e-04,6.746133594323405980e+00,-1.354057966070557386e+07,-6.396504796010609716e+06
9.506485810822349648e-04,6.746973605977536259e+00,5.012309172502230853e+06,2.367832019936172292e+06
9.507669387243019828e-04,6.747813617631667427e+00,1.030674884039773047e+07,4.868831287998661399e+06
9.508852963663690008e-04,6.748653629285797706e+00,-1.189209592565873265e+07,-5.617792337271120399e+06
9.510036540084360187e-04,6.749493640939928873e+00,-2.481415533508215100e+06,-1.172165713664106093e+06
9.511220116505030367e-04,6.750333652594059153e+00,1.362328407781592011e+07,6.435568878702942282e+06
9.512403692925700547e-04,6.751173664248190320e+00,-6.548392584003683180e+06,-3.093469185759631917e+06
9.513587269346370726e-04,6.752013675902320600e+00,-9.369917522082507610e+06,-4.426272350324165076e+06
9.514770845767040906e-04,6.752853687556451767e+00,1.281679349865109473e+07,6.054610922677535564e+06
9.515954422187711086e-04,6.753693699210582047e+00,9.239401900603678077e+05,4.364202485294002108e+05
9.517137998608381265e-04,6.754533710864713214e+00,-1.352013559460913390e+07,-6.386836801686566323e+06
9.518321575029051445e-04,6.755373722518843493e+00,8.048278635128691792e+06,3.802006326375249773e+06
9.519505151449721625e-04,6.756213734172974661e+00,8.269981545665383339e+06,3.906663876687586308e+06
9.520688727870391804e-04,6.757053745827104940e+00,-1.359671195979817212e+07,-6.423036098373055458e+06
9.521872304291061984e-04,6.757893757481236108e+00,7.016451815116722137e+05,3.314995510512865148e+05
9.523055880711732164e-04,6.758733769135366387e+00,1.322597352399766445e+07,6.247870834567345679e+06
9.524239457132402343e-04,6.759573780789497555e+00,-9.489889015803419054e+06,-4.483013665067408234e+06
9.525423033553072523e-04,6.760413792443627834e+00,-7.016384480521932244e+06,-3.314466926252573729e+06
9.526606609973742703e-04,6.761253804097759001e+00,1.421591166764697433e+07,6.715538217169612646e+06
9.527790186394412882e-04,6.762093815751889281e+00,-2.375223651344522834e+06,-1.122090383677210659e+06
9.528973762815083062e-04,6.762933827406020448e+00,-1.273808447777391970e+07,-6.017389120915640146e+06
9.530157339235753242e-04,6.763773839060150728e+00,1.085118578453814238e+07,5.126080741511311382e+06
9.531340915656423421e-04,6.764613850714281895e+00,5.621051058218441904e+06,2.655314898951472715e+06
9.532524492077093601e-04,6.765453862368412175e+00,-1.466009782564030588e+07,-6.925364387194283307e+06
9.533708068497763781e-04,6.766293874022543342e+00,4.075315637803886086e+06,1.925205523931242526e+06
9.534891644918433960e-04,6.767133885676673621e+00,1.205635989777588099e+07,5.695340601372171193e+06
9.536075221339104140e-04,6.767973897330804789e+00,-1.211044513456348330e+07,-5.720945211976252496e+06
9.537258797759774320e-04,6.768813908984935068e+00,-4.098276919080555439e+06,-1.935960912458831444e+06
9.538442374180444499e-04,6.769653920639066236e+00,1.491691002338912338e+07,7.046675794610083103e+06
9.539625950601114679e-04,6.770493932293196515e+00,-5.779295138619776815e+06,-2.730156424959026277e+06
9.540809527021784859e-04,6.771333943947327683e+00,-1.118335694716660678e+07,-5.282933240702919662e+06
9.541993103442455038e-04,6.772173955601457962e+00,1.324660265448506176e+07,6.257656471301574260e+06
9.543176679863125218e-04,6.773013967255589129e+00,2.464647722681911662e+06,1.164240092506609857e+06
9.544360256283795398e-04,6.773853978909719409e+00,-1.497612911323821545e+07,-7.074644950251527131e+06
9.545543832704465577e-04,6.774693990563850576e+00,7.463695656823068857e+06,3.525857692898306996e+06
9.546727409125135757e-04,6.775534002217980856e+00,1.012439075657641888e+07,4.782678035772051662e+06
9.547910985545805937e-04,6.776374013872112023e+00,-1.423953556681472063e+07,-6.726708569442722946e+06
9.549094561966476116e-04,6.777214025526242303e+00,-7.388575147202005610e+05,-3.489833741549621336e+05
9.550278138387146296e-04,6.778054037180373470e+00,1.482992789437621832e+07,7.005574495779626071e+06
9.551461714807816476e-04,6.778894048834503749e+00,-9.104472490176558495e+06,-4.300950610046423972e+06
9.552645291228486655e-04,6.779734060488634917e+00,-8.887525582932263613e+06,-4.198384452568210661e+06
9.553828867649156835e-04,6.780574072142765196e+00,1.507040807507023960e+07,7.119203747747402638e+06
9.555012444069827015e-04,6.781414083796896364e+00,-1.058442427744646557e+06,-5.000534909014976583e+05
9.556196020490497194e-04,6.782254095451026643e+00,-1.447303140448868275e+07,-6.836972489542357624e+06
9.557379596911167374e-04,6.783094107105156922e+00,1.067734848170096427e+07,5.043966924528200179e+06
9.558563173331837554e-04,6.783934118759288090e+00,7.483593697115357965e+06,3.535169830825189129e+06
9.559746749752507733e-04,6.784774130413418369e+00,-1.572194499334375560e+07,-7.426981193272497505e+06
9.560930326173177913e-04,6.785614142067549537e+00,2.904893374662853777e+06,1.372308455873561092e+06
9.562113902593848093e-04,6.786454153721679816e+00,1.390291366662612557e+07,6.567645889432154596e+06
9.563297479014518272e-04,6.787294165375810984e+00,-1.215810912703382224e+07,-5.743467707823358476e+06
9.564481055435188452e-04,6.788134177029941263e+00,-5.926110450448483229e+06,-2.799418709319733083e+06
9.565664631855858632e-04,6.788974188684072431e+00,1.617875959184845537e+07,7.642772456693455577e+06
9.566848208276528811e-04,6.789814200338202710e+00,-4.776645314550813287e+06,-2.256514764724945650e+06
9.568031784697198991e-04,6.790654211992333877e+00,-1.311989719122341275e+07,-6.197747040859214962e+06
9.569215361117869171e-04,6.791494223646464157e+00,1.352297341847074777e+07,6.388219033116973937e+06
9.570398937538539350e-04,6.792334235300595324e+00,4.231215279411599040e+06,1.998755424852531403e+06
9.571582513959209530e-04,6.793174246954725604e+00,-1.642760077229975164e+07,-7.760317771239731461e+06
9.572766090379879710e-04,6.794014258608856771e+00,6.648667598748702556e+06,3.140848122505061328e+06
9.573949666800549889e-04,6.794854270262987050e+00,1.212728267311384529e+07,5.728835348601888865e+06
9.575133243221220069e-04,6.795694281917118218e+00,-1.474890570289088041e+07,-6.967338903393525630e+06
9.576316819641890249e-04,6.796534293571248497e+00,-2.417508113445494324e+06,-1.141966444819889963e+06
9.577500396062560428e-04,6.797374305225379665e+00,1.645764556061053276e+07,7.774504611741550267e+06
9.578683972483230608e-04,6.798214316879509944e+00,-8.495020828624203801e+06,-4.013054737944485620e+06
9.579867548903900788e-04,6.799054328533641112e+00,-1.093137587910950929e+07,-5.163889565963685513e+06
9.581051125324570967e-04,6.799894340187771391e+00,1.581399441858962178e+07,7.470476596462219954e+06
9.582234701745241147e-04,6.800734351841902559e+00,5.059120217015175149e+05,2.389359368879614631e+05
9.583418278165911327e-04,6.801574363496032838e+00,-1.626070219161551446e+07,-7.681463148768953979e+06
9.584601854586581506e-04,6.802414375150164005e+00,1.028921712203942239e+07,4.860622018416617066e+06
9.585785431007251686e-04,6.803254386804294285e+00,9.541539983668543398e+06,4.507333045465219766e+06
9.586969007427921866e-04,6.804094398458425452e+00,-1.669776255941206217e+07,-7.887958779915533960e+06
9.588152583848592045e-04,6.804934410112555732e+00,1.480567340943026356e+06,6.994684267981108278e+05
9.589336160269262225e-04,6.805774421766686899e+00,1.583145007114098966e+07,7.478680167589053512e+06
9.590519736689932405e-04,6.806614433420817178e+00,-1.200453463272625953e+07,-5.670926587632715702e+06
9.591703313110602584e-04,6.807454445074948346e+00,-7.970141262582775205e+06,-3.765007533648440614e+06
9.592886889531272764e-04,6.808294456729078625e+00,1.738153540774966776e+07,8.210963759443216026e+06
9.594070465951942944e-04,6.809134468383209793e+00,-3.517053551552925259e+06,-1.661495020390072837e+06
9.595254042372613123e-04,6.809974480037340072e+00,-1.516758233382181823e+07,-7.165065923922132701e+06
9.596437618793283303e-04,6.810814491691471240e+00,1.361441260595449060e+07,6.431421369061257690e+06
9.597621195213953483e-04,6.811654503345601519e+00,6.232517379391297698e+06,2.944158624290704727e+06
9.598804771634623662e-04,6.812494514999732687e+00,-1.784873020520244539e+07,-8.431657903476260602e+06
9.599988348055293842e-04,6.813334526653862966e+00,5.577110814755637199e+06,2.634655763949871063e+06
9.601171924475964022e-04,6.814174538307994133e+00,1.426997783651979268e+07,6.741035778367936611e+06
9.602355500896634201e-04,6.815014549962124413e+00,-1.509279207995312661e+07,-7.129796147994328290e+06
9.603539077317304381e-04,6.815854561616255580e+00,-4.346837229933217168e+06,-2.053369159852294251e+06
9.604722653737974561e-04,6.816694573270385860e+00,1.808519325470823050e+07,8.543355288897909224e+06
9.605906230158644740e-04,6.817534584924517027e+00,-7.633021875199865550e+06,-3.605856988882042468e+06
9.607089806579314920e-04,6.818374596578647306e+00,-1.314276896848050505e+07,-6.208541784728474915e+06
9.608273382999985100e-04,6.819214608232778474e+00,1.641452786346305907e+07,7.754172658484436572e+06
9.609456959420655279e-04,6.820054619886908753e+00,2.333982719390600920e+06,1.102503881141351536e+06
9.610640535841325459e-04,6.820894631541039921e+00,-1.807944918711800873e+07,-8.540634927107989788e+06
9.611824112261995639e-04,6.821734643195170200e+00,9.656159684597469866e+06,4.561575560974318534e+06
9.613007688682665818e-04,6.822574654849301368e+00,1.179343291693830490e+07,5.571116368727847934e+06
9.614191265103335998e-04,6.823414666503431647e+00,-1.755573633700200915e+07,-8.293268305394336581e+06
9.615374841524006178e-04,6.824254678157562815e+00,-2.173226183653508779e+05,-1.026020164029877633e+05
9.616558417944676357e-04,6.825094689811693094e+00,1.782298808923330903e+07,8.419476976458355784e+06
9.617741994365346537e-04,6.825934701465824261e+00,-1.161731873391838372e+07,-5.488014838042717427e+06
9.618925570786016717e-04,6.826774713119954541e+00,-1.023277369177035242e+07,-4.833863292328927666e+06
9.620109147206686896e-04,6.827614724774085708e+00,1.849420424429088831e+07,8.736589793256431818e+06
9.621292723627357076e-04,6.828454736428215988e+00,-1.977489934532991610e+06,-9.342178885915172286e+05
9.622476300048027256e-04,6.829294748082347155e+00,-1.731045559467713535e+07,-8.177352078412599862e+06
9.623659876468697435e-04,6.830134759736477434e+00,1.348713229262211174e+07,6.371302205224178731e+06
9.624843452889367615e-04,6.830974771390608602e+00,8.474923548560298979e+06,4.003458733748486266e+06
9.626027029310037795e-04,6.831814783044738881e+00,-1.920972270479783416e+07,-9.074590521067336202e+06
9.627210605730707974e-04,6.832654794698870049e+00,4.222824909275528044e+06,1.994903601471690461e+06
9.628394182151378154e-04,6.833494806353000328e+00,1.653987213400346041e+07,7.813325305648535490e+06
9.629577758572048334e-04,6.834334818007131496e+00,-1.523644054532214254e+07,-7.197662599086228758e+06
9.630761334992718513e-04,6.835174829661261775e+00,-6.537232200765106827e+06,-3.088098554606314749e+06
9.631944911413388693e-04,6.836014841315392943e+00,1.968447144534614682e+07,9.298852507761567831e+06
9.633128487834058873e-04,6.836854852969523222e+00,-6.489355023526657373e+06,-3.065600860781915486e+06
9.634312064254729052e-04,6.837694864623653501e+00,-1.551274705977222323e+07,-7.328109599231950939e+06
9.635495640675399232e-04,6.838534876277784669e+00,1.683673506261166930e+07,7.953628978793017566e+06
9.636679217096069412e-04,6.839374887931914948e+00,4.440173653981633484e+06,2.097454823013441637e+06
9.637862793516739591e-04,6.840214899586046116e+00,-1.990331743123258650e+07,-9.402226901319712400e+06
9.639046369937409771e-04,6.841054911240176395e+00,8.746434956189155579e+06,4.131833098379980773e+06
9.640229946358079951e-04,6.841894922894307562e+00,1.423421460731782764e+07,6.724130591030396521e+06
9.641413522778750130e-04,6.842734934548437842e+00,-1.826054388625530899e+07,-8.626223636916257441e+06
9.642597099199420310e-04,6.843574946202569009e+00,-2.207140312321884558e+06,-1.042577951548665762e+06
9.643780675620090490e-04,6.844414957856699289e+00,1.985415298560632765e+07,9.378994288843601942e+06
9.644964252040760669e-04,6.845254969510830456e+00,-1.096244615139986575e+07,-5.178663759238205850e+06
9.646147828461430849e-04,6.846094981164960735e+00,-1.271305832121619582e+07,-6.005537603309407830e+06
9.647331404882101029e-04,6.846934992819091903e+00,1.948188204601511359e+07,9.203171528400838375e+06
9.648514981302771208e-04,6.847775004473222182e+00,-1.357445287667604862e+05,-6.419140684667759342e+04
9.649698557723441388e-04,6.848615016127353350e+00,-1.952813785104410350e+07,-9.224978601536683738e+06
9.650882134144111568e-04,6.849455027781483629e+00,1.310523347786480188e+07,6.190902991838883609e+06
9.652065710564781747e-04,6.850295039435614797e+00,1.096175191803503782e+07,5.178223341678634286e+06
9.653249286985451927e-04,6.851135051089745076e+00,-2.047663131790852547e+07,-9.673079290938615799e+06
9.654432863406122107e-04,6.851975062743876244e+00,2.559924824397651479e+06,1.209363568967795931e+06
9.655616439826792286e-04,6.852815074398006523e+00,1.891997070587500930e+07,8.937675746984362602e+06
9.656800016247462466e-04,6.853655086052137690e+00,-1.514249867437344044e+07,-7.153293128406062722e+06
9.657983592668132646e-04,6.854495097706267970e+00,-8.996384322972737253e+06,-4.249788079435270280e+06
9.659167169088802825e-04,6.855335109360399137e+00,2.122297373206914961e+07,1.002564046037545800e+07
9.660350745509473005e-04,6.856175121014529417e+00,-5.034688069214072078e+06,-2.378429879032721743e+06
9.661534321930143185e-04,6.857015132668660584e+00,-1.802805513680221140e+07,-8.516331516938976943e+06
9.662717898350813364e-04,6.857855144322790863e+00,1.704227587651990354e+07,8.050733852015379816e+06
9.663901474771483544e-04,6.858695155976922031e+00,6.836598088167116046e+06,3.229511127682685852e+06
9.665085051192153724e-04,6.859535167631052310e+00,-2.170174245440745354e+07,-1.025180063533784449e+07
9.666268627612823903e-04,6.860375179285183478e+00,7.527547402396850288e+06,3.556043823619736359e+06
9.667452204033494083e-04,6.861215190939313757e+00,1.685468629317316413e+07,7.962030381215129048e+06
9.668635780454164263e-04,6.862055202593444925e+00,-1.877335328105111420e+07,-8.868480766531564295e+06
9.669819356874834442e-04,6.862895214247575204e+00,-4.505410257401034236e+06,-2.128265596978262067e+06
9.671002933295504622e-04,6.863735225901706372e+00,2.189681450958652794e+07,1.034394359388139844e+07
9.672186509716174801e-04,6.864575237555836651e+00,-1.000459572896932065e+07,-4.726187745815150440e+06
9.673370086136844981e-04,6.865415249209967818e+00,-1.540612411226553470e+07,-7.277729536858312786e+06
9.674553662557515161e-04,6.866255260864098098e+00,2.030576545195144415e+07,9.592378465265773237e+06
9.675737238978185340e-04,6.867095272518229265e+00,2.029046247607182711e+06,9.584403920369264670e+05
9.676920815398855520e-04,6.867935284172359545e+00,-2.179540912777392566e+07,-1.029603179486615956e+07
9.678104391819525700e-04,6.868775295826490712e+00,1.243095822015019506e+07,5.872387009860295802e+06
9.679287968240195879e-04,6.869615307480620991e+00,1.369268034225843847e+07,6.468300397117055953e+06
9.680471544660866059e-04,6.870455319134752159e+00,-2.161121968413044512e+07,-1.020906157698384672e+07
9.681655121081536239e-04,6.871295330788882438e+00,5.633427610832233913e+05,2.661936532948524691e+05
9.682838697502206418e-04,6.872135342443013606e+00,2.138841650811900198e+07,1.010376204757573456e+07
9.684022273922876598e-04,6.872975354097143885e+00,-1.477120813487937301e+07,-6.977906055098265409e+06
9.685205850343546778e-04,6.873815365751275053e+00,-1.172868636650752276e+07,-5.540512988406416029e+06
9.686389426764216957e-04,6.874655377405405332e+00,2.266358045892716944e+07,1.070618405216991156e+07
9.687573003184887137e-04,6.875495389059536500e+00,-3.239946861359627917e+06,-1.530609456057416275e+06
9.688756579605557317e-04,6.876335400713666779e+00,-2.067062124095071852e+07,-9.764670548237062991e+06
9.689940156026227496e-04,6.877175412367797946e+00,1.698987117971572280e+07,8.025987197107564658e+06
9.691123732446897676e-04,6.878015424021928226e+00,9.532470324401520193e+06,4.503025719027135521e+06
9.692307308867567856e-04,6.878855435676059393e+00,-2.343927506425246596e+07,-1.107261016798459738e+07
9.693490885288238035e-04,6.879695447330189673e+00,5.966676900013510138e+06,2.818703579293085262e+06
9.694674461708908215e-04,6.880535458984320840e+00,1.964094582416838408e+07,9.278248555491596460e+06
9.695858038129578395e-04,6.881375470638451119e+00,-1.905188229467321932e+07,-9.000065768681764603e+06
9.697041614550248574e-04,6.882215482292582287e+00,-7.126211914179772139e+06,-3.366316153107531369e+06
9.698225190970918754e-04,6.883055493946712566e+00,2.391774422098523378e+07,1.129862801677455008e+07
9.699408767391588934e-04,6.883895505600843734e+00,-8.707522878539338708e+06,-4.113464951252434403e+06
9.700592343812259113e-04,6.884735517254974013e+00,-1.830257935689230263e+07,-8.646002628201670945e+06
9.701775920232929293e-04,6.885575528909105181e+00,2.092311910329665244e+07,9.884022636353217065e+06
9.702959496653599473e-04,6.886415540563235460e+00,4.535804806569732726e+06,2.142616491995148361e+06
9.704143073074269652e-04,6.887255552217366628e+00,-2.408180081033383310e+07,-1.137611852581605315e+07
9.705326649494939832e-04,6.888095563871496907e+00,1.142501781951422989e+07,5.397194401428699493e+06
9.706510225915610012e-04,6.888935575525628074e+00,1.666311781744292378e+07,7.871521270579300821e+06
9.707693802336280191e-04,6.889775587179758354e+00,-2.257087508788008988e+07,-1.066240736403777450e+07
9.708877378756950371e-04,6.890615598833888633e+00,-1.790596574894418009e+06,-8.457903631695387885e+05
9.710060955177620551e-04,6.891455610488019801e+00,2.391802074584276974e+07,1.129874045865851641e+07
9.711244531598290730e-04,6.892295622142150080e+00,-1.408067213514332473e+07,-6.651709485325098038e+06
9.712428108018960910e-04,6.893135633796281247e+00,-1.473458211286160350e+07,-6.960483064536888152e+06
9.713611684439631090e-04,6.893975645450411527e+00,2.396439607697667181e+07,1.132069207039446384e+07
9.714795260860301269e-04,6.894815657104542694e+00,-1.076862317238615826e+06,-5.087852975991386920e+05
9.715978837280971449e-04,6.895655668758672974e+00,-2.341702943211357296e+07,-1.106206523452484608e+07
9.717162413701641629e-04,6.896495680412804141e+00,1.663550371388460696e+07,7.858595437434703112e+06
9.718345990122311808e-04,6.897335692066934421e+00,1.253344159278625995e+07,5.920668356467209756e+06
9.719529566542981988e-04,6.898175703721065588e+00,-2.507534258164183795e+07,-1.184548921957767010e+07
9.720713142963652168e-04,6.899015715375195867e+00,4.031188943615885451e+06,1.904395876032369211e+06
9.721896719384322347e-04,6.899855727029327035e+00,2.257380840557694435e+07,1.066372243935666978e+07
9.723080295804992527e-04,6.900695738683457314e+00,-1.905052751116821170e+07,-8.999435789015427232e+06
9.724263872225662707e-04,6.901535750337588482e+00,-1.008051063490378857e+07,-4.761909744982231408e+06
9.725447448646332886e-04,6.902375761991718761e+00,2.587830120146033168e+07,1.222479384863318503e+07
9.726631025067003066e-04,6.903215773645849929e+00,-7.034524606771662831e+06,-3.323156962805029005e+06
9.727814601487673246e-04,6.904055785299980208e+00,-2.138788637095917761e+07,-1.010348948508834839e+07
9.728998177908343425e-04,6.904895796954111375e+00,2.128732867677918077e+07,1.005608365607181191e+07
9.730181754329013605e-04,6.905735808608241655e+00,7.400847485659416765e+06,3.496044795574882999e+06
9.731365330749683785e-04,6.906575820262372822e+00,-2.635120750019910932e+07,-1.244818286899283528e+07
9.732548907170353964e-04,6.907415831916503102e+00,1.004700462062793225e+07,4.746236701249964535e+06
9.733732483591024144e-04,6.908255843570634269e+00,1.986354014598420262e+07,9.383386924061574042e+06
9.734916060011694324e-04,6.909095855224764549e+00,-2.330858197690530121e+07,-1.101090674578377604e+07
9.736099636432364503e-04,6.909935866878895716e+00,-4.523524569830946624e+06,-2.136807183036420494e+06
9.737283212853034683e-04,6.910775878533025995e+00,2.647580362338213623e+07,1.250703158907124400e+07
9.738466789273704863e-04,6.911615890187157163e+00,-1.302720641107162088e+07,-6.154067114155966789e+06
9.739650365694375042e-04,6.912455901841287442e+00,-1.800987080262580514e+07,-8.507714043084189296e+06
9.740833942115045222e-04,6.913295913495418610e+00,2.507864069002722204e+07,1.184706594872282445e+07
9.742017518535715402e-04,6.914135925149548889e+00,1.481401174937649630e+06,6.997197434550076723e+05
9.743201094956385581e-04,6.914975936803680057e+00,-2.623799326638796926e+07,-1.239468092079736292e+07
9.744384671377055761e-04,6.915815948457810336e+00,1.593270123893839121e+07,7.526605256851918995e+06
9.745568247797725941e-04,6.916655960111941503e+00,1.584088180348151177e+07,7.483086337039526552e+06
9.746751824218396120e-04,6.917495971766071783e+00,-2.656405700347687304e+07,-1.254876056725342572e+07
9.747935400639066300e-04,6.918335983420202950e+00,1.689230530118954368e+06,7.980733842886518687e+05
9.749118977059736480e-04,6.919175995074333230e+00,2.562821770401526988e+07,1.210661567601018399e+07
9.750302553480406659e-04,6.920016006728464397e+00,-1.872057331031130254e+07,-8.843577764464244246e+06
9.751486129901076839e-04,6.920856018382594677e+00,-1.337542585937803239e+07,-6.318409720124401152e+06
9.752669706321747019e-04,6.921696030036725844e+00,2.773415652851548791e+07,1.310150038838045299e+07
9.753853282742417198e-04,6.922536041690856123e+00,-4.948993475769490004e+06,-2.337970487539427355e+06
9.755036859163087378e-04,6.923376053344987291e+00,-2.464171616614718735e+07,-1.164058693643700331e+07
9.756220435583757558e-04,6.924216064999117570e+00,2.134803017545083165e+07,1.008476979437015206e+07
9.757404012004427737e-04,6.925056076653248738e+00,1.063714883820246905e+07,5.024854577655445784e+06
9.758587588425097917e-04,6.925896088307379017e+00,-2.856152864227373898e+07,-1.349233681149917841e+07
9.759771164845768097e-04,6.926736099961510185e+00,8.255894890301629901e+06,3.900134390997264534e+06
9.760954741266438276e-04,6.927576111615640464e+00,2.327879510497374833e+07,1.099673967451609671e+07
9.762138317687108456e-04,6.928416123269771631e+00,-2.377296693796649575e+07,-1.123029116867644340e+07
9.763321894107778636e-04,6.929256134923901911e+00,-7.654299134414508939e+06,-3.615765349956702441e+06
9.764505470528448815e-04,6.930096146578033078e+00,2.902255514430211484e+07,1.371011292758674175e+07
9.765689046949117911e-04,6.930936158232162470e+00,-1.156578224314982444e+07,-5.463707502477567643e+06
9.766872623369787006e-04,6.931776169886292749e+00,-2.154497066255377233e+07,-1.017767970450961590e+07
9.768056199790456102e-04,6.932616181540423028e+00,2.595460709756445885e+07,1.226087947174774110e+07
9.769239776211125197e-04,6.933456193194552419e+00,4.459532650032881647e+06,2.106568799547858536e+06
9.770423352631794293e-04,6.934296204848682699e+00,-2.909783897863736749e+07,-1.374566561226825416e+07
9.771606929052463388e-04,6.935136216502812090e+00,1.483291142923595756e+07,7.007080696192577481e+06
9.772790505473132484e-04,6.935976228156942369e+00,1.945111015016633272e+07,9.188541035262249410e+06
9.773974081893801579e-04,6.936816239811072649e+00,-2.785408158413866162e+07,-1.315817301641257107e+07
9.775157658314470675e-04,6.937656251465202040e+00,-1.089583655045983382e+06,-5.146179158505792730e+05
9.776341234735139770e-04,6.938496263119332319e+00,2.877265581131774187e+07,1.359203949432921410e+07
9.777524811155808866e-04,6.939336274773462598e+00,-1.801049103258591890e+07,-8.508149745030492544e+06
9.778708387576477961e-04,6.940176286427591990e+00,-1.701343827810740471e+07,-8.036988115885026753e+06
9.779891963997147056e-04,6.941016298081722269e+00,2.943506802950771153e+07,1.390501353544066846e+07
9.781075540417816152e-04,6.941856309735851660e+00,-2.415066412573864684e+06,-1.140963844782995060e+06
9.782259116838485247e-04,6.942696321389981939e+00,-2.803729076387014985e+07,-1.324464534200508147e+07
9.783442693259154343e-04,6.943536333044112219e+00,2.105132653020347655e+07,9.944620297160178423e+06
9.784626269679823438e-04,6.944376344698241610e+00,1.425353550078672171e+07,6.733215673897929490e+06
9.785809846100492534e-04,6.945216356352371889e+00,-3.066435130841380358e+07,-1.448571039758221805e+07
9.786993422521161629e-04,6.946056368006502169e+00,6.010649939471248537e+06,2.839500865684872493e+06
9.788176998941830725e-04,6.946896379660631560e+00,2.688738381323671341e+07,1.270142371398010850e+07
9.789360575362499820e-04,6.947736391314761839e+00,-2.390842680328458548e+07,-1.129429394675593078e+07
9.790544151783168916e-04,6.948576402968891230e+00,-1.119819596472328901e+07,-5.289881205697149038e+06
9.791727728203838011e-04,6.949416414623021510e+00,3.151242704957969487e+07,1.488632607269269973e+07
9.792911304624507107e-04,6.950256426277151789e+00,-9.650569874274648726e+06,-4.558980784375432879e+06
9.794094881045176202e-04,6.951096437931281180e+00,-2.532414711084292829e+07,-1.196294728222131729e+07
9.795278457465845297e-04,6.951936449585411459e+00,2.653569548905652761e+07,1.253539516132128984e+07
9.796462033886514393e-04,6.952776461239541739e+00,7.879274325405143201e+06,3.722032959364729002e+06
9.797645610307183488e-04,6.953616472893671130e+00,-3.195400899825100601e+07,-1.509491543513067812e+07
9.798829186727852584e-04,6.954456484547801409e+00,1.328597801383624971e+07,6.276328077536597848e+06
9.800012763148521679e-04,6.955296496201930800e+00,2.335457895128536224e+07,1.103252235244826972e+07
9.801196339569190775e-04,6.956136507856061080e+00,-2.888856831922191381e+07,-1.364687186661638319e+07
9.802379915989859870e-04,6.956976519510191359e+00,-4.333390877298325300e+06,-2.046970098551234230e+06
9.803563492410528966e-04,6.957816531164320750e+00,3.196856207126088440e+07,1.510177816160010546e+07
9.804747068831198061e-04,6.958656542818451030e+00,-1.686633885974076390e+07,-7.967669794555339962e+06
9.805930645251867157e-04,6.959496554472581309e+00,-2.099153903375598788e+07,-9.916223746638983488e+06
9.807114221672536252e-04,6.960336566126710700e+00,3.092471796760882437e+07,1.460872911068269610e+07
9.808297798093205348e-04,6.961176577780840979e+00,6.016263208508673124e+05,2.840992263847133145e+05
9.809481374513874443e-04,6.962016589434970371e+00,-3.154072237135748565e+07,-1.489965641860183328e+07
9.810664950934543539e-04,6.962856601089100650e+00,2.034010297548282146e+07,9.608654368048794568e+06
9.811848527355212634e-04,6.963696612743230929e+00,1.825381130423142016e+07,8.622925189598873258e+06
9.813032103775881729e-04,6.964536624397360320e+00,-3.260468678825959563e+07,-1.540232729046684504e+07
9.814215680196550825e-04,6.965376636051490600e+00,3.270922217626553029e+06,1.545275989486085251e+06
9.815399256617219920e-04,6.966216647705620879e+00,3.066072657685525715e+07,1.448393829818804562e+07
9.816582833037889016e-04,6.967056659359750270e+00,-2.365535215356209874e+07,-1.117475583973670751e+07
9.817766409458558111e-04,6.967896671013880550e+00,-1.516602082039304078e+07,-7.164259534099996090e+06
9.818949985879227207e-04,6.968736682668009941e+00,3.389256836936464906e+07,1.601070456671896577e+07
9.820133562299896302e-04,6.969576694322140220e+00,-7.235590429713502526e+06,-3.418166628947367892e+06
9.821317138720565398e-04,6.970416705976270499e+00,-2.932471283222551644e+07,-1.385279958061955869e+07
9.822500715141234493e-04,6.971256717630399891e+00,2.676053871648469567e+07,1.264162345127586275e+07
9.823684291561903589e-04,6.972096729284530170e+00,1.175853288116452843e+07,5.554571440312039107e+06
9.824867867982572684e-04,6.972936740938660449e+00,-3.475659791907846928e+07,-1.641885542992497981e+07
9.826051444403241780e-04,6.973776752592789840e+00,1.124072757166825980e+07,5.310173199361272156e+06
9.827235020823910875e-04,6.974616764246920120e+00,2.753501669386453927e+07,1.300734389142741263e+07
9.828418597244579970e-04,6.975456775901049511e+00,-2.960517976403881609e+07,-1.398540921781630814e+07
9.829602173665249066e-04,6.976296787555179790e+00,-8.067202904238931835e+06,-3.810798792662663385e+06
9.830785750085918161e-04,6.977136799209310070e+00,3.516977235554859042e+07,1.661402409570363164e+07
9.831969326506587257e-04,6.977976810863439461e+00,-1.523227304742828012e+07,-7.195757494045823812e+06
9.833152902927256352e-04,6.978816822517569740e+00,-2.530032557256415486e+07,-1.195167508925493062e+07
9.834336479347925448e-04,6.979656834171700019e+00,3.214062742993262410e+07,1.518313240920345485e+07
9.835520055768594543e-04,6.980496845825829411e+00,4.133107499066680670e+06,1.952346316973585635e+06
9.836703632189263639e-04,6.981336857479959690e+00,-3.511036029248052835e+07,-1.658594472239628434e+07
9.837887208609932734e-04,6.982176869134089081e+00,1.915445295758749545e+07,9.048572362730763853e+06
9.839070785030601830e-04,6.983016880788219360e+00,2.263581677474527061e+07,1.069296321305893362e+07
9.840254361451270925e-04,6.983856892442349640e+00,-3.432077491643744707e+07,-1.621301233228128403e+07
9.841437937871940021e-04,6.984696904096479031e+00,-2.127543374740344007e+03,-8.878876550777422381e+02
9.842621514292609116e-04,6.985536915750609310e+00,3.456242319640046358e+07,1.632708832136890292e+07
9.843805090713278211e-04,6.986376927404739590e+00,-2.295045897469748557e+07,-1.084178171854072809e+07
9.844988667133947307e-04,6.987216939058868981e+00,-1.956314440602479875e+07,-9.241437638860993087e+06
9.846172243554616402e-04,6.988056950712999260e+00,3.610281848895248771e+07,1.705482890290218592e+07
9.847355819975285498e-04,6.988896962367128651e+00,-4.275483967226635665e+06,-2.019837058271707967e+06
9.848539396395954593e-04,6.989736974021258931e+00,-3.351620864727422595e+07,-1.583284801747895777e+07
9.849722972816623689e-04,6.990576985675389210e+00,2.656323175959154963e+07,1.254843108404886723e+07
9.850906549237292784e-04,6.991416997329518601e+00,1.611040220920746773e+07,7.610369940461255610e+06
9.852090125657961880e-04,6.992257008983648880e+00,-3.744793460235071182e+07,-1.769024213644169271e+07
9.853273702078630975e-04,6.993097020637779160e+00,8.645676110217452049e+06,4.084295117700841278e+06
9.854457278499300071e-04,6.993937032291908551e+00,3.196853798417414725e+07,1.510172249826037884e+07
9.855640854919969166e-04,6.994777043946038830e+00,-2.993620950106185675e+07,-1.414180087783068419e+07
9.856824431340638262e-04,6.995617055600168221e+00,-1.231192972168372571e+07,-5.815981993554729968e+06
9.858008007761307357e-04,6.996457067254298501e+00,3.832199204837027192e+07,1.810312889880011976e+07
9.859191584181976453e-04,6.997297078908428780e+00,-1.305118106642920524e+07,-6.165433036877971143e+06
9.860375160602645548e-04,6.998137090562558171e+00,-2.992305048012776673e+07,-1.413543096193675697e+07
9.861558737023314643e-04,6.998977102216688451e+00,3.301416225837847590e+07,1.559580099285114557e+07
9.862742313443983739e-04,6.999817113870818730e+00,8.208091167767301202e+06,3.877342009652817622e+06
9.863925889864652834e-04,7.000657125524948121e+00,-3.869615821435028315e+07,-1.827986876113495231e+07
9.865109466285321930e-04,7.001497137179078400e+00,1.743222646492743492e+07,8.235014810081049800e+06
9.866293042705991025e-04,7.002337148833207792e+00,2.739042785376058519e+07,1.293901981130323559e+07
9.867476619126660121e-04,7.003177160487338071e+00,-3.574397131611314416e+07,-1.688533827691973746e+07
9.868660195547329216e-04,7.004017172141468350e+00,-3.844896913262192160e+06,-1.816184989916495048e+06
9.869843771967998312e-04,7.004857183795597741e+00,3.854751956192219257e+07,1.820963785898394883e+07
9.871027348388667407e-04,7.005697195449728021e+00,-2.172724157285425067e+07,-1.026395451307663321e+07
9.872210924809336503e-04,7.006537207103858300e+00,-2.438846305757798254e+07,-1.152089437032833695e+07
9.873394501230005598e-04,7.007377218757987691e+00,3.807547305092963576e+07,1.798671594273629785e+07
9.874578077650674694e-04,7.008217230412117971e+00,-7.264006137863267213e+05,-3.432774060436559375e+05
9.875761654071343789e-04,7.009057242066247362e+00,-3.785957599377492070e+07,-1.788464169696855545e+07
9.876945230492012884e-04,7.009897253720377641e+00,2.587367956590928137e+07,1.222270543448834866e+07
9.878128806912681980e-04,7.010737265374507921e+00,2.094209910395064950e+07,9.892837872481867671e+06
9.879312383333351075e-04,7.011577277028637312e+00,-3.996222566972994804e+07,-1.887799517041340470e+07
9.880495959754020171e-04,7.012417288682767591e+00,5.449864082619734108e+06,2.574620608858142048e+06
9.881679536174689266e-04,7.013257300336897870e+00,3.662273002885675430e+07,1.730034672356146574e+07
9.882863112595358362e-04,7.014097311991027262e+00,-2.980881635821752250e+07,-1.408163699921262264e+07
9.884046689016027457e-04,7.014937323645157541e+00,-1.708330407718345523e+07,-8.069952021626032889e+06
9.885230265436696553e-04,7.015777335299286932e+00,4.136231771785938740e+07,1.953937739299328625e+07
9.886413841857365648e-04,7.016617346953417211e+00,-1.026544694691717625e+07,-4.849478774877492338e+06
9.887597418278034744e-04,7.017457358607547491e+00,-3.483463155597877502e+07,-1.645564289264839888e+07
9.888780994698703839e-04,7.018297370261676882e+00,3.347064636776858568e+07,1.581145820913835615e+07
9.889964571119372935e-04,7.019137381915807161e+00,1.285091053365863115e+07,6.070581408974543214e+06
9.891148147540042030e-04,7.019977393569937441e+00,-4.223907635279968381e+07,-1.995353858011482656e+07
9.892331723960711126e-04,7.020817405224066832e+00,1.510971262937970459e+07,7.137884853090684861e+06
9.893515300381380221e-04,7.021657416878197111e+00,3.250050055850383639e+07,1.535299647695538402e+07
9.894698876802049316e-04,7.022497428532326502e+00,-3.679873395315593481e+07,-1.738361944911278784e+07
9.895882453222718412e-04,7.023337440186456782e+00,-8.290287960298560560e+06,-3.916158318595644087e+06
9.897066029643387507e-04,7.024177451840587061e+00,4.256179430610844493e+07,2.010597317167092860e+07
9.898249606064056603e-04,7.025017463494716452e+00,-1.991656004218398035e+07,-9.408612735024072230e+06
9.899433182484725698e-04,7.025857475148846731e+00,-2.963329027513360977e+07,-1.399852649547468871e+07


==> data/1D_solutions_over_time/stability_fem_vs_iga_ne256_p3-3_c2-2_outlierfree_rk4_dt4p73194em07_x20.csv <==
time,time_normalized,solid_velocity_cm_per_s,fluid_velocity_cm_per_s
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.731939712823359032e-07,3.358367432805790462e-03,2.135615670069749714e-43,1.154258441289347760e-43
9.463879425646718063e-07,6.716734865611580924e-03,2.909210158860685713e-40,1.374333848281882036e-40
1.419581913847007815e-06,1.007510229841737139e-02,4.032497062517435139e-38,1.904947705214615245e-38
1.892775885129343613e-06,1.343346973122316185e-02,7.731329625101178420e-37,3.652096389173793972e-37
2.365969856411679410e-06,1.679183716402895057e-02,-5.639259440483288846e-35,-2.664003118889128787e-35
2.839163827694015207e-06,2.015020459683474277e-02,-1.819602154151875464e-33,-8.595673307529683334e-34
3.312357798976351004e-06,2.350857202964053150e-02,2.652444425822321470e-33,1.253280918473828016e-33
3.785551770258686802e-06,2.686693946244632022e-02,4.898644021902614398e-31,2.314106813360965960e-31
4.258745741541023023e-06,3.022530689525211242e-02,1.873383815469135952e-30,8.849326687199526671e-31
4.731939712823358820e-06,3.358367432805790115e-02,-4.921625920198773144e-29,-2.324978475572242069e-29
5.205133684105694617e-06,3.694204176086369334e-02,-2.183905486726268689e-28,-1.031632277918091123e-28
5.678327655388030414e-06,4.030040919366948554e-02,2.783352704074710564e-27,1.314860319769231448e-27
6.151521626670366212e-06,4.365877662647527080e-02,9.126927490930082823e-27,4.311350555527213446e-27
6.624715597952702009e-06,4.701714405928106300e-02,-1.051128128105782968e-25,-4.965531918514709548e-26
7.097909569235037806e-06,5.037551149208684825e-02,-1.354963333801362114e-25,-6.400226723958706503e-26
7.571103540517373603e-06,5.373387892489264045e-02,2.641389715984330829e-24,1.247784294055997158e-24
8.044297511799709401e-06,5.709224635769843265e-02,-1.928514326127899777e-24,-9.111400993762027971e-25
8.517491483082046045e-06,6.045061379050422484e-02,-3.956377535262640532e-23,-1.868958205100974590e-23
8.990685454364382689e-06,6.380898122331002398e-02,1.086122378276251100e-22,5.130929933025016264e-23
9.463879425646719334e-06,6.716734865611581617e-02,2.449720083885869273e-22,1.157185678027501665e-22
9.937073396929055978e-06,7.052571608892160837e-02,-1.714180427928100155e-21,-8.097743627659912844e-22
1.041026736821139262e-05,7.388408352172741445e-02,1.702179342752658407e-21,8.041588561685694481e-22
1.088346133949372927e-05,7.724245095453320664e-02,1.033481591568538018e-20,4.882010541477637502e-21
1.135665531077606591e-05,8.060081838733899884e-02,-3.802368765122852232e-20,-1.796238794252051289e-20
1.182984928205840256e-05,8.395918582014479103e-02,2.316286449245114793e-20,1.094321905500922711e-20
1.230304325334073920e-05,8.731755325295059711e-02,1.785257802224884809e-19,8.433287126094109592e-20
1.277623722462307584e-05,9.067592068575638931e-02,-5.770219753822235534e-19,-2.725846419715689149e-19
1.324943119590541249e-05,9.403428811856218150e-02,5.119627087863423156e-19,2.418641551990198954e-19
1.372262516718774913e-05,9.739265555136797370e-02,1.495470074419118139e-18,7.064249080415425742e-19
1.419581913847008578e-05,1.007510229841737798e-01,-6.006210159320212131e-18,-2.837304270666383244e-18
1.466901310975242242e-05,1.041093904169795720e-01,8.717131820324810300e-18,4.118047071542466621e-18
1.514220708103475907e-05,1.074677578497853642e-01,1.641995392084255807e-18,7.753807546373738074e-19
1.561540105231709402e-05,1.108261252825911425e-01,-3.537412431032929916e-17,-1.671027383678170503e-17
1.608859502359942897e-05,1.141844927153969347e-01,8.023705990170466242e-17,3.790387520704876160e-17
1.656178899488176392e-05,1.175428601482027130e-01,-8.085729392929624157e-17,-3.819819181595651203e-17
1.703498296616409887e-05,1.209012275810085052e-01,-4.607867442453799313e-17,-2.176435797645008302e-17
1.750817693744643382e-05,1.242595950138142835e-01,3.331542050624071137e-16,1.573779003225557468e-16
1.798137090872876877e-05,1.276179624466200757e-01,-6.478622166764255024e-16,-3.060489968293459535e-16
1.845456488001110372e-05,1.309763298794258402e-01,6.490374795389648887e-16,3.066131011438580753e-16
1.892775885129343867e-05,1.343346973122316323e-01,5.767715927131527919e-17,2.722657322314768398e-17
1.940095282257577362e-05,1.376930647450374245e-01,-1.550309209864369454e-15,-7.323389748596338092e-16
1.987414679385810857e-05,1.410514321778431890e-01,3.217658109654325739e-15,1.520005058426478996e-15
2.034734076514044352e-05,1.444097996106489812e-01,-3.762229354575013530e-15,-1.777295185057040941e-15
2.082053473642277847e-05,1.477681670434547734e-01,1.847661711993665505e-15,8.729036027273112427e-16
2.129372870770511342e-05,1.511265344762605656e-01,2.792268256238230225e-15,1.318960887855806912e-15
2.176692267898744837e-05,1.544849019090663300e-01,-8.503203652112112691e-15,-4.016814926522291500e-15
2.224011665026978332e-05,1.578432693418721222e-01,1.198591446211676618e-14,5.662121667177557728e-15
2.271331062155211827e-05,1.612016367746779144e-01,-9.998654052149661090e-15,-4.723462292403234005e-15
2.318650459283445322e-05,1.645600042074836789e-01,1.713027073142051017e-15,8.094456648949077138e-16
2.365969856411678817e-05,1.679183716402894710e-01,9.875144058566858866e-15,4.664772291921709193e-15
2.413289253539912312e-05,1.712767390730952632e-01,-1.885623235628531503e-14,-8.907523870763843884e-15
2.460608650668145807e-05,1.746351065059010277e-01,1.960900185020233907e-14,9.263312546890273804e-15
2.507928047796379302e-05,1.779934739387068199e-01,-1.051383411213777829e-14,-4.966943853216447322e-15
2.555247444924612797e-05,1.813518413715126121e-01,-4.366683080414242327e-15,-2.062519365072678891e-15
2.602566842052846292e-05,1.847102088043183765e-01,1.715088416953665621e-14,8.101835657063726311e-15
2.649886239181079787e-05,1.880685762371241687e-01,-2.072201393458472797e-14,-9.789020974749371476e-15
2.697205636309313282e-05,1.914269436699299609e-01,1.317902230617949743e-14,6.225916958751938980e-15
2.744525033437546777e-05,1.947853111027357531e-01,8.568137025456714346e-16,4.045000355056079325e-16
2.791844430565780272e-05,1.981436785355415175e-01,-1.308804336355437981e-14,-6.182571387571237242e-15
2.839163827694013767e-05,2.015020459683473097e-01,1.672453249049185790e-14,7.900603504307021186e-15
2.886483224822247262e-05,2.048604134011531019e-01,-1.057082067026439298e-14,-4.993760683901747838e-15
2.933802621950480757e-05,2.082187808339588664e-01,-6.352946320872573928e-16,-2.999217978382095410e-16
2.981122019078714252e-05,2.115771482667646586e-01,9.670661008750953004e-15,4.568265474640860427e-15
3.028441416206947747e-05,2.149355156995704508e-01,-1.155120827400028576e-14,-5.456755500934178517e-15
3.075760813335181242e-05,2.182938831323762152e-01,6.341752565847656766e-15,2.995926579546604932e-15
3.123080210463414737e-05,2.216522505651820074e-01,1.583979087403384971e-15,7.481428867756523735e-16
3.170399607591648232e-05,2.250106179979877996e-01,-6.931389593199822650e-15,-3.274299608901234741e-15
3.217719004719881727e-05,2.283689854307935641e-01,6.959381015945952801e-15,3.287607581610389558e-15
3.265038401848115222e-05,2.317273528635993562e-01,-2.758038382875210685e-15,-1.302961734063618022e-15
3.312357798976348717e-05,2.350857202964051484e-01,-2.159441780703894192e-15,-1.020042569372622310e-15
3.359677196104582212e-05,2.384440877292109406e-01,4.571416961407858161e-15,2.159497356151868039e-15
3.406996593232815708e-05,2.418024551620167051e-01,-3.548733362213192428e-15,-1.676434973905847754e-15
3.454315990361049203e-05,2.451608225948224973e-01,5.591031102065066129e-16,2.641653221523010415e-16
3.501635387489282698e-05,2.485191900276282895e-01,2.015303578266633148e-15,9.519891308386609768e-16
3.548954784617516193e-05,2.518775574604340539e-01,-2.634181494256949300e-15,-1.244376026842520174e-15
3.596274181745749688e-05,2.552359248932398739e-01,1.403169487646825922e-15,6.628743697803090057e-16
3.643593578873983183e-05,2.585942923260456383e-01,3.964921792413515422e-16,1.872760740818634044e-16
3.690912976002216678e-05,2.619526597588514027e-01,-1.443651909558636417e-15,-6.819645472888500503e-16
3.738232373130450173e-05,2.653110271916572227e-01,1.259121851410129395e-15,5.948105951170060061e-16
3.785551770258683668e-05,2.686693946244629871e-01,-3.035097799779861616e-16,-1.433913647236268217e-16
3.832871167386917163e-05,2.720277620572687516e-01,-5.784912755329496215e-16,-2.732662108201264637e-16
3.880190564515150658e-05,2.753861294900745715e-01,8.248876593423735083e-16,3.896726023287980578e-16
3.927509961643384153e-05,2.787444969228803360e-01,-4.541801059235208395e-16,-2.145592713722730585e-16
3.974829358771617648e-05,2.821028643556861004e-01,-1.091504670263390435e-16,-5.155497692939216727e-17
4.022148755899851143e-05,2.854612317884919204e-01,4.344393489556425622e-16,2.052244320429894095e-16
4.069468153028084638e-05,2.888195992212976848e-01,-3.756051336066100274e-16,-1.774363148226889697e-16
4.116787550156318133e-05,2.921779666541034493e-01,8.580119356420621340e-17,4.053607199952147820e-17
4.164106947284551628e-05,2.955363340869092692e-01,1.743770388672296375e-16,8.237251308160006443e-17
4.211426344412785123e-05,2.988947015197150336e-01,-2.435595034699934748e-16,-1.150567833790114636e-16
4.258745741541018618e-05,3.022530689525207981e-01,1.357639189263778063e-16,6.413623435957055171e-17
4.306065138669252113e-05,3.056114363853266180e-01,2.533132212276463740e-17,1.196487665788260009e-17
4.353384535797485608e-05,3.089698038181323825e-01,-1.235519343877512983e-16,-5.836543333239619977e-17
4.400703932925719103e-05,3.123281712509381469e-01,1.215422714823811507e-16,5.741722768454041121e-17
4.448023330053952598e-05,3.156865386837439669e-01,-5.362229627380920493e-17,-2.533194588885806410e-17
4.495342727182186093e-05,3.190449061165497313e-01,-2.487585678044770230e-17,-1.175143836662339272e-17
4.542662124310419588e-05,3.224032735493554958e-01,7.757651816531415099e-17,3.664807627412722716e-17
4.589981521438653083e-05,3.257616409821613157e-01,-9.162138878138839995e-17,-4.328273901498875420e-17
4.637300918566886578e-05,3.291200084149670801e-01,6.289703682158005284e-17,2.971215466518809252e-17
4.684620315695120073e-05,3.324783758477728446e-01,7.826502933920592488e-18,3.698943460107529707e-18
4.731939712823353568e-05,3.358367432805786645e-01,-9.858371183435639596e-17,-4.657270349692923498e-17
4.779259109951587063e-05,3.391951107133844290e-01,1.530528231845942768e-16,7.230214206911807985e-17
4.826578507079820558e-05,3.425534781461902489e-01,-1.037977992705745695e-16,-4.903145523451861139e-17
4.873897904208054053e-05,3.459118455789960134e-01,-6.422661062893920580e-17,-3.034447477009698980e-17
4.921217301336287548e-05,3.492702130118017778e-01,2.569509807331118440e-16,1.213853159005057186e-16
4.968536698464521043e-05,3.526285804446075978e-01,-2.947485899663300011e-16,-1.392358983647064000e-16
5.015856095592754538e-05,3.559869478774133622e-01,4.858141027036100784e-17,2.294239237375419853e-17
5.063175492720988033e-05,3.593453153102191266e-01,3.852415584552199752e-16,1.819938960528035965e-16
5.110494889849221528e-05,3.627036827430249466e-01,-6.430529702571530992e-16,-3.037749671920211066e-16
5.157814286977455023e-05,3.660620501758307110e-01,3.277041344234172504e-16,1.547935391903450175e-16
5.205133684105688518e-05,3.694204176086364755e-01,5.546623838541242051e-16,2.620373512991269023e-16
5.252453081233922013e-05,3.727787850414422954e-01,-1.324118952590063953e-15,-6.255125978303170717e-16
5.299772478362155508e-05,3.761371524742480599e-01,9.751298950327457642e-16,4.606253303060155192e-16
5.347091875490389004e-05,3.794955199070538243e-01,8.135825362073011638e-16,3.843713029764381980e-16
5.394411272618622499e-05,3.828538873398596443e-01,-2.767508928724228185e-15,-1.307376587469646584e-15
5.441730669746855994e-05,3.862122547726654087e-01,2.462570978855688941e-15,1.163266737330187891e-15
5.489050066875089489e-05,3.895706222054711731e-01,1.348320215209911694e-15,6.370273453518790038e-16
5.536369464003322984e-05,3.929289896382769931e-01,-6.104675172315491066e-15,-2.883869640732873994e-15
5.583688861131556479e-05,3.962873570710827575e-01,5.894556972230333650e-15,2.784475080854373767e-15
5.631008258259789974e-05,3.996457245038885220e-01,2.930396398754500163e-15,1.384510503015591991e-15
5.678327655388023469e-05,4.030040919366943419e-01,-1.449048668945503193e-14,-6.845356838909439482e-15
5.725647052516256964e-05,4.063624593695001064e-01,1.375408948234553621e-14,6.497149890657814045e-15
5.772966449644490459e-05,4.097208268023058708e-01,8.772269484385730726e-15,4.144485156597345225e-15
5.820285846772723954e-05,4.130791942351116908e-01,-3.704130389757785101e-14,-1.749838948117283504e-14
5.867605243900957449e-05,4.164375616679174552e-01,3.080173870675974721e-14,1.454995713265446172e-14
5.914924641029190944e-05,4.197959291007232197e-01,3.208586724819163082e-14,1.515851646340321920e-14
5.962244038157424439e-05,4.231542965335290396e-01,-1.002058713249637289e-13,-4.733717907544331218e-14
6.009563435285657934e-05,4.265126639663348040e-01,6.095172187021607452e-14,2.879121426710676144e-14
6.056882832413891429e-05,4.298710313991406240e-01,1.260240947173167593e-13,5.953658002128155027e-14
6.104202229542124924e-05,4.332293988319463884e-01,-2.768417119574610400e-13,-1.307785968123407121e-13
6.151521626670358419e-05,4.365877662647521529e-01,7.149616671524742911e-14,3.376725645419769081e-14
6.198841023798591914e-05,4.399461336975579728e-01,4.963033696013954784e-13,2.344597272104335286e-13
6.246160420926825409e-05,4.433045011303637373e-01,-7.325532826117631678e-13,-3.460491546273590535e-13
6.293479818055058904e-05,4.466628685631695017e-01,-2.316132584193780121e-13,-1.094377315000767215e-13
6.340799215183292399e-05,4.500212359959753217e-01,1.879981360586102993e-12,8.881104535195870619e-13
6.388118612311525894e-05,4.533796034287810861e-01,-1.586588028688792634e-12,-7.494591553117527571e-13
6.435438009439759389e-05,4.567379708615868505e-01,-2.552155815464632590e-12,-1.205705544261938336e-12
6.482757406567992884e-05,4.600963382943926705e-01,6.473951176838962419e-12,3.058263157791048731e-12
6.530076803696226379e-05,4.634547057271984349e-01,-8.320594693807271225e-13,-3.928703322167234277e-13
6.577396200824459874e-05,4.668130731600041994e-01,-1.487495714758683287e-11,-7.027060878649722254e-12
6.624715597952693369e-05,4.701714405928100193e-01,1.735049947545684132e-11,8.196027806706824943e-12
6.672034995080926864e-05,4.735298080256157838e-01,2.042452269480766677e-11,9.649237375804039234e-12
6.719354392209160359e-05,4.768881754584215482e-01,-6.532575704240463419e-11,-3.085967306710543031e-11
6.766673789337393854e-05,4.802465428912273682e-01,7.744668052535039221e-12,3.656508072197969131e-12
6.813993186465627349e-05,4.836049103240331326e-01,1.726583096629047412e-10,8.156517476201452436e-11
6.861312583593860844e-05,4.869632777568388970e-01,-1.764368450718867981e-10,-8.334415346762344325e-11
6.908631980722094339e-05,4.903216451896447170e-01,-3.531163312591690754e-10,-1.668203494291418575e-10
6.955951377850327834e-05,4.936800126224504814e-01,8.194696790880233301e-10,3.871104840650271137e-10
7.003270774978561329e-05,4.970383800552562459e-01,4.742622616173444903e-10,2.240728188541090053e-10
7.050590172106794824e-05,5.003967474880620658e-01,-2.970486414760991953e-09,-1.403258617238078083e-09
7.097909569235028319e-05,5.037551149208678858e-01,3.069247050105479812e-10,1.448866718871149152e-10
7.145228966363261814e-05,5.071134823536735947e-01,1.001262912688718581e-08,4.730032489620275067e-09
7.192548363491495309e-05,5.104718497864794147e-01,-5.711872201479816937e-09,-2.697948672749818270e-09
7.239867760619728804e-05,5.138302172192852346e-01,-3.423662713750103646e-08,-1.617377051341992455e-08
7.287187157747962299e-05,5.171885846520909435e-01,2.975277401741618446e-08,1.405404532447789646e-08
7.334506554876195795e-05,5.205469520848967635e-01,1.258870496380262043e-07,5.947076682188201298e-08
7.381825952004429290e-05,5.239053195177025835e-01,-1.153738335273793767e-07,-5.449811044362094425e-08
7.429145349132662785e-05,5.272636869505082924e-01,-5.072639064347245576e-07,-2.396380912005314015e-07
7.476464746260896280e-05,5.306220543833141123e-01,3.244397729311024816e-07,1.532457375061845005e-07
7.523784143389129775e-05,5.339804218161199323e-01,2.155852877356003321e-06,1.018445403697622600e-06
7.571103540517363270e-05,5.373387892489256412e-01,-1.442526610811624348e-07,-6.805368698405466889e-08
7.618422937645596765e-05,5.406971566817314612e-01,-8.804140101245846870e-06,-4.159104003362166653e-06
7.665742334773830260e-05,5.440555241145372811e-01,-6.645699246164120021e-06,-3.139832510194231403e-06
7.713061731902063755e-05,5.474138915473429901e-01,2.924936912527099927e-05,1.381714968192130708e-05
7.760381129030297250e-05,5.507722589801488100e-01,5.926137981067102633e-05,2.799650668360720166e-05
7.807700526158530745e-05,5.541306264129546300e-01,-4.386498691394481232e-05,-2.071902943354232693e-05
7.855019923286764240e-05,5.574889938457603389e-01,-2.992289188331051031e-04,-1.413579586562647994e-04
7.902339320414997735e-05,5.608473612785661588e-01,-2.856375226489342662e-04,-1.349501707896737452e-04
7.949658717543231230e-05,5.642057287113719788e-01,7.049304928724642923e-04,3.329936063572662246e-04
7.996978114671464725e-05,5.675640961441776877e-01,2.414440664798359493e-03,1.140615926732062822e-03
8.044297511799698220e-05,5.709224635769835077e-01,2.038479757847529682e-03,9.631086738183449337e-04
8.091616908927931715e-05,5.742808310097893276e-01,-4.941417965035443081e-03,-2.334190005855225469e-03
8.138936306056165210e-05,5.776391984425950366e-01,-1.899564675338248632e-02,-8.973767568552129537e-03
8.186255703184398705e-05,5.809975658754008565e-01,-2.775753106674606202e-02,-1.311374661285959892e-02
8.233575100312632200e-05,5.843559333082066765e-01,-2.144505577340026156e-03,-1.014980270870539936e-03
8.280894497440865695e-05,5.877143007410123854e-01,9.389421899495872803e-02,4.435467268624412179e-02
8.328213894569099190e-05,5.910726681738182053e-01,2.802845953069382778e-01,1.324111492797203637e-01
8.375533291697332685e-05,5.944310356066240253e-01,5.384229965255372674e-01,2.543692573747612373e-01
8.422852688825566180e-05,5.977894030394297342e-01,8.090395622018309307e-01,3.822318092110903454e-01
8.470172085953799675e-05,6.011477704722355542e-01,1.018354952414553427e+00,4.811448782250410394e-01
8.517491483082033170e-05,6.045061379050413741e-01,1.118382456733420405e+00,5.284365361416386575e-01
8.564810880210266665e-05,6.078645053378470831e-01,1.113325645484720017e+00,5.260884793609938992e-01
8.612130277338500160e-05,6.112228727706529030e-01,1.052523700843831733e+00,4.974053043719645073e-01
8.659449674466733655e-05,6.145812402034587230e-01,9.957594718327844596e-01,4.706272454036779518e-01
8.706769071594967150e-05,6.179396076362644319e-01,9.774155161656297164e-01,4.619973397763552647e-01
8.754088468723200645e-05,6.212979750690702518e-01,9.943284394963485262e-01,4.700226453139157989e-01
8.801407865851434140e-05,6.246563425018760718e-01,1.021045340982964067e+00,4.826801709023048059e-01
8.848727262979667635e-05,6.280147099346817807e-01,1.035196590994058141e+00,4.894025179588049057e-01
8.896046660107901130e-05,6.313730773674876007e-01,1.032134582109686338e+00,4.879935863817979058e-01
8.943366057236134625e-05,6.347314448002934206e-01,1.021555018269554083e+00,4.830331117474115921e-01
8.990685454364368120e-05,6.380898122330991296e-01,1.014674268916312627e+00,4.798195993356789701e-01
9.038004851492601615e-05,6.414481796659049495e-01,1.015108584980725537e+00,4.800615735198412448e-01
9.085324248620835110e-05,6.448065470987107695e-01,1.019222048510887602e+00,4.820416545724766078e-01
9.132643645749068605e-05,6.481649145315165894e-01,1.022068453144774125e+00,4.834233161041001647e-01
9.179963042877302100e-05,6.515232819643222983e-01,1.021933835693275672e+00,4.833968021282868399e-01
9.227282440005535595e-05,6.548816493971281183e-01,1.020319688606655451e+00,4.826713248522414013e-01
9.274601837133769091e-05,6.582400168299339382e-01,1.019265734653235889e+00,4.822104255862644240e-01
9.321921234262002586e-05,6.615983842627396472e-01,1.019392349657116004e+00,4.823072030081700934e-01
9.369240631390236081e-05,6.649567516955454671e-01,1.020022676854713817e+00,4.826419454048423985e-01
9.416560028518469576e-05,6.683151191283512871e-01,1.020367202439179000e+00,4.828416928287688203e-01
9.463879425646703071e-05,6.716734865611569960e-01,1.020264105290350942e+00,4.828299866901450410e-01
9.511198822774936566e-05,6.750318539939628160e-01,1.020023943033308900e+00,4.827535219051465321e-01
9.558518219903170061e-05,6.783902214267686359e-01,1.019927453394582573e+00,4.827449184169886331e-01
9.605837617031403556e-05,6.817485888595743448e-01,1.019988282061870866e+00,4.828106284677804450e-01
9.653157014159637051e-05,6.851069562923801648e-01,1.020070976688463693e+00,4.828866683024323758e-01
9.700476411287870546e-05,6.884653237251859847e-01,1.020087854512409908e+00,4.829316159084285909e-01
9.747795808416104041e-05,6.918236911579916937e-01,1.020055871569007788e+00,4.829534789646851567e-01
9.795115205544337536e-05,6.951820585907975136e-01,1.020028631152834375e+00,4.829775786518419878e-01
9.842434602672571031e-05,6.985404260236033336e-01,1.020027973360259743e+00,4.830142328134887086e-01
9.889753999800804526e-05,7.018987934564090425e-01,1.020039579813307506e+00,4.830566782660832281e-01
9.937073396929038021e-05,7.052571608892148625e-01,1.020044938680510160e+00,4.830961701845327139e-01
9.984392794057271516e-05,7.086155283220206824e-01,1.020041084101560358e+00,4.831313071904417278e-01
1.003171219118550501e-04,7.119738957548263913e-01,1.020035404370342347e+00,4.831655792739116828e-01
1.007903158831373851e-04,7.153322631876322113e-01,1.020033166831983529e+00,4.832014747499797647e-01
1.012635098544197200e-04,7.186906306204380313e-01,1.020033536517404693e+00,4.832385993038946781e-01
1.017367038257020550e-04,7.220489980532437402e-01,1.020033588575634420e+00,4.832755712890768329e-01
1.022098977969843899e-04,7.254073654860495601e-01,1.020032264158065249e+00,4.833118904735688171e-01
1.026830917682667249e-04,7.287657329188553801e-01,1.020030419957288936e+00,4.833479615188188694e-01
1.031562857395490598e-04,7.321241003516610890e-01,1.020028965093672246e+00,4.833842138888906348e-01
1.036294797108313948e-04,7.354824677844669090e-01,1.020027933824304345e+00,4.834206637834222997e-01
1.041026736821137297e-04,7.388408352172727289e-01,1.020026921102199502e+00,4.834571198681574811e-01
1.045758676533960647e-04,7.421992026500784378e-01,1.020025723321544842e+00,4.834934859568751353e-01
1.050490616246783996e-04,7.455575700828842578e-01,1.020024433203851055e+00,4.835298058455805292e-01
1.055222555959607346e-04,7.489159375156900778e-01,1.020023185673437638e+00,4.835661432715394614e-01
1.059954495672430695e-04,7.522743049484957867e-01,1.020021998741689861e+00,4.836025067456964921e-01
1.064686435385254045e-04,7.556326723813016066e-01,1.020020819219440877e+00,4.836388711431599541e-01
1.069418375098077394e-04,7.589910398141074266e-01,1.020019615826676773e+00,4.836752216869746879e-01
1.074150314810900744e-04,7.623494072469131355e-01,1.020018399011433985e+00,4.837115633119269953e-01
1.078882254523724093e-04,7.657077746797189555e-01,1.020017187217175492e+00,4.837479047305780488e-01
1.083614194236547443e-04,7.690661421125247754e-01,1.020015983534524606e+00,4.837842474036150309e-01
1.088346133949370792e-04,7.724245095453304844e-01,1.020014781053089070e+00,4.838205880674055770e-01
1.093078073662194142e-04,7.757828769781363043e-01,1.020013575565813735e+00,4.838569247349860936e-01
1.097810013375017491e-04,7.791412444109421243e-01,1.020012368411807424e+00,4.838932580388008997e-01
1.102541953087840841e-04,7.824996118437478332e-01,1.020011161978849668e+00,4.839295891062611599e-01
1.107273892800664190e-04,7.858579792765536531e-01,1.020009956629684744e+00,4.839659181082404671e-01
1.112005832513487540e-04,7.892163467093594731e-01,1.020008751464232644e+00,4.840022446197990713e-01
1.116737772226310889e-04,7.925747141421651820e-01,1.020007545974068508e+00,4.840385684019869461e-01
1.121469711939134239e-04,7.959330815749710020e-01,1.020006340353734275e+00,4.840748895482607783e-01
1.126201651651957588e-04,7.992914490077768219e-01,1.020005134897455257e+00,4.841112081982387183e-01
1.130933591364780938e-04,8.026498164405825309e-01,1.020003929632490092e+00,4.841475243636556569e-01
1.135665531077604287e-04,8.060081838733883508e-01,1.020002724442580444e+00,4.841838379873199538e-01
1.140397470790427637e-04,8.093665513061941708e-01,1.020001519272969226e+00,4.842201490419699161e-01
1.145129410503250986e-04,8.127249187389998797e-01,1.020000314153251653e+00,4.842564575430070573e-01
1.149861350216074336e-04,8.160832861718056996e-01,1.019999109117449620e+00,4.842927635105989115e-01
1.154593289928897685e-04,8.194416536046115196e-01,1.019997904165107494e+00,4.843290669484257016e-01
1.159325229641721035e-04,8.228000210374173395e-01,1.019996699281633834e+00,4.843653678494850290e-01
1.164057169354544384e-04,8.261583884702230485e-01,1.019995494462157648e+00,4.844016662061163547e-01
1.168789109067367734e-04,8.295167559030288684e-01,1.019994289711403379e+00,4.844379620133987263e-01
1.173521048780191083e-04,8.328751233358346884e-01,1.019993085033103819e+00,4.844742552707664851e-01
1.178252988493014433e-04,8.362334907686403973e-01,1.019991880426378117e+00,4.845105459846298368e-01
1.182984928205837782e-04,8.395918582014462173e-01,1.019990675889050458e+00,4.845468341668601742e-01
1.187716867918661132e-04,8.429502256342520372e-01,1.019989471420422067e+00,4.845831198258417905e-01
1.192448807631484481e-04,8.463085930670577461e-01,1.019988267021352701e+00,4.846194029564965255e-01
1.197180747344307831e-04,8.496669604998635661e-01,1.019987062692894852e+00,4.846556835398462271e-01
1.201912687057131180e-04,8.530253279326693860e-01,1.019985858435636050e+00,4.846919615567605311e-01
1.206644626769954530e-04,8.563836953654750950e-01,1.019984654249444178e+00,4.847282370070781776e-01
1.211376566482777879e-04,8.597420627982809149e-01,1.019983450133244318e+00,4.847645099169872740e-01
1.216108506195601229e-04,8.631004302310867349e-01,1.019982246085699762e+00,4.848007803234291035e-01
1.220840445908424714e-04,8.664587976638925548e-01,1.019981042106245184e+00,4.848370482420946148e-01
1.225572385621248063e-04,8.698171650966983748e-01,1.019979838196021449e+00,4.848733136445058101e-01
1.230304325334071413e-04,8.731755325295040837e-01,1.019978634357309843e+00,4.849095764695909860e-01
1.235036265046894762e-04,8.765338999623099037e-01,1.019977430591932244e+00,4.849458366712442459e-01
1.239768204759718112e-04,8.798922673951157236e-01,1.019976226899158345e+00,4.849820942685943437e-01
1.244500144472541461e-04,8.832506348279214325e-01,1.019975023275525583e+00,4.850183493514322874e-01
1.249232084185364811e-04,8.866090022607272525e-01,1.019973819717075347e+00,4.850546020193034491e-01
1.253964023898188160e-04,8.899673696935330725e-01,1.019972616223178585e+00,4.850908522893339070e-01
1.258695963611011510e-04,8.933257371263388924e-01,1.019971412798185373e+00,4.851271000502328512e-01
1.263427903323834859e-04,8.966841045591446013e-01,1.019970209449101217e+00,4.851633451232426619e-01
1.268159843036658209e-04,9.000424719919504213e-01,1.019969006179769933e+00,4.851995874095544892e-01
1.272891782749481558e-04,9.034008394247562412e-01,1.019967802986119887e+00,4.852358270134313756e-01
1.277623722462304908e-04,9.067592068575619502e-01,1.019966599857194955e+00,4.852720642148308783e-01
1.282355662175128257e-04,9.101175742903677701e-01,1.019965396783259148e+00,4.853082992647598792e-01
1.287087601887951607e-04,9.134759417231735901e-01,1.019964193765365845e+00,4.853445321363842879e-01
1.291819541600774956e-04,9.168343091559792990e-01,1.019962990818170434e+00,4.853807624533653109e-01
1.296551481313598306e-04,9.201926765887851190e-01,1.019961787960806721e+00,4.854169897248539201e-01
1.301283421026421655e-04,9.235510440215909389e-01,1.019960585200290870e+00,4.854532137703416739e-01
1.306015360739245005e-04,9.269094114543966478e-01,1.019959382520778002e+00,4.854894349978317036e-01
1.310747300452068354e-04,9.302677788872024678e-01,1.019958179890501526e+00,4.855256542221776384e-01
1.315479240164891704e-04,9.336261463200082877e-01,1.019956977286232025e+00,4.855618720380437403e-01
1.320211179877715053e-04,9.369845137528139967e-01,1.019955774718124042e+00,4.855980881860897380e-01
1.324943119590538403e-04,9.403428811856198166e-01,1.019954572231458023e+00,4.856343015053325995e-01
1.329675059303361752e-04,9.437012486184256366e-01,1.019953369876185123e+00,4.856705107141968680e-01
1.334406999016185102e-04,9.470596160512313455e-01,1.019952167661817288e+00,4.857067155674871239e-01
1.339138938729008451e-04,9.504179834840371655e-01,1.019950965535008525e+00,4.857429174341216238e-01
1.343870878441831801e-04,9.537763509168429854e-01,1.019949763408040999e+00,4.857791185638147269e-01
1.348602818154655150e-04,9.571347183496486943e-01,1.019948561228964046e+00,4.858153202904208490e-01
1.353334757867478500e-04,9.604930857824545143e-01,1.019947359041587065e+00,4.858515214900934187e-01
1.358066697580301849e-04,9.638514532152603342e-01,1.019946156976724083e+00,4.858877188084328447e-01
1.362798637293125199e-04,9.672098206480660432e-01,1.019944955159824751e+00,4.859239090258432592e-01
1.367530577005948548e-04,9.705681880808718631e-01,1.019943753593603342e+00,4.859600920727669138e-01
1.372262516718771898e-04,9.739265555136776831e-01,1.019942552115304268e+00,4.859962721239677874e-01
1.376994456431595247e-04,9.772849229464833920e-01,1.019941350492502341e+00,4.860324551426189466e-01
1.381726396144418597e-04,9.806432903792892120e-01,1.019940148613746267e+00,4.860686439878221243e-01
1.386458335857241946e-04,9.840016578120950319e-01,1.019938946629760812e+00,4.861048347933847324e-01
1.391190275570065296e-04,9.873600252449007408e-01,1.019937744899908072e+00,4.861410183409423658e-01
1.395922215282888645e-04,9.907183926777065608e-01,1.019936543730936895e+00,4.861771867606747843e-01
1.400654154995711995e-04,9.940767601105123807e-01,1.019935343080797585e+00,4.862133411315152087e-01
1.405386094708535344e-04,9.974351275433180897e-01,1.019934142486153661e+00,4.862494933403611608e-01
1.410118034421358694e-04,1.000793494976123910e+00,1.019932941349766420e+00,4.862856587068667413e-01
1.414849974134182043e-04,1.004151862408929619e+00,1.019931739439642993e+00,4.863218431820041654e-01
1.419581913847005393e-04,1.007510229841735550e+00,1.019930537213241006e+00,4.863580350307448730e-01
1.424313853559828742e-04,1.010868597274541258e+00,1.019929335619543576e+00,4.863942099112925632e-01
1.429045793272652092e-04,1.014226964707346967e+00,1.019928135396365843e+00,4.864303488976555734e-01
1.433777732985475441e-04,1.017585332140152898e+00,1.019926936341377655e+00,4.864664571788288594e-01
1.438509672698298791e-04,1.020943699572958607e+00,1.019925737204571359e+00,4.865025668205716913e-01
1.443241612411122140e-04,1.024302067005764316e+00,1.019924536487569533e+00,4.865387162594833614e-01
1.447973552123945490e-04,1.027660434438570247e+00,1.019923333708263158e+00,4.865749178595527025e-01
1.452705491836768839e-04,1.031018801871375956e+00,1.019922130140062499e+00,4.866111389569890977e-01
1.457437431549592189e-04,1.034377169304181665e+00,1.019920928207132427e+00,4.866473173690251119e-01
1.462169371262415538e-04,1.037735536736987596e+00,1.019919729673689046e+00,4.866834078397143659e-01
1.466901310975238888e-04,1.041093904169793305e+00,1.019918533879857758e+00,4.867194272977758973e-01
1.471633250688062237e-04,1.044452271602599014e+00,1.019917337604121066e+00,4.867554583801716461e-01
1.476365190400885587e-04,1.047810639035404945e+00,1.019916137154047053e+00,4.867915958038258051e-01
1.481097130113708936e-04,1.051169006468210654e+00,1.019914931488196119e+00,4.868278662826162062e-01
1.485829069826532286e-04,1.054527373901016363e+00,1.019913723912905912e+00,4.868641850023825990e-01
1.490561009539355635e-04,1.057885741333822294e+00,1.019912520444272719e+00,4.869003976406864886e-01
1.495292949252178985e-04,1.061244108766628003e+00,1.019911325312962580e+00,4.869363956742976951e-01
1.500024888965002334e-04,1.064602476199433712e+00,1.019910136738868101e+00,4.869722247694332484e-01
1.504756828677825684e-04,1.067960843632239643e+00,1.019908946756679979e+00,4.870080892491299163e-01
1.509488768390649033e-04,1.071319211065045351e+00,1.019907746398987403e+00,4.870442191412496791e-01
1.514220708103472383e-04,1.074677578497851060e+00,1.019906533226972112e+00,4.870806770040157496e-01
1.518952647816295732e-04,1.078035945930656991e+00,1.019905315305218885e+00,4.871172559662748647e-01
1.523684587529119082e-04,1.081394313363462700e+00,1.019904107164572693e+00,4.871535832842330827e-01
1.528416527241942431e-04,1.084752680796268409e+00,1.019902919024756827e+00,4.871893968082847692e-01
1.533148466954765781e-04,1.088111048229074340e+00,1.019901746748217208e+00,4.872248026795975018e-01
1.537880406667589130e-04,1.091469415661880049e+00,1.019900571420236046e+00,4.872602860964219129e-01
1.542612346380412480e-04,1.094827783094685758e+00,1.019899371561718393e+00,4.872963980301179276e-01
1.547344286093235829e-04,1.098186150527491689e+00,1.019898140898880978e+00,4.873332994078831693e-01
1.552076225806059179e-04,1.101544517960297398e+00,1.019896897911181544e+00,4.873705161945359743e-01
1.556808165518882528e-04,1.104902885393103107e+00,1.019895676736485735e+00,4.874071726932377446e-01
1.561540105231705878e-04,1.108261252825909038e+00,1.019894502216974308e+00,4.874426316665282366e-01
1.566272044944529227e-04,1.111619620258714747e+00,1.019893366191947814e+00,4.874771024632580940e-01
1.571003984657352577e-04,1.114977987691520456e+00,1.019892225609902336e+00,4.875116894343028973e-01
1.575735924370175926e-04,1.118336355124326387e+00,1.019891029838144725e+00,4.875476913931150458e-01
1.580467864082999276e-04,1.121694722557132096e+00,1.019889761618920199e+00,4.875855510113379365e-01
1.585199803795822625e-04,1.125053089989937805e+00,1.019888460475826708e+00,4.876242544277753499e-01
1.589931743508645975e-04,1.128411457422743736e+00,1.019887204177724493e+00,4.876618067326942141e-01
1.594663683221469324e-04,1.131769824855549444e+00,1.019886053095575562e+00,4.876966593233578173e-01
1.599395622934292674e-04,1.135128192288355153e+00,1.019884994873478945e+00,4.877291291788217187e-01
1.604127562647116023e-04,1.138486559721161084e+00,1.019883936092597088e+00,4.877616126686594722e-01
1.608859502359939373e-04,1.141844927153966793e+00,1.019882759865838651e+00,4.877971081418353561e-01
1.613591442072762722e-04,1.145203294586772724e+00,1.019881417684933567e+00,4.878368598810128853e-01
1.618323381785586072e-04,1.148561662019578433e+00,1.019879987217462203e+00,4.878788755385020659e-01
1.623055321498409421e-04,1.151920029452384142e+00,1.019878639274311993e+00,4.879187735127614722e-01
1.627787261211232771e-04,1.155278396885190073e+00,1.019877518991242793e+00,4.879528308571234319e-01
1.632519200924056120e-04,1.158636764317995782e+00,1.019876618984492334e+00,4.879812370369042696e-01
1.637251140636879470e-04,1.161995131750801491e+00,1.019875747860057302e+00,4.880089016862013684e-01
1.641983080349702819e-04,1.165353499183607422e+00,1.019874643348897880e+00,4.880425524440917262e-01
1.646715020062526169e-04,1.168711866616413131e+00,1.019873171414529267e+00,4.880856274991112187e-01
1.651446959775349518e-04,1.172070234049218840e+00,1.019871467609450688e+00,4.881346496065536167e-01
1.656178899488172868e-04,1.175428601482024771e+00,1.019869890483481756e+00,4.881804213113730695e-01
1.660910839200996217e-04,1.178786968914830480e+00,1.019868780862611901e+00,4.882141999035974900e-01
1.665642778913819567e-04,1.182145336347636189e+00,1.019868178829338667e+00,4.882349573336376980e-01
1.670374718626642916e-04,1.185503703780442120e+00,1.019867720203347705e+00,4.882520355623826691e-01
1.675106658339466266e-04,1.188862071213247829e+00,1.019866838690516531e+00,4.882799609976324895e-01
1.679838598052289615e-04,1.192220438646053537e+00,1.019865179273365952e+00,4.883278403053068484e-01
1.684570537765112965e-04,1.195578806078859468e+00,1.019862934860752635e+00,4.883907248454528172e-01
1.689302477477936314e-04,1.198937173511665177e+00,1.019860815544319177e+00,4.884503994386396597e-01
1.694034417190759664e-04,1.202295540944470886e+00,1.019859592636843448e+00,4.884870786851487345e-01
1.698766356903583013e-04,1.205653908377276817e+00,1.019859490954736714e+00,4.884949959217108062e-01
1.703498296616406363e-04,1.209012275810082526e+00,1.019859885759027085e+00,4.884901770375290608e-01
1.708230236329229712e-04,1.212370643242888235e+00,1.019859615261565988e+00,4.885024239380493238e-01
1.712962176042053062e-04,1.215729010675694166e+00,1.019857792212108816e+00,4.885544958622139999e-01
1.717694115754876411e-04,1.219087378108499875e+00,1.019854572519414804e+00,4.886423930682578520e-01
1.722426055467699761e-04,1.222445745541305584e+00,1.019851257296274349e+00,4.887327394964467442e-01
1.727157995180523110e-04,1.225804112974111515e+00,1.019849504866596090e+00,4.887829963896215268e-01
1.731889934893346460e-04,1.229162480406917224e+00,1.019850091633403011e+00,4.887732481704680776e-01
1.736621874606169809e-04,1.232520847839722933e+00,1.019852111030619124e+00,4.887267503951765457e-01
1.741353814318993159e-04,1.235879215272528864e+00,1.019853336115849496e+00,4.887006281825993503e-01
1.746085754031816508e-04,1.239237582705334573e+00,1.019851698955675179e+00,4.887479271795023283e-01
1.750817693744639858e-04,1.242595950138140282e+00,1.019846948390160879e+00,4.888750892487464528e-01
1.755549633457463208e-04,1.245954317570946213e+00,1.019841218244168068e+00,4.890273774803742812e-01
1.760281573170286557e-04,1.249312685003751922e+00,1.019837841632356135e+00,4.891192918102549303e-01
1.765013512883109907e-04,1.252671052436557630e+00,1.019838991294178543e+00,4.890950983979587274e-01
1.769745452595933256e-04,1.256029419869363561e+00,1.019843757999056910e+00,4.889781214348597471e-01
1.774477392308756606e-04,1.259387787302169270e+00,1.019848249603123591e+00,4.888682021872706729e-01
1.779209332021579955e-04,1.262746154734974979e+00,1.019848023526375602e+00,4.888793014803070047e-01
1.783941271734403305e-04,1.266104522167780910e+00,1.019841412129502745e+00,4.890541953260948427e-01
1.788673211447226654e-04,1.269462889600586619e+00,1.019831337809767424e+00,4.893179120260858772e-01
1.793405151160050004e-04,1.272821257033392328e+00,1.019823935304420726e+00,4.895130808321839222e-01
1.798137090872873353e-04,1.276179624466198259e+00,1.019824450830888907e+00,4.895051457180457088e-01
1.802869030585696703e-04,1.279537991899003968e+00,1.019833066587447767e+00,4.892894664893465695e-01
1.807600970298520052e-04,1.282896359331809677e+00,1.019843832469172540e+00,4.890186455697048129e-01
1.812332910011343402e-04,1.286254726764615608e+00,1.019848078349517406e+00,4.889149383912539393e-01
1.817064849724166751e-04,1.289613094197421317e+00,1.019840507548793296e+00,4.891141431036953868e-01
1.821796789436990101e-04,1.292971461630227026e+00,1.019823814521807481e+00,4.895475898263437209e-01
1.826528729149813450e-04,1.296329829063032957e+00,1.019808053463684860e+00,4.899582070215049434e-01
1.831260668862636800e-04,1.299688196495838666e+00,1.019804302160040033e+00,4.900613632149252163e-01
1.835992608575460149e-04,1.303046563928644375e+00,1.019816449485000831e+00,4.897536535267447144e-01
1.840724548288283499e-04,1.306404931361450306e+00,1.019837110059978125e+00,4.892207650177738953e-01
1.845456488001106848e-04,1.309763298794256015e+00,1.019851571325668615e+00,4.888471312680200409e-01
1.850188427713930198e-04,1.313121666227061723e+00,1.019847918372741580e+00,4.889627612351442054e-01
1.854920367426753547e-04,1.316480033659867654e+00,1.019825923923086020e+00,4.895895458998377192e-01
1.859652307139576897e-04,1.319838401092673363e+00,1.019797141874282831e+00,4.903750902637482589e-01
1.864384246852400246e-04,1.323196768525479072e+00,1.019776113265518536e+00,4.907927212572669728e-01
1.869116186565223596e-04,1.326555135958285003e+00,1.019772478888142153e+00,4.905026699134150681e-01
1.873848126278046945e-04,1.329913503391090712e+00,1.019794289077323501e+00,4.896346594452238854e-01
1.878580065990870295e-04,1.333271870823896421e+00,1.019856077109252412e+00,4.887701791822249286e-01
1.883312005703693644e-04,1.336630238256702352e+00,1.019963245344141844e+00,4.885829219861281270e-01
1.888043945416516994e-04,1.339988605689508061e+00,1.020051665053104850e+00,4.893372899771571971e-01
1.892775885129340343e-04,1.343346973122313770e+00,1.019926360872764226e+00,4.905927792521841413e-01
1.897507824842163693e-04,1.346705340555119701e+00,1.019334290618551853e+00,4.913996381831314264e-01
1.902239764554987042e-04,1.350063707987925410e+00,1.018307994265545524e+00,4.909914761262297866e-01
1.906971704267810392e-04,1.353422075420731119e+00,1.017700625227517808e+00,4.896040784790712808e-01
1.911703643980633741e-04,1.356780442853537050e+00,1.019421547564927089e+00,4.887869298372571336e-01
1.916435583693457091e-04,1.360138810286342759e+00,1.025577899755789835e+00,4.906426321898008647e-01
1.921167523406280440e-04,1.363497177719148468e+00,1.036008094071062091e+00,4.959358165790893613e-01
1.925899463119103790e-04,1.366855545151954399e+00,1.044805009727652445e+00,5.018246452673094105e-01
1.930631402831927139e-04,1.370213912584760108e+00,1.037928875986159127e+00,5.006616015806724107e-01
1.935363342544750489e-04,1.373572280017565816e+00,9.947403052709687943e-01,4.813146489389480420e-01
1.940095282257573838e-04,1.376930647450371747e+00,8.950576407458221695e-01,4.334219615173666718e-01
1.944827221970397188e-04,1.380289014883177456e+00,7.300814993147020093e-01,3.531884331994109005e-01
1.949559161683220537e-04,1.383647382315983165e+00,5.119110759669255328e-01,2.477589575251892273e-01
1.954291101396043887e-04,1.387005749748789096e+00,2.751439995571763886e-01,1.351015995501328171e-01
1.959023041108867236e-04,1.390364117181594805e+00,6.706639559789837057e-02,3.827949872852332014e-02
1.963754980821690586e-04,1.393722484614400514e+00,-7.069325192389232237e-02,-2.379922957160995195e-02
1.968486920534513935e-04,1.397080852047206445e+00,-1.202082533058658476e-01,-4.453175625203584231e-02
1.973218860247337285e-04,1.400439219480012154e+00,-9.493621170071568638e-02,-3.208922506568616384e-02
1.977950799960160634e-04,1.403797586912817863e+00,-3.215194488303206588e-02,-4.616279128444276958e-03
1.982682739672983984e-04,1.407155954345623794e+00,2.596052183559352175e-02,1.916883845560151192e-02
1.987414679385807333e-04,1.410514321778429503e+00,5.189852992692033096e-02,2.856530637893289065e-02
1.992146619098630683e-04,1.413872689211235212e+00,4.236800066132739156e-02,2.395645549187158316e-02
1.996878558811454032e-04,1.417231056644041143e+00,1.366770540252065791e-02,1.332614161893670365e-02
2.001610498524277382e-04,1.420589424076846852e+00,-1.234552668178549167e-02,5.327746048434030615e-03
2.006342438237100731e-04,1.423947791509652561e+00,-2.199926347397947873e-02,3.752804812621969924e-03
2.011074377949924081e-04,1.427306158942458492e+00,-1.532247005860694691e-02,6.589497461454347539e-03
2.015806317662747430e-04,1.430664526375264201e+00,-1.962302680431309791e-03,9.273884923835556265e-03
2.020538257375570780e-04,1.434022893808069909e+00,7.596675506152802612e-03,8.946594124583338858e-03
2.025270197088394129e-04,1.437381261240875840e+00,8.772961251035360161e-03,6.410439152159302933e-03
2.030002136801217479e-04,1.440739628673681549e+00,3.853910250282152096e-03,4.757178378509510988e-03
2.034734076514040828e-04,1.444097996106487258e+00,-1.766783545211572572e-03,6.297024422182545891e-03
2.039466016226864178e-04,1.447456363539293189e+00,-4.171920946641306110e-03,1.046468742748607635e-02
2.044197955939687527e-04,1.450814730972098898e+00,-2.997168707414381121e-03,1.425906063019526798e-02
2.048929895652510877e-04,1.454173098404904607e+00,-3.996642176361224355e-04,1.464385790744703562e-02
2.053661835365334226e-04,1.457531465837710538e+00,1.334159351079827445e-03,1.091608620185219487e-02
2.058393775078157576e-04,1.460889833270516247e+00,1.404063061728680643e-03,5.277591321669879848e-03
2.063125714790980925e-04,1.464248200703321956e+00,4.678909804659138558e-04,1.317746581654869950e-03
2.067857654503804275e-04,1.467606568136127887e+00,-4.100351913838953853e-04,1.605044383561505389e-03
2.072589594216627624e-04,1.470964935568933596e+00,-6.845817525012204852e-04,6.059901289186691437e-03
2.077321533929450974e-04,1.474323303001739305e+00,-4.933140058013330605e-04,1.208444940883214233e-02
2.082053473642274323e-04,1.477681670434545236e+00,-2.364263482275010366e-04,1.620758249660199032e-02
2.086785413355097673e-04,1.481040037867350945e+00,-1.352348198607054755e-04,1.612118490194694789e-02
2.091517353067921022e-04,1.484398405300156654e+00,-1.331464349552389289e-04,1.190608321671752720e-02
2.096249292780744372e-04,1.487756772732962585e+00,-8.515600266709730595e-05,5.861602979795763231e-03
2.100981232493567721e-04,1.491115140165768294e+00,4.055582867180181924e-05,1.180252490881128838e-03
2.105713172206391071e-04,1.494473507598574225e+00,1.383708075371525631e-04,2.682727721746262783e-04
2.110445111919214420e-04,1.497831875031379933e+00,9.005279374713195733e-05,3.578696044538298530e-03
2.115177051632037770e-04,1.501190242464185642e+00,-1.124834902684318364e-04,9.466986844956951780e-03
2.119908991344861119e-04,1.504548609896991573e+00,-3.548381791673093050e-04,1.504770484773764079e-02
2.124640931057684469e-04,1.507906977329797282e+00,-4.876198763481664599e-04,1.758752395569938842e-02
2.129372870770507818e-04,1.511265344762602991e+00,-4.285815197055619329e-04,1.578180823390978871e-02
2.134104810483331168e-04,1.514623712195408922e+00,-2.069414746544036548e-04,1.036096342667866196e-02
2.138836750196154517e-04,1.517982079628214631e+00,6.330435335225590484e-05,3.781343979406940475e-03
2.143568689908977867e-04,1.521340447061020340e+00,2.484991717248819887e-04,-8.606623868645851740e-04
2.148300629621801216e-04,1.524698814493826271e+00,2.585263322516216937e-04,-1.233289696806246644e-03
2.153032569334624566e-04,1.528057181926631980e+00,8.372364783332172109e-05,3.109996869021096691e-03
2.157764509047447915e-04,1.531415549359437689e+00,-2.021753101059973264e-04,1.040764489364201691e-02
2.162496448760271265e-04,1.534773916792243620e+00,-4.715486545409095561e-04,1.736792718345435416e-02
2.167228388473094614e-04,1.538132284225049329e+00,-5.961223770690860608e-04,2.061688156911509195e-02
2.171960328185917964e-04,1.541490651657855038e+00,-5.055669225740167926e-04,1.830279847809154065e-02
2.176692267898741313e-04,1.544849019090660969e+00,-2.257913838494224421e-04,1.110312617601665920e-02
2.181424207611564663e-04,1.548207386523466678e+00,1.247095969347846714e-04,2.091840286695817452e-03
2.186156147324388012e-04,1.551565753956272387e+00,3.841286360468189115e-04,-4.564335198435764442e-03
2.190888087037211362e-04,1.554924121389078318e+00,4.221794705434632001e-04,-5.531095152345283719e-03
2.195620026750034711e-04,1.558282488821884026e+00,2.048913489792658551e-04,4.927622401228702598e-05
2.200351966462858061e-04,1.561640856254689735e+00,-1.835634910652094148e-04,1.001279943765242576e-02
2.205083906175681410e-04,1.564999223687495666e+00,-5.746109597602064517e-04,2.003936718050224747e-02
2.209815845888504760e-04,1.568357591120301375e+00,-7.898941963298751782e-04,2.555897616145606094e-02
2.214547785601328109e-04,1.571715958553107084e+00,-7.221553905260194410e-04,2.382141617157549143e-02
2.219279725314151459e-04,1.575074325985913015e+00,-3.851332457032791341e-04,1.517717518825225341e-02
2.224011665026974808e-04,1.578432693418718724e+00,8.960284299469275550e-05,2.999485935633962319e-03
2.228743604739798158e-04,1.581791060851524433e+00,5.064366186237312080e-04,-7.693810980180042745e-03
2.233475544452621507e-04,1.585149428284330364e+00,6.860015998449669854e-04,-1.230079695047799071e-02
2.238207484165444857e-04,1.588507795717136073e+00,5.384903491510523383e-04,-8.517250416452151057e-03
2.242939423878268206e-04,1.591866163149941782e+00,1.017099576789674440e-04,2.686817475923728576e-03
2.247671363591091556e-04,1.595224530582747713e+00,-4.690203077207340449e-04,1.732677501487333779e-02
2.252403303303914905e-04,1.598582898015553422e+00,-9.542214788799282220e-04,2.977243361473033700e-02
2.257135243016738255e-04,1.601941265448359131e+00,-1.148228603418465638e-03,3.474826338744677057e-02
2.261867182729561604e-04,1.605299632881165062e+00,-9.366495927946505082e-04,2.932012962700220049e-02
2.266599122442384954e-04,1.608658000313970771e+00,-3.490075897644899852e-04,1.424548839394664326e-02
2.271331062155208303e-04,1.612016367746776480e+00,4.307344729852303003e-04,-5.756657384351014650e-03
2.276063001868031653e-04,1.615374735179582411e+00,1.101376252062188444e-03,-2.296001558171387527e-02
2.280794941580855002e-04,1.618733102612388119e+00,1.320806976069558618e-03,-2.858891088184987994e-02
2.285526881293678352e-04,1.622091470045193828e+00,7.998038759744404173e-04,-1.522440122117282163e-02
2.290258821006501701e-04,1.625449837477999759e+00,-6.154429551495793366e-04,2.107880704904278868e-02
2.294990760719325051e-04,1.628808204910805468e+00,-2.898176435369324063e-03,7.963411124800939822e-02
2.299722700432148400e-04,1.632166572343611177e+00,-5.846890647387227580e-03,1.552723174253492766e-01
2.304454640144971750e-04,1.635524939776417108e+00,-9.137988328967203838e-03,2.396924473718552440e-01
2.309186579857795099e-04,1.638883307209222817e+00,-1.240566828809312912e-02,3.235110133927922016e-01
2.313918519570618449e-04,1.642241674642028526e+00,-1.532269858382454171e-02,3.983339886384130724e-01
2.318650459283441798e-04,1.645600042074834457e+00,-1.765968684927579635e-02,4.582771752392315046e-01
2.323382398996265148e-04,1.648958409507640166e+00,-1.931172227587192591e-02,5.006495901729139941e-01
2.328114338709088497e-04,1.652316776940445875e+00,-2.029354178791289987e-02,5.258294387618343002e-01
2.332846278421911847e-04,1.655675144373251806e+00,-2.071236338646813280e-02,5.365672143340813882e-01
2.337578218134735196e-04,1.659033511806057515e+00,-2.072962994593070471e-02,5.370043389420444679e-01
2.342310157847558546e-04,1.662391879238863224e+00,-2.052109612586676402e-02,5.316493124918875157e-01
2.347042097560381895e-04,1.665750246671669155e+00,-2.024210212804339326e-02,5.244869240585259274e-01
2.351774037273205245e-04,1.669108614104474864e+00,-2.000318051613690640e-02,5.183525325716867860e-01
2.356505976986028594e-04,1.672466981537280573e+00,-1.985973616723059679e-02,5.146673526630676232e-01
2.361237916698851944e-04,1.675825348970086504e+00,-1.981690848428615398e-02,5.135631929054608191e-01
2.365969856411675293e-04,1.679183716402892212e+00,-1.984651846652987772e-02,5.143171891249349592e-01
2.370701796124498643e-04,1.682542083835697921e+00,-1.990891438536440336e-02,5.159121905075708669e-01
2.375433735837321992e-04,1.685900451268503852e+00,-1.997116438503577368e-02,5.175034325755725195e-01
2.380165675550145342e-04,1.689258818701309561e+00,-2.001573164184738615e-02,5.186410673359718171e-01
2.384897615262968691e-04,1.692617186134115270e+00,-2.003919745274171035e-02,5.192374042536577194e-01
2.389629554975792041e-04,1.695975553566921201e+00,-2.004551057040829254e-02,5.193937408741343686e-01
2.394361494688615390e-04,1.699333920999726910e+00,-2.003971796647251516e-02,5.192395447428597155e-01
2.399093434401438740e-04,1.702692288432532619e+00,-2.002570096768253177e-02,5.188743813868037513e-01
2.403825374114262089e-04,1.706050655865338550e+00,-2.000734050508479189e-02,5.183978052221217547e-01
2.408557313827085439e-04,1.709409023298144259e+00,-1.998993501671015444e-02,5.179457310465622744e-01
2.413289253539908788e-04,1.712767390730949968e+00,-1.997928091745933277e-02,5.176668461600755222e-01
2.418021193252732138e-04,1.716125758163755899e+00,-1.997864652695503090e-02,5.176449864912077148e-01
2.422753132965555487e-04,1.719484125596561608e+00,-1.998628774958657525e-02,5.178354104159369475e-01
2.427485072678378837e-04,1.722842493029367317e+00,-1.999606725458653519e-02,5.180806831148030422e-01
2.432217012391202186e-04,1.726200860462173248e+00,-2.000126377019558269e-02,5.182083924126028585e-01
2.436948952104025536e-04,1.729559227894978957e+00,-1.999893646047885484e-02,5.181431023274541969e-01
2.441680891816848885e-04,1.732917595327784666e+00,-1.999157376442147263e-02,5.179486474535486273e-01
2.446412831529672506e-04,1.736275962760590819e+00,-1.998478787901892401e-02,5.177689911870437811e-01
2.451144771242496126e-04,1.739634330193396750e+00,-1.998288295768296113e-02,5.177145419198100340e-01
2.455876710955319747e-04,1.742992697626202681e+00,-1.998574319100720337e-02,5.177823275856308083e-01
2.460608650668143368e-04,1.746351065059008612e+00,-1.998936086724647371e-02,5.178695425128342356e-01
2.465340590380966988e-04,1.749709432491814542e+00,-1.998939021397546159e-02,5.178647103382204575e-01
2.470072530093790609e-04,1.753067799924620696e+00,-1.998474999568756669e-02,5.177400966129465099e-01
2.474804469806614229e-04,1.756426167357426626e+00,-1.997838251989994540e-02,5.175711776349030124e-01
2.479536409519437850e-04,1.759784534790232557e+00,-1.997467504048081738e-02,5.174704941079816267e-01
2.484268349232261470e-04,1.763142902223038488e+00,-1.997576711147370371e-02,5.174929283392080137e-01
2.489000288945085091e-04,1.766501269655844419e+00,-1.997980189386169489e-02,5.175908480403476064e-01
2.493732228657908711e-04,1.769859637088650572e+00,-1.998250705039044534e-02,5.176546599660531989e-01
2.498464168370732332e-04,1.773218004521456503e+00,-1.998073520229723746e-02,5.176036290835445142e-01
2.503196108083555953e-04,1.776576371954262434e+00,-1.997502325596416800e-02,5.174515291678121187e-01
2.507928047796379573e-04,1.779934739387068365e+00,-1.996909519244485787e-02,5.172938875070647313e-01
2.512659987509203194e-04,1.783293106819874296e+00,-1.996677331857157206e-02,5.172287525671973585e-01
2.517391927222026814e-04,1.786651474252680449e+00,-1.996886971662059293e-02,5.172769545812716530e-01
2.522123866934850435e-04,1.790009841685486380e+00,-1.997259320367733570e-02,5.173668939234921105e-01
2.526855806647674055e-04,1.793368209118292311e+00,-1.997390244859193614e-02,5.173949034002589542e-01
2.531587746360497676e-04,1.796726576551098242e+00,-1.997082382890930097e-02,5.173103570447428190e-01
2.536319686073321296e-04,1.800084943983904173e+00,-1.996500817565066005e-02,5.171556025903008003e-01
2.541051625786144917e-04,1.803443311416710326e+00,-1.996029650090051788e-02,5.170291690276496155e-01
2.545783565498968538e-04,1.806801678849516257e+00,-1.995953269111452530e-02,5.170040063770995342e-01
2.550515505211792158e-04,1.810160046282322188e+00,-1.996226500722536254e-02,5.170685256995544155e-01
2.555247444924615779e-04,1.813518413715128119e+00,-1.996519367511432122e-02,5.171380814299256778e-01
2.559979384637439399e-04,1.816876781147934050e+00,-1.996493644589955943e-02,5.171259133068238922e-01
2.564711324350263020e-04,1.820235148580740203e+00,-1.996079814582294581e-02,5.170141898713324080e-01
2.569443264063086640e-04,1.823593516013546134e+00,-1.995527799652468265e-02,5.168670213189323626e-01
2.574175203775910261e-04,1.826951883446352065e+00,-1.995194985260594078e-02,5.167760832422427786e-01
2.578907143488733881e-04,1.830310250879157996e+00,-1.995250971225843301e-02,5.167848801496450761e-01
2.583639083201557502e-04,1.833668618311963927e+00,-1.995542801307773409e-02,5.168541751876205570e-01
2.588371022914381122e-04,1.837026985744770080e+00,-1.995727618444409490e-02,5.168960192709162182e-01
2.593102962627204743e-04,1.840385353177576011e+00,-1.995558121054987616e-02,5.168469758031863925e-01
2.597834902340028364e-04,1.843743720610381942e+00,-1.995083327685464453e-02,5.167196198271667429e-01
2.602566842052851984e-04,1.847102088043187873e+00,-1.994601738105090602e-02,5.165905222550882803e-01
2.607298781765675605e-04,1.850460455475994026e+00,-1.994410703352329436e-02,5.165359584975766083e-01
2.612030721478499225e-04,1.853818822908799957e+00,-1.994562227581304220e-02,5.165692676624460411e-01
2.616762661191322846e-04,1.857177190341605888e+00,-1.994825675513463986e-02,5.166312870849014693e-01
2.621494600904146466e-04,1.860535557774411819e+00,-1.994883585882794436e-02,5.166405824567874561e-01
2.626226540616970087e-04,1.863893925207217750e+00,-1.994594612454384658e-02,5.165608967341916991e-01
2.630958480329793707e-04,1.867252292640023903e+00,-1.994105912285758578e-02,5.164299790675258572e-01
2.635690420042617328e-04,1.870610660072829834e+00,-1.993725731836780424e-02,5.163269002630629378e-01
2.640422359755440949e-04,1.873969027505635765e+00,-1.993666157179606671e-02,5.163060635534125753e-01
2.645154299468264569e-04,1.877327394938441696e+00,-1.993870576469084638e-02,5.163529461842615298e-01
2.649886239181088190e-04,1.880685762371247627e+00,-1.994066158732818450e-02,5.163975618242844234e-01
2.654618178893911810e-04,1.884044129804053780e+00,-1.993993358270181038e-02,5.163733327911240734e-01
2.659350118606735431e-04,1.887402497236859711e+00,-1.993619565880820621e-02,5.162718950413384134e-01
2.664082058319559051e-04,1.890760864669665642e+00,-1.993161098096064149e-02,5.161487381323192070e-01
2.668813998032382672e-04,1.894119232102471573e+00,-1.992899410019538173e-02,5.160760601287145422e-01
2.673545937745206292e-04,1.897477599535277504e+00,-1.992947462105426615e-02,5.160828366795391364e-01
2.678277877458029913e-04,1.900835966968083657e+00,-1.993160092841194525e-02,5.161318306275644030e-01
2.683009817170853534e-04,1.904194334400889588e+00,-1.993259389740718521e-02,5.161517524277878799e-01
2.687741756883677154e-04,1.907552701833695519e+00,-1.993067057303829492e-02,5.160968666881563527e-01
2.692473696596500775e-04,1.910911069266501450e+00,-1.992649607205824666e-02,5.159842355464188124e-01
2.697205636309324395e-04,1.914269436699307381e+00,-1.992258195093339276e-02,5.158782851517709211e-01
2.701937576022148016e-04,1.917627804132113534e+00,-1.992117074067145666e-02,5.158365400162249204e-01
2.706669515734971636e-04,1.920986171564919465e+00,-1.992238706384624053e-02,5.158621962156013652e-01
2.711401455447795257e-04,1.924344538997725396e+00,-1.992417915047748483e-02,5.159026217697116889e-01
2.716133395160618877e-04,1.927702906430531327e+00,-1.992406244006288824e-02,5.158940834857148605e-01
2.720865334873442498e-04,1.931061273863337258e+00,-1.992118529653807979e-02,5.158147360387983493e-01
2.725597274586266119e-04,1.934419641296143411e+00,-1.991700002382550128e-02,5.157018341634520553e-01
2.730329214299089739e-04,1.937778008728949342e+00,-1.991401187470314207e-02,5.156196420481874432e-01
2.735061154011913360e-04,1.941136376161755273e+00,-1.991368146213633866e-02,5.156056264662133293e-01
2.739793093724736980e-04,1.944494743594561204e+00,-1.991523594930966895e-02,5.156399621502342212e-01
2.744525033437560601e-04,1.947853111027367135e+00,-1.991635604871565268e-02,5.156631550659596108e-01
2.749256973150384221e-04,1.951211478460173288e+00,-1.991513131078558041e-02,5.156261991844485193e-01
2.753988912863207842e-04,1.954569845892979219e+00,-1.991163641211966817e-02,5.155310107356109173e-01
2.758720852576031462e-04,1.957928213325785149e+00,-1.990782830528194450e-02,5.154277893778266284e-01
2.763452792288855083e-04,1.961286580758591080e+00,-1.990588329213965196e-02,5.153723608932876399e-01
2.768184732001678704e-04,1.964644948191397011e+00,-1.990638571256575506e-02,5.153797140357134765e-01
2.772916671714502324e-04,1.968003315624203164e+00,-1.990787525744225003e-02,5.154123888070516468e-01
2.777648611427325945e-04,1.971361683057009095e+00,-1.990810179263423352e-02,5.154126653221100529e-01
2.782380551140149565e-04,1.974720050489815026e+00,-1.990591114365748704e-02,5.153509374754898786e-01
2.787112490852973186e-04,1.978078417922620957e+00,-1.990218209874166158e-02,5.152497482963906972e-01
2.791844430565796806e-04,1.981436785355426888e+00,-1.989905453508802186e-02,5.151639895499782185e-01
2.796576370278620427e-04,1.984795152788233041e+00,-1.989812433319017998e-02,5.151345980076605935e-01
2.801308309991444047e-04,1.988153520221038972e+00,-1.989912686907375008e-02,5.151547850204889478e-01
2.806040249704267668e-04,1.991511887653844903e+00,-1.990019473610923212e-02,5.151766480200020704e-01
2.810772189417091288e-04,1.994870255086650834e+00,-1.989944422318919159e-02,5.151518667276928642e-01
2.815504129129914909e-04,1.998228622519456765e+00,-1.989654383019059253e-02,5.150719381317470091e-01
2.820236068842738530e-04,2.001586989952262918e+00,-1.989295917775531913e-02,5.149744583923222541e-01
2.824968008555562150e-04,2.004945357385068849e+00,-1.989069626077728803e-02,5.149108847427401603e-01
2.829699948268385771e-04,2.008303724817874780e+00,-1.989061935410035842e-02,5.149033868737924458e-01
2.834431887981209391e-04,2.011662092250680711e+00,-1.989175352741982122e-02,5.149269556228019962e-01
2.839163827694033012e-04,2.015020459683486642e+00,-1.989213393941489938e-02,5.149311892629605536e-01
2.843895767406856632e-04,2.018378827116292573e+00,-1.989046377045257386e-02,5.148828224665800146e-01
2.848627707119680253e-04,2.021737194549098504e+00,-1.988718251924635055e-02,5.147931296685905878e-01
2.853359646832503873e-04,2.025095561981904879e+00,-1.988406499570978189e-02,5.147076380855779565e-01
2.858091586545327494e-04,2.028453929414710810e+00,-1.988271400719692633e-02,5.146674622935641930e-01
2.862823526258151115e-04,2.031812296847516741e+00,-1.988322601744494517e-02,5.146750762506402399e-01
2.867555465970974735e-04,2.035170664280322672e+00,-1.988414027667744985e-02,5.146930088259620284e-01
2.872287405683798356e-04,2.038529031713128603e+00,-1.988368919347876726e-02,5.146759183012776795e-01
2.877019345396621976e-04,2.041887399145934534e+00,-1.988128069533112025e-02,5.146086174334800756e-01
2.881751285109445597e-04,2.045245766578740465e+00,-1.987796983801543710e-02,5.145181706723896964e-01
2.886483224822269217e-04,2.048604134011546396e+00,-1.987554496891084238e-02,5.144504522956921955e-01
2.891215164535092838e-04,2.051962501444352327e+00,-1.987501867252796858e-02,5.144314365026372293e-01
2.895947104247916458e-04,2.055320868877158258e+00,-1.987579634727013045e-02,5.144458702572708431e-01
2.900679043960740079e-04,2.058679236309964633e+00,-1.987620468184339573e-02,5.144508300330126183e-01
2.905410983673563700e-04,2.062037603742770564e+00,-1.987491217134895738e-02,5.144121606632083843e-01
2.910142923386387320e-04,2.065395971175576495e+00,-1.987203642566554712e-02,5.143328795041126611e-01
2.914874863099210941e-04,2.068754338608382426e+00,-1.986901770749786855e-02,5.142499320867650603e-01
2.919606802812034561e-04,2.072112706041188357e+00,-1.986738790683263006e-02,5.142026139265417628e-01
2.924338742524858182e-04,2.075471073473994288e+00,-1.986748632622192118e-02,5.141996283016518898e-01
2.929070682237681802e-04,2.078829440906800219e+00,-1.986819853352383286e-02,5.142123877281701283e-01
2.933802621950505423e-04,2.082187808339606150e+00,-1.986791769556196796e-02,5.141996741403946913e-01
2.938534561663329043e-04,2.085546175772412081e+00,-1.986590011282596963e-02,5.141424107119507703e-01
2.943266501376152664e-04,2.088904543205218012e+00,-1.986287182674990187e-02,5.140592220731196038e-01
2.947998441088976285e-04,2.092262910638024387e+00,-1.986039200618641698e-02,5.139901037280028007e-01
2.952730380801799905e-04,2.095621278070830318e+00,-1.985953002471313109e-02,5.139624867038274925e-01
2.957462320514623526e-04,2.098979645503636249e+00,-1.985997818898718043e-02,5.139684777144288841e-01
2.962194260227447146e-04,2.102338012936442180e+00,-1.986033600881052449e-02,5.139721515334372270e-01
2.966926199940270767e-04,2.105696380369248111e+00,-1.985930571892402519e-02,5.139402183894735687e-01
2.971658139653094387e-04,2.109054747802054042e+00,-1.985677912967676734e-02,5.138699034299440971e-01
2.976390079365918008e-04,2.112413115234859973e+00,-1.985390586019537829e-02,5.137906966781224938e-01
2.981122019078741628e-04,2.115771482667665904e+00,-1.985210461459704229e-02,5.137389903057997254e-01
2.985853958791565249e-04,2.119129850100471835e+00,-1.985186708781434134e-02,5.137273967885558346e-01
2.990585898504388869e-04,2.122488217533277766e+00,-1.985236259908784023e-02,5.137346073746387187e-01
2.995317838217212490e-04,2.125846584966084141e+00,-1.985216066038855004e-02,5.137239275072849054e-01
3.000049777930036111e-04,2.129204952398890072e+00,-1.985044389781396093e-02,5.136743904095869562e-01
3.004781717642859731e-04,2.132563319831696003e+00,-1.984768327460519066e-02,5.135980774796483628e-01
3.009513657355683352e-04,2.135921687264501934e+00,-1.984521813936326179e-02,5.135293454839447991e-01
3.014245597068506972e-04,2.139280054697307865e+00,-1.984411420565094716e-02,5.134955316316505147e-01
3.018977536781330593e-04,2.142638422130113796e+00,-1.984427274362133425e-02,5.134941029619853881e-01
3.023709476494154213e-04,2.145996789562919727e+00,-1.984453535548304226e-02,5.134953443268270856e-01
3.028441416206977834e-04,2.149355156995725658e+00,-1.984367797487343946e-02,5.134678563995089817e-01
3.033173355919801454e-04,2.152713524428531588e+00,-1.984144174431892033e-02,5.134049993759550734e-01
3.037905295632625075e-04,2.156071891861337519e+00,-1.983873284097501660e-02,5.133300185673516092e-01
3.042637235345448696e-04,2.159430259294143895e+00,-1.983683828336789412e-02,5.132759282261113443e-01
3.047369175058272316e-04,2.162788626726949825e+00,-1.983633563709473469e-02,5.132575436217891030e-01
3.052101114771095937e-04,2.166146994159755756e+00,-1.983661995869170219e-02,5.132593465809563993e-01
3.056833054483919557e-04,2.169505361592561687e+00,-1.983643502514424728e-02,5.132491127145322185e-01
3.061564994196743178e-04,2.172863729025367618e+00,-1.983494327180564121e-02,5.132053572561383614e-01
3.066296933909566798e-04,2.176222096458173549e+00,-1.983242353299367183e-02,5.131352331267334810e-01
3.071028873622390419e-04,2.179580463890979480e+00,-1.983001556321674352e-02,5.130679771756544438e-01
3.075760813335214039e-04,2.182938831323785411e+00,-1.982874384038089272e-02,5.130298688972925181e-01
3.080492753048037660e-04,2.186297198756591342e+00,-1.982865631042367988e-02,5.130221378667084720e-01
3.085224692760861281e-04,2.189655566189397273e+00,-1.982880190309704166e-02,5.130203872518298569e-01
3.089956632473684901e-04,2.193013933622203648e+00,-1.982805064896054140e-02,5.129956314272905438e-01
3.094688572186508522e-04,2.196372301055009579e+00,-1.982604974451258190e-02,5.129388206556730889e-01
3.099420511899332142e-04,2.199730668487815510e+00,-1.982350687435428110e-02,5.128681085495052638e-01
3.104152451612155763e-04,2.203089035920621441e+00,-1.982157391045810679e-02,5.128130426564729838e-01
3.108884391324979383e-04,2.206447403353427372e+00,-1.982086703868384328e-02,5.127894289830157160e-01
3.113616331037803004e-04,2.209805770786233303e+00,-1.982095658746396011e-02,5.127862454106673074e-01
3.118348270750626624e-04,2.213164138219039234e+00,-1.982074867545440683e-02,5.127754318780900489e-01
3.123080210463450245e-04,2.216522505651845165e+00,-1.981942060899741578e-02,5.127358850280382407e-01
3.127812150176273866e-04,2.219880873084651096e+00,-1.981711049797985763e-02,5.126711479144220318e-01
3.132544089889097486e-04,2.223239240517457471e+00,-1.981478322010996052e-02,5.126059714965585101e-01
3.137276029601921107e-04,2.226597607950263402e+00,-1.981340059883494875e-02,5.125650281250551110e-01
3.142007969314744727e-04,2.229955975383069333e+00,-1.981310905201507516e-02,5.125520733936422824e-01
3.146739909027568348e-04,2.233314342815875264e+00,-1.981313062944509498e-02,5.125471513074392194e-01
3.151471848740391968e-04,2.236672710248681195e+00,-1.981243700847536843e-02,5.125238836218660721e-01
3.156203788453215589e-04,2.240031077681487126e+00,-1.981062301353947105e-02,5.124718771230196701e-01
3.160935728166039209e-04,2.243389445114293057e+00,-1.980823785774848966e-02,5.124052203352298385e-01
3.165667667878862830e-04,2.246747812547098988e+00,-1.980630370591617700e-02,5.123501336163475139e-01
3.170399607591686451e-04,2.250106179979904919e+00,-1.980544295524976073e-02,5.123225823445496374e-01
3.175131547304510071e-04,2.253464547412710850e+00,-1.980535909405532063e-02,5.123149602109698941e-01
3.179863487017333692e-04,2.256822914845517225e+00,-1.980510394371098534e-02,5.123029446657770825e-01
3.184595426730157312e-04,2.260181282278323156e+00,-1.980389137789230480e-02,5.122663703320902151e-01
3.189327366442980933e-04,2.263539649711129087e+00,-1.980175950812671642e-02,5.122062151008789366e-01
3.194059306155804553e-04,2.266898017143935018e+00,-1.979952371684312942e-02,5.121433951225264902e-01
3.198791245868628174e-04,2.270256384576740949e+00,-1.979807274289262231e-02,5.121007080308183079e-01
3.203523185581451794e-04,2.273614752009546880e+00,-1.979761512662690098e-02,5.120835030056006820e-01
3.208255125294275415e-04,2.276973119442352811e+00,-1.979751477538314181e-02,5.120754629489506771e-01
3.212987065007099035e-04,2.280331486875158742e+00,-1.979684454769276708e-02,5.120528050687649380e-01
3.217719004719922656e-04,2.283689854307964673e+00,-1.979517653638776867e-02,5.120045530103166653e-01
3.222450944432746277e-04,2.287048221740770604e+00,-1.979293562470332835e-02,5.119416060023580517e-01
3.227182884145569897e-04,2.290406589173576979e+00,-1.979102446967170512e-02,5.118871188316815868e-01
3.231914823858393518e-04,2.293764956606382910e+00,-1.979005031804013937e-02,5.118566682743309615e-01
3.236646763571217138e-04,2.297123324039188841e+00,-1.978981569584636196e-02,5.118451885403341173e-01
3.241378703284040759e-04,2.300481691471994772e+00,-1.978949997137963851e-02,5.118316288771127542e-01
3.246110642996864379e-04,2.303840058904800703e+00,-1.978836589572268573e-02,5.117970776657985166e-01
3.250842582709688000e-04,2.307198426337606634e+00,-1.978638309694123742e-02,5.117407560511939568e-01
3.255574522422511620e-04,2.310556793770412565e+00,-1.978424138427183412e-02,5.116803590019901593e-01
3.260306462135335241e-04,2.313915161203218496e+00,-1.978275316058807423e-02,5.116367260236832637e-01
3.265038401848158862e-04,2.317273528636024427e+00,-1.978216229650400781e-02,5.116161126114983082e-01
3.269770341560982482e-04,2.320631896068830358e+00,-1.978194726134867298e-02,5.116051403996676461e-01
3.274502281273806103e-04,2.323990263501636733e+00,-1.978127696378911837e-02,5.115824904358036163e-01
3.279234220986629723e-04,2.327348630934442664e+00,-1.977972129754058950e-02,5.115371299200653921e-01
3.283966160699453344e-04,2.330706998367248595e+00,-1.977760909098722625e-02,5.114774940881906540e-01
3.288698100412276964e-04,2.334065365800054526e+00,-1.977573577347210843e-02,5.114239871523316161e-01
3.293430040125100585e-04,2.337423733232860457e+00,-1.977468007555509277e-02,5.113914544260074191e-01
3.298161979837924205e-04,2.340782100665666388e+00,-1.977431652198773093e-02,5.113766770373470161e-01
3.302893919550747826e-04,2.344140468098472319e+00,-1.977393423728232916e-02,5.113614196758519137e-01
3.307625859263571447e-04,2.347498835531278250e+00,-1.977285077143768610e-02,5.113281763907051580e-01
3.312357798976395067e-04,2.350857202964084181e+00,-1.977099118001451883e-02,5.112750249325493934e-01
3.317089738689218688e-04,2.354215570396890111e+00,-1.976894112229988371e-02,5.112169886359303472e-01
3.321821678402042308e-04,2.357573937829696487e+00,-1.976743788280424519e-02,5.111729801031169584e-01
3.326553618114865929e-04,2.360932305262502418e+00,-1.976674134406009031e-02,5.111496655929078647e-01
3.331285557827689549e-04,2.364290672695308348e+00,-1.976642143358368214e-02,5.111360128163489058e-01
3.336017497540513170e-04,2.367649040128114279e+00,-1.976573555522419950e-02,5.111129728676020445e-01
3.340749437253336790e-04,2.371007407560920210e+00,-1.976426515620227295e-02,5.110698092905230361e-01
3.345481376966160411e-04,2.374365774993726141e+00,-1.976226591941915300e-02,5.110130809847013289e-01
3.350213316678984032e-04,2.377724142426532072e+00,-1.976043875199305980e-02,5.109607675049472331e-01
3.354945256391807652e-04,2.381082509859338003e+00,-1.975932614391545661e-02,5.109267845550027332e-01
3.359677196104631273e-04,2.384440877292143934e+00,-1.975885357303911946e-02,5.109092203272476151e-01
3.364409135817454893e-04,2.387799244724949865e+00,-1.975840350793588857e-02,5.108922339524198941e-01
3.369141075530278514e-04,2.391157612157756240e+00,-1.975735002035430843e-02,5.108597693447656241e-01
3.373873015243102134e-04,2.394515979590562171e+00,-1.975559141344093023e-02,5.108092179807666167e-01
3.378604954955925755e-04,2.397874347023368102e+00,-1.975362774711784605e-02,5.107534074116232281e-01
3.383336894668749375e-04,2.401232714456174033e+00,-1.975212500280919270e-02,5.107094212023957081e-01
3.388068834381572996e-04,2.404591081888979964e+00,-1.975134546802796709e-02,5.106839873259987339e-01
3.392800774094396617e-04,2.407949449321785895e+00,-1.975093140537869177e-02,5.106679290299397378e-01
3.397532713807220237e-04,2.411307816754591826e+00,-1.975022018103983132e-02,5.106442485719231428e-01
3.402264653520043858e-04,2.414666184187397757e+00,-1.974881360858825666e-02,5.106027319156061228e-01
3.406996593232867478e-04,2.418024551620203688e+00,-1.974691247044162851e-02,5.105485296757020786e-01
3.411728532945691099e-04,2.421382919053009619e+00,-1.974513532109164679e-02,5.104975089240399999e-01
3.416460472658514719e-04,2.424741286485815994e+00,-1.974398456834835364e-02,5.104625571241818704e-01
3.421192412371338340e-04,2.428099653918621925e+00,-1.974342052004457448e-02,5.104426557847868695e-01
3.425924352084161960e-04,2.431458021351427856e+00,-1.974290441567055215e-02,5.104239847225334747e-01
3.430656291796985581e-04,2.434816388784233787e+00,-1.974186590481284698e-02,5.103919141114022784e-01
3.435388231509809201e-04,2.438174756217039718e+00,-1.974018955763811103e-02,5.103434838966836029e-01
3.440120171222632822e-04,2.441533123649845649e+00,-1.973830555151907806e-02,5.102897281729990020e-01
3.444852110935456443e-04,2.444891491082651580e+00,-1.973681387972363310e-02,5.102460337477207064e-01
3.449584050648280063e-04,2.448249858515457511e+00,-1.973597006864174705e-02,5.102189510763265323e-01
3.454315990361103684e-04,2.451608225948263442e+00,-1.973547289837531554e-02,5.102007599192590614e-01
3.459047930073927304e-04,2.454966593381069817e+00,-1.973473008311322358e-02,5.101762930755298076e-01
3.463779869786750925e-04,2.458324960813875748e+00,-1.973336815494172725e-02,5.101359949089144807e-01
3.468511809499574545e-04,2.461683328246681679e+00,-1.973154896407521702e-02,5.100839745093874722e-01
3.473243749212398166e-04,2.465041695679487610e+00,-1.972982604225027511e-02,5.100342689730130719e-01
3.477975688925221786e-04,2.468400063112293541e+00,-1.972866681439817624e-02,5.099987024223602283e-01
3.482707628638045407e-04,2.471758430545099472e+00,-1.972804597750513894e-02,5.099768410130507412e-01
3.487439568350869028e-04,2.475116797977905403e+00,-1.972745382086771304e-02,5.099565796091977132e-01
3.492171508063692648e-04,2.478475165410711334e+00,-1.972632598523551412e-02,5.099246731150908207e-01
3.496903447776516269e-04,2.481833532843517265e+00,-1.972456769563424653e-02,5.098780385907422108e-01
3.501635387489339889e-04,2.485191900276323196e+00,-1.972275520824474937e-02,5.098261550197971115e-01
3.506367327202163510e-04,2.488550267709129571e+00,-1.972177114179948093e-02,5.097826964481303458e-01
3.511099266914987130e-04,2.491908635141935502e+00,-1.972194026709594289e-02,5.097538389626862232e-01
3.515831206627810751e-04,2.495267002574741433e+00,-1.972210597402579424e-02,5.097334233561813255e-01
3.520563146340634371e-04,2.498625370007547364e+00,-1.971953216479365931e-02,5.097089450713561121e-01
3.525295086053457992e-04,2.501983737440353295e+00,-1.971179256645314015e-02,5.096725618475608233e-01
3.530027025766281613e-04,2.505342104873159226e+00,-1.970110602315550130e-02,5.096266415390583449e-01
3.534758965479105233e-04,2.508700472305965157e+00,-1.969892433431442297e-02,5.095784699398754336e-01
3.539490905191928854e-04,2.512058839738771088e+00,-1.972443427767719970e-02,5.095299587893813431e-01
3.544222844904752474e-04,2.515417207171577019e+00,-1.978866773371619828e-02,5.094758040697190404e-01
3.548954784617576095e-04,2.518775574604382950e+00,-1.986255517957839084e-02,5.094188406930901802e-01
3.553686724330399715e-04,2.522133942037189325e+00,-1.984670702621727997e-02,5.093938100807733349e-01
3.558418664043223336e-04,2.525492309469995256e+00,-1.958640336148937885e-02,5.094707382967672560e-01
3.563150603756046956e-04,2.528850676902801187e+00,-1.898433388897938223e-02,5.097041493467894258e-01
3.567882543468870577e-04,2.532209044335607118e+00,-1.822398224768650987e-02,5.100200379379106197e-01
3.572614483181694198e-04,2.535567411768413049e+00,-1.801167729734806655e-02,5.100906194759284862e-01
3.577346422894517818e-04,2.538925779201218980e+00,-1.960710725770830123e-02,5.093149741256990382e-01
3.582078362607341439e-04,2.542284146634024911e+00,-2.433545268879124673e-02,5.070546588121073173e-01
3.586810302320165059e-04,2.545642514066830842e+00,-3.238436006077416440e-02,5.032126909460554742e-01
3.591542242032988680e-04,2.549000881499636773e+00,-4.105451124789852302e-02,4.990670012052795812e-01
3.596274181745812300e-04,2.552359248932442704e+00,-4.316542321234548979e-02,4.980210256171995198e-01
3.601006121458635921e-04,2.555717616365249079e+00,-2.673751353739649630e-02,5.057442516393154675e-01
3.605738061171459541e-04,2.559075983798055010e+00,2.299646435646358900e-02,5.292136864724590328e-01
3.610470000884283162e-04,2.562434351230860941e+00,1.189885604259556529e-01,5.745395975000304745e-01
3.615201940597106782e-04,2.565792718663666871e+00,2.662841131823977525e-01,6.440961769376769563e-01
3.619933880309930403e-04,2.569151086096472802e+00,4.568709791882203941e-01,7.340973934351080477e-01
3.624665820022754024e-04,2.572509453529278733e+00,6.683400494432516492e-01,8.339660546551903586e-01
3.629397759735577644e-04,2.575867820962084664e+00,8.681879232375976363e-01,9.283592640312954281e-01
3.634129699448401265e-04,2.579226188394890595e+00,1.023215767865020664e+00,1.001598393698807099e+00
3.638861639161224885e-04,2.582584555827696526e+00,1.110783394590734385e+00,1.042981125567896461e+00
3.643593578874048506e-04,2.585942923260502457e+00,1.127141778251347315e+00,1.050722794708431218e+00
3.648325518586872126e-04,2.589301290693308832e+00,1.088796635959676351e+00,1.032610841798173862e+00
3.653057458299695747e-04,2.592659658126114763e+00,1.025813779896642686e+00,1.002849242577617650e+00
3.657789398012519367e-04,2.596018025558920694e+00,9.698077170867245300e-01,9.763823657896999464e-01
3.662521337725342988e-04,2.599376392991726625e+00,9.420258214570378374e-01,9.632570228447954186e-01
3.667253277438166609e-04,2.602734760424532556e+00,9.469037437378704514e-01,9.655698961476186781e-01
3.671985217150990229e-04,2.606093127857338487e+00,9.736411399662834310e-01,9.782113206478113554e-01
3.676717156863813850e-04,2.609451495290144418e+00,1.004252417468666003e+00,9.926755590544320551e-01
3.681449096576637470e-04,2.612809862722950349e+00,1.023454638216453105e+00,1.001740224690029990e+00
3.686181036289461091e-04,2.616168230155756280e+00,1.025328566131310737e+00,1.002615307546029122e+00
3.690912976002284711e-04,2.619526597588562211e+00,1.013997017045841442e+00,9.972580457116537733e-01
3.695644915715108332e-04,2.622884965021368586e+00,9.990891742723219116e-01,9.902217697635181670e-01
3.700376855427931952e-04,2.626243332454174517e+00,9.893927484919993187e-01,9.856532184102173577e-01
3.705108795140755573e-04,2.629601699886980448e+00,9.884541602097891566e-01,9.852180401904799822e-01
3.709840734853579194e-04,2.632960067319786379e+00,9.940832642577173139e-01,9.878752207632492954e-01
3.714572674566402814e-04,2.636318434752592310e+00,1.001133578437619853e+00,9.911959696670087361e-01
3.719304614279226435e-04,2.639676802185398241e+00,1.005207334819880671e+00,9.931118683347049947e-01
3.724036553992050055e-04,2.643035169618204172e+00,1.004937603608739849e+00,9.929850943454014978e-01
3.728768493704873676e-04,2.646393537051010103e+00,1.001888678366904983e+00,9.915545914213090839e-01
3.733500433417697296e-04,2.649751904483816034e+00,9.987637792798267355e-01,9.900895041678781094e-01
3.738232373130520917e-04,2.653110271916622409e+00,9.974510182916419554e-01,9.894729164921725051e-01
3.742964312843344537e-04,2.656468639349428340e+00,9.981361346812409607e-01,9.897903031391386275e-01
3.747696252556168158e-04,2.659827006782234271e+00,9.997226354860804243e-01,9.905298475206936182e-01
3.752428192268991779e-04,2.663185374215040202e+00,1.000918367110529728e+00,9.910903300378859360e-01
3.757160131981815399e-04,2.666543741647846133e+00,1.001108177283916989e+00,9.911854544178535509e-01
3.761892071694639020e-04,2.669902109080652064e+00,1.000522617726065100e+00,9.909199376263642112e-01
3.766624011407462640e-04,2.673260476513457995e+00,9.998104358066577380e-01,9.905912879430394113e-01
3.771355951120286261e-04,2.676618843946263926e+00,9.994783979347847680e-01,9.904329344781370725e-01
3.776087890833109881e-04,2.679977211379069857e+00,9.996077747054106233e-01,9.904853613196117346e-01
3.780819830545933502e-04,2.683335578811875788e+00,9.999462815506393598e-01,9.906376140307597833e-01
3.785551770258757122e-04,2.686693946244682163e+00,1.000191733959840512e+00,9.907541428399063710e-01
3.790283709971580743e-04,2.690052313677488094e+00,1.000212903166178169e+00,9.907729723889298068e-01
3.795015649684404364e-04,2.693410681110294025e+00,1.000078344211065229e+00,9.907194226905844392e-01
3.799747589397227984e-04,2.696769048543099956e+00,9.999383248823230375e-01,9.906565118356365218e-01
3.804479529110051605e-04,2.700127415975905887e+00,9.998916960421126987e-01,9.906289206468642528e-01
3.809211468822875225e-04,2.703485783408711818e+00,9.999356833225871988e-01,9.906409092348030798e-01
3.813943408535698846e-04,2.706844150841517749e+00,1.000004931695589017e+00,9.906698558500510732e-01
3.818675348248522466e-04,2.710202518274323680e+00,1.000040742907911229e+00,9.906918347923788781e-01
3.823407287961346087e-04,2.713560885707129611e+00,1.000030431784038942e+00,9.906970129318473095e-01
3.828139227674169707e-04,2.716919253139935542e+00,9.999992651178082337e-01,9.906892628596672967e-01
3.832871167386993328e-04,2.720277620572741917e+00,9.999779429004339582e-01,9.906777953417253979e-01
3.837603107099816948e-04,2.723635988005547848e+00,9.999781875879142357e-01,9.906701300621395534e-01
3.842335046812640569e-04,2.726994355438353779e+00,9.999913501295096818e-01,9.906696186973706908e-01
3.847066986525464190e-04,2.730352722871159710e+00,1.000002570839163329e+00,9.906756573075691241e-01
3.851798926238287810e-04,2.733711090303965641e+00,1.000004217687331387e+00,9.906845375602415515e-01
3.856530865951111431e-04,2.737069457736771572e+00,9.999988352028155170e-01,9.906910312438457211e-01
3.861262805663935051e-04,2.740427825169577503e+00,9.999933100607520942e-01,9.906912601219393100e-01
3.865994745376758672e-04,2.743786192602383434e+00,9.999919575466574839e-01,9.906855701569484696e-01
3.870726685089582292e-04,2.747144560035189365e+00,9.999941938063533486e-01,9.906788009350021573e-01
3.875458624802405913e-04,2.750502927467995296e+00,9.999968565178465330e-01,9.906768780908729033e-01
3.880190564515229533e-04,2.753861294900801671e+00,9.999976502497591735e-01,9.906820274763925571e-01
3.884922504228053154e-04,2.757219662333607602e+00,9.999966317364947788e-01,9.906906963983670433e-01
3.889654443940876775e-04,2.760578029766413533e+00,9.999953017968223890e-01,9.906963099805210504e-01
3.894386383653700395e-04,2.763936397199219464e+00,9.999948842646705360e-01,9.906947771797515179e-01
3.899118323366524016e-04,2.767294764632025394e+00,9.999954323163793291e-01,9.906880402274357289e-01
3.903850263079347636e-04,2.770653132064831325e+00,9.999961752038809548e-01,9.906824859603764466e-01
3.908582202792171257e-04,2.774011499497637256e+00,9.999964107535939117e-01,9.906834883091160115e-01
3.913314142504994877e-04,2.777369866930443187e+00,9.999960625144976856e-01,9.906907850351764910e-01
3.918046082217818498e-04,2.780728234363249118e+00,9.999955694354211166e-01,9.906987159268185739e-01
3.922778021930642118e-04,2.784086601796055049e+00,9.999953928787962409e-01,9.907011237422651551e-01
3.927509961643465739e-04,2.787444969228861424e+00,9.999956315914135807e-01,9.906966582647031005e-01
3.932241901356289360e-04,2.790803336661667355e+00,9.999960154886342600e-01,9.906898906038660302e-01
3.936973841069112980e-04,2.794161704094473286e+00,9.999961944745690001e-01,9.906873103880262654e-01
3.941705780781936601e-04,2.797520071527279217e+00,9.999960378900336622e-01,9.906917170352615987e-01
3.946437720494760221e-04,2.800878438960085148e+00,9.999957114003998893e-01,9.906998642317114134e-01
3.951169660207583842e-04,2.804236806392891079e+00,9.999955065629435591e-01,9.907053440019640833e-01
3.955901599920407462e-04,2.807595173825697010e+00,9.999955887469029747e-01,9.907041475272939657e-01
3.960633539633231083e-04,2.810953541258502941e+00,9.999958710760545877e-01,9.906980709111583572e-01
3.965365479346054703e-04,2.814311908691308872e+00,9.999961037999172131e-01,9.906930689261661538e-01
3.970097419058878324e-04,2.817670276124114803e+00,9.999960916823544821e-01,9.906940605767777797e-01
3.974829358771701945e-04,2.821028643556921178e+00,9.999958547473007942e-01,9.907007204840773129e-01
3.979561298484525565e-04,2.824387010989727109e+00,9.999956025227370038e-01,9.907078607052278718e-01
3.984293238197349186e-04,2.827745378422533040e+00,9.999955502970055976e-01,9.907099887297132756e-01
3.989025177910172806e-04,2.831103745855338971e+00,9.999957364474421073e-01,9.907060377201838408e-01
3.993757117622996427e-04,2.834462113288144902e+00,9.999959949276626681e-01,9.907001915346107523e-01
3.998489057335820047e-04,2.837820480720950833e+00,9.999961024352930217e-01,9.906981701996679934e-01
4.003220997048643668e-04,2.841178848153756764e+00,9.999959709205464842e-01,9.907022683167933108e-01
4.007952936761467288e-04,2.844537215586562695e+00,9.999957198138100800e-01,9.907094520095999224e-01
4.012684876474290909e-04,2.847895583019368626e+00,9.999955684247107124e-01,9.907140965977916380e-01
4.017416816187114529e-04,2.851253950452174557e+00,9.999956446305966473e-01,9.907129062347358461e-01
4.022148755899938150e-04,2.854612317884980932e+00,9.999958764835418235e-01,9.907077152307458556e-01
4.026880695612761771e-04,2.857970685317786863e+00,9.999960589101397623e-01,9.907037848059252472e-01
4.031612635325585391e-04,2.861329052750592794e+00,9.999960345455800592e-01,9.907051582683465973e-01
4.036344575038409012e-04,2.864687420183398725e+00,9.999958296867956786e-01,9.907111651438671451e-01
4.041076514751232632e-04,2.868045787616204656e+00,9.999956277990700304e-01,9.907170983935928987e-01
4.045808454464056253e-04,2.871404155049010587e+00,9.999956061830925780e-01,9.907184071876362630e-01
4.050540394176879873e-04,2.874762522481816518e+00,9.999957804701504749e-01,9.907146891871665417e-01
4.055272333889703494e-04,2.878120889914622449e+00,9.999959930577408951e-01,9.907099877472678173e-01
4.060004273602527114e-04,2.881479257347428380e+00,9.999960541625378951e-01,9.907091722593823757e-01
4.064736213315350735e-04,2.884837624780234755e+00,9.999959101960763652e-01,9.907136177548679923e-01
4.069468153028174356e-04,2.888195992213040686e+00,9.999956908908879116e-01,9.907199960272066175e-01
4.074200092740997976e-04,2.891554359645846617e+00,9.999955938042104364e-01,9.907232389537780071e-01
4.078932032453821597e-04,2.894912727078652548e+00,9.999957081789889735e-01,9.907210572154780959e-01
4.083663972166645217e-04,2.898271094511458479e+00,9.999959339131246905e-01,9.907160188098048659e-01
4.088395911879468838e-04,2.901629461944264410e+00,9.999960683161362995e-01,9.907133232674436574e-01
4.093127851592292458e-04,2.904987829377070341e+00,9.999959857974115573e-01,9.907161921885304645e-01
4.097859791305116079e-04,2.908346196809876272e+00,9.999957526182662315e-01,9.907229257321004123e-01
4.102591731017939699e-04,2.911704564242682203e+00,9.999955736534131834e-01,9.907282684297143982e-01
4.107323670730763320e-04,2.915062931675488134e+00,9.999956142257768743e-01,9.907279795027311708e-01
4.112055610443586941e-04,2.918421299108294509e+00,9.999958509432848031e-01,9.907226590799023125e-01
4.116787550156410561e-04,2.921779666541100440e+00,9.999960838347720093e-01,9.907174368204073600e-01
4.121519489869234182e-04,2.925138033973906371e+00,9.999961045590681774e-01,9.907176570117721681e-01
4.126251429582057802e-04,2.928496401406712302e+00,9.999958792810145214e-01,9.907241875075509796e-01
4.130983369294881423e-04,2.931854768839518233e+00,9.999955877247497238e-01,9.907324180136266589e-01
4.135715309007705043e-04,2.935213136272324164e+00,9.999954790284768524e-01,9.907359577246599436e-01
4.140447248720528664e-04,2.938571503705130095e+00,9.999956610145507296e-01,9.907320408713662374e-01
4.145179188433352284e-04,2.941929871137936026e+00,9.999960000903125312e-01,9.907240944076656231e-01
4.149911128146175905e-04,2.945288238570741957e+00,9.999962209217330145e-01,9.907191811361406586e-01
4.154643067858999526e-04,2.948646606003547888e+00,9.999961297465780330e-01,9.907222713382315415e-01
4.159375007571823146e-04,2.952004973436354263e+00,9.999957797500435008e-01,9.907320006394075840e-01
4.164106947284646767e-04,2.955363340869160194e+00,9.999954398917390019e-01,9.907414697277668880e-01
4.168838886997470387e-04,2.958721708301966125e+00,9.999953863576176438e-01,9.907435939825329774e-01
4.173570826710294008e-04,2.962080075734772056e+00,9.999956804023313328e-01,9.907368022031022292e-01
4.178302766423117628e-04,2.965438443167577987e+00,9.999961103485628389e-01,9.907265243478068362e-01
4.183034706135941249e-04,2.968796810600383917e+00,9.999963474326656332e-01,9.907211937737310237e-01
4.187766645848764869e-04,2.972155178033189848e+00,9.999961973133972837e-01,9.907257956044974723e-01
4.192498585561588490e-04,2.975513545465995779e+00,9.999957538815784641e-01,9.907379212763904874e-01
4.197230525274412111e-04,2.978871912898801710e+00,9.999953367947045368e-01,9.907493709758188327e-01
4.201962464987235731e-04,2.982230280331607641e+00,9.999952584931418587e-01,9.907521301034334371e-01
4.206694404700059352e-04,2.985588647764414016e+00,9.999955934246422817e-01,9.907442890458502127e-01
4.211426344412882972e-04,2.988947015197219947e+00,9.999961182370413759e-01,9.907315772683469302e-01
4.216158284125706593e-04,2.992305382630025878e+00,9.999964650767859675e-01,9.907234308700980652e-01
4.220890223838530213e-04,2.995663750062831809e+00,9.999963780674273606e-01,9.907264134398070521e-01
4.225622163551353834e-04,2.999022117495637740e+00,9.999958942210958046e-01,9.907395754453336423e-01
4.230354103264177454e-04,3.002380484928443671e+00,9.999953264189719304e-01,9.907548908603582838e-01
4.235086042977001075e-04,3.005738852361249602e+00,9.999950609725178907e-01,9.907624501374909798e-01
4.239817982689824695e-04,3.009097219794055533e+00,9.999953021469043524e-01,9.907570136241196090e-01
4.244549922402648316e-04,3.012455587226861464e+00,9.999959272127644239e-01,9.907417296733755929e-01
4.249281862115471937e-04,3.015813954659667395e+00,9.999965462041997544e-01,9.907266016585931645e-01
4.254013801828295557e-04,3.019172322092473770e+00,9.999967371749605149e-01,9.907224531894670561e-01
4.258745741541119178e-04,3.022530689525279701e+00,9.999963209804519915e-01,9.907338794947964100e-01
4.263477681253942798e-04,3.025889056958085632e+00,9.999955068384993595e-01,9.907555136286370079e-01
4.268209620966766419e-04,3.029247424390891563e+00,9.999948019742533889e-01,9.907743443220011770e-01
4.272941560679590039e-04,3.032605791823697494e+00,9.999947113749462213e-01,9.907774178625244899e-01
4.277673500392413660e-04,3.035964159256503425e+00,9.999953920828452691e-01,9.907607060216870876e-01
4.282405440105237280e-04,3.039322526689309356e+00,9.999964868490001102e-01,9.907333730356846502e-01
4.287137379818060901e-04,3.042680894122115287e+00,9.999972856970948953e-01,9.907136310773021481e-01
4.291869319530884522e-04,3.046039261554921218e+00,9.999971670294607318e-01,9.907174250631400891e-01
4.296601259243708142e-04,3.049397628987727149e+00,9.999960599581503295e-01,9.907465731275996168e-01
4.301333198956531763e-04,3.052755996420533524e+00,9.999945971126458222e-01,9.907848470179621003e-01
4.306065138669355383e-04,3.056114363853339455e+00,9.999937826095350868e-01,9.908064893993568933e-01
4.310797078382179004e-04,3.059472731286145386e+00,9.999943228496861458e-01,9.907933801093237181e-01
4.315529018095002624e-04,3.062831098718951317e+00,9.999960515482716472e-01,9.907497850080385637e-01
4.320260957807826245e-04,3.066189466151757248e+00,9.999978973236902657e-01,9.907031871099434284e-01
4.324992897520649865e-04,3.069547833584563179e+00,9.999985204208636791e-01,9.906879533627974688e-01
4.329724837233473486e-04,3.072906201017369110e+00,9.999972623964226148e-01,9.907209735727575683e-01
4.334456776946297107e-04,3.076264568450175041e+00,9.999947498062927709e-01,9.907861750416173674e-01
4.339188716659120727e-04,3.079622935882980972e+00,9.999926381368219319e-01,9.908410914879158815e-01
4.343920656371944348e-04,3.082981303315786903e+00,9.999925451493636430e-01,9.908442247952182758e-01
4.348652596084767968e-04,3.086339670748593278e+00,9.999948436435350807e-01,9.907860125956312602e-01
4.353384535797591589e-04,3.089698038181399209e+00,9.999981965295104969e-01,9.907007540882813990e-01
4.358116475510415209e-04,3.093056405614205140e+00,1.000000294453248895e+00,9.906476882780281823e-01
4.362848415223238830e-04,3.096414773047011071e+00,9.999994222498729268e-01,9.906708116069655734e-01
4.367580354936062450e-04,3.099773140479817002e+00,9.999958066171188431e-01,9.907643080923049794e-01
4.372312294648886071e-04,3.103131507912622933e+00,9.999917147623316183e-01,9.908700194074395728e-01
4.377044234361709692e-04,3.106489875345428864e+00,9.999900633849689857e-01,9.909131273028674025e-01
4.381776174074533312e-04,3.109848242778234795e+00,9.999923694997778778e-01,9.908547185288698600e-01
4.386508113787356933e-04,3.113206610211040726e+00,9.999974659211666728e-01,9.907247343941959494e-01
4.391240053500180553e-04,3.116564977643847101e+00,1.000002016980438224e+00,9.906087410227971679e-01
4.395971993213004174e-04,3.119923345076653032e+00,1.000002674543411185e+00,9.905926233932886849e-01
4.400703932925827794e-04,3.123281712509458963e+00,9.999984977532437869e-01,9.907005149608195671e-01
4.405435872638651415e-04,3.126640079942264894e+00,9.999919115716537910e-01,9.908702101588073852e-01
4.410167812351475035e-04,3.129998447375070825e+00,9.999873474784599647e-01,9.909880336099705644e-01
4.414899752064298656e-04,3.133356814807876756e+00,9.999882916926301490e-01,9.909645586444484344e-01
4.419631691777122276e-04,3.136715182240682687e+00,9.999946898360995151e-01,9.908011816618211842e-01
4.424363631489945897e-04,3.140073549673488618e+00,1.000002603485684594e+00,9.905989311645180262e-01
4.429095571202769518e-04,3.143431917106294549e+00,1.000006596448664409e+00,9.904972548122248366e-01
4.433827510915593138e-04,3.146790284539100480e+00,1.000003430389325265e+00,9.905792201409114872e-01
4.438559450628416759e-04,3.150148651971906855e+00,9.999945793758957535e-01,9.908070129168007334e-01
4.443291390341240379e-04,3.153507019404712786e+00,9.999856687695479751e-01,9.910363318590503789e-01
4.448023330054064000e-04,3.156865386837518717e+00,9.999829358755016884e-01,9.911071798614856654e-01
4.452755269766887620e-04,3.160223754270324648e+00,9.999889167597737494e-01,9.909545043790883856e-01
4.457487209479711241e-04,3.163582121703130579e+00,1.000000311852664581e+00,9.906629471615040483e-01
4.462219149192534861e-04,3.166940489135936510e+00,1.000009727188087005e+00,9.904221770314205475e-01
4.466951088905358482e-04,3.170298856568742440e+00,1.000010433209671756e+00,9.904048175785090669e-01
4.471683028618182103e-04,3.173657224001548371e+00,1.000001101976113471e+00,9.906449302847005756e-01
4.476414968331005723e-04,3.177015591434354302e+00,9.999872287573334795e-01,9.910015497251187799e-01
4.481146908043829344e-04,3.180373958867160233e+00,9.999779563446173913e-01,9.912401470956461180e-01
4.485878847756652964e-04,3.183732326299966608e+00,9.999800940925713810e-01,9.911860525640356911e-01
4.490610787469476585e-04,3.187090693732772539e+00,9.999932179700891099e-01,9.908501463588321734e-01
4.495342727182300205e-04,3.190449061165578470e+00,1.000009323056785249e+00,9.904377708006742997e-01
4.500074666895123826e-04,3.193807428598384401e+00,1.000017655993193699e+00,9.902247679756168708e-01
4.504806606607947446e-04,3.197165796031190332e+00,1.000011844268350325e+00,9.903746010776905973e-01
4.509538546320771067e-04,3.200524163463996263e+00,9.999946245244897280e-01,9.908170668694527006e-01
4.514270486033594688e-04,3.203882530896802194e+00,9.999767360866020915e-01,9.912766809927353595e-01
4.519002425746418308e-04,3.207240898329608125e+00,9.999702642401345765e-01,9.914434359762106519e-01
4.523734365459241929e-04,3.210599265762414056e+00,9.999805330577293816e-01,9.911807637619787226e-01
4.528466305172065549e-04,3.213957633195219987e+00,1.000001955715297264e+00,9.906319799189995390e-01
4.533198244884889170e-04,3.217316000628026362e+00,1.000020967459585020e+00,9.901450452567103211e-01
4.537930184597712790e-04,3.220674368060832293e+00,1.000024584185154719e+00,9.900530226799185707e-01
4.542662124310536411e-04,3.224032735493638224e+00,1.000009203778189804e+00,9.904483093308658059e-01
4.547394064023360031e-04,3.227391102926444155e+00,9.999837167762656298e-01,9.911028455387589364e-01
4.552126003736183652e-04,3.230749470359250086e+00,9.999644267203470216e-01,9.915984165111426663e-01
4.556857943449007273e-04,3.234107837792056017e+00,9.999646396373914614e-01,9.915936956745224906e-01
4.561589883161830893e-04,3.237466205224861948e+00,9.999855638310350958e-01,9.910576780998041624e-01
4.566321822874654514e-04,3.240824572657667879e+00,1.000014707753352106e+00,9.903107898350334004e-01
4.571053762587478134e-04,3.244182940090473810e+00,1.000033318410103345e+00,9.898341109797081927e-01
4.575785702300301755e-04,3.247541307523279741e+00,1.000028442663181805e+00,9.899600021716946641e-01
4.580517642013125375e-04,3.250899674956086116e+00,1.000001848442085839e+00,9.906431974036218335e-01
4.585249581725948996e-04,3.254258042388892047e+00,9.999697011686665693e-01,9.914689111451944203e-01
4.589981521438772616e-04,3.257616409821697978e+00,9.999527107206407361e-01,9.919053785529704514e-01
4.594713461151596237e-04,3.260974777254503909e+00,9.999627742201295799e-01,9.916466512079950002e-01
4.599445400864419858e-04,3.264333144687309840e+00,9.999947592066416036e-01,9.908243466536807986e-01
4.604177340577243478e-04,3.267691512120115771e+00,1.000029079199998838e+00,9.899431887156486809e-01
4.608909280290067099e-04,3.271049879552921702e+00,1.000043830525984445e+00,9.895702523517384552e-01
4.613641220002890719e-04,3.274408246985727633e+00,1.000028873326493706e+00,9.899702668190730748e-01
4.618373159715714340e-04,3.277766614418533564e+00,9.999926284907887375e-01,9.909218843623575079e-01
4.623105099428537960e-04,3.281124981851339495e+00,9.999568686268063278e-01,9.918405902053701872e-01
4.627837039141361581e-04,3.284483349284145870e+00,9.999427613492596345e-01,9.921395862049893211e-01
4.632568978854185201e-04,3.287841716716951801e+00,9.999576935502920705e-01,9.916045455492170646e-01
4.637300918567008822e-04,3.291200084149757732e+00,9.999923872944366243e-01,9.905431231060455310e-01
4.642032858279832442e-04,3.294558451582563663e+00,1.000030580714721395e+00,9.896079491607798762e-01
4.646764797992656063e-04,3.297916819015369594e+00,1.000063012880128444e+00,9.893965590266278198e-01
4.651496737705479684e-04,3.301275186448175525e+00,1.000090954279486910e+00,9.900736328559673893e-01
4.656228677418303304e-04,3.304633553880981456e+00,1.000109077208742869e+00,9.912500844718348247e-01
4.660960617131126925e-04,3.307991921313787387e+00,1.000075000074613474e+00,9.921974964303603706e-01
4.665692556843950545e-04,3.311350288746593318e+00,9.998963902402168147e-01,9.922745300811535163e-01
4.670424496556774166e-04,3.314708656179399249e+00,9.994797425046917372e-01,9.913201349936486828e-01
4.675156436269597786e-04,3.318067023612205624e+00,9.988676270490917108e-01,9.897971973726311656e-01
4.679888375982421407e-04,3.321425391045011555e+00,9.984313141997634977e-01,9.886207128870663219e-01
4.684620315695245027e-04,3.324783758477817486e+00,9.989948586051713431e-01,9.887709722820998692e-01
4.689352255408068648e-04,3.328142125910623417e+00,1.001689787188880576e+00,9.908669345646097248e-01
4.694084195120892269e-04,3.331500493343429348e+00,1.007346134331470022e+00,9.948240789482614144e-01
4.698816134833715889e-04,3.334858860776235279e+00,1.015376727386308131e+00,9.996084039801274024e-01
4.703548074546539510e-04,3.338217228209041210e+00,1.022409059690990718e+00,1.003037754503399048e+00
4.708280014259363130e-04,3.341575595641847141e+00,1.021264400353722568e+00,1.001647498677987524e+00
4.713011953972186751e-04,3.344933963074653072e+00,1.001084578739364961e+00,9.907944862904801697e-01
4.717743893685010371e-04,3.348292330507459447e+00,9.492531642194335095e-01,9.652815987628392547e-01
4.722475833397833992e-04,3.351650697940265378e+00,8.551523557478555304e-01,9.206900491494767191e-01
4.727207773110657612e-04,3.355009065373071309e+00,7.148749972936103703e-01,8.552605868467400008e-01
4.731939712823481233e-04,3.358367432805877240e+00,5.351607568975428331e-01,7.717025862586001095e-01
4.736671652536304854e-04,3.361725800238683171e+00,3.345512807407462486e-01,6.780092137971487354e-01
4.741403592249128474e-04,3.365084167671489102e+00,1.404175811273715158e-01,5.864864837119139196e-01
4.746135531961952095e-04,3.368442535104295033e+00,-1.795368740988411912e-02,5.108390643584054258e-01
4.750867471674775715e-04,3.371800902537100963e+00,-1.181870885210853372e-01,4.620751184078024099e-01
4.755599411387599336e-04,3.375159269969906894e+00,-1.522679985330374075e-01,4.447455081064833893e-01
4.760331351100422956e-04,3.378517637402712825e+00,-1.294145098946535843e-01,4.551648405887854243e-01
4.765063290813246577e-04,3.381876004835519200e+00,-7.280723851137246849e-02,4.825861594098653229e-01
4.769795230526070197e-04,3.385234372268325131e+00,-1.118969707523508918e-02,5.130530323296732531e-01
4.774527170238893818e-04,3.388592739701131062e+00,3.132209012737689063e-02,5.344148735640711356e-01
4.779259109951717439e-04,3.391951107133936993e+00,4.299990492419430987e-02,5.404032181555402659e-01
4.783991049664541059e-04,3.395309474566742924e+00,2.670605852436288424e-02,5.320707629107284120e-01
4.788722989377364680e-04,3.398667841999548855e+00,-3.999406221150922716e-03,5.161237429630046725e-01
4.793454929090188300e-04,3.402026209432354786e+00,-3.258607415829055387e-02,5.011203446445045007e-01
4.798186868803011921e-04,3.405384576865160717e+00,-4.726287049337575541e-02,4.934311288779552607e-01
4.802918808515835541e-04,3.408742944297966648e+00,-4.520268333291252438e-02,4.948089316766925982e-01
4.807650748228659162e-04,3.412101311730772579e+00,-3.187309545667201677e-02,5.024672801728555793e-01
4.812382687941482782e-04,3.415459679163578954e+00,-1.661512003893519593e-02,5.112613917960563414e-01
4.817114627654306403e-04,3.418818046596384885e+00,-7.284325659563361741e-03,5.166016543763867208e-01
4.821846567367130024e-04,3.422176414029190816e+00,-6.778671323687114440e-03,5.165673561220773813e-01
4.826578507079953644e-04,3.425534781461996747e+00,-1.282209858531169026e-02,5.123200774061705820e-01
4.831310446792777265e-04,3.428893148894802678e+00,-2.043231519295102966e-02,5.069123965211100868e-01
4.836042386505600885e-04,3.432251516327608609e+00,-2.520048986634572039e-02,5.033789161262856027e-01
4.840774326218424506e-04,3.435609883760414540e+00,-2.546064656139796628e-02,5.032021272492273045e-01
4.845506265931248126e-04,3.438968251193220471e+00,-2.243971141987605167e-02,5.058549104189419277e-01
4.850238205644071747e-04,3.442326618626026402e+00,-1.879211503656990842e-02,5.094434375118963576e-01
4.854970145356895367e-04,3.445684986058832333e+00,-1.673174485232410691e-02,5.119149761853665215e-01
4.859702085069718988e-04,3.449043353491638708e+00,-1.691516673545336372e-02,5.121196047445674138e-01
4.864434024782542608e-04,3.452401720924444639e+00,-1.851917839151520292e-02,5.102321037801272885e-01
4.869165964495366229e-04,3.455760088357250570e+00,-2.015210570647187061e-02,5.074537462313756242e-01
4.873897904208189850e-04,3.459118455790056501e+00,-2.083993321915513994e-02,5.052733336957360155e-01
4.878629843921013470e-04,3.462476823222862432e+00,-2.048085836481310096e-02,5.047128677898312654e-01
4.883361783633836549e-04,3.465835190655667919e+00,-1.964214572218970362e-02,5.059026556642857164e-01
4.888093723346660169e-04,3.469193558088473850e+00,-1.900758385778566692e-02,5.081193200043643277e-01
4.892825663059483790e-04,3.472551925521279781e+00,-1.891526365500339341e-02,5.102016116648213639e-01
4.897557602772307410e-04,3.475910292954085712e+00,-1.924844341117048357e-02,5.111194756387564819e-01
4.902289542485131031e-04,3.479268660386892087e+00,-1.964756881992156187e-02,5.104410995527635109e-01
4.907021482197954651e-04,3.482627027819698018e+00,-1.981667494138743268e-02,5.085081410903327104e-01
4.911753421910778272e-04,3.485985395252503949e+00,-1.970038208700700816e-02,5.062574438717403202e-01
4.916485361623601892e-04,3.489343762685309880e+00,-1.945353354413409050e-02,5.047743413942384905e-01
4.921217301336425513e-04,3.492702130118115811e+00,-1.928128108225062726e-02,5.047774358763326141e-01
4.925949241049249134e-04,3.496060497550921742e+00,-1.928947322010223994e-02,5.062701050887328247e-01
4.930681180762072754e-04,3.499418864983727673e+00,-1.943935879430248870e-02,5.085264225355585754e-01
4.935413120474896375e-04,3.502777232416533604e+00,-1.960711782929976804e-02,5.104288175446236586e-01
4.940145060187719995e-04,3.506135599849339535e+00,-1.968182032842581697e-02,5.110061191208823406e-01
4.944876999900543616e-04,3.509493967282145910e+00,-1.963039642564567977e-02,5.099158861609320859e-01
4.949608939613367236e-04,3.512852334714951841e+00,-1.949957446062710806e-02,5.076316664121374167e-01
4.954340879326190857e-04,3.516210702147757772e+00,-1.937176562184844686e-02,5.052328999938874299e-01
4.959072819039014477e-04,3.519569069580563703e+00,-1.931327685010602452e-02,5.038889351840345476e-01
4.963804758751838098e-04,3.522927437013369634e+00,-1.934467788067297314e-02,5.042833528345387339e-01
4.968536698464661719e-04,3.526285804446175565e+00,-1.944085373525484065e-02,5.062615161506491823e-01
4.973268638177485339e-04,3.529644171878981496e+00,-1.955090574670159329e-02,5.088815666790162950e-01
4.978000577890308960e-04,3.533002539311787427e+00,-1.962341623822746323e-02,5.108547784806317660e-01
4.982732517603132580e-04,3.536360906744593358e+00,-1.962683260922097953e-02,5.111692158953907716e-01
4.987464457315956201e-04,3.539719274177399289e+00,-1.956027501635743820e-02,5.095953635446688335e-01
4.992196397028779821e-04,3.543077641610205664e+00,-1.945307340253040612e-02,5.068225389394859226e-01
4.996928336741603442e-04,3.546436009043011595e+00,-1.935303291577361584e-02,5.041492327123757722e-01
5.001660276454427062e-04,3.549794376475817526e+00,-1.930639924449474576e-02,5.028668163847389572e-01
5.006392216167250683e-04,3.553152743908623457e+00,-1.933673344638693961e-02,5.036295880066861130e-01
5.011124155880074304e-04,3.556511111341429388e+00,-1.943238327625003425e-02,5.061181480448992964e-01
5.015856095592897924e-04,3.559869478774235318e+00,-1.954984254189005843e-02,5.091672797358756108e-01
5.020588035305721545e-04,3.563227846207041249e+00,-1.963301150164411049e-02,5.113069579222278005e-01
5.025319975018545165e-04,3.566586213639847180e+00,-1.963990387567446025e-02,5.114631610113127280e-01
5.030051914731368786e-04,3.569944581072653111e+00,-1.956372180757634527e-02,5.094831456743326159e-01
5.034783854444192406e-04,3.573302948505459042e+00,-1.943743151478769665e-02,5.062295585476137560e-01
5.039515794157016027e-04,3.576661315938265417e+00,-1.931904111270041358e-02,5.031919387794412390e-01
5.044247733869839647e-04,3.580019683371071348e+00,-1.926442153646987926e-02,5.017944500936493135e-01
5.048979673582663268e-04,3.583378050803877279e+00,-1.930069436660631840e-02,5.027241561317572494e-01
5.053711613295486888e-04,3.586736418236683210e+00,-1.941291133424003640e-02,5.055956925653138923e-01
5.058443553008310509e-04,3.590094785669489141e+00,-1.955033772947035314e-02,5.091112113543775353e-01
5.063175492721134130e-04,3.593453153102295072e+00,-1.964941580552245770e-02,5.116445089192400708e-01
5.067907432433957750e-04,3.596811520535101003e+00,-1.966282597081873279e-02,5.119830936773497321e-01
5.072639372146781371e-04,3.600169887967906934e+00,-1.958139756171599702e-02,5.098903588759168271e-01
5.077371311859604991e-04,3.603528255400712865e+00,-1.943895208261892799e-02,5.062319720881741647e-01
5.082103251572428612e-04,3.606886622833518796e+00,-1.929783372828475924e-02,5.026064138488136601e-01
5.086835191285252232e-04,3.610244990266325171e+00,-1.922144635015848174e-02,5.006406160271194006e-01
5.091567130998075853e-04,3.613603357699131102e+00,-1.924585921392408042e-02,5.012606724975526840e-01
5.096299070710899473e-04,3.616961725131937033e+00,-1.936302992189265285e-02,5.042606575610051323e-01
5.101031010423723094e-04,3.620320092564742964e+00,-1.952323343089127500e-02,5.083648263846479720e-01
5.105762950136546715e-04,3.623678459997548895e+00,-1.965598992150235577e-02,5.117648558483478549e-01
5.110494889849370335e-04,3.627036827430354826e+00,-1.970068208782560504e-02,5.129056222875192361e-01
5.115226829562193956e-04,3.630395194863160757e+00,-1.963363674279373222e-02,5.111799633276365995e-01
5.119958769275017576e-04,3.633753562295966688e+00,-1.947969703793601265e-02,5.072253468092291495e-01
5.124690708987841197e-04,3.637111929728772619e+00,-1.930281462444213489e-02,5.026823536417128757e-01
5.129422648700664817e-04,3.640470297161578550e+00,-1.917923910882552915e-02,4.995068912859413901e-01
5.134154588413488438e-04,3.643828664594384925e+00,-1.916458042612524670e-02,4.991253575033421930e-01
5.138886528126312058e-04,3.647187032027190856e+00,-1.926895914876718130e-02,5.017972902606719909e-01
5.143618467839135679e-04,3.650545399459996787e+00,-1.945124353389404356e-02,5.064675711066790598e-01
5.148350407551959300e-04,3.653903766892802718e+00,-1.963529384393463209e-02,5.111831019326863457e-01
5.153082347264782920e-04,3.657262134325608649e+00,-1.974165904824262685e-02,5.139058515575170016e-01
5.157814286977606541e-04,3.660620501758414580e+00,-1.972141945054665599e-02,5.133809662156556541e-01
5.162546226690430161e-04,3.663978869191220511e+00,-1.957778826023706675e-02,5.096908902695715948e-01
5.167278166403253782e-04,3.667337236624026442e+00,-1.936614688322784578e-02,5.042562727895190111e-01
5.172010106116077402e-04,3.670695604056832373e+00,-1.917220751792763841e-02,4.992757922884983324e-01
5.176742045828901023e-04,3.674053971489638304e+00,-1.907712900591991556e-02,4.968313072161980593e-01
5.181473985541724643e-04,3.677412338922444679e+00,-1.912384382926077611e-02,4.980240829020047277e-01
5.186205925254548264e-04,3.680770706355250610e+00,-1.929840305101673120e-02,5.024962673609670860e-01
5.190937864967371885e-04,3.684129073788056541e+00,-1.953409506256591904e-02,5.085365617059629528e-01
5.195669804680195505e-04,3.687487441220862472e+00,-1.973696831501846327e-02,5.137349369651071918e-01
5.200401744393019126e-04,3.690845808653668403e+00,-1.982285197098711260e-02,5.159322823600819286e-01
5.205133684105842746e-04,3.694204176086474334e+00,-1.975135288653048771e-02,5.140924798974851884e-01
5.209865623818666367e-04,3.697562543519280265e+00,-1.954335751562901596e-02,5.087513440191974157e-01
5.214597563531489987e-04,3.700920910952086196e+00,-1.927484365359231205e-02,5.018578660849580819e-01
5.219329503244313608e-04,3.704279278384892127e+00,-1.904890440096215082e-02,4.960565689406959411e-01
5.224061442957137228e-04,3.707637645817698058e+00,-1.895635070980086073e-02,4.936768908465939409e-01
5.228793382669960849e-04,3.710996013250504433e+00,-1.903986321303777901e-02,4.958136244753335031e-01
5.233525322382784470e-04,3.714354380683310364e+00,-1.927560861683160973e-02,5.018553598411348293e-01
5.238257262095608090e-04,3.717712748116116295e+00,-1.957983981873270482e-02,5.096538057818941203e-01
5.242989201808431711e-04,3.721071115548922226e+00,-1.983861895293399791e-02,5.162862507948270396e-01
5.247721141521255331e-04,3.724429482981728157e+00,-1.994997330104712058e-02,5.191369394686945471e-01
5.252453081234078952e-04,3.727787850414534088e+00,-1.986288709192430071e-02,5.168972729625835871e-01
5.257185020946902572e-04,3.731146217847340019e+00,-1.959844801881749365e-02,5.101082382223560696e-01
5.261916960659726193e-04,3.734504585280145950e+00,-1.924488866714101770e-02,5.010331931983538212e-01
5.266648900372549813e-04,3.737862952712951881e+00,-1.892778385127924512e-02,4.928933616816204011e-01
5.271380840085373434e-04,3.741221320145758256e+00,-1.876574048020861890e-02,4.887311957173950949e-01
5.276112779798197054e-04,3.744579687578564187e+00,-1.882723515384250937e-02,4.903031910460656784e-01
5.280844719511020675e-04,3.747938055011370118e+00,-1.910396410206786910e-02,4.973962827185347546e-01
5.285576659223844296e-04,3.751296422444176049e+00,-1.951038795953088933e-02,5.078161882811145222e-01
5.290308598936667916e-04,3.754654789876981980e+00,-1.991017631236556909e-02,5.180657743468590759e-01
5.295040538649491537e-04,3.758013157309787911e+00,-2.016111501448664134e-02,5.244970164776140420e-01
5.299772478362315157e-04,3.761371524742593841e+00,-2.016377720162356585e-02,5.245594920995986232e-01
5.304504418075138778e-04,3.764729892175399772e+00,-1.989784844440873474e-02,5.177321688880334172e-01
5.309236357787962398e-04,3.768088259608205703e+00,-1.943378359356839197e-02,5.058224009250282815e-01
5.313968297500786019e-04,3.771446627041011634e+00,-1.891516650895570459e-02,4.925134026570996415e-01
5.318700237213609639e-04,3.774804994473818009e+00,-1.851628619541169363e-02,4.822759877038753640e-01
5.323432176926433260e-04,3.778163361906623940e+00,-1.838719022107308809e-02,4.789590906897289724e-01
5.328164116639256881e-04,3.781521729339429871e+00,-1.860246479511002554e-02,4.844758985752765645e-01
5.332896056352080501e-04,3.784880096772235802e+00,-1.912904742817521375e-02,4.979782125731531117e-01
5.337627996064904122e-04,3.788238464205041733e+00,-1.982286764657194625e-02,5.157703054846658475e-01
5.342359935777727742e-04,3.791596831637847664e+00,-2.045580064344004745e-02,5.320003564713740030e-01
5.347091875490551363e-04,3.794955199070653595e+00,-2.076588565915194265e-02,5.399486571957008429e-01
5.351823815203374983e-04,3.798313566503459526e+00,-2.051754147571303172e-02,5.335722469909862653e-01
5.356555754916198604e-04,3.801671933936265457e+00,-1.955629028664537111e-02,5.089086629809843609e-01
5.361287694629022224e-04,3.805030301369071388e+00,-1.784463540786674143e-02,4.649962408297710348e-01
5.366019634341845845e-04,3.808388668801877763e+00,-1.547126763103699905e-02,4.041102419479369878e-01
5.370751574054669466e-04,3.811747036234683694e+00,-1.263286774528402968e-02,3.312960250631480363e-01
5.375483513767493086e-04,3.815105403667489625e+00,-9.594388880266559866e-03,2.533501947136527210e-01
5.380215453480316707e-04,3.818463771100295556e+00,-6.638207488807433901e-03,1.775162226055842229e-01
5.384947393193140327e-04,3.821822138533101487e+00,-4.014069595617945040e-03,1.102004822459600186e-01
5.389679332905963948e-04,3.825180505965907418e+00,-1.900328877943058704e-03,5.597795078132248442e-02
5.394411272618787568e-04,3.828538873398713349e+00,-3.832792139978163622e-04,1.706207380315831121e-02
5.399143212331611189e-04,3.831897240831519280e+00,5.434367356808454588e-04,-6.710381249045166072e-03
5.403875152044434809e-04,3.835255608264325211e+00,9.620453494415845234e-04,-1.744881033350042035e-02
5.408607091757258430e-04,3.838613975697131142e+00,1.002635845580235807e-03,-1.849034796986076187e-02
5.413339031470082051e-04,3.841972343129937517e+00,8.116001820049244730e-04,-1.359028640432652021e-02
5.418070971182905671e-04,3.845330710562743448e+00,5.236555285463058299e-04,-6.204401966603211548e-03
5.422802910895729292e-04,3.848689077995549379e+00,2.424346220501551229e-04,1.008930997614715559e-03
5.427534850608552912e-04,3.852047445428355310e+00,3.168933993241012954e-05,6.414374645336382887e-03
5.432266790321376533e-04,3.855405812861161241e+00,-8.365426255891629526e-05,9.372553695894710393e-03
5.436998730034200153e-04,3.858764180293967172e+00,-1.093201196270716664e-04,1.003032171124516349e-02
5.441730669747023774e-04,3.862122547726773103e+00,-6.994752764890118822e-05,9.019740629750310976e-03
5.446462609459847394e-04,3.865480915159579034e+00,2.839443211485407075e-06,7.152036705422416298e-03
5.451194549172671015e-04,3.868839282592384965e+00,8.006798834601701147e-05,5.170418532409559557e-03
5.455926488885494635e-04,3.872197650025190896e+00,1.414098056394425559e-04,3.596341408225252941e-03
5.460658428598318256e-04,3.875556017457997271e+00,1.772871577337474351e-04,2.675485689251412037e-03
5.465390368311141877e-04,3.878914384890803202e+00,1.877308530525389194e-04,2.407054322871882059e-03
5.470122308023965497e-04,3.882272752323609133e+00,1.791946258625318092e-04,2.625491734350986466e-03
5.474854247736789118e-04,3.885631119756415064e+00,1.607232920518227070e-04,3.098778602076443772e-03
5.479586187449612738e-04,3.888989487189220995e+00,1.406873021845796493e-04,3.612196581167104268e-03
5.484318127162436359e-04,3.892347854622026926e+00,1.248151985605868266e-04,4.018798805380633353e-03
5.489050066875259979e-04,3.895706222054832857e+00,1.156573643615645955e-04,4.253164886264431885e-03
5.493782006588083600e-04,3.899064589487638788e+00,1.131225380221935885e-04,4.317637624471678398e-03
5.498513946300907220e-04,3.902422956920444719e+00,1.155073913298712351e-04,4.255911924625463243e-03
5.503245886013730841e-04,3.905781324353250650e+00,1.205112445775519082e-04,4.127005280851829203e-03
5.507977825726554462e-04,3.909139691786057025e+00,1.259709672135235080e-04,3.986406224874886571e-03
5.512709765439378082e-04,3.912498059218862956e+00,1.302865029130658662e-04,3.875158928920103239e-03
5.517441705152201703e-04,3.915856426651668887e+00,1.326149533691770618e-04,3.814884805030595294e-03
5.522173644865025323e-04,3.919214794084474818e+00,1.328918781559597318e-04,3.807236326546608630e-03
5.526905584577848944e-04,3.922573161517280749e+00,1.316848335227355823e-04,3.837654199557538268e-03
5.531637524290672564e-04,3.925931528950086680e+00,1.298875074559220351e-04,3.883213472074429403e-03
5.536369464003496185e-04,3.929289896382892611e+00,1.283353823760229181e-04,3.922482502664573732e-03
5.541101403716319805e-04,3.932648263815698542e+00,1.274957112841250623e-04,3.943475561403920852e-03
5.545833343429143426e-04,3.936006631248504473e+00,1.273724621195298709e-04,3.946091053407225352e-03
5.550565283141967047e-04,3.939364998681310404e+00,1.276537463829198850e-04,3.938329614825172506e-03
5.555297222854790667e-04,3.942723366114116779e+00,1.279861900255316234e-04,3.929255966280524766e-03
5.560029162567614288e-04,3.946081733546922710e+00,1.281923635135908464e-04,3.923421481881976015e-03
5.564761102280437908e-04,3.949440100979728641e+00,1.283063672036892366e-04,3.919951403501943307e-03
5.569493041993261529e-04,3.952798468412534572e+00,1.284444836269231418e-04,3.915862864493568733e-03
5.574224981706085149e-04,3.956156835845340503e+00,1.286443475244678316e-04,3.910190479159052733e-03
5.578956921418908770e-04,3.959515203278146434e+00,1.288110116110032530e-04,3.905369826728740702e-03
5.583688861131732390e-04,3.962873570710952364e+00,1.288049237835711723e-04,3.904980637952010832e-03
5.588420800844556011e-04,3.966231938143758295e+00,1.285835020175086032e-04,3.910115162487752885e-03
5.593152740557379632e-04,3.969590305576564226e+00,1.282652225001349811e-04,3.917734228871434798e-03
5.597884680270203252e-04,3.972948673009370602e+00,1.280544944992571929e-04,3.922594374603804307e-03
5.602616619983026873e-04,3.976307040442176532e+00,1.280860404410727113e-04,3.921239781426229254e-03
5.607348559695850493e-04,3.979665407874982463e+00,1.283175448471086445e-04,3.914755975685804516e-03
5.612080499408674114e-04,3.983023775307788394e+00,1.285611258877384570e-04,3.907962494891288607e-03
5.616812439121497734e-04,3.986382142740594325e+00,1.286302739799065180e-04,3.905643612410361447e-03
5.621544378834321355e-04,3.989740510173400256e+00,1.284841039695727228e-04,3.908848056489908594e-03
5.626276318547144975e-04,3.993098877606206187e+00,1.282531897571073459e-04,3.914226336008849033e-03
5.631008258259968596e-04,3.996457245039012118e+00,1.281282622183454296e-04,3.916885869552902064e-03
5.635740197972792217e-04,3.999815612471818049e+00,1.282043145148357326e-04,3.914389951717505041e-03
5.640472137685615837e-04,4.003173979904624424e+00,1.284070738415753297e-04,3.908643855219600706e-03
5.645204077398439458e-04,4.006532347337429911e+00,1.285593242457415712e-04,3.904193492625327062e-03
5.649936017111263078e-04,4.009890714770236286e+00,1.285295470429662665e-04,3.904412521561611941e-03
5.654667956824086699e-04,4.013249082203041773e+00,1.283394733391248865e-04,3.908743448135037872e-03
5.659399896536910319e-04,4.016607449635848148e+00,1.281433683724327055e-04,3.913229077216509935e-03
5.664131836249733940e-04,4.019965817068653635e+00,1.280986773320888191e-04,3.913830674789786634e-03
5.668863775962557560e-04,4.023324184501460010e+00,1.282363308459544163e-04,3.909754865419581144e-03
5.673595715675381181e-04,4.026682551934266385e+00,1.284372229333454395e-04,3.904056966852888482e-03
5.678327655388204801e-04,4.030040919367071872e+00,1.285322885970470528e-04,3.901073794978073949e-03
5.683059595101028422e-04,4.033399286799878247e+00,1.284418681001052269e-04,3.902848725094223373e-03
5.687791534813852043e-04,4.036757654232683734e+00,1.282393411422370617e-04,3.907499387922824113e-03
5.692523474526675663e-04,4.040116021665490109e+00,1.280882296574490070e-04,3.910831142221891411e-03
5.697255414239499284e-04,4.043474389098295596e+00,1.281066672087924840e-04,3.909813687788086731e-03
5.701987353952322904e-04,4.046832756531101971e+00,1.282716711707868138e-04,3.905036611550499661e-03
5.706719293665146525e-04,4.050191123963907458e+00,1.284408730196630278e-04,3.900151937988348156e-03
5.711451233377970145e-04,4.053549491396713833e+00,1.284715642054146849e-04,3.898820381116310709e-03
5.716183173090793766e-04,4.056907858829520208e+00,1.283375477574313602e-04,3.901713898115062151e-03
5.720915112803617386e-04,4.060266226262325695e+00,1.281480941385781383e-04,3.906029477760191750e-03
5.725647052516441007e-04,4.063624593695132070e+00,1.280555065656030153e-04,3.907860277759408335e-03
5.730378992229264628e-04,4.066982961127937557e+00,1.281293999225763302e-04,3.905420588618463591e-03
5.735110931942088248e-04,4.070341328560743932e+00,1.283014509801327853e-04,3.900463056340034915e-03
5.739842871654911869e-04,4.073699695993549419e+00,1.284244017158426405e-04,3.896765121671723862e-03
5.744574811367735489e-04,4.077058063426355794e+00,1.283944765807799849e-04,3.896988774374587124e-03
5.749306751080559110e-04,4.080416430859161281e+00,1.282354735938675541e-04,3.900523520429794236e-03
5.754038690793382730e-04,4.083774798291967656e+00,1.280764232002939529e-04,3.904059484259499776e-03
5.758770630506206351e-04,4.087133165724773143e+00,1.280434853919537293e-04,3.904360460298641165e-03
5.763502570219029971e-04,4.090491533157579518e+00,1.281566236553196181e-04,3.900914382851107705e-03
5.768234509931853592e-04,4.093849900590385893e+00,1.283156624199995163e-04,3.896290954369876700e-03
5.772966449644677213e-04,4.097208268023191380e+00,1.283851349899193736e-04,3.893965121191137087e-03
5.777698389357500833e-04,4.100566635455997755e+00,1.283061094740062366e-04,3.895448567754491130e-03
5.782430329070324454e-04,4.103925002888803242e+00,1.281426959481660199e-04,3.899096727314248223e-03
5.787162268783148074e-04,4.107283370321609617e+00,1.280266259602184432e-04,3.901530449478613893e-03
5.791894208495971695e-04,4.110641737754415104e+00,1.280477138033403310e-04,3.900445866249829027e-03
5.796626148208795315e-04,4.114000105187221479e+00,1.281812622508555512e-04,3.896476536184815577e-03
5.801358087921618936e-04,4.117358472620026966e+00,1.283110408639197904e-04,3.892603989916008228e-03
5.806090027634442556e-04,4.120716840052833341e+00,1.283267215066207292e-04,3.891658322591027772e-03
5.810821967347266177e-04,4.124075207485639716e+00,1.282141254804825610e-04,3.894003207736512501e-03
5.815553907060089798e-04,4.127433574918445203e+00,1.280644948645553115e-04,3.897298098160193076e-03
5.820285846772913418e-04,4.130791942351251578e+00,1.279971617227861514e-04,3.898481929205136094e-03
5.825017786485737039e-04,4.134150309784057065e+00,1.280611022398133012e-04,3.896298395485079009e-03
5.829749726198560659e-04,4.137508677216863440e+00,1.281965638663819891e-04,3.892280289840836793e-03
5.834481665911384280e-04,4.140867044649668927e+00,1.282867138402537513e-04,3.889424584865719924e-03
5.839213605624207900e-04,4.144225412082475302e+00,1.282547551647715176e-04,3.889701237581567449e-03
5.843945545337031521e-04,4.147583779515280789e+00,1.281258135714507520e-04,3.892465702244761374e-03
5.848677485049855141e-04,4.150942146948087164e+00,1.280037883174376279e-04,3.895052762732667366e-03
5.853409424762678762e-04,4.154300514380892650e+00,1.279842785653011834e-04,3.895010138993907061e-03
5.858141364475502383e-04,4.157658881813699026e+00,1.280765209518150774e-04,3.892100919992375584e-03
5.862873304188326003e-04,4.161017249246505401e+00,1.281980343360457201e-04,3.888440914115738785e-03
5.867605243901149624e-04,4.164375616679310887e+00,1.282444941204658579e-04,3.886706239473641626e-03
5.872337183613973244e-04,4.167733984112117263e+00,1.281756902828228570e-04,3.887928325716555854e-03
5.877069123326796865e-04,4.171092351544922749e+00,1.280467851742728082e-04,3.890692137714369704e-03
5.881801063039620485e-04,4.174450718977729125e+00,1.279606986537293670e-04,3.892357588458991539e-03
5.886533002752444106e-04,4.177809086410534611e+00,1.279826447968414175e-04,3.891251840943760892e-03
5.891264942465267726e-04,4.181167453843340986e+00,1.280877492059362855e-04,3.888012994525643848e-03
5.895996882178091347e-04,4.184525821276146473e+00,1.281837489763227775e-04,3.885007765952486983e-03
5.900728821890914967e-04,4.187884188708952848e+00,1.281882349061424977e-04,3.884350089585206396e-03
5.905460761603738588e-04,4.191242556141759223e+00,1.280958082847438229e-04,3.886178428302345961e-03
5.910192701316562209e-04,4.194600923574564710e+00,1.279804805646932685e-04,3.888594237464707178e-03
5.914924641029385829e-04,4.197959291007371085e+00,1.279330588421126566e-04,3.889268161365943589e-03
5.919656580742209450e-04,4.201317658440176572e+00,1.279864413889247226e-04,3.887356320700527564e-03
5.924388520455033070e-04,4.204676025872982947e+00,1.280902348846722338e-04,3.884151410329186177e-03
5.929120460167856691e-04,4.208034393305788434e+00,1.281541452161772516e-04,3.881969635785405964e-03
5.933852399880680311e-04,4.211392760738594809e+00,1.281228481446189263e-04,3.882230145910206195e-03
5.938584339593503932e-04,4.214751128171400296e+00,1.280203007676181516e-04,3.884318378809338383e-03
5.943316279306327552e-04,4.218109495604206671e+00,1.279280802355452305e-04,3.886141731211517625e-03
5.948048219019151173e-04,4.221467863037013046e+00,1.279171960342632736e-04,3.885878698385790767e-03
5.952780158731974794e-04,4.224826230469818533e+00,1.279903292506747651e-04,3.883460520990209344e-03
5.957512098444798414e-04,4.228184597902624908e+00,1.280814248519846431e-04,3.880581638049071178e-03
5.962244038157622035e-04,4.231542965335430395e+00,1.281114607477974797e-04,3.879269104930916680e-03
5.966975977870445655e-04,4.234901332768236770e+00,1.280533549132303038e-04,3.880217600559465914e-03
5.971707917583269276e-04,4.238259700201042257e+00,1.279527479995065697e-04,3.882256348711840381e-03
5.976439857296092896e-04,4.241618067633848632e+00,1.278888355807082146e-04,3.883353835274633726e-03
5.981171797008916517e-04,4.244976435066654119e+00,1.279088053038411176e-04,3.882299633542984647e-03
5.985903736721740137e-04,4.248334802499460494e+00,1.279901087292809221e-04,3.879672172144980804e-03
5.990635676434563758e-04,4.251693169932265981e+00,1.280606612170812682e-04,3.877320559630212035e-03
5.995367616147387379e-04,4.255051537365072356e+00,1.280589822420104512e-04,3.876821862975692989e-03
6.000099555860210999e-04,4.258409904797878731e+00,1.279841455548504938e-04,3.878199820470637320e-03
6.004831495573034620e-04,4.261768272230684218e+00,1.278950127462455681e-04,3.879944520021116634e-03
6.009563435285858240e-04,4.265126639663490593e+00,1.278606619295120288e-04,3.880283995800813332e-03
6.014295374998681861e-04,4.268485007096296080e+00,1.279037138345542229e-04,3.878638000739427841e-03
6.019027314711505481e-04,4.271843374529102455e+00,1.279830036428861477e-04,3.876062500451020465e-03
6.023759254424329102e-04,4.275201741961907942e+00,1.280287657530621438e-04,3.874347102998642808e-03
6.028491194137152722e-04,4.278560109394714317e+00,1.280003114997855954e-04,3.874535536411110974e-03
6.033223133849976343e-04,4.281918476827519804e+00,1.279185596951039881e-04,3.876091172857875494e-03
6.037955073562799964e-04,4.285276844260326179e+00,1.278474753872664148e-04,3.877373183333864947e-03
6.042687013275623584e-04,4.288635211693132554e+00,1.278408004683277395e-04,3.877003011110642314e-03
6.047418952988447205e-04,4.291993579125938041e+00,1.278983940301489913e-04,3.874984287699038792e-03
6.052150892701270825e-04,4.295351946558744416e+00,1.279676032854189249e-04,3.872667664337731738e-03
6.056882832414094446e-04,4.298710313991549903e+00,1.279874898986639868e-04,3.871616315095398157e-03
6.061614772126918066e-04,4.302068681424356278e+00,1.279388069226137094e-04,3.872323936455583648e-03
6.066346711839741687e-04,4.305427048857161765e+00,1.278587843090781679e-04,3.873835498110008921e-03
6.071078651552565307e-04,4.308785416289968140e+00,1.278094446974225445e-04,3.874560015081421772e-03
6.075810591265388928e-04,4.312143783722773627e+00,1.278263670675998322e-04,3.873584841979616899e-03
6.080542530978212548e-04,4.315502151155580002e+00,1.278901816351892267e-04,3.871406855943360439e-03
6.085274470691036169e-04,4.318860518588385489e+00,1.279435873630780881e-04,3.869495931939991029e-03
6.090006410403859790e-04,4.322218886021191864e+00,1.279390067221233287e-04,3.869072501805783434e-03
6.094738350116683410e-04,4.325577253453998239e+00,1.278772877634480620e-04,3.870114798871295090e-03
6.099470289829507031e-04,4.328935620886803726e+00,1.278060093745761775e-04,3.871402337594128783e-03
6.104202229542330651e-04,4.332293988319610101e+00,1.277796087184659979e-04,3.871538721514672550e-03
6.108934169255154272e-04,4.335652355752415588e+00,1.278147038896309824e-04,3.870097677213741975e-03
6.113666108967977892e-04,4.339010723185221963e+00,1.278772429547278783e-04,3.867952706120371398e-03
6.118398048680801513e-04,4.342369090618027450e+00,1.279113629399903469e-04,3.866536786124906335e-03
6.123129988393625133e-04,4.345727458050833825e+00,1.278855443324544087e-04,3.866658446120471975e-03
6.127861928106448754e-04,4.349085825483639312e+00,1.278179625726204467e-04,3.867851428299214078e-03
6.132593867819272375e-04,4.352444192916445687e+00,1.277606793156267097e-04,3.868780259315127146e-03
6.137325807532095995e-04,4.355802560349252062e+00,1.277563676091875036e-04,3.868350308635561553e-03
6.142057747244919616e-04,4.359160927782057549e+00,1.278035072399075569e-04,3.866600589117339965e-03
6.146789686957743236e-04,4.362519295214863924e+00,1.278584098550443341e-04,3.864651800518745239e-03
6.151521626670566857e-04,4.365877662647669410e+00,1.278717747111612392e-04,3.863768587573380639e-03
6.156253566383390477e-04,4.369236030080475786e+00,1.278292253672939579e-04,3.864319715389611005e-03
6.160985506096214098e-04,4.372594397513281272e+00,1.277625232484999086e-04,3.865490432791242152e-03
6.165717445809037718e-04,4.375952764946087648e+00,1.277227411526608717e-04,3.865970628621899149e-03
6.170449385521861339e-04,4.379311132378893134e+00,1.277380165829351008e-04,3.865038521040741262e-03
6.175181325234684960e-04,4.382669499811699509e+00,1.277908023879180117e-04,3.863144224243371047e-03
6.179913264947508580e-04,4.386027867244504996e+00,1.278329929301834735e-04,3.861521757419431565e-03
6.184645204660332201e-04,4.389386234677311371e+00,1.278259320444040891e-04,3.861162824275259607e-03
6.189377144373155821e-04,4.392744602110117746e+00,1.277720589952754981e-04,3.862004990691547505e-03
6.194109084085979442e-04,4.396102969542923233e+00,1.277122967297360918e-04,3.862998454492585793e-03
6.198841023798803062e-04,4.399461336975729608e+00,1.276918110178635246e-04,3.862984058273382509e-03
6.203572963511626683e-04,4.402819704408535095e+00,1.277227533581294411e-04,3.861649027215799043e-03
6.208304903224450303e-04,4.406178071841341470e+00,1.277747189351493824e-04,3.859772860684679806e-03
6.213036842937273924e-04,4.409536439274146957e+00,1.278004450881478865e-04,3.858570392065966900e-03
6.217768782650097545e-04,4.412894806706953332e+00,1.277751176818827414e-04,3.858684843694117853e-03
6.222500722362921165e-04,4.416253174139758819e+00,1.277165951892754100e-04,3.859664978635140437e-03
6.227232662075744786e-04,4.419611541572565194e+00,1.276698584013844927e-04,3.860351178173166038e-03
6.231964601788568406e-04,4.422969909005371569e+00,1.276687667679326198e-04,3.859840850545139326e-03
6.236696541501392027e-04,4.426328276438177056e+00,1.277073254517167530e-04,3.858229913158987140e-03
6.241428481214215647e-04,4.429686643870983431e+00,1.277454317845438470e-04,3.856521616985207623e-03
6.246160420927039268e-04,4.433045011303788918e+00,1.277458912325640035e-04,3.855788508841846447e-03
6.250892360639862888e-04,4.436403378736595293e+00,1.277121308738060276e-04,3.856288445873615189e-03
6.255624300352686509e-04,4.439761746169400780e+00,1.276906453167280517e-04,3.857263485692787736e-03
6.260356240065510130e-04,4.443120113602207155e+00,1.277246451879900959e-04,3.857574878616390479e-03
6.265088179778333750e-04,4.446478481035012642e+00,1.277842102580025591e-04,3.856633564437006619e-03
6.269820119491157371e-04,4.449836848467819017e+00,1.277334244258149058e-04,3.854854198969202665e-03
6.274552059203980991e-04,4.453195215900625392e+00,1.274049234109519394e-04,3.853282350377435807e-03
6.279283998916804612e-04,4.456553583333430879e+00,1.268137273816810444e-04,3.852756786516594624e-03
6.284015938629628232e-04,4.459911950766237254e+00,1.264333545719254913e-04,3.853353621807241447e-03
6.288747878342451853e-04,4.463270318199042741e+00,1.272854509084122101e-04,3.854561224811433630e-03
6.293479818055275473e-04,4.466628685631849116e+00,1.304507073230356997e-04,3.855882704185985711e-03
6.298211757768099094e-04,4.469987053064654603e+00,1.357041115809654963e-04,3.857027423020676499e-03
6.302943697480922714e-04,4.473345420497460978e+00,1.395691108293888299e-04,3.857136574893980669e-03
6.307675637193746335e-04,4.476703787930266465e+00,1.342313430411679097e-04,3.853609565239002333e-03
6.312407576906569956e-04,4.480062155363072840e+00,1.099551390126383418e-04,3.842335871507726770e-03
6.317139516619393576e-04,4.483420522795878327e+00,6.365025389828446554e-05,3.821341335690178580e-03
6.321871456332217197e-04,4.486778890228684702e+00,1.339245193544008520e-05,3.798084825454504411e-03
6.326603396045040817e-04,4.490137257661491077e+00,1.215853903658865261e-05,3.796851000178087104e-03
6.331335335757864438e-04,4.493495625094296564e+00,1.455039153016300679e-04,3.858268768898454222e-03
6.336067275470688058e-04,4.496853992527102939e+00,4.929311444766671215e-04,4.020879072129564247e-03
6.340799215183511679e-04,4.500212359959908426e+00,1.039811910615645249e-03,4.278704048080768894e-03
6.345531154896335299e-04,4.503570727392714801e+00,1.553290251230395567e-03,4.521849022991200617e-03
6.350263094609158920e-04,4.506929094825520288e+00,1.480775794996828498e-03,4.488464266213987655e-03
6.354995034321982541e-04,4.510287462258326663e+00,-2.220290767104284805e-05,3.778564973177524992e-03
6.359726974034806161e-04,4.513645829691132150e+00,-3.808073215202319433e-03,1.989006133398239264e-03
6.364458913747629782e-04,4.517004197123938525e+00,-1.011554681514994537e-02,-9.925098383134745537e-04
6.369190853460453402e-04,4.520362564556744900e+00,-1.765975752565131229e-02,-4.558055587512773767e-03
6.373922793173277023e-04,4.523720931989550387e+00,-2.268219809455335884e-02,-6.931470306137482024e-03
6.378654732886100643e-04,4.527079299422356762e+00,-1.840142919269786154e-02,-4.909310180759214950e-03
6.383386672598924264e-04,4.530437666855162249e+00,4.619881579361464347e-03,5.966114882262060944e-03
6.388118612311747884e-04,4.533796034287968624e+00,5.682685951177778721e-02,3.062906942581592601e-02
6.392850552024571505e-04,4.537154401720774111e+00,1.467894541885048920e-01,7.312917552997544313e-02
6.397582491737395126e-04,4.540512769153580486e+00,2.777096707713127000e-01,1.349813133542000776e-01
6.402314431450218746e-04,4.543871136586385973e+00,4.444683251672053581e-01,2.137695784228400564e-01
6.407046371163042367e-04,4.547229504019192348e+00,6.325481496037184126e-01,3.026374346919143421e-01
6.411778310875865987e-04,4.550587871451997835e+00,8.198111310046154454e-01,3.911267669290455218e-01
6.416510250588689608e-04,4.553946238884804210e+00,9.812028194329591724e-01,4.674004939135702474e-01
6.421242190301513228e-04,4.557304606317610585e+00,1.095280179003658816e+00,5.213271371862893133e-01
6.425974130014336849e-04,4.560662973750416072e+00,1.150495544516241253e+00,5.474500287179859814e-01
6.430706069727160469e-04,4.564021341183222447e+00,1.148910736227954921e+00,5.467419686429062509e-01
6.435438009439984090e-04,4.567379708616027933e+00,1.105714885473471742e+00,5.263771473740240792e-01
6.440169949152807711e-04,4.570738076048834309e+00,1.044411924486618126e+00,4.974575240154266442e-01
6.444901888865631331e-04,4.574096443481639795e+00,9.892566063717068703e-01,4.714398904234030629e-01
6.449633828578454952e-04,4.577454810914446171e+00,9.576980333236015941e-01,4.565668205455156725e-01
6.454365768291278572e-04,4.580813178347251657e+00,9.556569493313160635e-01,4.556360707525884957e-01
6.459097708004102193e-04,4.584171545780058032e+00,9.773188943539030671e-01,4.659025716685801788e-01
6.463829647716925813e-04,4.587529913212864408e+00,1.009242652608200785e+00,4.810183176102927338e-01
6.468561587429749434e-04,4.590888280645669894e+00,1.036808034290808589e+00,4.940773210277425997e-01
6.473293527142573054e-04,4.594246648078476269e+00,1.050172737145602664e+00,5.004293286763841220e-01
6.478025466855396675e-04,4.597605015511281756e+00,1.047349559578309774e+00,4.991340994205853976e-01
6.482757406568220295e-04,4.600963382944088131e+00,1.033496818790612393e+00,4.926272622877732044e-01
6.487489346281043916e-04,4.604321750376893618e+00,1.017283906087806056e+00,4.850041432279398324e-01
6.492221285993867537e-04,4.607680117809699993e+00,1.006392841952694184e+00,4.798945954398669556e-01
6.496953225706691157e-04,4.611038485242505480e+00,1.004321627305902354e+00,4.789521046259150872e-01
6.501685165419514778e-04,4.614396852675311855e+00,1.009724846014528499e+00,4.815414702764243549e-01
6.506417105132338398e-04,4.617755220108117342e+00,1.018132571265174535e+00,4.855506165921368300e-01
6.511149044845162019e-04,4.621113587540923717e+00,1.024776934572543041e+00,4.887263829151267669e-01
6.515880984557985639e-04,4.624471954973730092e+00,1.026943968322513889e+00,4.897862842138875905e-01
6.520612924270809260e-04,4.627830322406535579e+00,1.024797370098021077e+00,4.888079925184364294e-01
6.525344863983632880e-04,4.631188689839341954e+00,1.020589322277689615e+00,4.868561883347836683e-01
6.530076803696456501e-04,4.634547057272147441e+00,1.017008231535170282e+00,4.852013432708961460e-01
6.534808743409280122e-04,4.637905424704953816e+00,1.015700823227930316e+00,4.846211303302094819e-01
6.539540683122103742e-04,4.641263792137759303e+00,1.016693371195796836e+00,4.851272167961644954e-01
6.544272622834927363e-04,4.644622159570565678e+00,1.018804087388526680e+00,4.861607277491589718e-01
6.549004562547750983e-04,4.647980527003371165e+00,1.020590024403841944e+00,4.870400914796851888e-01
6.553736502260574604e-04,4.651338894436177540e+00,1.021189478087975777e+00,4.873589376619710256e-01
6.558468441973398224e-04,4.654697261868983915e+00,1.020628822016547144e+00,4.871304550577723602e-01
6.563200381686221845e-04,4.658055629301789402e+00,1.019561484965323395e+00,4.866634613386625063e-01
6.567932321399045465e-04,4.661413996734595777e+00,1.018730436857899990e+00,4.863083593788642967e-01
6.572664261111869086e-04,4.664772364167401264e+00,1.018527723256508200e+00,4.862495455573367931e-01
6.577396200824692707e-04,4.668130731600207639e+00,1.018874239662508785e+00,4.864492945726426321e-01
6.582128140537516327e-04,4.671489099033013126e+00,1.019401794774038805e+00,4.867340648767850553e-01
6.586860080250339948e-04,4.674847466465819501e+00,1.019749730301632296e+00,4.869342885911008278e-01
6.591592019963163568e-04,4.678205833898624988e+00,1.019771894600405515e+00,4.869814649927166617e-01
6.596323959675987189e-04,4.681564201331431363e+00,1.019557859421087675e+00,4.869177312111375722e-01
6.601055899388810809e-04,4.684922568764237738e+00,1.019308723543222772e+00,4.868373476025048552e-01
6.605787839101634430e-04,4.688280936197043225e+00,1.019183398200414814e+00,4.868147098501135472e-01
6.610519778814458050e-04,4.691639303629849600e+00,1.019216299241817891e+00,4.868660321809497593e-01
6.615251718527281671e-04,4.694997671062655087e+00,1.019335240171164170e+00,4.869578286977485626e-01
6.619983658240105292e-04,4.698356038495461462e+00,1.019438805408103166e+00,4.870429385226068275e-01
6.624715597952928912e-04,4.701714405928266949e+00,1.019467803727576838e+00,4.870936494530194727e-01
6.629447537665752533e-04,4.705072773361073324e+00,1.019428395102052853e+00,4.871124198871256694e-01
6.634179477378576153e-04,4.708431140793878811e+00,1.019367284916710137e+00,4.871205507252263089e-01
6.638911417091399774e-04,4.711789508226685186e+00,1.019329354598466297e+00,4.871388169394935685e-01
6.643643356804223394e-04,4.715147875659490673e+00,1.019329950782373428e+00,4.871747319003509880e-01
6.648375296517047015e-04,4.718506243092297048e+00,1.019354830834727998e+00,4.872222894531384463e-01
6.653107236229870635e-04,4.721864610525103423e+00,1.019379033297535209e+00,4.872702629529171992e-01
6.657839175942694256e-04,4.725222977957908910e+00,1.019386487010899955e+00,4.873109944047636088e-01
6.662571115655517877e-04,4.728581345390715285e+00,1.019377429689342307e+00,4.873439639200898288e-01
6.667303055368341497e-04,4.731939712823520772e+00,1.019362760337566121e+00,4.873736633769282234e-01
6.672034995081165118e-04,4.735298080256327147e+00,1.019353293063059773e+00,4.874050743531552765e-01
6.676766934793988738e-04,4.738656447689132634e+00,1.019352667544623614e+00,4.874404182853147027e-01
6.681498874506812359e-04,4.742014815121939009e+00,1.019357400435022987e+00,4.874787477104985944e-01
6.686230814219635979e-04,4.745373182554744496e+00,1.019361662119295797e+00,4.875176107914694912e-01
6.690962753932459600e-04,4.748731549987550871e+00,1.019361993897668572e+00,4.875550307915845205e-01
6.695694693645283220e-04,4.752089917420357246e+00,1.019358809289003576e+00,4.875905144773370337e-01
6.700426633358106841e-04,4.755448284853162733e+00,1.019354755491630904e+00,4.876248645589580377e-01
6.705158573070930461e-04,4.758806652285969108e+00,1.019352123207108995e+00,4.876593303768088639e-01
6.709890512783754082e-04,4.762165019718774595e+00,1.019351404638874303e+00,4.876947759952672823e-01
6.714622452496577703e-04,4.765523387151580970e+00,1.019351595566527768e+00,4.877312825083617298e-01
6.719354392209401323e-04,4.768881754584386456e+00,1.019351427060503301e+00,4.877682621528975915e-01
6.724086331922224944e-04,4.772240122017192832e+00,1.019350345235078281e+00,4.878049199026644467e-01
6.728818271635048564e-04,4.775598489449998318e+00,1.019348641183782878e+00,4.878407738574500052e-01
6.733550211347872185e-04,4.778956856882804693e+00,1.019346938316599616e+00,4.878759374157838891e-01
6.738282151060695805e-04,4.782315224315610180e+00,1.019345627420673805e+00,4.879109982181109584e-01
6.743014090773519426e-04,4.785673591748416555e+00,1.019344671496859478e+00,4.879465761390952006e-01
6.747746030486343046e-04,4.789031959181222931e+00,1.019343789834661340e+00,4.879828682363576142e-01
6.752477970199166667e-04,4.792390326614028417e+00,1.019342753233244636e+00,4.880195149196514537e-01
6.757209909911990288e-04,4.795748694046834792e+00,1.019341534681384998e+00,4.880558929970880144e-01
6.761941849624813908e-04,4.799107061479640279e+00,1.019340255018917674e+00,4.880916114811049145e-01
6.766673789337637529e-04,4.802465428912446654e+00,1.019339036350669137e+00,4.881268179868418766e-01
6.771405729050461149e-04,4.805823796345252141e+00,1.019337906622603818e+00,4.881620685978758090e-01
6.776137668763284770e-04,4.809182163778058516e+00,1.019336811282008259e+00,4.881978672007841191e-01
6.780869608476108390e-04,4.812540531210864003e+00,1.019335686785699746e+00,4.882342531445696965e-01
6.785601548188932011e-04,4.815898898643670378e+00,1.019334517035125565e+00,4.882707772637711052e-01
6.790333487901755631e-04,4.819257266076476753e+00,1.019333332216426857e+00,4.883068831066569859e-01
6.795065427614579252e-04,4.822615633509282240e+00,1.019332168267607752e+00,4.883423720217946462e-01
6.799797367327402873e-04,4.825974000942088615e+00,1.019331032309483298e+00,4.883775626898034239e-01
6.804529307040226493e-04,4.829332368374894102e+00,1.019329902308576008e+00,4.884130152807718006e-01
6.809261246753050114e-04,4.832690735807700477e+00,1.019328753366709028e+00,4.884490574603319035e-01
6.813993186465873734e-04,4.836049103240505964e+00,1.019327581952802486e+00,4.884855133152797291e-01
6.818725126178697355e-04,4.839407470673312339e+00,1.019326406859992762e+00,4.885218602069157923e-01
6.823457065891520975e-04,4.842765838106117826e+00,1.019325249543767686e+00,4.885576748327419838e-01
6.828189005604344596e-04,4.846124205538924201e+00,1.019324113999594328e+00,4.885929879861667935e-01
6.832920945317168216e-04,4.849482572971729688e+00,1.019322984084972017e+00,4.886282504155111672e-01
6.837652885029991837e-04,4.852840940404536063e+00,1.019321839045503442e+00,4.886639451472821749e-01
6.842384824742815458e-04,4.856199307837342438e+00,1.019320672212447931e+00,4.887001794799981091e-01
6.847116764455639078e-04,4.859557675270147925e+00,1.019319496375452605e+00,4.887366013644755536e-01
6.851848704168462699e-04,4.862916042702954300e+00,1.019318331961311941e+00,4.887727049915158162e-01
6.856580643881286319e-04,4.866274410135759787e+00,1.019317189078459363e+00,4.888082605654510138e-01
6.861312583594109940e-04,4.869632777568566162e+00,1.019316059098119620e+00,4.888435031040203049e-01
6.866044523306933560e-04,4.872991145001371649e+00,1.019314922568796522e+00,4.888789252710520339e-01
6.870776463019757181e-04,4.876349512434178024e+00,1.019313766126759724e+00,4.889148565609900410e-01
6.875508402732580801e-04,4.879707879866983511e+00,1.019312593730779204e+00,4.889511882303538837e-01
6.880240342445404422e-04,4.883066247299789886e+00,1.019311422875549544e+00,4.889874735250800408e-01
6.884972282158228042e-04,4.886424614732596261e+00,1.019310269424499982e+00,4.890233114052453534e-01
6.889704221871051663e-04,4.889782982165401748e+00,1.019309134204333667e+00,4.890586842595612271e-01
6.894436161583875284e-04,4.893141349598208123e+00,1.019308002643747102e+00,4.890939652899164991e-01
6.899168101296698904e-04,4.896499717031013610e+00,1.019306857441071967e+00,4.891295957513318582e-01
6.903900041009522525e-04,4.899858084463819985e+00,1.019305693249480838e+00,4.891657110668452546e-01
6.908631980722346145e-04,4.903216451896625472e+00,1.019304520938287384e+00,4.892020325563583016e-01
6.913363920435169766e-04,4.906574819329431847e+00,1.019303358064797216e+00,4.892381109551031670e-01
6.918095860147993386e-04,4.909933186762237334e+00,1.019302213905516341e+00,4.892737091031895691e-01
6.922827799860817007e-04,4.913291554195043709e+00,1.019301081798597242e+00,4.893089978916513871e-01
6.927559739573640627e-04,4.916649921627850084e+00,1.019299945100875515e+00,4.893444037652282530e-01
6.932291679286464248e-04,4.920008289060655571e+00,1.019298791446243246e+00,4.893802435655466576e-01
6.937023618999287869e-04,4.923366656493461946e+00,1.019297623094117089e+00,4.894164593162999011e-01
6.941755558712111489e-04,4.926725023926267433e+00,1.019296454717918632e+00,4.894526748231834423e-01
6.946487498424935110e-04,4.930083391359073808e+00,1.019295300761683842e+00,4.894885197282349276e-01
6.951219438137758730e-04,4.933441758791879295e+00,1.019294163256002417e+00,4.895239419723101393e-01
6.955951377850582351e-04,4.936800126224685670e+00,1.019293030362636188e+00,4.895592451437126291e-01
6.960683317563405971e-04,4.940158493657491157e+00,1.019291886654742463e+00,4.895948248840568673e-01
6.965415257276229592e-04,4.943516861090297532e+00,1.019290726210661635e+00,4.896308330920107754e-01
6.970147196989053212e-04,4.946875228523103019e+00,1.019289557409913227e+00,4.896670548451041438e-01
6.974879136701876833e-04,4.950233595955909394e+00,1.019288395562122806e+00,4.897030974588538754e-01
6.979611076414700454e-04,4.953591963388715769e+00,1.019287249843191301e+00,4.897387255681338036e-01
6.984343016127524074e-04,4.956950330821521256e+00,1.019286115683703198e+00,4.897740563824966031e-01
6.989074955840347695e-04,4.960308698254327631e+00,1.019284978915298900e+00,4.898094533150899599e-01
6.993806895553171315e-04,4.963667065687133118e+00,1.019283827929077901e+00,4.898452141516063119e-01
6.998538835265994936e-04,4.967025433119939493e+00,1.019282663413018097e+00,4.898813212431789577e-01
7.003270774978818556e-04,4.970383800552744979e+00,1.019281497508524259e+00,4.899174631550369807e-01
7.008002714691642177e-04,4.973742167985551355e+00,1.019280343322090499e+00,4.899533036767991234e-01
7.012734654404465797e-04,4.977100535418356841e+00,1.019279203850865567e+00,4.899887659336696344e-01
7.017466594117289418e-04,4.980458902851163216e+00,1.019278069673224651e+00,4.900240916139354530e-01
7.022198533830113039e-04,4.983817270283969592e+00,1.019276927163821789e+00,4.900596302317150599e-01
7.026930473542936659e-04,4.987175637716775078e+00,1.019275770075363186e+00,4.900955420366639448e-01
7.031662413255760280e-04,4.990534005149581454e+00,1.019274604645337590e+00,4.901316670112311202e-01
7.036394352968583900e-04,4.993892372582386940e+00,1.019273444063996559e+00,4.901676667997951764e-01
7.041126292681407521e-04,4.997250740015193315e+00,1.019272297200706667e+00,4.902033139004460249e-01
7.045858232394231141e-04,5.000609107447998802e+00,1.019271161220742794e+00,4.902386810336988310e-01
7.050590172107054762e-04,5.003967474880805177e+00,1.019270024232934446e+00,4.902740732241561705e-01
7.055322111819878382e-04,5.007325842313610664e+00,1.019268875514149686e+00,4.903097655426749135e-01
7.060054051532702003e-04,5.010684209746417039e+00,1.019267714522032353e+00,4.903457719048157637e-01
7.064785991245525624e-04,5.014042577179222526e+00,1.019266551126285059e+00,4.903818391317657510e-01
7.069517930958349244e-04,5.017400944612028901e+00,1.019265397058793932e+00,4.904176662660408859e-01
7.074249870671172865e-04,5.020759312044835276e+00,1.019264255985877332e+00,4.904531592691219744e-01
7.078981810383996485e-04,5.024117679477640763e+00,1.019263120597820649e+00,4.904885056533596632e-01
7.083713750096820106e-04,5.027476046910447138e+00,1.019261979013799557e+00,4.905240101884094095e-01
7.088445689809643726e-04,5.030834414343252625e+00,1.019260824894427042e+00,4.905598354848322851e-01
7.093177629522467347e-04,5.034192781776059000e+00,1.019259662659010912e+00,4.905958681767924601e-01
7.097909569235290967e-04,5.037551149208864487e+00,1.019258503520958481e+00,4.906318206210816268e-01
7.102641508948114588e-04,5.040909516641670862e+00,1.019257355888470773e+00,4.906674771241920641e-01
7.107373448660938208e-04,5.044267884074476349e+00,1.019256218345726106e+00,4.907028740118287713e-01
7.112105388373761829e-04,5.047626251507282724e+00,1.019255081066141155e+00,4.907382633564688068e-01
7.116837328086585450e-04,5.050984618940089099e+00,1.019253934278219420e+00,4.907738958130450357e-01
7.121569267799409070e-04,5.054342986372894586e+00,1.019252776493575707e+00,4.908098095591980625e-01
7.126301207512232691e-04,5.057701353805700961e+00,1.019251615573147474e+00,4.908458029443725223e-01
7.131033147225056311e-04,5.061059721238506448e+00,1.019250461896906490e+00,4.908816097073640528e-01
7.135765086937879932e-04,5.064418088671312823e+00,1.019249319566760015e+00,4.909171246235908836e-01
7.140497026650703552e-04,5.067776456104118310e+00,1.019248183095734950e+00,4.909524884530466760e-01
7.145228966363527173e-04,5.071134823536924685e+00,1.019247042243832224e+00,4.909879638741193597e-01
7.149960906076350793e-04,5.074493190969730172e+00,1.019245890745748451e+00,4.910237116023851711e-01
7.154692845789174414e-04,5.077851558402536547e+00,1.019244731494936440e+00,4.910596574187393593e-01
7.159424785501998035e-04,5.081209925835342034e+00,1.019243573900069144e+00,4.910955599554210349e-01
7.164156725214821655e-04,5.084568293268148409e+00,1.019242425819960607e+00,4.911312176188135648e-01
7.168888664927645276e-04,5.087926660700954784e+00,1.019241286984691408e+00,4.911666373423405618e-01
7.173620604640468896e-04,5.091285028133760271e+00,1.019240149406023921e+00,4.912020240356965162e-01
7.178352544353292517e-04,5.094643395566566646e+00,1.019239004274096194e+00,4.912376036908249199e-01
7.183084484066116137e-04,5.098001762999372133e+00,1.019237849388203720e+00,4.912734327593586414e-01
7.187816423778939758e-04,5.101360130432178508e+00,1.019236690859095518e+00,4.913093544853640582e-01
7.192548363491763378e-04,5.104718497864983995e+00,1.019235537781017609e+00,4.913451355873090787e-01
7.197280303204586999e-04,5.108076865297790370e+00,1.019234394514376474e+00,4.913806642220638343e-01
7.202012242917410620e-04,5.111435232730595857e+00,1.019233257123787206e+00,4.914160413313685138e-01
7.206744182630234240e-04,5.114793600163402232e+00,1.019232116875667948e+00,4.914514909592443415e-01
7.211476122343057861e-04,5.118151967596208607e+00,1.019230967690296641e+00,4.914871690567055307e-01
7.216208062055881481e-04,5.121510335029014094e+00,1.019229811195550672e+00,4.915230338508942420e-01
7.220940001768705102e-04,5.124868702461820469e+00,1.019228655185751231e+00,4.915588853936398994e-01
7.225671941481528722e-04,5.128227069894625956e+00,1.019227506930512117e+00,4.915945372280460246e-01
7.230403881194352343e-04,5.131585437327432331e+00,1.019226367072663564e+00,4.916299728723880769e-01
7.235135820907175963e-04,5.134943804760237818e+00,1.019225229235325436e+00,4.916653559039782517e-01
7.239867760619999584e-04,5.138302172193044193e+00,1.019224085538686264e+00,4.917008884399238777e-01
7.244599700332823205e-04,5.141660539625849680e+00,1.019222933258698838e+00,4.917366403604011560e-01
7.249331640045646825e-04,5.145018907058656055e+00,1.019221777002951912e+00,4.917724934739482467e-01
7.254063579758470446e-04,5.148377274491462430e+00,1.019220624676168363e+00,4.918082450059749755e-01
7.258795519471294066e-04,5.151735641924267917e+00,1.019219480763291719e+00,4.918437799057091553e-01
7.263527459184117687e-04,5.155094009357074292e+00,1.019218342634708785e+00,4.918791656416096059e-01
7.268259398896941307e-04,5.158452376789879779e+00,1.019217202910332354e+00,4.919145915222418175e-01
7.272991338609764928e-04,5.161810744222686154e+00,1.019216055766875240e+00,4.919502069408705491e-01
7.277723278322588548e-04,5.165169111655491641e+00,1.019214901798024986e+00,4.919859966734654311e-01
7.282455218035412169e-04,5.168527479088298016e+00,1.019213747377754942e+00,4.920217972119784733e-01
7.287187157748235789e-04,5.171885846521103502e+00,1.019212599177321099e+00,4.920574373547401126e-01
7.291919097461059410e-04,5.175244213953909878e+00,1.019211458551650518e+00,4.920928822512457002e-01
7.296651037173883031e-04,5.178602581386715364e+00,1.019210320514209123e+00,4.921282597995002561e-01
7.301382976886706651e-04,5.181960948819521739e+00,1.019209178068213095e+00,4.921637497316796450e-01
7.306114916599530272e-04,5.185319316252328115e+00,1.019208028142126077e+00,4.921994314904493684e-01
7.310846856312353892e-04,5.188677683685133601e+00,1.019206874092570825e+00,4.922352195650741002e-01
7.315578796025177513e-04,5.192036051117939977e+00,1.019205722723708574e+00,4.922709387654164992e-01
7.320310735738001133e-04,5.195394418550745463e+00,1.019204578421838425e+00,4.923064732596216242e-01
7.325042675450824754e-04,5.198752785983551838e+00,1.019203439430969249e+00,4.923418626528006103e-01
7.329774615163648374e-04,5.202111153416357325e+00,1.019202299485606478e+00,4.923772655466772119e-01
7.334506554876471995e-04,5.205469520849163700e+00,1.019201153501451573e+00,4.924128240009387758e-01
7.339238494589295616e-04,5.208827888281969187e+00,1.019200002498748869e+00,4.924485448031246659e-01
7.343970434302119236e-04,5.212186255714775562e+00,1.019198853180760089e+00,4.924842967375880343e-01
7.348702374014942857e-04,5.215544623147581937e+00,1.019197711488309066e+00,4.925199232732199728e-01
7.353434313727766477e-04,5.218902990580387424e+00,1.019196574346628914e+00,4.925553730676384689e-01
7.358166253440590098e-04,5.222261358013193799e+00,1.019195426790062697e+00,4.925907383920214988e-01
7.362898193153413718e-04,5.225619725445999286e+00,1.019194250997964124e+00,4.926261730021700425e-01
7.367630132866237339e-04,5.228978092878805661e+00,1.019193048658447509e+00,4.926617651822149391e-01
7.372362072579060959e-04,5.232336460311611148e+00,1.019191867482311498e+00,4.926974781663602254e-01
7.377094012291884580e-04,5.235694827744417523e+00,1.019190807168742330e+00,4.927332055991747728e-01
7.381825952004708201e-04,5.239053195177223010e+00,1.019189967614123393e+00,4.927688778427414817e-01
7.386557891717531821e-04,5.242411562610029385e+00,1.019189312942055281e+00,4.928044952762636877e-01
7.391289831430355442e-04,5.245769930042834872e+00,1.019188485674997313e+00,4.928400234555884163e-01
7.396021771143179062e-04,5.249128297475641247e+00,1.019186722737705164e+00,4.928752382481320637e-01
7.400753710856002683e-04,5.252486664908447622e+00,1.019183144797241258e+00,4.929097478155928247e-01
7.405485650568826303e-04,5.255845032341253109e+00,1.019177672557360914e+00,4.929434076642942308e-01
7.410217590281649924e-04,5.259203399774059484e+00,1.019172482496783161e+00,4.929771006692650337e-01
7.414949529994473544e-04,5.262561767206864971e+00,1.019173163536161830e+00,4.930134064166946106e-01
7.419681469707297165e-04,5.265920134639671346e+00,1.019187810223965096e+00,4.930562225131081555e-01
7.424413409420120786e-04,5.269278502072476833e+00,1.019221912016526899e+00,4.931082862278607370e-01
7.429145349132944406e-04,5.272636869505283208e+00,1.019268175616230288e+00,4.931662444663600375e-01
7.433877288845768027e-04,5.275995236938088695e+00,1.019294238050393542e+00,4.932147726163630397e-01
7.438609228558591647e-04,5.279353604370895070e+00,1.019237221642547597e+00,4.932240341116466142e-01
7.443341168271415268e-04,5.282711971803701445e+00,1.019019564595421201e+00,4.931572701927329772e-01
7.448073107984238888e-04,5.286070339236506932e+00,1.018600352588751701e+00,4.929951450637768962e-01
7.452805047697062509e-04,5.289428706669313307e+00,1.018064437557344881e+00,4.927778472447693625e-01
7.457536987409886129e-04,5.292787074102118794e+00,1.017724837660083370e+00,4.926533738833630549e-01
7.462268927122709750e-04,5.296145441534925169e+00,1.018176921162112336e+00,4.929030283076001329e-01
7.467000866835533371e-04,5.299503808967730656e+00,1.020211355634089045e+00,4.939002771788405521e-01
7.471732806548356991e-04,5.302862176400537031e+00,1.024491537869479219e+00,4.959584445080711390e-01
7.476464746261180612e-04,5.306220543833342518e+00,1.030954715571152036e+00,4.990479017790082628e-01
7.481196685974004232e-04,5.309578911266148893e+00,1.038012852895669802e+00,5.024185766769392325e-01
7.485928625686827853e-04,5.312937278698954380e+00,1.041786500666012971e+00,5.042379213172589747e-01
7.490660565399651473e-04,5.316295646131760755e+00,1.035742328070502483e+00,5.014194841878013564e-01
7.495392505112475094e-04,5.319654013564567130e+00,1.011138719997177082e+00,4.898332385646319564e-01
7.500124444825298714e-04,5.323012380997372617e+00,9.585411429486871970e-01,4.650213951858968020e-01
7.504856384538122335e-04,5.326370748430178992e+00,8.703337167024689514e-01,4.233849716509636152e-01
7.509588324250945955e-04,5.329729115862984479e+00,7.437010773673941033e-01,3.635926245110258082e-01
7.514320263963769576e-04,5.333087483295790854e+00,5.831515316180200248e-01,2.877728107474599728e-01
7.519052203676593197e-04,5.336445850728596341e+00,4.015053231608517459e-01,2.019808514075192574e-01
7.523784143389416817e-04,5.339804218161402716e+00,2.185363065369059221e-01,1.155574475460513506e-01
7.528516083102240438e-04,5.343162585594208203e+00,5.714046444016939591e-02,3.931885651847508850e-02
7.533248022815064058e-04,5.346520953027014578e+00,-6.217690892415729531e-02,-1.704726449537895608e-02
7.537979962527887679e-04,5.349879320459820953e+00,-1.268984611576076671e-01,-4.762606355528695157e-02
7.542711902240711299e-04,5.353237687892626440e+00,-1.362647403216150355e-01,-5.205671002223219435e-02
7.547443841953534920e-04,5.356596055325432815e+00,-1.017122792933937703e-01,-3.573982064508483131e-02
7.552175781666358540e-04,5.359954422758238302e+00,-4.354978100593412393e-02,-8.267793983128582727e-03
7.556907721379182161e-04,5.363312790191044677e+00,1.518244687248738317e-02,1.947566850718757819e-02
7.561639661092005782e-04,5.366671157623850164e+00,5.560305870045693932e-02,3.857066601270749823e-02
7.566371600804829402e-04,5.370029525056656539e+00,6.820022405777764751e-02,4.452287678991359576e-02
7.571103540517653023e-04,5.373387892489462025e+00,5.453828765599130768e-02,3.807025046376585897e-02
7.575835480230476643e-04,5.376746259922268401e+00,2.500173569648172014e-02,2.411766176630455311e-02
7.580567419943300264e-04,5.380104627355074776e+00,-6.323387659842225755e-03,9.319082869094112015e-03
7.585299359656123884e-04,5.383462994787880262e+00,-2.745129046662864863e-02,-6.632335023507042720e-04
7.590031299368947505e-04,5.386821362220686638e+00,-3.267081815919604254e-02,-3.130919034517900927e-03
7.594763239081771125e-04,5.390179729653492124e+00,-2.363416371636915814e-02,1.135994615712734466e-03
7.599495178794594746e-04,5.393538097086298500e+00,-7.321362446349807471e-03,8.840495354890631069e-03
7.604227118507418367e-04,5.396896464519103986e+00,7.836886677866986006e-03,1.600009113363758464e-02
7.608959058220241987e-04,5.400254831951910361e+00,1.576300202346072460e-02,1.974369849208713890e-02
7.613690997933065608e-04,5.403613199384715848e+00,1.483585634841017194e-02,1.930529287017936774e-02
7.618422937645889228e-04,5.406971566817522223e+00,7.654899297106564776e-03,1.591256549162431422e-02
7.623154877358712849e-04,5.410329934250327710e+00,-1.021087907458292270e-03,1.181331456449570723e-02
7.627886817071536469e-04,5.413688301683134085e+00,-6.893260878481048334e-03,9.038218160042639504e-03
7.632618756784360090e-04,5.417046669115940460e+00,-7.987160206323517392e-03,8.520112113411089372e-03
7.637350696497183710e-04,5.420405036548745947e+00,-5.036838536003172481e-03,9.912463712661030713e-03
7.642082636210007331e-04,5.423763403981552322e+00,-5.039050054747225846e-04,1.205263261656888685e-02
7.646814575922830952e-04,5.427121771414357809e+00,3.013715243364619399e-03,1.371343983753087539e-02
7.651546515635654572e-04,5.430480138847164184e+00,4.077004878872290440e-03,1.421499520826053665e-02
7.656278455348478193e-04,5.433838506279969671e+00,2.828979203410966585e-03,1.362466473394975675e-02
7.661010395061301813e-04,5.437196873712776046e+00,5.278715236833163987e-04,1.253668824676024141e-02
7.665742334774125434e-04,5.440555241145581533e+00,-1.370897961860780088e-03,1.163859816025705415e-02
7.670474274486949054e-04,5.443913608578387908e+00,-2.008866080124572986e-03,1.133605234525785280e-02
7.675206214199772675e-04,5.447271976011194283e+00,-1.412479589535255153e-03,1.161670018722967684e-02
7.679938153912596295e-04,5.450630343443999770e+00,-2.457268777492300008e-04,1.216692905806880318e-02
7.684670093625419916e-04,5.453988710876806145e+00,7.107081315485771524e-04,1.261788068808296359e-02
7.689402033338243537e-04,5.457347078309611632e+00,1.007339644921597353e-03,1.275710094261458399e-02
7.694133973051067157e-04,5.460705445742418007e+00,6.774220925403741335e-04,1.260022957825444531e-02
7.698865912763890778e-04,5.464063813175223494e+00,8.542770299687979171e-05,1.231947431322017242e-02
7.703597852476714398e-04,5.467422180608029869e+00,-3.655215188156459884e-04,1.210536714252134945e-02
7.708329792189538019e-04,5.470780548040835356e+00,-4.678140277899112045e-04,1.205605937923194711e-02
7.713061731902361639e-04,5.474138915473641731e+00,-2.696102710481421984e-04,1.214878997361580094e-02
7.717793671615185260e-04,5.477497282906447218e+00,2.588920205750555625e-05,1.228748354560056481e-02
7.722525611328008880e-04,5.480855650339253593e+00,2.209023917978451780e-04,1.237862581470272269e-02
7.727257551040832501e-04,5.484214017772059968e+00,2.347336902453190895e-04,1.238408650246555429e-02
7.731989490753656121e-04,5.487572385204865455e+00,1.157321742695296160e-04,1.232677513993334778e-02
7.736721430466479742e-04,5.490930752637671830e+00,-2.529320378136859696e-05,1.225912504985890959e-02
7.741453370179303363e-04,5.494289120070477317e+00,-9.875891024185425395e-05,1.222348539009786642e-02
7.746185309892126983e-04,5.497647487503283692e+00,-8.273178406928286596e-05,1.223016579657124590e-02
7.750917249604950604e-04,5.501005854936089179e+00,-1.530355714990684342e-05,1.226108457865098152e-02
7.755649189317774224e-04,5.504364222368895554e+00,4.666553518016574909e-05,1.228933318679302153e-02
7.760381129030597845e-04,5.507722589801701041e+00,6.760792226234114076e-05,1.229814032723261855e-02
7.765113068743421465e-04,5.511080957234507416e+00,4.816156868359006160e-05,1.228788789211911724e-02
7.769845008456245086e-04,5.514439324667313791e+00,1.339821809871065059e-05,1.227047978045151325e-02
7.774576948169068706e-04,5.517797692100119278e+00,-1.030113926552004346e-05,1.225836780578348773e-02
7.779308887881892327e-04,5.521156059532925653e+00,-1.195594680745468667e-05,1.225667036242241228e-02
7.784040827594715948e-04,5.524514426965731140e+00,2.131704189190138686e-06,1.226234511510244062e-02
7.788772767307539568e-04,5.527872794398537515e+00,1.789377043870036518e-05,1.226874073972186036e-02
7.793504707020363189e-04,5.531231161831343002e+00,2.485960332399107117e-05,1.227096664591432844e-02
7.798236646733186809e-04,5.534589529264149377e+00,2.159738583548000390e-05,1.226841126030950996e-02
7.802968586446010430e-04,5.537947896696954864e+00,1.365276447964445863e-05,1.226371002849108161e-02
7.807700526158834050e-04,5.541306264129761239e+00,7.699344192471030285e-06,1.225997009600082559e-02
7.812432465871657671e-04,5.544664631562566726e+00,6.878032108872695556e-06,1.225861261170813413e-02
7.817164405584481291e-04,5.548022998995373101e+00,9.950654173191056718e-06,1.225903196238355662e-02
7.821896345297304912e-04,5.551381366428179476e+00,1.357510609280208295e-05,1.225969010823056531e-02
7.826628285010128533e-04,5.554739733860984963e+00,1.519526213994105361e-05,1.225944320133958571e-02
7.831360224722952153e-04,5.558098101293791338e+00,1.444885185085701892e-05,1.225814492496098834e-02
7.836092164435775774e-04,5.561456468726596825e+00,1.265731389912229594e-05,1.225637829231479223e-02
7.840824104148599394e-04,5.564814836159403200e+00,1.137432891295671561e-05,1.225480517494652657e-02
7.845556043861423015e-04,5.568173203592208687e+00,1.127313054162916617e-05,1.225370906258431425e-02
7.850287983574246635e-04,5.571531571025015062e+00,1.200144341476808961e-05,1.225296563347955461e-02
7.855019923287070256e-04,5.574889938457820548e+00,1.277399170376098211e-05,1.225229238886151734e-02
7.859751862999893876e-04,5.578248305890626924e+00,1.305282832980326882e-05,1.225149152097018170e-02
7.864483802712717497e-04,5.581606673323433299e+00,1.282526173462182991e-05,1.225052243305458331e-02
7.869215742425541118e-04,5.584965040756238785e+00,1.242834581589549672e-05,1.224943672534228520e-02
7.873947682138364738e-04,5.588323408189045161e+00,1.219543789180859085e-05,1.224829892764237732e-02
7.878679621851188359e-04,5.591681775621850647e+00,1.222825803094006162e-05,1.224716561108374346e-02
7.883411561564011979e-04,5.595040143054657023e+00,1.240798239000717215e-05,1.224609866891289769e-02
7.888143501276835600e-04,5.598398510487462509e+00,1.255523224918458973e-05,1.224515324868695292e-02
7.892875440989659220e-04,5.601756877920268884e+00,1.257668665239747072e-05,1.224432854659203429e-02
7.897607380702482841e-04,5.605115245353074371e+00,1.250089379660143741e-05,1.224353404410837877e-02
7.902339320415306461e-04,5.608473612785880746e+00,1.241621784133060421e-05,1.224262843289683489e-02
7.907071260128130082e-04,5.611831980218687121e+00,1.238763777737633665e-05,1.224152328263545739e-02
7.911803199840953702e-04,5.615190347651492608e+00,1.241788156690183469e-05,1.224027121722561645e-02
7.916535139553777323e-04,5.618548715084298983e+00,1.246546289505410179e-05,1.223905279978944674e-02
7.921267079266600944e-04,5.621907082517104470e+00,1.248841037193281216e-05,1.223805217982211826e-02
7.925999018979424564e-04,5.625265449949910845e+00,1.247490335271080048e-05,1.223730849152614153e-02
7.930730958692248185e-04,5.628623817382716332e+00,1.244352372992359663e-05,1.223666363049239966e-02
7.935462898405071805e-04,5.631982184815522707e+00,1.242200539348972926e-05,1.223586185820444913e-02
7.940194838117895426e-04,5.635340552248328194e+00,1.242511879284809368e-05,1.223473871623060108e-02
7.944926777830719046e-04,5.638698919681134569e+00,1.244681942145813220e-05,1.223335883732071944e-02
7.949658717543542667e-04,5.642057287113940056e+00,1.246829238468796188e-05,1.223199003422898758e-02
7.954390657256366287e-04,5.645415654546746431e+00,1.247303121678274696e-05,1.223091924830996963e-02
7.959122596969189908e-04,5.648774021979552806e+00,1.245791739113154915e-05,1.223023773631986416e-02
7.963854536682013529e-04,5.652132389412358293e+00,1.243405594465532774e-05,1.222975509234416717e-02
7.968586476394837149e-04,5.655490756845164668e+00,1.241829855482095345e-05,1.222911577378734717e-02
7.973318416107660770e-04,5.658849124277970155e+00,1.242166856721826008e-05,1.222804656326170053e-02
7.978050355820484390e-04,5.662207491710776530e+00,1.244204150290367705e-05,1.222656316940039234e-02
7.982782295533308011e-04,5.665565859143582017e+00,1.246547334102431501e-05,1.222498345316249367e-02
7.987514235246131631e-04,5.668924226576388392e+00,1.247528186659481098e-05,1.222372433210644829e-02
7.992246174958955252e-04,5.672282594009193879e+00,1.246323354989842413e-05,1.222301178973897451e-02
7.996978114671778872e-04,5.675640961442000254e+00,1.243566343190769259e-05,1.222270283878629585e-02
8.001710054384602493e-04,5.678999328874806629e+00,1.241019981593454676e-05,1.222235310696853650e-02
8.006441994097426114e-04,5.682357696307612116e+00,1.240458627562768029e-05,1.222150232654541785e-02
8.011173933810249734e-04,5.685716063740418491e+00,1.242444330842363927e-05,1.221999719404020038e-02
8.015905873523073355e-04,5.689074431173223978e+00,1.245816625897682783e-05,1.221813068348880787e-02
8.020637813235896975e-04,5.692432798606030353e+00,1.248316695722403901e-05,1.221648374990388919e-02
8.025369752948720596e-04,5.695791166038835840e+00,1.248040088528107571e-05,1.221554904682857837e-02
8.030101692661544216e-04,5.699149533471642215e+00,1.244810714236187381e-05,1.221537429564479964e-02
8.034833632374367837e-04,5.702507900904447702e+00,1.240514480228320179e-05,1.221547540226246634e-02
8.039565572087191457e-04,5.705866268337254077e+00,1.238030189957510920e-05,1.221511209589057345e-02
8.044297511800015078e-04,5.709224635770059564e+00,1.239324325095703390e-05,1.221377863733360929e-02
8.049029451512838699e-04,5.712583003202865939e+00,1.243936924330743420e-05,1.221159301592441432e-02
8.053761391225662319e-04,5.715941370635672314e+00,1.248980987931610866e-05,1.220929655526840560e-02
8.058493330938485940e-04,5.719299738068477801e+00,1.250868029431386559e-05,1.220781042038679258e-02
8.063225270651309560e-04,5.722658105501284176e+00,1.247776249622292944e-05,1.220760199880284620e-02
8.067957210364133181e-04,5.726016472934089663e+00,1.241204361951809010e-05,1.220828650187126899e-02
8.072689150076956801e-04,5.729374840366896038e+00,1.235362902888345667e-05,1.220878353611400471e-02
8.077421089789780422e-04,5.732733207799701525e+00,1.234525059023921048e-05,1.220799690446748229e-02
8.082153029502604042e-04,5.736091575232507900e+00,1.239951204048951483e-05,1.220560344384585480e-02
8.086884969215427663e-04,5.739449942665313387e+00,1.248551597160695560e-05,1.220239589971061113e-02
8.091616908928251284e-04,5.742808310098119762e+00,1.254510273636648843e-05,1.219986620399358783e-02
8.096348848641074904e-04,5.746166677530926137e+00,1.253118677511840967e-05,1.219922210783246086e-02
8.101080788353898525e-04,5.749525044963731624e+00,1.244345718584708162e-05,1.220047150692377992e-02
8.105812728066722145e-04,5.752883412396537999e+00,1.233505826283001041e-05,1.220225113017663413e-02
8.110544667779545766e-04,5.756241779829343486e+00,1.228130721139121027e-05,1.220262898530050100e-02
8.115276607492369386e-04,5.759600147262149861e+00,1.232799890339605514e-05,1.220043039269465453e-02
8.120008547205193007e-04,5.762958514694955348e+00,1.245420642874441166e-05,1.219619219193786470e-02
8.124740486918016627e-04,5.766316882127761723e+00,1.257865303635806269e-05,1.219199928451246071e-02
8.129472426630840248e-04,5.769675249560567210e+00,1.261079803693947526e-05,1.219017417242230020e-02
8.134204366343663868e-04,5.773033616993373585e+00,1.251528354715881358e-05,1.219162380036786439e-02
8.138936306056487489e-04,5.776391984426179071e+00,1.234456946352315827e-05,1.219500246173064670e-02
8.143668245769311110e-04,5.779750351858985447e+00,1.221199666984749185e-05,1.219740277905924028e-02
8.148400185482134730e-04,5.783108719291791822e+00,1.221739559433001083e-05,1.219626395603577891e-02
8.153132125194958351e-04,5.786467086724597308e+00,1.237334683171718017e-05,1.219126332474109592e-02
8.157864064907781971e-04,5.789825454157403684e+00,1.258556747173517430e-05,1.218481942524275718e-02
8.162596004620605592e-04,5.793183821590209170e+00,1.270807134311673157e-05,1.218067703059752017e-02
8.167327944333429212e-04,5.796542189023015546e+00,1.264208243705755523e-05,1.218136989162626159e-02
8.172059884046252833e-04,5.799900556455821032e+00,1.241247553143695341e-05,1.218625986856464866e-02
8.176791823759076453e-04,5.803258923888627407e+00,1.216416283452350110e-05,1.219162968730870024e-02
8.181523763471900074e-04,5.806617291321432894e+00,1.207196529031427789e-05,1.219299490649438517e-02
8.186255703184723695e-04,5.809975658754239269e+00,1.221895918387246605e-05,1.218822453175992873e-02
8.190987642897547315e-04,5.813334026187045644e+00,1.252693994445642066e-05,1.217932472062363200e-02
8.195719582610370936e-04,5.816692393619851131e+00,1.279440578145454960e-05,1.217146435277971332e-02
8.200451522323194556e-04,5.820050761052657506e+00,1.282656375844180071e-05,1.216964016760205096e-02
8.205183462036018177e-04,5.823409128485462993e+00,1.257454071257916464e-05,1.217510577084133030e-02
8.209915401748841797e-04,5.826767495918269368e+00,1.218572071824037021e-05,1.218408044339364463e-02
8.214647341461665418e-04,5.830125863351074855e+00,1.192011944597821859e-05,1.218989433494963373e-02
8.219379281174489038e-04,5.833484230783881230e+00,1.197817814722450393e-05,1.218740582930586194e-02
8.224111220887312659e-04,5.836842598216686717e+00,1.235282051795993684e-05,1.217679653221125785e-02
8.228843160600136280e-04,5.840200965649493092e+00,1.281290468109531842e-05,1.216399569170011769e-02
8.233575100312959900e-04,5.843559333082299467e+00,1.304312460677652699e-05,1.215709144588926136e-02
8.238307040025783521e-04,5.846917700515104954e+00,1.285746575775207750e-05,1.216085531184016993e-02
8.243038979738607141e-04,5.850276067947911329e+00,1.234319966520026039e-05,1.217304852993336683e-02
8.247770919451430762e-04,5.853634435380716816e+00,1.182715862357490113e-05,1.218528722545667367e-02
8.252502859164254382e-04,5.856992802813523191e+00,1.167038774052046881e-05,1.218830999325294130e-02
8.257234798877078003e-04,5.860351170246328678e+00,1.201844586679147111e-05,1.217838310170920799e-02
8.261966738589901623e-04,5.863709537679135053e+00,1.267813777889322698e-05,1.216046246328476160e-02
8.266698678302725244e-04,5.867067905111940540e+00,1.321934183280231376e-05,1.214558148109336211e-02
8.271430618015548865e-04,5.870426272544746915e+00,1.325243944236961816e-05,1.214373449218756826e-02
8.276162557728372485e-04,5.873784639977552402e+00,1.270424500825595817e-05,1.215679868313935402e-02
8.280894497441196106e-04,5.877143007410358777e+00,1.189955289238960569e-05,1.217644239668689080e-02
8.285626437154019726e-04,5.880501374843165152e+00,1.137293733774663266e-05,1.218895284597946299e-02
8.290358376866843347e-04,5.883859742275970639e+00,1.151659547458646727e-05,1.218426961220595364e-02
8.295090316579666967e-04,5.887218109708777014e+00,1.229418748482901220e-05,1.216332506768608504e-02
8.299822256292490588e-04,5.890576477141582501e+00,1.322596501752267155e-05,1.213842570437363363e-02
8.304554196005314208e-04,5.893934844574388876e+00,1.368055968017847852e-05,1.212576719855363618e-02
8.309286135718137829e-04,5.897293212007194363e+00,1.329879001538954149e-05,1.213456300930317033e-02
8.314018075430961449e-04,5.900651579440000738e+00,1.226732192833428767e-05,1.216002462526028643e-02
8.318750015143785070e-04,5.904009946872806225e+00,1.123890198229989696e-05,1.218540784669054286e-02
8.323481954856608691e-04,5.907368314305612600e+00,1.092290349898853048e-05,1.219251608970018351e-02
8.328213894569432311e-04,5.910726681738418975e+00,1.160045020883878195e-05,1.217413827115480102e-02
8.332945834282255932e-04,5.914085049171224462e+00,1.289279376139929066e-05,1.213999016894253685e-02
8.337677773995079552e-04,5.917443416604030837e+00,1.396488243371943593e-05,1.211149239963471742e-02
8.342409713707903173e-04,5.920801784036836324e+00,1.406093133098999375e-05,1.210803201029735446e-02
8.347141653420726793e-04,5.924160151469642699e+00,1.303092939547246994e-05,1.213345676956243194e-02
8.351873593133550414e-04,5.927518518902448186e+00,1.148474291824367821e-05,1.217212230406119165e-02
8.356605532846374034e-04,5.930876886335254561e+00,1.043696941063900841e-05,1.219800239337854968e-02
8.361337472559197655e-04,5.934235253768060048e+00,1.064490706439001773e-05,1.219167124001796498e-02
8.366069412272021276e-04,5.937593621200866423e+00,1.206922695588330718e-05,1.215413802653866199e-02
8.370801351984844896e-04,5.940951988633671910e+00,1.383686916134246460e-05,1.210779849802572083e-02
8.375533291697668517e-04,5.944310356066478285e+00,1.477109899737229425e-05,1.208283793387249921e-02
8.380265231410492137e-04,5.947668723499284660e+00,1.417026760686658088e-05,1.209725453145387569e-02
8.384997171123315758e-04,5.951027090932090147e+00,1.232241720255632054e-05,1.214365912446955555e-02
8.389729110836139378e-04,5.954385458364896522e+00,1.038474752297714492e-05,1.219236729613958070e-02
8.394461050548962999e-04,5.957743825797702009e+00,9.662807081670414514e-06,1.220988956437557560e-02
8.399192990261786619e-04,5.961102193230508384e+00,1.073579862125359209e-05,1.218136877014083450e-02
8.403924929974610240e-04,5.964460560663313871e+00,1.301116648502220784e-05,1.212200544030150526e-02
8.408656869687433861e-04,5.967818928096120246e+00,1.504118030538299368e-05,1.206893655795985600e-02
8.413388809400257481e-04,5.971177295528925733e+00,1.544034884016450940e-05,1.205770216853047083e-02
8.418120749113081102e-04,5.974535662961732108e+00,1.382437117014079421e-05,1.209815975951954517e-02
8.422852688825904722e-04,5.977894030394538483e+00,1.113777546505428353e-05,1.216608008564018691e-02
8.427584628538728343e-04,5.981252397827343970e+00,9.108505551977567958e-06,1.221713826975632383e-02
8.432316568251551963e-04,5.984610765260150345e+00,9.139624906252941032e-06,1.221534361017275437e-02
8.437048507964375584e-04,5.987969132692955831e+00,1.134724690721956573e-05,1.215771817699940437e-02
8.441780447677199204e-04,5.991327500125762207e+00,1.439995558400099358e-05,1.207841557923458771e-02
8.446512387390022825e-04,5.994685867558567693e+00,1.631718661105512327e-05,1.202824076922738225e-02
8.451244327102846446e-04,5.998044234991374068e+00,1.575067072734306447e-05,1.204177874148394840e-02
8.455976266815670066e-04,6.001402602424179555e+00,1.292146822095447251e-05,1.211335824763696070e-02
8.460708206528493687e-04,6.004760969856985930e+00,9.567117077164667718e-06,1.219840796744643165e-02
8.465440146241317307e-04,6.008119337289791417e+00,7.877015059800624672e-06,1.224076614639050403e-02
8.470172085954140928e-04,6.011477704722597792e+00,9.066850244896491090e-06,1.220924884216582906e-02
8.474904025666964548e-04,6.014836072155404167e+00,1.251859403825626268e-05,1.211971029222018090e-02
8.479635965379788169e-04,6.018194439588209654e+00,1.608681339707437381e-05,1.202718497193222547e-02
8.484367905092611789e-04,6.021552807021016029e+00,1.743064619217772984e-05,1.199171985619694285e-02
8.489099844805435410e-04,6.024911174453821516e+00,1.554495587644241024e-05,1.203909774840896535e-02
8.493831784518259031e-04,6.028269541886627891e+00,1.149111444523702329e-05,1.214209183112737594e-02
8.498563724231082651e-04,6.031627909319433378e+00,7.806503039976328545e-06,1.223561352159771749e-02
8.503295663943906272e-04,6.034986276752239753e+00,6.916453065134888380e-06,1.225744920738512482e-02
8.508027603656729892e-04,6.038344644185045240e+00,9.542865302030709455e-06,1.218908172010264510e-02
8.512759543369553513e-04,6.041703011617851615e+00,1.415127636944909229e-05,1.206987352137011728e-02
8.517491483082377133e-04,6.045061379050657990e+00,1.784469199906034252e-05,1.197413779363546912e-02
8.522223422795200754e-04,6.048419746483463477e+00,1.818491300295499121e-05,1.196441808268223356e-02
8.526955362508024374e-04,6.051778113916269852e+00,1.479537710907953863e-05,1.205037291392407374e-02
8.531687302220847995e-04,6.055136481349075339e+00,9.694870130602213306e-06,1.218021611187028973e-02
8.536419241933671615e-04,6.058494848781881714e+00,6.094177326299192519e-06,1.227158531385978170e-02
8.541151181646495236e-04,6.061853216214687201e+00,6.373938331591264042e-06,1.226341361139892880e-02
8.545883121359318857e-04,6.065211583647493576e+00,1.051854563585789679e-05,1.215610242643851840e-02
8.550615061072142477e-04,6.068569951080299063e+00,1.603247924436604265e-05,1.201366699631739934e-02
8.555347000784966098e-04,6.071928318513105438e+00,1.944608196096780104e-05,1.192511006885469196e-02
8.560078940497789718e-04,6.075286685945911813e+00,1.849941666084027378e-05,1.194840215723753062e-02
8.564810880210613339e-04,6.078645053378717300e+00,1.362822985763724280e-05,1.207236446743829503e-02
8.569542819923436959e-04,6.082003420811523675e+00,7.779853399362518965e-06,1.222139204986839520e-02
8.574274759636260580e-04,6.085361788244329162e+00,4.624406420150125716e-06,1.230134007238175772e-02
8.579006699349084200e-04,6.088720155677135537e+00,6.251131060707264649e-06,1.225861678466162383e-02
8.583738639061907821e-04,6.092078523109941024e+00,1.179705562927746933e-05,1.211536012104975739e-02
8.588470578774731442e-04,6.095436890542747399e+00,1.790200201452937418e-05,1.195776523443593115e-02
8.593202518487555062e-04,6.098795257975552886e+00,2.075094129990344346e-05,1.188369401052585816e-02
8.597934458200378683e-04,6.102153625408359261e+00,1.845720900719808059e-05,1.194154158293098296e-02
8.602666397913202303e-04,6.105511992841164748e+00,1.229713453299137316e-05,1.209856661219593094e-02
8.607398337626025924e-04,6.108870360273971123e+00,5.995609168424683729e-06,1.225921847996705796e-02
8.612130277338849544e-04,6.112228727706777498e+00,3.466245287746600683e-06,1.232310658879477369e-02
8.616862217051673165e-04,6.115587095139582985e+00,6.382718860135342434e-06,1.224729944195564538e-02
8.621594156764496785e-04,6.118945462572389360e+00,1.308816643837742932e-05,1.207429978422863703e-02
8.626326096477320406e-04,6.122303830005194847e+00,1.954440197197770479e-05,1.190769473562557426e-02
8.631058036190144027e-04,6.125662197438001222e+00,2.177078656544140440e-05,1.184959412425017587e-02
8.635789975902967647e-04,6.129020564870806709e+00,1.829430787575758732e-05,1.193778197258823018e-02
8.640521915615791268e-04,6.132378932303613084e+00,1.110441661814214978e-05,1.212122407437592891e-02
8.645253855328614888e-04,6.135737299736418571e+00,4.503958782070188724e-06,1.228954437555343157e-02
8.649985795041438509e-04,6.139095667169224946e+00,2.527698336251374241e-06,1.233924471813004770e-02
8.654717734754262129e-04,6.142454034602031321e+00,6.482010358920515207e-06,1.223681570501922514e-02
8.659449674467085750e-04,6.145812402034836808e+00,1.410287082675893046e-05,1.204033487393662595e-02
8.664181614179909370e-04,6.149170769467643183e+00,2.086334916987430546e-05,1.186592640941082702e-02
8.668913553892732991e-04,6.152529136900448670e+00,2.266717110264515619e-05,1.181866621435564632e-02
8.673645493605556612e-04,6.155887504333255045e+00,1.832197648213792926e-05,1.192913893479182960e-02
8.678377433318380232e-04,6.159245871766060532e+00,1.030367684848192279e-05,1.213383170811599410e-02
8.683109373031203853e-04,6.162604239198866907e+00,3.334363144344828731e-06,1.231161416425811256e-02
8.687841312744027473e-04,6.165962606631672394e+00,1.598624015904621668e-06,1.235514505342735422e-02
8.692573252456851094e-04,6.169320974064478769e+00,6.241455637231913586e-06,1.223505477134241744e-02
8.697305192169674714e-04,6.172679341497284256e+00,1.463768027375678536e-05,1.201868516107133106e-02
8.702037131882498335e-04,6.176037708930090631e+00,2.188603986881440647e-05,1.183176253366882008e-02
8.706769071595321955e-04,6.179396076362897006e+00,2.367055675093534463e-05,1.178499846220000882e-02
8.711501011308145576e-04,6.182754443795702493e+00,1.881809064586920333e-05,1.190848442730789089e-02
8.716232951020969196e-04,6.186112811228508868e+00,1.004375066424001870e-05,1.213257163308100253e-02
8.720964890733792817e-04,6.189471178661314354e+00,2.423651521217456213e-06,1.232704836384998157e-02
8.725696830446616438e-04,6.192829546094120730e+00,4.596397320371215753e-07,1.237643520228171035e-02
8.730428770159440058e-04,6.196187913526926216e+00,5.432501364105760903e-06,1.224787943433401118e-02
8.735160709872263679e-04,6.199546280959732591e+00,1.459208847959709792e-05,1.201192873674325479e-02
8.739892649585087299e-04,6.202904648392538078e+00,2.268362200313432444e-05,1.180337793928691592e-02
8.744624589297910920e-04,6.206263015825344453e+00,2.495929872136995939e-05,1.174401566362190223e-02
8.749356529010734540e-04,6.209621383258150829e+00,1.995100356277425087e-05,1.187149988631868054e-02
8.754088468723558161e-04,6.212979750690956315e+00,1.039241951492614590e-05,1.211570518240091300e-02
8.758820408436381781e-04,6.216338118123762690e+00,1.723584840386162281e-06,1.233708442614537409e-02
8.763552348149205402e-04,6.219696485556568177e+00,-1.001970714544623723e-06,1.240600655502191105e-02
8.768284287862029023e-04,6.223054852989374552e+00,3.948738616815950533e-06,1.227801926870397513e-02
8.773016227574852643e-04,6.226413220422180039e+00,1.390960863409201866e-05,1.202151458517278920e-02
8.777748167287676264e-04,6.229771587854986414e+00,2.325231500988073961e-05,1.178086958961946373e-02
8.782480107000499884e-04,6.233129955287791901e+00,2.656354896767929770e-05,1.169494435920005043e-02
8.787212046713323505e-04,6.236488322720598276e+00,2.177083590673906718e-05,1.181689961009401921e-02
8.791943986426147125e-04,6.239846690153403763e+00,1.141760465573417619e-05,1.208149002953367440e-02
8.796675926138970746e-04,6.243205057586210138e+00,1.313323277873350512e-06,1.233969175003635753e-02
8.801407865851794366e-04,6.246563425019016513e+00,-2.725070940662193845e-06,1.244229087788067262e-02
8.806139805564617987e-04,6.249921792451822000e+00,1.786554351410464623e-06,1.232556699453849804e-02
8.810871745277441608e-04,6.253280159884628375e+00,1.249150117773850695e-05,1.204997557487550407e-02
8.815603684990265228e-04,6.256638527317433862e+00,2.342263590815874184e-05,1.176858504194497682e-02
8.820335624703088849e-04,6.259996894750240237e+00,2.832922497566902752e-05,1.164173701272032055e-02
8.825067564415912469e-04,6.263355262183045724e+00,2.424458838839876760e-05,1.174553005881530388e-02
8.829799504128736090e-04,6.266713629615852099e+00,1.326091982736909332e-05,1.202629353736698464e-02
8.834531443841559710e-04,6.270071997048657586e+00,1.457984815745344028e-06,1.232806963726376659e-02
8.839263383554383331e-04,6.273430364481463961e+00,-4.465817251204862207e-06,1.247903321605840082e-02
8.843995323267206951e-04,6.276788731914270336e+00,-9.905114323142831577e-07,1.238889275406093726e-02
8.848727262980030572e-04,6.280147099347075823e+00,1.015144087385986830e-05,1.210209129735213482e-02
8.853459202692854193e-04,6.283505466779882198e+00,2.283817037936629977e-05,1.177566689625507770e-02
8.858191142405677813e-04,6.286863834212687685e+00,2.992815617268996918e-05,1.159281166125155499e-02
8.862923082118501434e-04,6.290222201645494060e+00,2.727720906439042646e-05,1.165982930960206623e-02
8.867655021831325054e-04,6.293580569078299547e+00,1.614336076121808023e-05,1.194444660980063452e-02
8.872386961544148675e-04,6.296938936511105922e+00,2.592070296814296776e-06,1.229107231092118994e-02
8.877118901256972295e-04,6.300297303943911409e+00,-5.817050547198102410e-06,1.250578933707029161e-02
8.881850840969795916e-04,6.303655671376717784e+00,-4.245775973619480989e-06,1.246449066949590657e-02
8.886582780682619536e-04,6.307014038809524159e+00,6.656178988008834042e-06,1.218384528811651546e-02
8.891314720395443157e-04,6.310372406242329646e+00,2.100727473785660079e-05,1.181472683336087619e-02
8.896046660108266778e-04,6.313730773675136021e+00,3.087782684221418580e-05,1.156054562896673132e-02
8.900778599821090398e-04,6.317089141107941508e+00,3.067035837631460252e-05,1.156488491680982521e-02
8.905510539533914019e-04,6.320447508540747883e+00,2.027617758247141972e-05,1.183053007644388824e-02
8.910242479246737639e-04,6.323805875973553370e+00,5.236820785321509884e-06,1.221532886900517090e-02
8.914974418959561260e-04,6.327164243406359745e+00,-6.222307786159139484e-06,1.250828495031534524e-02
8.919706358672384880e-04,6.330522610839165232e+00,-7.690064727474122373e-06,1.254494295424325029e-02
8.924438298385208501e-04,6.333880978271971607e+00,1.861047785406214625e-06,1.229894859538595980e-02
8.929170238098032121e-04,6.337239345704777094e+00,1.741238228157406719e-05,1.189904138854513960e-02
8.933902177810855742e-04,6.340597713137583469e+00,3.054789231418908154e-05,1.156110831741025829e-02
8.938634117523679362e-04,6.343956080570389844e+00,3.400816043330532983e-05,1.147136467768892706e-02
8.943366057236502983e-04,6.347314448003195331e+00,2.568498165879993272e-05,1.168388676933097836e-02
8.948097996949326604e-04,6.350672815436001706e+00,9.867530762507324839e-06,1.208864707499498516e-02
8.952829936662150224e-04,6.354031182868807193e+00,-4.978626065310046318e-06,1.246848797957696153e-02
8.957561876374973845e-04,6.357389550301613568e+00,-1.074256035915311153e-05,1.261535113606953619e-02
8.962293816087797465e-04,6.360747917734419055e+00,-4.083478216763685456e-06,1.244354197406733267e-02
8.967025755800621086e-04,6.364106285167225430e+00,1.166461876593534236e-05,1.203858605937792314e-02
8.971757695513444706e-04,6.367464652600030917e+00,2.816949539545259316e-05,1.161422099910174727e-02
8.976489635226268327e-04,6.370823020032837292e+00,3.651026976594292934e-05,1.139928268106380621e-02
8.981221574939091947e-04,6.374181387465643667e+00,3.198562337306765590e-05,1.151436747925233678e-02
8.985953514651915568e-04,6.377539754898449154e+00,1.673607742211707117e-05,1.190456749066038863e-02
8.990685454364739189e-04,6.380898122331255529e+00,-1.269010797121603582e-06,1.236545470149204989e-02
8.995417394077562809e-04,6.384256489764061016e+00,-1.239941681173751701e-05,1.264999170030326608e-02
9.000149333790386430e-04,6.387614857196867391e+00,-1.050553991275145161e-05,1.260041407876660510e-02
9.004881273503210050e-04,6.390973224629672877e+00,3.706878844941321213e-06,1.223480038360187649e-02
9.009613213216033671e-04,6.394331592062479253e+00,2.291012216121610909e-05,1.174110935704461914e-02
9.014345152928857291e-04,6.397689959495284739e+00,3.693880150440374485e-05,1.138015299011184769e-02
9.019077092641680912e-04,6.401048326928091114e+00,3.816828438467777143e-05,1.134767392063789834e-02
9.023809032354504532e-04,6.404406694360896601e+00,2.564309609046325859e-05,1.166841457531664350e-02
9.028540972067328153e-04,6.407765061793702976e+00,5.725725001844251752e-06,1.217928183948182447e-02
9.033272911780151774e-04,6.411123429226509352e+00,-1.114939150735250053e-05,1.261223756032445187e-02
9.038004851492975394e-04,6.414481796659314838e+00,-1.596201736150597810e-05,1.273465437026869394e-02
9.042736791205799015e-04,6.417840164092121213e+00,-5.946884078363055077e-06,1.247360751013665628e-02
9.047468730918622635e-04,6.421198531524926700e+00,1.381938156984936371e-05,1.195786494842220396e-02
9.052200670631446256e-04,6.424556898957733075e+00,3.302213981819816037e-05,1.145387541347444443e-02
9.056932610344269876e-04,6.427915266390538562e+00,4.161922519112697870e-05,1.122777461956021329e-02
9.061664550057093497e-04,6.431273633823344937e+00,3.534862389624536354e-05,1.140500779616791457e-02
9.066396489769917117e-04,6.434632001256150424e+00,1.816042598948240639e-05,1.190147517146951384e-02
9.071128429482740738e-04,6.437990368688956799e+00,-4.597794555742391442e-08,1.246349077079499275e-02
9.075860369195564359e-04,6.441348736121763174e+00,-9.551226265989428517e-06,1.279718509950109051e-02
9.080592308908387979e-04,6.444707103554568661e+00,-7.648709551721820041e-06,1.272091280689385817e-02
9.085324248621211600e-04,6.448065470987375036e+00,-1.901779856158621247e-06,1.226159083706664793e-02
9.090056188334035220e-04,6.451423838420180523e+00,-6.345699131943125019e-06,1.164460188098419974e-02
9.094788128046858841e-04,6.454782205852986898e+00,-2.996473329904301847e-05,1.118212370738825082e-02
9.099520067759682461e-04,6.458140573285792385e+00,-6.109212727428414691e-05,1.111751797753381121e-02
9.104252007472506082e-04,6.461498940718598760e+00,-5.612089621064200566e-05,1.150574702821023816e-02
9.108983947185329702e-04,6.464857308151404247e+00,5.566945490219031014e-05,1.218951354487534181e-02
9.113715886898153323e-04,6.468215675584210622e+00,3.397379793099532838e-04,1.287839191085462034e-02
9.118447826610976943e-04,6.471574043017016109e+00,7.919152011570523017e-04,1.328183409615998380e-02
9.123179766323800564e-04,6.474932410449822484e+00,1.253157721886114222e-03,1.321817108894748904e-02
9.127911706036624185e-04,6.478290777882628859e+00,1.337606134540907793e-03,1.263883164265759348e-02
9.132643645749447805e-04,6.481649145315434346e+00,4.323594737156689037e-04,1.156414742043053098e-02
9.137375585462271426e-04,6.485007512748240721e+00,-2.159637248940542067e-03,9.995425652685458254e-03
9.142107525175095046e-04,6.488365880181046208e+00,-6.876371623580236972e-03,7.908354446192901455e-03
9.146839464887918667e-04,6.491724247613852583e+00,-1.334995360763849281e-02,5.415172961116771454e-03
9.151571404600742287e-04,6.495082615046658070e+00,-1.974647236719388743e-02,3.103116870827887612e-03
9.156303344313565908e-04,6.498440982479464445e+00,-2.219442646880628173e-02,2.442239513998012250e-03
9.161035284026389528e-04,6.501799349912269932e+00,-1.458968280995565081e-02,6.058443771211816792e-03
9.165767223739213149e-04,6.505157717345076307e+00,1.093004906050534623e-02,1.764232768145565511e-02
9.170499163452036770e-04,6.508516084777882682e+00,6.266863612117627713e-02,4.134417671194724753e-02
9.175231103164860390e-04,6.511874452210688169e+00,1.472914644225885583e-01,8.068169689350894458e-02
9.179963042877684011e-04,6.515232819643494544e+00,2.673885047076393073e-01,1.372057290333414392e-01
9.184694982590507631e-04,6.518591187076300031e+00,4.193796116430957288e-01,2.093451974650408220e-01
9.189426922303331252e-04,6.521949554509106406e+00,5.925791758465426273e-01,2.919008771684561410e-01
9.194158862016154872e-04,6.525307921941911893e+00,7.700711807975024747e-01,3.765295876316941959e-01
9.198890801728978493e-04,6.528666289374718268e+00,9.315766967320946446e-01,4.532715357306039694e-01
9.203622741441802113e-04,6.532024656807523755e+00,1.057832388081560770e+00,5.128085197837708442e-01
9.208354681154625734e-04,6.535383024240330130e+00,1.135362904523948391e+00,5.488305691470332093e-01
9.213086620867449355e-04,6.538741391673136505e+00,1.160186363955616251e+00,5.597636214586042547e-01
9.217818560580272975e-04,6.542099759105941992e+00,1.139137746579459209e+00,5.492461191090445283e-01
9.222550500293096596e-04,6.545458126538748367e+00,1.088157641322658353e+00,5.251182348321095095e-01
9.227282440005920216e-04,6.548816493971553854e+00,1.027887205014895056e+00,4.971845386563697455e-01
9.232014379718743837e-04,6.552174861404360229e+00,9.778807097933921444e-01,4.744479935557809891e-01
9.236746319431567457e-04,6.555533228837165716e+00,9.513048579013865247e-01,4.627161485910156191e-01
9.241478259144391078e-04,6.558891596269972091e+00,9.518803223811456160e-01,4.633565721913702196e-01
9.246210198857214698e-04,6.562249963702777578e+00,9.740361417964180646e-01,4.735626604083368330e-01
9.250942138570038319e-04,6.565608331135583953e+00,1.006074783910264170e+00,4.879392115838467880e-01
9.255674078282861940e-04,6.568966698568389440e+00,1.035046932521932694e+00,5.007471666126389609e-01
9.260406017995685560e-04,6.572325066001195815e+00,1.051457692600703986e+00,5.079463642662022105e-01
9.265137957708509181e-04,6.575683433434002190e+00,1.052104203135531435e+00,5.083195932596592526e-01
9.269869897421332801e-04,6.579041800866807677e+00,1.040190428101487985e+00,5.033794884450824014e-01
9.274601837134156422e-04,6.582400168299614052e+00,1.023003498171928705e+00,4.962654428382581862e-01
9.279333776846980042e-04,6.585758535732419539e+00,1.008375054434441420e+00,4.902133251271035275e-01
9.284065716559803663e-04,6.589116903165225914e+00,1.001504251183951588e+00,4.872765364109526987e-01
9.288797656272627283e-04,6.592475270598031400e+00,1.003377812373389411e+00,4.877758732286643362e-01
9.293529595985450904e-04,6.595833638030837776e+00,1.011193607982453724e+00,4.905750032645448955e-01
9.298261535698274525e-04,6.599192005463643262e+00,1.020287693225481185e+00,4.939070456343123139e-01
9.302993475411098145e-04,6.602550372896449637e+00,1.026490948414880311e+00,4.962827020299553915e-01
9.307725415123921766e-04,6.605908740329256013e+00,1.027819638538892466e+00,4.970589146886646992e-01
9.312457354836745386e-04,6.609267107762061499e+00,1.024876069970518611e+00,4.964832311646754093e-01
9.317189294549569007e-04,6.612625475194867875e+00,1.020019431701461698e+00,4.953130458886649823e-01
9.321921234262392627e-04,6.615983842627673361e+00,1.015915929468445889e+00,4.942948466671694963e-01
9.326653173975216248e-04,6.619342210060479736e+00,1.014253764377085254e+00,4.937988265792787601e-01
9.331385113688039868e-04,6.622700577493285223e+00,1.015186091611748775e+00,4.937611091947146091e-01
9.336117053400863489e-04,6.626058944926091598e+00,1.017614388232565226e+00,4.938884406201713984e-01
9.340848993113687109e-04,6.629417312358897085e+00,1.020001795366086927e+00,4.939427926982657979e-01
9.345580932826510730e-04,6.632775679791703460e+00,1.021212726760923228e+00,4.939122213504558712e-01
9.350312872539334351e-04,6.636134047224508947e+00,1.020965608756598364e+00,4.939774412268812531e-01
9.355044812252157971e-04,6.639492414657315322e+00,1.019762604249816462e+00,4.943261661867773826e-01
9.359776751964981592e-04,6.642850782090121697e+00,1.018449081245266896e+00,4.949608009946644405e-01
9.364508691677805212e-04,6.646209149522927184e+00,1.017707738893603331e+00,4.956389085098455438e-01
9.369240631390628833e-04,6.649567516955733559e+00,1.017757365132969882e+00,4.959925034654564246e-01
9.373972571103452453e-04,6.652925884388539046e+00,1.018360578505603797e+00,4.957543261409321222e-01
9.378704510816276074e-04,6.656284251821345421e+00,1.019062057675754085e+00,4.949493577809824796e-01
9.383436450529099694e-04,6.659642619254150908e+00,1.019478037925115377e+00,4.939277601113402083e-01
9.388168390241923315e-04,6.663000986686957283e+00,1.019474251797760189e+00,4.932076680031060589e-01
9.392900329954746936e-04,6.666359354119762770e+00,1.019167934258264463e+00,4.932071995977200252e-01
9.397632269667570556e-04,6.669717721552569145e+00,1.018798479922532918e+00,4.940108482527382217e-01
9.402364209380394177e-04,6.673076088985375520e+00,1.018569678146414414e+00,4.953001243870801540e-01
9.407096149093217797e-04,6.676434456418181007e+00,1.018554706056272074e+00,4.964919789052524290e-01
9.411828088806041418e-04,6.679792823850987382e+00,1.018696896461014134e+00,4.970191552182665617e-01
9.416560028518865038e-04,6.683151191283792869e+00,1.018878425356003037e+00,4.966123880858215878e-01
9.421291968231688659e-04,6.686509558716599244e+00,1.018999970951471212e+00,4.954427133288880070e-01
9.426023907944512279e-04,6.689867926149404731e+00,1.019025002483605169e+00,4.940518141030372234e-01
9.430755847657335900e-04,6.693226293582211106e+00,1.018975952692383169e+00,4.931024597408665278e-01
9.435487787370159521e-04,6.696584661015016593e+00,1.018900530500468360e+00,4.930677377303105957e-01
9.440219727082983141e-04,6.699943028447822968e+00,1.018837557782694470e+00,4.940059861667912000e-01
9.444951666795806762e-04,6.703301395880628455e+00,1.018802082678104792e+00,4.955268223216128254e-01
9.449683606508630382e-04,6.706659763313434830e+00,1.018790961295188868e+00,4.969640961084988984e-01
9.454415546221454003e-04,6.710018130746241205e+00,1.018796686532463802e+00,4.976765638970521710e-01
9.459147485934277623e-04,6.713376498179046692e+00,1.018816033776057228e+00,4.973397015409888322e-01
9.463879425647101244e-04,6.716734865611853067e+00,1.018848474674284965e+00,4.960969515448830913e-01
9.468611365359924864e-04,6.720093233044658554e+00,1.018889055988732695e+00,4.945021588394512557e-01
9.473343305072748485e-04,6.723451600477464929e+00,1.018924378577789502e+00,4.932779305349647148e-01
9.478075244785572106e-04,6.726809967910270416e+00,1.018936793280486031e+00,4.929960814318414819e-01
9.482807184498395726e-04,6.730168335343076791e+00,1.018914754625397823e+00,4.938209145914675968e-01
9.487539124211219347e-04,6.733526702775882278e+00,1.018862099905550433e+00,4.954291526254849809e-01
9.492271063924042967e-04,6.736885070208688653e+00,1.018799299487154197e+00,4.971437089351520844e-01
9.497003003636866588e-04,6.740243437641495028e+00,1.018754814872795622e+00,4.982252790327921788e-01
9.501734943349690208e-04,6.743601805074300515e+00,1.018750929690027451e+00,4.981962050034615119e-01
9.506466883062513829e-04,6.746960172507106890e+00,1.018791825488235325e+00,4.970554740562980744e-01
9.511198822775337449e-04,6.750318539939912377e+00,1.018860447409220882e+00,4.952892756451455769e-01
9.515930762488161070e-04,6.753676907372718752e+00,1.018925912507771425e+00,4.936691484073293945e-01
9.520662702200984691e-04,6.757035274805524239e+00,1.018957756419101468e+00,4.929219250219424309e-01
9.525394641913808311e-04,6.760393642238330614e+00,1.018940067796427096e+00,4.934125794727373115e-01
9.530126581626631932e-04,6.763752009671136101e+00,1.018878899142745542e+00,4.949776666125069724e-01
9.534858521339455552e-04,6.767110377103942476e+00,1.018799730528772374e+00,4.969840782405077206e-01
9.539590461052279173e-04,6.770468744536748851e+00,1.018736347900129902e+00,4.985917896873626742e-01
9.544322400765102793e-04,6.773827111969554338e+00,1.018716171428468042e+00,4.991111150808549835e-01
9.549054340477926414e-04,6.777185479402360713e+00,1.018748386285182495e+00,4.983026915773107746e-01
9.553786280190750034e-04,6.780543846835166200e+00,1.018819854895913313e+00,4.964905992620095576e-01
9.558518219903573655e-04,6.783902214267972575e+00,1.018900455314266429e+00,4.944368899902221726e-01
9.563250159616397275e-04,6.787260581700778062e+00,1.018955595545073312e+00,4.930267188983094573e-01
9.567982099329220896e-04,6.790618949133584437e+00,1.018960728928946846e+00,4.928945650727270533e-01
9.572714039042044517e-04,6.793977316566389923e+00,1.018911866524257359e+00,4.941490196826148762e-01
9.577445978754868137e-04,6.797335683999196299e+00,1.018827674527903460e+00,4.963143519085695954e-01
9.582177918467691758e-04,6.800694051432001785e+00,1.018742149874148240e+00,4.985174384399501668e-01
9.586909858180515378e-04,6.804052418864808160e+00,1.018690742810972161e+00,4.998458619494925426e-01
9.591641797893338999e-04,6.807410786297614536e+00,1.018695567047684047e+00,4.997300349089811022e-01
9.596373737606162619e-04,6.810769153730420022e+00,1.018755833714584114e+00,4.981898989490944896e-01
9.601105677318986240e-04,6.814127521163226398e+00,1.018847602137066932e+00,4.958408093228890423e-01
9.605837617031809860e-04,6.817485888596031884e+00,1.018933150990306791e+00,4.936517829182363037e-01
9.610569556744633481e-04,6.820844256028838259e+00,1.018976283271703753e+00,4.925518939593270806e-01
9.615301496457457102e-04,6.824202623461643746e+00,1.018957348537632424e+00,4.930448406819467611e-01
9.620033436170280722e-04,6.827560990894450121e+00,1.018881771615922416e+00,4.949907427311259767e-01
9.624765375883104343e-04,6.830919358327255608e+00,1.018778449264827080e+00,4.976478845777643212e-01
9.629497315595927963e-04,6.834277725760061983e+00,1.018688480844351929e+00,4.999620159440664180e-01
9.634229255308751584e-04,6.837636093192868358e+00,1.018648663262466947e+00,5.009895510826255505e-01
9.638961195021575204e-04,6.840994460625673845e+00,1.018676381923798280e+00,5.002848209843191452e-01
9.643693134734398825e-04,6.844352828058480220e+00,1.018762059622526861e+00,4.980935824501913078e-01
9.648425074447222445e-04,6.847711195491285707e+00,1.018872356451006933e+00,4.952709584168475399e-01
9.653157014160046066e-04,6.851069562924092082e+00,1.018963026023175011e+00,4.929517956510105492e-01
9.657888953872869687e-04,6.854427930356897569e+00,1.018996438699527607e+00,4.921012818041783365e-01
9.662620893585693307e-04,6.857786297789703944e+00,1.018956840733095781e+00,4.931235430758946214e-01
9.667352833298516928e-04,6.861144665222509431e+00,1.018857217137047355e+00,4.956855466625124662e-01
9.672084773011340548e-04,6.864503032655315806e+00,1.018734870019971650e+00,4.988304642755817531e-01
9.676816712724164169e-04,6.867861400088121293e+00,1.018637250013131101e+00,5.013411012708119951e-01
9.681548652436987789e-04,6.871219767520927668e+00,1.018603451143048400e+00,5.022146062294865487e-01
9.686280592149811410e-04,6.874578134953734043e+00,1.018648571779928513e+00,5.010636700480595174e-01
9.691012531862635030e-04,6.877936502386539530e+00,1.018757134954130006e+00,4.982853178113202386e-01
9.695744471575458651e-04,6.881294869819345905e+00,1.018888319172699175e+00,4.949267172521107927e-01
9.700476411288282272e-04,6.884653237252151392e+00,1.018991194199528660e+00,4.922943334435327944e-01
9.705208351001105892e-04,6.888011604684957767e+00,1.019024243666798224e+00,4.914531274522986326e-01
9.709940290713929513e-04,6.891369972117763254e+00,1.018971706849094883e+00,4.928073649028372749e-01
9.714672230426753133e-04,6.894728339550569629e+00,1.018850378252231348e+00,4.959262089908980098e-01
9.719404170139576754e-04,6.898086706983375116e+00,1.018704064827540723e+00,4.996859172088490286e-01
9.724136109852400374e-04,6.901445074416181491e+00,1.018587574517492822e+00,5.026805702520957819e-01
9.728868049565223995e-04,6.904803441848987866e+00,1.018546125142672398e+00,5.037502681714868258e-01
9.733599989278047615e-04,6.908161809281793353e+00,1.018597891851735771e+00,5.024288110074754954e-01
9.738331928990871236e-04,6.911520176714599728e+00,1.018726348103989210e+00,4.991401565718274203e-01
9.743063868703694856e-04,6.914878544147405215e+00,1.018885478743003947e+00,4.950646881608531391e-01
9.747795808416518477e-04,6.918236911580211590e+00,1.019016174901855809e+00,4.917186520788817128e-01
9.752527748129342098e-04,6.921595279013017077e+00,1.019067927119975625e+00,4.903976909875636947e-01
9.757259687842165718e-04,6.924953646445823452e+00,1.019017873495052129e+00,4.916882296624503490e-01
9.761991627554989339e-04,6.928312013878628939e+00,1.018880108338296342e+00,4.952286993628549072e-01
9.766723567267811875e-04,6.931670381311434426e+00,1.018701621820774728e+00,4.998137019262488545e-01
9.771455506980635496e-04,6.935028748744240801e+00,1.018546073748210379e+00,5.038102478250987559e-01
9.776187446693459116e-04,6.938387116177046288e+00,1.018471055788507496e+00,5.057410221296458896e-01
9.780919386406282737e-04,6.941745483609852663e+00,1.018506951200983002e+00,5.048266657662516810e-01
9.785651326119106357e-04,6.945103851042658150e+00,1.018645060422542103e+00,5.012903664578622909e-01
9.790383265831929978e-04,6.948462218475464525e+00,1.018839462779870919e+00,4.963100922238609658e-01
9.795115205544753598e-04,6.951820585908270012e+00,1.019022252372404402e+00,4.916277558900928879e-01
9.799847145257577219e-04,6.955178953341076387e+00,1.019127026136015912e+00,4.889467018706870616e-01
9.804579084970400839e-04,6.958537320773881873e+00,1.019112497616098789e+00,4.893259745917452053e-01
9.809311024683224460e-04,6.961895688206688249e+00,1.018977928507291519e+00,4.927844809346433319e-01
9.814042964396048081e-04,6.965254055639494624e+00,1.018764791373549361e+00,4.982583495922282557e-01
9.818774904108871701e-04,6.968612423072300111e+00,1.018543770526201708e+00,5.039343910947013949e-01
9.823506843821695322e-04,6.971970790505106486e+00,1.018391261211366805e+00,5.078529399755641327e-01
9.828238783534518942e-04,6.975329157937911972e+00,1.018363205587029530e+00,5.085790063645603265e-01
9.832970723247342563e-04,6.978687525370718348e+00,1.018475145832532069e+00,5.057139410168451921e-01
9.837702662960166183e-04,6.982045892803523834e+00,1.018695416271101717e+00,5.000700577711656436e-01
9.842434602672989804e-04,6.985404260236330209e+00,1.018954086256133262e+00,4.934412212932299813e-01
9.847166542385813424e-04,6.988762627669135696e+00,1.019165037563494636e+00,4.880365155737204086e-01
9.851898482098637045e-04,6.992120995101942071e+00,1.019254147889643525e+00,4.857572866102192188e-01
9.856630421811460666e-04,6.995479362534748446e+00,1.019184413468786854e+00,4.875527092866180912e-01
9.861362361524284286e-04,6.998837729967553933e+00,1.018969685443404938e+00,4.930674367855235607e-01
9.866094301237107907e-04,7.002196097400360308e+00,1.018672250801895940e+00,5.007036670664599676e-01
9.870826240949931527e-04,7.005554464833165795e+00,1.018384618886087889e+00,5.080883617132886387e-01
9.875558180662755148e-04,7.008912832265972170e+00,1.018200940234412544e+00,5.128064075176876901e-01
9.880290120375578768e-04,7.012271199698777657e+00,1.018186877788128220e+00,5.131734699223072793e-01
9.885022060088402389e-04,7.015629567131584032e+00,1.018357401380366900e+00,5.088055932303409135e-01
9.889753999801226009e-04,7.018987934564389519e+00,1.018669680581955506e+00,5.008014972972236745e-01
9.894485939514049630e-04,7.022346301997195894e+00,1.019033718647455622e+00,4.914697840068105172e-01
9.899217879226873251e-04,7.025704669430002269e+00,1.019337990663612636e+00,4.836712641772877297e-01


==> data/2D_div_per_mode/2D_spectrum_cubic_Uconforming_C2_divU.csv <==
mode_number,eigfreq_norm,divU_norm,divU_symlog,is_approximately_zero_divU
1,5.826078153046987396e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
2,5.891710745550722272e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
3,6.356922627043081198e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
4,6.469618408001340804e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
5,7.028378496791584107e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
6,9.140578361675962826e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
7,9.697173821800488813e-01,0.000000000000000000e+00,0.000000000000000000e+00,1
8,1.327435613740662435e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
9,1.406321092421735530e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
10,1.574042614420890773e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
11,1.609533558020194155e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
12,1.675243567916848031e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
13,1.755687251395150472e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
14,2.017793211244031326e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
15,2.022998071245183382e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
16,2.050028413371731251e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
17,2.169281517490377897e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
18,2.235940147239467546e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
19,2.279196040680345980e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
20,2.343930417037833891e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
21,2.433960962401060524e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
22,2.456335984998574862e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
23,2.583806388897249118e+00,1.275284668611701821e-04,1.416982965124113285e-04,1
24,2.640367372070592467e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
25,2.641492932244894565e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
26,2.750596428792436932e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
27,2.780454715588678294e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
28,2.801919812212541050e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
29,2.859532529919605270e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
30,2.918078790165516967e+00,1.837047567403556287e-04,2.041163963781729418e-04,1
31,2.937129479594830617e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
32,2.956321520908399947e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
33,3.134154578663312929e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
34,3.188708582893625465e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
35,3.233256936992397801e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
36,3.269834234791018535e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
37,3.281301935596885766e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
38,3.343923501906351792e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
39,3.444066543885218046e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
40,3.467695266928667142e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
41,3.484343607535394849e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
42,3.526130562341130315e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
43,3.631331803007788572e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
44,3.664324756424990337e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
45,3.883719810825772001e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
46,3.929127810823403344e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
47,4.004909836113990984e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
48,4.042638469930283307e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
49,4.064601942781254529e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
50,4.065562377921590809e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
51,4.214869056218011778e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
52,4.224002826225344620e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
53,4.224946789745554376e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
54,4.253745181526936925e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
55,4.258006538343616754e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
56,4.267383533622178149e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
57,4.316636427251657082e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
58,4.335310947670921067e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
59,4.488913331928281458e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
60,4.526350455328119082e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
61,4.601694087985490178e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
62,4.767187320211605517e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
63,4.856606853791355149e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
64,4.870779378654648717e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
65,4.923402747263678769e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
66,4.979598510293279823e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
67,5.028854558587420698e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
68,5.086569246069710282e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
69,5.162260804839371886e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
70,5.167751493757771541e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
71,5.198275087376108772e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
72,5.216241688619746242e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
73,5.233397281263817646e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
74,5.293098797294082836e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
75,5.311675769110963508e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
76,5.552505210148472869e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
77,5.617967450839031152e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
78,5.724475784959396130e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
79,5.730727473650744308e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
80,5.840906408559651375e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
81,6.043411381409010907e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
82,6.205063619763818039e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
83,6.230298971199806246e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
84,6.258187634923405795e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
85,6.364075609535250422e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
86,6.480213032378345339e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
87,6.509920449683356480e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
88,6.818699438649593603e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
89,6.893039256418077798e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
90,6.914341581882877286e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
91,7.264743063140493895e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
92,7.290203173990954966e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
93,7.470485806896365766e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
94,7.857666798966904231e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
95,8.111176851744350103e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
96,8.313179868475817358e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
97,8.348276963381982441e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
98,8.757662248833140595e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
99,9.942166740256217494e+00,0.000000000000000000e+00,0.000000000000000000e+00,1
100,1.059554326223913456e+01,0.000000000000000000e+00,0.000000000000000000e+00,1
101,1.166985211783745885e+07,3.893361946788303158e+03,7.701435890936649507e-03,0
102,1.946831026258631423e+07,6.329979247766268600e+03,7.912513397337729917e-03,0
103,2.985069570124500990e+07,9.435120537686707394e+03,8.085858563944633634e-03,0
104,3.384193846040520072e+07,9.852740191836193844e+03,8.104668142085194940e-03,0
105,3.708361542441508174e+07,1.168381920462042945e+04,8.178695939193247194e-03,0
106,3.980482848197462410e+07,4.511547884481065921e+03,7.765436682336131734e-03,0
107,4.115825423230192810e+07,1.264736386076595772e+04,8.213111124367733495e-03,0
108,4.329016293789997697e+07,1.367969207725588603e+04,8.247187432862628995e-03,0
109,5.147008568263547122e+07,1.617311876740020853e+04,8.319904886915401726e-03,0
110,5.240350488879639655e+07,1.589991521534447929e+04,8.312505919607271823e-03,0
111,5.774522460209472477e+07,1.721755931443632653e+04,8.347082698914135360e-03,0
112,5.906616092313753068e+07,1.807038648446968364e+04,8.368078552342634452e-03,0
113,6.092718543403766304e+07,1.897029498677524680e+04,8.389185195301443812e-03,0
114,6.294767752697627246e+07,1.940302319054891268e+04,8.398980513859991351e-03,0
115,6.380782928108328581e+07,1.846711291936646739e+04,8.377510115853276096e-03,0
116,6.870743316748332977e+07,2.134327449108476139e+04,8.440372160890968756e-03,0
117,7.001989299691981077e+07,1.266699163970684458e+04,8.213784595023075966e-03,0
118,7.149305703547245264e+07,2.185614990001614206e+04,8.450684771723759522e-03,0
119,7.601189801829166710e+07,2.356526756381060477e+04,8.483383486283652825e-03,0
120,7.733803188721512258e+07,1.692537818972055175e+04,8.339649492685353646e-03,0
121,7.855632959541268647e+07,1.918684139692186000e+04,8.394114596696330630e-03,0
122,8.162971724861125648e+07,2.431675951277716376e+04,8.497016810844764192e-03,0
123,8.281377658009940386e+07,2.384761474192218157e+04,8.488556058167522414e-03,0
124,8.340767340138965845e+07,2.379873053560420158e+04,8.487664902785858889e-03,0
125,8.453298585174804926e+07,2.583541971651133645e+04,8.523326632502147351e-03,0
126,8.483967180219887197e+07,2.603601678089449706e+04,8.526685653895213143e-03,0
127,8.893415262146478891e+07,2.730566481631226998e+04,8.547363865963299862e-03,0
128,9.043540703302358091e+07,2.656349212446736419e+04,8.535396279348229226e-03,0
129,9.460470780132822692e+07,2.909156153221436034e+04,8.574878144376836195e-03,0
130,9.529870199936819077e+07,2.904179943105509301e+04,8.574134632876321410e-03,0
131,9.542309149039956927e+07,2.888497290761973272e+04,8.571783075646436517e-03,0
132,1.017440088942980915e+08,1.533383226343578463e+04,8.296761819316400902e-03,0
133,1.020900814364024550e+08,3.084879626265424304e+04,8.600349333396536261e-03,0
134,1.048081247197027802e+08,3.125261792820683695e+04,8.605997513724119446e-03,0
135,1.051758636096585244e+08,3.070341097455095223e+04,8.598297736918480635e-03,0
136,1.069105202823801488e+08,3.208975576312067278e+04,8.617477522780232421e-03,0
137,1.075999517698810250e+08,3.073586142742434822e+04,8.598756500617258519e-03,0
138,1.104445346084397286e+08,3.356577537655644846e+04,8.637007795042908609e-03,0
139,1.116122050869540274e+08,3.383492498205343145e+04,8.640476329024841459e-03,0
140,1.133640421658202559e+08,3.408651162088703131e+04,8.643693669356199843e-03,0
141,1.152675347769163996e+08,3.514874680398656346e+04,8.657020956375466314e-03,0
142,1.182632807665344775e+08,3.550385082383955159e+04,8.661386571232275108e-03,0
143,1.217428643669001311e+08,3.686184796786455991e+04,8.677688214705204378e-03,0
144,1.221929194920262545e+08,1.866375500442502380e+04,8.382110136032863701e-03,0
145,1.230084124299363345e+08,3.638048217464332993e+04,8.671979561869340783e-03,0
146,1.278042016906173527e+08,3.816455061316125648e+04,8.692771264049785687e-03,0
147,1.284760328735092580e+08,3.852096917297996697e+04,8.696808316385577775e-03,0
148,1.286537171874363124e+08,3.489972964729894011e+04,8.653933173796909961e-03,0
149,1.307573189060732722e+08,3.921950613146906107e+04,8.704613231658374708e-03,0
150,1.310681340652728379e+08,3.668808112425739819e+04,8.675636108804934271e-03,0
151,1.328828690316971689e+08,3.739897882092989312e+04,8.683970855063199989e-03,0
152,1.339020823556265980e+08,1.743024591160038835e+04,8.352414625432678583e-03,0
153,1.360604511091888547e+08,1.830425283357042645e+04,8.373663117102216752e-03,0
154,1.372481357633760870e+08,4.158081236349229584e+04,8.730004080991978291e-03,0
155,1.412290623530970216e+08,4.181283919894515566e+04,8.732420769371175562e-03,0
156,1.425200641695670784e+08,4.170465328670007148e+04,8.731295626132576371e-03,0
157,1.432466995917022526e+08,4.323138306471394753e+04,8.746910240879443230e-03,0
158,1.521615884163387120e+08,4.529999334390713921e+04,8.767209249311479213e-03,0
159,1.528812150319074094e+08,3.895403464000409440e+04,8.701663557231235219e-03,0
160,1.538863078040256798e+08,4.570245390900407801e+04,8.771050630448534377e-03,0
161,1.549621544636686146e+08,4.509506572277542728e+04,8.765240135325976650e-03,0
162,1.563791848654057980e+08,4.503650262469047448e+04,8.764675768492316207e-03,0
163,1.582093561889101565e+08,4.616820695147241349e+04,8.775454119164470199e-03,0
164,1.607417321193129420e+08,4.241698497003237571e+04,8.738650906422876577e-03,0
165,1.611357666357947588e+08,4.381072176476592722e+04,8.752691519182531979e-03,0
166,1.649855414756065309e+08,4.773908242809178773e+04,8.789985178478829098e-03,0
167,1.668779225492583811e+08,5.010193827523156506e+04,8.810965638694014807e-03,0
168,1.728276252665747106e+08,1.690139923166683002e+04,8.339033771549451968e-03,0
169,1.761745196554052532e+08,5.033809230188211222e+04,8.813007863871635122e-03,0
170,1.765816106368734539e+08,2.751759320688943262e+04,8.550721557292435132e-03,0
171,1.790852729666903615e+08,5.024211087946552288e+04,8.812178988736062146e-03,0
172,1.792909698695222437e+08,5.111406387080257264e+04,8.819651522422486747e-03,0
173,1.798486635707751513e+08,5.290286242450951249e+04,8.834590282230183472e-03,0
174,1.809461170821506083e+08,5.340247964168051112e+04,8.838672534238858555e-03,0
175,1.832340051760064960e+08,5.394093643740956759e+04,8.843029592828828209e-03,0
176,1.856954423469533324e+08,5.421459983768109669e+04,8.845227367669945481e-03,0
177,1.880780240496957898e+08,2.592967152060477019e+04,8.524908126234017475e-03,0
178,1.899091377214609087e+08,5.601852886865603796e+04,8.859442810518081829e-03,0
179,1.907618987791145742e+08,5.492748888368939515e+04,8.850900855974718276e-03,0
180,1.920117989614712000e+08,5.620856008844166354e+04,8.860913571094424998e-03,0
181,1.976746126495536864e+08,6.267175925132156408e+04,8.908182997009702828e-03,0
182,2.004431116607265472e+08,5.461629382552760217e+04,8.848433337384753114e-03,0
183,2.013918561533362865e+08,5.717755430729372893e+04,8.868336686170114752e-03,0
184,2.023748651540116072e+08,5.762229636942291108e+04,8.871701672946796444e-03,0
185,2.064299470576637387e+08,2.713096551284700763e+04,8.544576360436305709e-03,0
186,2.067285460584338605e+08,5.906235165430028428e+04,8.882421846157258563e-03,0
187,2.070897972222766876e+08,6.076064670368195220e+04,8.894733498723614643e-03,0
188,2.108158991667870581e+08,2.844617722282769682e+04,8.565135022524757863e-03,0
189,2.181580894386530817e+08,6.457166984392360609e+04,8.921153128655630662e-03,0
190,2.192601329118457735e+08,6.844143982585547201e+04,8.946430248477054911e-03,0
191,2.213881305290725231e+08,1.777764922353986913e+04,8.360985443856574356e-03,0
192,2.255735000571616888e+08,6.785968386181585083e+04,8.942722943175461514e-03,0
193,2.262153567410445213e+08,6.802894017163646640e+04,8.943804816215508019e-03,0
194,2.273756191214172244e+08,6.648308847013482591e+04,8.933822297494588976e-03,0
195,2.294833320983133316e+08,6.370006389353806298e+04,8.915250979060231756e-03,0
196,2.295323228702817261e+08,3.414929443124518002e+04,8.644492846133571343e-03,0
197,2.325918465105229318e+08,6.961092929005857150e+04,8.953788542643063147e-03,0
198,2.375527517112483084e+08,7.474388829630693363e+04,8.984686797904177166e-03,0
199,2.379379532193999887e+08,7.051853166288736975e+04,8.959414371951322786e-03,0
200,2.390493491299475431e+08,1.559064445455700115e+04,8.303975178658724865e-03,0
201,2.422151994332719445e+08,6.506007848462030961e+04,8.924425693964370063e-03,0
202,2.479185887385989130e+08,7.206158227568237635e+04,8.968814904923936432e-03,0
203,2.496329292600868344e+08,2.371899067665198163e+04,8.486207315496133510e-03,0
204,2.639089245689848363e+08,2.331433558640861156e+04,8.478734154522984609e-03,0
205,2.648057716558733582e+08,7.398553297743829899e+04,8.980257917837936033e-03,0
206,2.669657513726049364e+08,7.842848641355428845e+04,9.005584944780081064e-03,0
207,2.686848999342892766e+08,9.641554717142647860e+03,8.095258181386769461e-03,0
208,2.742498144051964879e+08,7.955151485936538847e+03,8.011759565223179266e-03,0
209,2.774839225321500301e+08,1.093175032461734554e+04,8.149800815189253353e-03,0
210,2.894652611240676045e+08,1.847635382048214160e+04,8.377727381464774442e-03,0
211,2.900698178051362038e+08,8.322194896948829410e+04,9.031348993401768638e-03,0
212,3.027830136130450964e+08,3.669417303649947371e+03,7.675708215717083789e-03,0
213,3.077634551236718893e+08,2.701101212501792543e+04,8.542651968977748797e-03,0
214,3.125959034853831530e+08,7.956735521405382315e+04,9.011846033643326412e-03,0
215,3.133117556754019260e+08,1.633345637002379044e+04,8.324189207886563066e-03,0
216,3.226840068663279414e+08,9.486102271293577360e+03,8.088198913655409578e-03,0
217,3.247148863813715577e+08,2.522545311971417323e+04,8.512950087234096713e-03,0
218,3.405086492303158045e+08,2.163234451639420149e+04,8.446214701995134397e-03,0
219,3.406336822316703796e+08,1.733753850819867876e+04,8.350098549799784067e-03,0
220,3.570624529430667758e+08,4.001841660695703467e+04,8.713371012191283710e-03,0
221,3.596384783596664071e+08,2.253091897121059446e+04,8.463890016815703299e-03,0
222,3.631313170591909289e+08,1.815293685533867756e+04,8.370058008080358963e-03,0
223,3.640884401368728280e+08,3.371095054249875830e+04,8.638882109539586240e-03,0
224,3.707632781622991562e+08,3.567215103901290422e+04,8.663440409297442843e-03,0
225,3.731036368122299314e+08,3.733704866979358485e+04,8.683251097003769070e-03,0
226,3.818043896225171685e+08,6.895727080772278714e+04,8.949691175751997227e-03,0
227,3.893143677622073293e+08,9.406168063888479082e+04,9.084523845309317933e-03,0
228,3.904103819483808875e+08,6.443083714764332399e+04,8.920204885267329215e-03,0
229,3.918278486489574313e+08,9.645922114539938048e+04,9.095454862024563922e-03,0
230,3.998669246166288853e+08,5.135153399300755700e+04,8.821664532651962362e-03,0
231,4.010261168634267449e+08,8.971271472030413861e+04,9.063965109802304618e-03,0
232,4.052544358281838298e+08,1.036146015829063690e+05,9.126532072505284462e-03,0
233,4.060171922933808565e+08,1.188077298853190878e+05,9.185955808804512068e-03,0
234,4.064097264965454340e+08,9.860816867022507358e+04,9.105024004363254306e-03,0
235,4.081748635447692871e+08,1.074467019572022982e+05,9.142304200610325629e-03,0
236,4.123678031495993733e+08,1.016182214922345302e+05,9.118082700791197218e-03,0
237,4.160965614573479891e+08,9.220908958909341891e+04,9.075884845221275990e-03,0
238,4.231571328733485341e+08,1.200574175890682236e+05,9.190500108644380703e-03,0
239,4.300633379866164327e+08,4.577307628996165295e+04,8.771721212327115644e-03,0
240,4.347224737399662137e+08,1.947354873441895688e+04,8.400556212879656606e-03,0
241,4.385287153659149408e+08,5.414600884032549948e+04,8.844677560945866587e-03,0
242,4.513726443619660735e+08,2.939161581441079761e+04,8.579334573331830888e-03,0
243,4.539870603188503981e+08,1.676955992463768416e+04,8.335632776888979301e-03,0
244,4.597518138234731555e+08,6.763499301614465367e+04,8.941282560628979054e-03,0
245,4.609700500293499231e+08,2.855277517080994585e+04,8.566759436750627163e-03,0
246,4.636888535439613461e+08,9.190943094536666467e+04,9.074471188301212049e-03,0
247,4.663547215186662078e+08,3.343954223578357050e+04,8.635371434727555362e-03,0
248,4.732322838366294503e+08,2.999280071040028633e+04,8.588128132932000905e-03,0
249,4.769540426953568459e+08,1.765458283788119661e+04,8.357968571138423355e-03,0
250,4.805489158438570499e+08,2.372246800645062831e+04,8.486270980703229314e-03,0
251,5.044539036935686469e+08,2.665304882502313922e+04,8.536858005980276637e-03,0
252,5.223945426801773310e+08,1.900426650673857512e+04,8.389962223238957642e-03,0
253,5.280723745104399323e+08,1.445278157026774170e+04,8.271062550201154634e-03,0
254,5.405946655940793753e+08,2.286327648912632139e+04,8.470249579479293550e-03,0
255,5.449780473609441519e+08,6.801597277204728925e+03,7.943722024878713955e-03,0
256,5.490126334474362135e+08,4.531146475849018316e+03,7.767319212713106637e-03,0
257,5.495296866198978424e+08,3.337742145520372560e+03,7.634563893693054049e-03,0
258,5.534624384365847111e+08,6.730093965821088204e+03,7.939132239013052192e-03,0
259,5.587917889867209196e+08,8.689236526729082470e+03,8.050092730276132980e-03,0
260,5.710021661479265690e+08,1.058084881153841889e+04,8.135631619961575939e-03,0
261,5.785149407766872644e+08,1.040503459729930000e+04,8.128354639713652671e-03,0
262,5.924717531437569857e+08,1.413303412903296339e+04,8.261346518822477308e-03,0
263,5.981430550742726326e+08,1.747917253686683398e+04,8.353631980417582439e-03,0
264,5.991679388411986828e+08,3.143174080886277807e+03,7.608479545668208124e-03,0
265,6.200782346048908234e+08,8.948250859563700942e+03,8.062849261926527747e-03,0
266,6.232887410482473373e+08,1.579715834858576090e+04,8.309690082589554772e-03,0
267,6.261168597937047482e+08,9.469919942711543627e+03,8.087457418669235718e-03,0
268,6.328585042708728313e+08,1.109397902560352304e+04,8.156198451572871030e-03,0
269,6.421545416499841213e+08,3.562208123451275242e+03,7.662830400810472301e-03,0
270,6.559630653866506815e+08,3.476886641460544979e+03,7.652301642521805967e-03,0
271,6.587429326809061766e+08,3.893696918108107184e+03,7.701473254515994564e-03,0
272,6.680228405212826729e+08,6.801123830095002631e+03,7.943691793358758149e-03,0
273,6.732137659686595201e+08,9.732167643253955248e+03,8.099320692454258994e-03,0
274,6.798983910012239218e+08,1.512749567225328974e+04,8.290878148470541206e-03,0
275,6.840160350489048958e+08,6.878222167254235501e+03,7.948587310578248896e-03,0
276,6.882412648726527691e+08,6.131940429282142759e+03,7.898709038219783526e-03,0
277,6.990072919285607338e+08,1.265889149802336033e+04,8.213506788564238839e-03,0
278,7.072584896019289494e+08,9.578757471870767404e+03,8.092420288445629703e-03,0
279,7.167110436667891741e+08,6.180204805320629930e+03,7.902113978489055945e-03,0
280,7.256428182037193775e+08,4.601163784612010204e+03,7.773978803947132789e-03,0
281,7.295374898635226488e+08,4.964213940623278177e+03,7.806961600946262653e-03,0
282,7.304122288314359188e+08,6.363321654521000710e+03,7.914794987710981750e-03,0
283,7.421228409524272680e+08,8.748029829370321750e+03,8.053021366353350918e-03,0
284,7.574851152035428286e+08,5.732451957169417255e+03,7.869451534770628351e-03,0
285,7.678453888950511217e+08,1.265731921926308496e+04,8.213452844314989010e-03,0
286,7.745751091114057302e+08,9.781232775881968337e+03,8.101504705573844833e-03,0
287,7.818973865385581255e+08,6.516019607566137893e+03,7.925093493599174796e-03,0
288,7.841143084212548733e+08,3.872162339909690672e+03,7.699064667869634851e-03,0
289,7.894422862843844891e+08,9.289917233704223690e+03,8.079122955879170301e-03,0
290,7.915274296612370014e+08,6.933821323913849483e+03,7.952083757338605438e-03,0
291,7.954263132972230911e+08,1.061549139703562287e+04,8.137051213812982256e-03,0
292,7.989374326148067713e+08,6.113728154096884282e+03,7.897417235098760230e-03,0
293,8.033514696368379593e+08,4.868562705220700991e+03,7.798511879035844273e-03,0
294,8.152915583549213409e+08,8.598077362936963254e+03,8.045512459561960858e-03,0
295,8.185900437539536953e+08,4.831151644355648386e+03,7.795161780821446666e-03,0
296,8.358963624380466938e+08,3.123456546556118155e+03,7.605746579541970004e-03,0
297,8.417545531075893641e+08,4.283884448685031202e+03,7.742948858990988947e-03,0
298,8.463813801400251389e+08,4.769367383894374143e+03,7.789571888494180481e-03,0
299,8.584148971250770092e+08,3.324399487447420142e+03,7.632824317790355521e-03,0
300,8.616206171055002213e+08,9.327526852636763579e+03,8.080877619098454992e-03,0
301,8.679769979047638178e+08,3.909589033493815350e+03,7.703242218924812208e-03,0
302,8.726831837040859461e+08,3.435192478711120657e+03,7.647062187324782032e-03,0
303,8.836168195910181999e+08,4.762683045443250194e+03,7.788962791468966723e-03,0
304,8.900276516494786739e+08,3.036819211162131069e+03,7.593530049248758962e-03,0
305,9.026625630117267370e+08,1.758676681684804862e+04,8.356297116420474333e-03,0
306,9.113855620451911688e+08,4.697223025941267224e+03,7.782952292251593684e-03,0
307,9.270369535125398636e+08,6.060506643762530985e+03,7.893620042767992770e-03,0
308,9.326506597745310068e+08,4.499941993039145927e+03,7.764318026605259750e-03,0
309,9.350885763255749941e+08,3.123960029618297995e+03,7.605816579649517239e-03,0
310,9.424870424745926857e+08,1.515837423643507282e+04,8.291763736021468337e-03,0
311,9.580114620482938290e+08,6.856690361909199055e+03,7.947225648916795768e-03,0
312,9.867800932884933949e+08,3.270353714194003260e+03,7.625705838638351455e-03,0
313,9.890510808230586052e+08,4.229117295765201561e+03,7.737360841705433201e-03,0
314,9.986338224259885550e+08,5.373475544701870604e+03,7.841366387805063023e-03,0
315,1.018118912057256579e+09,3.392541699145986058e+03,7.641636305570432934e-03,0
316,1.035019818239821553e+09,8.181612534680588396e+03,8.023950019415162366e-03,0
317,1.048539153406678796e+09,1.888342464031626150e+04,8.387191870539125599e-03,0
318,1.060282892892444491e+09,5.178505447782276860e+03,7.825315548571416813e-03,0
319,1.064339622915313363e+09,9.440584036097810895e+03,8.086109973609242885e-03,0
320,1.076011239091046333e+09,3.603694137696906637e+03,7.667859034387218727e-03,0
321,1.088803189807725191e+09,3.646564956955599882e+03,7.672995065249293978e-03,0
322,1.113603489460967302e+09,3.785001062262009327e+03,7.689177116832134409e-03,0
323,1.120075990835187435e+09,5.611862244231801924e+03,7.860218112864393591e-03,0
324,1.131488106919315338e+09,4.302548183247685301e+03,7.744836853701974298e-03,0
325,1.149418950597322464e+09,3.861169484076256595e+03,7.697829976289581079e-03,0
326,1.165049826008007050e+09,4.338756550284722834e+03,7.748476393451855966e-03,0
327,1.169926828369091988e+09,7.188148802360755326e+03,7.967728170000925106e-03,0
328,1.188664701947709084e+09,6.314674312204107082e+03,7.911462067259768249e-03,0
329,1.193738178763400316e+09,1.084644958719413989e+04,8.146398713164342692e-03,0
330,1.211240672707039118e+09,3.413610318767667195e+03,7.644325053763246884e-03,0
331,1.224565563267506123e+09,6.465918704715444619e+03,7.921741351084230637e-03,0
332,1.249974866356747866e+09,4.214790921925441580e+03,7.735887147081085477e-03,0
333,1.261128466275709867e+09,4.121944608326235539e+03,7.726213262440793927e-03,0
334,1.305382928243036270e+09,4.258506965264550672e+03,7.740368473030442148e-03,0
335,1.316659546451396227e+09,4.225274466584094625e+03,7.736966036337973064e-03,0
336,1.320459464994708300e+09,4.422943667721070597e+03,7.756822519177598504e-03,0
337,1.329751660781605721e+09,4.462424519770899678e+03,7.760681994365989031e-03,0
338,1.347748360248076200e+09,4.696766742751861784e+03,7.782910103303899811e-03,0
339,1.358497321373765945e+09,8.271767378761034706e+03,8.028709423666954142e-03,0
340,1.375169538575796366e+09,4.769707051426373255e+03,7.789602817225450143e-03,0
341,1.405680234726707220e+09,4.315816978886079596e+03,7.746174130359893654e-03,0
342,1.422416404443786860e+09,3.515883519477640220e+03,7.657145589661290899e-03,0
343,1.427008880116341352e+09,4.788531597683366272e+03,7.791313468619298979e-03,0
344,1.441491414130136967e+09,4.509791915414260984e+03,7.765267614835594072e-03,0
345,1.449348352886259556e+09,4.915192002264625444e+03,7.802651598466523591e-03,0
346,1.491839963371822357e+09,4.937219581492599900e+03,7.804593553888656589e-03,0
347,1.545825714652724266e+09,3.722970260758095719e+03,7.682000678180904256e-03,0
348,1.551473870333667040e+09,3.664781915705234042e+03,7.675159246807538790e-03,0
349,1.553685517414592266e+09,3.630572138507849559e+03,7.671086181606511650e-03,0
350,1.557752097929479122e+09,3.509530793738275861e+03,7.656360168513834906e-03,0
351,1.561890386994278669e+09,3.353214134831977390e+03,7.636572399286860845e-03,0
352,1.569091435834028482e+09,4.125533565522846402e+03,7.726591236015698839e-03,0
353,1.572121411140312433e+09,2.621943079996896358e+03,7.529734370428723886e-03,0
354,1.574216227565665483e+09,2.237188305855037925e+03,7.460813651645786110e-03,0
355,1.575206981223193407e+09,4.473106438015559434e+03,7.761720343487400579e-03,0
356,1.579105997937969923e+09,3.071766407706353675e+03,7.598499297828221165e-03,0
357,1.579535021843248844e+09,4.958309125889630195e+03,7.806444710485842091e-03,0
358,1.584406307333649635e+09,4.762286183763735607e+03,7.788926601359909621e-03,0
359,1.586980406515504599e+09,2.612137202942791646e+03,7.528107095703439992e-03,0
360,1.590312865245158195e+09,4.374156700505079243e+03,7.752005448327971282e-03,0
361,1.600384876884566069e+09,2.950062495016643425e+03,7.580942327412456758e-03,0
362,1.605946212053565025e+09,4.307938719856520038e+03,7.745380627970701974e-03,0
363,1.620201720015291452e+09,4.579904181267152126e+03,7.771967503092655494e-03,0
364,1.624951914524713755e+09,3.785310067110991440e+03,7.689212570883776840e-03,0
365,1.633026254089073420e+09,4.697484185785374393e+03,7.782976437821362975e-03,0
366,1.640200751278977156e+09,6.185218042199137926e+03,7.902466125157867061e-03,0
367,1.653839190457154036e+09,4.343670144276997235e+03,7.748967948879859069e-03,0
368,1.662111374208808184e+09,4.590133720874993742e+03,7.772936448803536257e-03,0
369,1.673082613529028893e+09,4.971901206680857285e+03,7.807633601591655419e-03,0
370,1.692033832754946709e+09,5.531193536952728209e+03,7.853929965848601563e-03,0
371,1.704496690806028128e+09,6.753142018630435814e+03,7.940616994143745791e-03,0
372,1.715404711016344309e+09,4.926347691896599827e+03,7.803636171343247829e-03,0
373,1.729784655891247272e+09,5.266986578378193371e+03,7.832673322777171376e-03,0
374,1.761590272914351940e+09,4.599702768519419806e+03,7.773840879713877008e-03,0
375,1.774438812769710541e+09,4.790846637258970986e+03,7.791523379723753161e-03,0
376,1.805621830394876957e+09,5.764174506786344864e+03,7.871848231446531077e-03,0
377,1.846654161200331450e+09,6.177514590316029171e+03,7.901924890921572034e-03,0
378,1.856228850098783255e+09,6.152297624024366087e+03,7.900148447876032334e-03,0
379,1.863400327721452713e+09,5.791368522335659691e+03,7.873892312398237878e-03,0
380,1.873652254244940042e+09,6.608867317402815388e+03,7.931238143977420441e-03,0
381,1.875751812746444702e+09,5.787408483408928078e+03,7.873595247670209588e-03,0
382,1.901685834058321714e+09,6.016057986055962829e+03,7.890423124682523562e-03,0
383,1.926711389196753740e+09,5.752950394409101136e+03,7.871001740389994838e-03,0
384,1.945401318466690540e+09,5.675132440240929100e+03,7.865087112200000799e-03,0
385,1.977600254905023098e+09,5.918070789994279949e+03,7.883291266852930981e-03,0
386,1.980377628337564468e+09,5.694400956897857213e+03,7.866559154750551314e-03,0
387,2.016360025220102310e+09,5.464558005355462228e+03,7.848666151395367399e-03,0
388,2.088205600154047728e+09,7.005042993569609280e+03,7.956521916230798949e-03,0
389,2.105646126517125607e+09,7.151425782664934559e+03,7.965503747012003116e-03,0
390,2.132663702649497032e+09,5.186203448476248923e+03,7.825960660724835816e-03,0
391,2.140945810127457857e+09,7.407480056936587062e+03,7.980781602019319104e-03,0
392,2.194203026287108898e+09,7.840968478200334175e+03,8.005480819045762350e-03,0
393,2.240221026319583893e+09,5.882742363963607204e+03,7.880690939889680932e-03,0
394,2.265484643756933212e+09,8.301195389268254075e+03,8.030251747292214623e-03,0
395,2.318446316090293884e+09,7.762222819457321748e+03,8.001097216388574143e-03,0
396,2.325343851248465538e+09,7.762463018488208945e+03,8.001110655258098295e-03,0
397,2.338857909789067745e+09,7.726094898220789219e+03,7.999071149312940443e-03,0
398,2.348463576984138966e+09,5.508410038007099502e+03,7.852137372146938618e-03,0
399,2.354430362209875584e+09,8.724430660911699306e+03,8.051848206468165819e-03,0
400,2.357908487221631050e+09,6.913654790193843837e+03,7.950818801842984493e-03,0
401,2.366363771770914555e+09,4.773045949947245390e+03,7.789906726435344257e-03,0
402,2.387796806906527042e+09,7.627620748022102816e+03,7.993500202520230358e-03,0
403,2.415156763651491642e+09,7.639010341352450268e+03,7.994148209067743552e-03,0
404,2.441727340990887165e+09,7.135555549873003656e+03,7.964538902556411726e-03,0
405,2.462887411174954891e+09,8.763800308371161009e+03,8.053803584294562390e-03,0
406,2.527686709204448223e+09,6.771897205888117242e+03,7.941821468218654770e-03,0
407,2.635129323123866558e+09,7.674179454873293253e+03,7.996143061739627994e-03,0
408,2.669655131560062408e+09,8.238104193611590745e+03,8.026938391621095750e-03,0
409,3.013667999171363354e+09,1.038705626036474496e+04,8.127603595047314111e-03,0
410,4.172328678958050251e+09,1.397316529373112462e+04,8.256405907625411975e-03,0
411,4.174451688096590042e+09,1.393480857428445051e+04,8.255212118196820006e-03,0
412,4.176933047061074734e+09,5.294330908746758723e+03,7.834922193401613541e-03,0
413,4.178858433096485615e+09,1.372585125293702731e+04,8.248650399241556214e-03,0
414,4.185200933120040894e+09,1.406134505940295094e+04,8.259137976882874668e-03,0
415,4.193657792673597813e+09,1.410065449007507232e+04,8.260350382265168809e-03,0
416,4.201751738022680283e+09,1.344494636822414395e+04,8.239670185276919828e-03,0
417,4.209268699874557018e+09,1.279231742835242767e+04,8.218060338559065453e-03,0
418,4.238119691578777790e+09,1.271101296906345669e+04,8.215291272943228348e-03,0
419,4.297065412954857826e+09,1.346605431544820385e+04,8.240351472977172978e-03,0
420,4.502430188037085533e+09,1.632914123712880973e+04,8.324074456546917342e-03,0


==> data/2D_div_per_mode/2D_spectrum_cubic_iso_C2_divU.csv <==
mode_number,eigfreq_norm,divU_norm,divU_symlog,is_approximately_zero_divU
1,6.130575217068003901e-01,1.410926490092733224e-04,1.567696100103037067e-04,1
2,1.301986674387261678e+00,1.443149401827796530e-04,1.603499335364218367e-04,1
3,1.445771877918096138e+00,1.523885906772236233e-04,1.693206563080262481e-04,1
4,1.766806111654178890e+00,1.834212760661701048e-04,2.038014178513001195e-04,1
5,2.031363685321562862e+00,2.138703176516654528e-04,2.376336862796282930e-04,1
6,2.374004648686630414e+00,8.642021658487972647e-05,9.602246287208859551e-05,1
7,2.578291012079551692e+00,1.358901440675304494e-04,1.509890489639227336e-04,1
8,3.239864276029054135e+00,2.366095649485972462e-04,2.628995166095525319e-04,1
9,3.391572949474226384e+00,7.227896661819602307e-05,8.030996290910669079e-05,1
10,2.676974625389528592e+04,5.285388499863931777e+00,4.834188026528636606e-03,0
11,5.112265512934076833e+04,1.009362262414867395e+01,5.115158174604324780e-03,0
12,7.943955624763987726e+04,1.568447257158604380e+01,5.306581030185610406e-03,0
13,1.077845122942906746e+05,2.128087862295513588e+01,5.439100665806669878e-03,0
14,1.227686562043278536e+05,2.423943634781957357e+01,5.495633627848025941e-03,0
15,1.462773037917735346e+05,2.888092578285505851e+01,5.571722221613326087e-03,0
16,1.731662739548179961e+05,3.418997263707098000e+01,5.645009864333158309e-03,0
17,2.092816013835969206e+05,4.132123990507773215e+01,5.727284455804151388e-03,0
18,2.749650422291064169e+05,5.428931812436935189e+01,5.845825498047995880e-03,0
19,3.109918267786861979e+05,6.140230753885425941e+01,5.899295803629482117e-03,0
20,3.191058064719972317e+05,6.300457958753118248e+01,5.910483229093417210e-03,0
21,5.283838832711440045e+05,1.043316893481173224e+02,6.129527350685506741e-03,0
22,5.387832994879125617e+05,1.063797511170800050e+02,6.137970081034334162e-03,0
23,6.098376911571943201e+05,1.204204426986287473e+02,6.191811330570997848e-03,0
24,7.431960355030129431e+05,1.467483294000609533e+02,6.277684277000339721e-03,0
25,7.530220653221535031e+05,1.486800187208151272e+02,6.283363718218323499e-03,0
26,8.597672056530381087e+05,1.697619534713564633e+02,6.340951475176325423e-03,0
27,9.235565385600009467e+05,1.823569391426592574e+02,6.372033405078582693e-03,0
28,9.414228318843222223e+05,1.858939477220913545e+02,6.380376361487169294e-03,0
29,1.410452670330515364e+06,2.785164309827698048e+02,6.555961932432907702e-03,0
30,1.484970211835428840e+06,2.933363031749602214e+02,6.578476925516507819e-03,0
31,1.526332444350288948e+06,3.014033173533258037e+02,6.590259139117315111e-03,0
32,1.606608232872323599e+06,3.173729534048318897e+02,6.612681024432499020e-03,0
33,1.645607502606440801e+06,3.249377220763023502e+02,6.622911242704246013e-03,0
34,2.217713781982933637e+06,4.379895335230664273e+02,6.752574843561584203e-03,0
35,2.242251710453295149e+06,4.428154853009738758e+02,6.757333910904002316e-03,0
36,2.286880469889745116e+06,4.518266992884907154e+02,6.766083001730559265e-03,0
37,2.856775521302995272e+06,5.644351303752196145e+02,6.862725147471417965e-03,0
38,3.254034684493524954e+06,6.435451775970535664e+02,6.919690151384001731e-03,0
39,3.292032675962308422e+06,6.503275262514684982e+02,6.924243247782579241e-03,0
40,3.382257383539895993e+06,6.679740169039642979e+02,6.935870680570640871e-03,0
41,3.442116331716646906e+06,6.802214339437173294e+02,6.943761423648746843e-03,0
42,3.693528502197972964e+06,7.297033091434999506e+02,6.974257426857411596e-03,0
43,4.033675683488265146e+06,7.983552971065598740e+02,7.013307322301907260e-03,0
44,4.907207933209494688e+06,9.696765743049442108e+02,7.097738015050661375e-03,0
45,5.001463936361575499e+06,9.885114010789737904e+02,7.106092793761442476e-03,0
46,5.182850109835119918e+06,1.024475515923074909e+03,7.121612694710633025e-03,0
47,5.862987839963812381e+06,1.161760523910404572e+03,7.176227726374792212e-03,0
48,6.432876807395573705e+06,1.270878488739333307e+03,7.215215139876985512e-03,0
49,6.688818710160029121e+06,1.326928612802611724e+03,7.233958670072116251e-03,0
50,7.047358590664247982e+06,1.394101012997601174e+03,7.255405353881773205e-03,0
51,7.256025678224880248e+06,1.438201179760375226e+03,7.268930751781511011e-03,0
52,8.089011506928458810e+06,1.600553574953275074e+03,7.315381326871588097e-03,0
53,8.661235790436841547e+06,1.717122381532229383e+03,7.345912360104332219e-03,0
54,8.882899194112500176e+06,1.756212821497324057e+03,7.355688254572671086e-03,0
55,8.996061519637508318e+06,1.792707804984294398e+03,7.364620620403320404e-03,0
56,1.000141356942867301e+07,1.981139993741156786e+03,7.408026276382685682e-03,0
57,1.008718362017256394e+07,1.996459676707972449e+03,7.411371654111254675e-03,0
58,1.014205947372671589e+07,2.012428891709786740e+03,7.414831654817527658e-03,0
59,1.121396095154566132e+07,2.222878753417929602e+03,7.458026885929943534e-03,0
60,1.166985188887044974e+07,3.893361796730491733e+03,7.701435874198086715e-03,0
61,1.270296442150663957e+07,2.533820297804963502e+03,7.514886921958807177e-03,0
62,1.331133784787131846e+07,2.667203968655312110e+03,7.537167339802233225e-03,0
63,1.445369850803268142e+07,2.869784116466597425e+03,7.568960338662629635e-03,0
64,1.460435787712602317e+07,2.901758028059911339e+03,7.573772305753236414e-03,0
65,1.651052445879252069e+07,3.315726970154232276e+03,7.631689872966049802e-03,0
66,1.662453693744260632e+07,3.303629161392131664e+03,7.630102402120233530e-03,0
67,1.742150774489994347e+07,3.513392231057018307e+03,7.656837747744825798e-03,0
68,1.854751632090546563e+07,3.770113411194420223e+03,7.687465525803667196e-03,0
69,1.910369598902399093e+07,3.809840759990204788e+03,7.692017934948723254e-03,0
70,1.917157912547953799e+07,3.805671530821390661e+03,7.691542412532486467e-03,0
71,1.930916659706206992e+07,3.878266815469639823e+03,7.699748795301980704e-03,0
72,1.946831101153511554e+07,6.329936259057954885e+03,7.912510447909070280e-03,0
73,2.245532817938385159e+07,4.518102976403445609e+03,7.766067236228906857e-03,0
74,2.294331912864788994e+07,4.584225555449321291e+03,7.772377088979059816e-03,0
75,2.576176833587404713e+07,5.192263927926548604e+03,7.826467871083873581e-03,0
76,2.617188231375634298e+07,5.247815092528672722e+03,7.831089635323758291e-03,0
77,2.637130639496852085e+07,5.268811595389368449e+03,7.832823780257885254e-03,0
78,2.761482672891649604e+07,5.725715901781461980e+03,7.868940906534454757e-03,0
79,2.924038133355645090e+07,5.881462002907510396e+03,7.880596406723413758e-03,0
80,2.985060235963491350e+07,9.435072948999986693e+03,8.085856373452621898e-03,0
81,3.155290185840089247e+07,6.319725151888097571e+03,7.911809302112809278e-03,0
82,3.384183539923980832e+07,9.852557108199604045e+03,8.104660071949343694e-03,0
83,3.428001619427239895e+07,7.180592806978957924e+03,7.967271410809157253e-03,0
84,3.500385329896324128e+07,7.378647276416848399e+03,7.979087861249106045e-03,0
85,3.621916794596625865e+07,7.319444971835747310e+03,7.975589261184808099e-03,0
86,3.637891449427403510e+07,7.380085782382598154e+03,7.979172520982784345e-03,0
87,3.708376084401052445e+07,1.168339812433137013e+04,8.178680287107385413e-03,0
88,3.953425398649790883e+07,8.309876754214743414e+03,8.030705693816838145e-03,0
89,3.980482652486649156e+07,4.511668202628041399e+03,7.765448264350084673e-03,0
90,4.115734394648613781e+07,1.264697359006754232e+04,8.213097722758688768e-03,0
91,4.311753023357244581e+07,8.781793447698206364e+03,8.054694329169866107e-03,0
92,4.328916064342969656e+07,1.367896308578562275e+04,8.247164288671435250e-03,0
93,4.341998288888285309e+07,8.802436947633705131e+03,8.055714033987916925e-03,0
94,4.462742673355689645e+07,9.393969546253007138e+03,8.083960259047364566e-03,0
95,4.602349063450166583e+07,9.453240865413310530e+03,8.086691834823795180e-03,0
96,4.690310665743312240e+07,1.054605810495667902e+04,8.134201270918291898e-03,0
97,5.054027662759624422e+07,1.068309684688930429e+04,8.139808276590018363e-03,0
98,5.146199496411733329e+07,1.616355458391716820e+04,8.319647985273938284e-03,0
99,5.190700987933579832e+07,1.155391744443291827e+04,8.173840371187257939e-03,0
100,5.239879086228440702e+07,1.589470585097797994e+04,8.312363606338992600e-03,0
101,5.479477071713411063e+07,1.126784356754028886e+04,8.162951920118349455e-03,0
102,5.676075522875550389e+07,1.194752165465643520e+04,8.188388937455168617e-03,0
103,5.774549782088541985e+07,1.721619111545304622e+04,8.347048186189760799e-03,0
104,5.887601429600611329e+07,1.229673815066990210e+04,8.200901036287641319e-03,0
105,5.906650114512220025e+07,1.806916129853643724e+04,8.368049105848531996e-03,0
106,6.031207406285655499e+07,1.260983378306388113e+04,8.211820473055016917e-03,0
107,6.088077395304730535e+07,1.894957459677908264e+04,8.388710575951079107e-03,0
108,6.294336477948135883e+07,1.939829777518595438e+04,8.398874732831103709e-03,0
109,6.371596622922352701e+07,1.518859910834316906e+04,8.292628830492480146e-03,0
110,6.379633693407335877e+07,1.808268004351360287e+04,8.368373909034292416e-03,0
111,6.622421473316095769e+07,1.384033102907072134e+04,8.252257588687016490e-03,0
112,6.868209555848181248e+07,2.133302515676846451e+04,8.440163556609009410e-03,0
113,6.999730854664163291e+07,1.279695537517280536e+04,8.218217766614873895e-03,0
114,7.107912252005018294e+07,1.777654775045958741e+04,8.360958534871327716e-03,0
115,7.124470041716821492e+07,2.149282532172258652e+04,8.443404620180106762e-03,0
116,7.184979842564389110e+07,1.703441656483533006e+04,8.342438374520628683e-03,0
117,7.366656970669606328e+07,1.582837868058552158e+04,8.310547542957907527e-03,0
118,7.590686686896763742e+07,2.352297855797675220e+04,8.482603423812479920e-03,0
119,7.727442568865227699e+07,1.754750000185537283e+04,8.355326362241281835e-03,0
120,7.797172107327470183e+07,1.812873999194262797e+04,8.369478731336643662e-03,0
121,7.851792522629970312e+07,1.883647233612038690e+04,8.386110683219382550e-03,0
122,7.914294747225193679e+07,1.690541503089218531e+04,8.339136948349175696e-03,0
123,7.936434198182286322e+07,1.710981461584562203e+04,8.344356415114431366e-03,0
124,8.162584533912257850e+07,2.431891850275944307e+04,8.497055368441766565e-03,0
125,8.215258578451284766e+07,2.477141413542690498e+04,8.505061911143946274e-03,0
126,8.318823534709411860e+07,2.234546463769700495e+04,8.460300500650785177e-03,0
127,8.404752906371013820e+07,2.513383393979116954e+04,8.511369852465085900e-03,0
128,8.446616050465561450e+07,2.365732073431386743e+04,8.485076668977383288e-03,0
129,8.473399070660492778e+07,2.368168529290990045e+04,8.485523716567714911e-03,0
130,8.784206746530464292e+07,1.943388652516807269e+04,8.399670773658621248e-03,0
131,8.886938726171967387e+07,2.727168388763872645e+04,8.546823065353880561e-03,0
132,9.001827231706577539e+07,2.527176872948931123e+04,8.513746749650568171e-03,0
133,9.064209593520580232e+07,2.338163184117204582e+04,8.479985929095410629e-03,0
134,9.323665546687351167e+07,2.837343778529539122e+04,8.564023070126276782e-03,0
135,9.334968239217300713e+07,2.531393728319552611e+04,8.514470810887230304e-03,0
136,9.346953389677287638e+07,2.759956293360482596e+04,8.552013315747829594e-03,0
137,9.468626841361548007e+07,2.854633379667401823e+04,8.566661450869390154e-03,0
138,9.694020114575886726e+07,2.127519146984483814e+04,8.438984588395252728e-03,0
139,1.003248038017622679e+08,2.406474142565091825e+04,8.492492310678768225e-03,0
140,1.010989158237970769e+08,3.070438444504826839e+04,8.598311506273411189e-03,0
141,1.017489823108569235e+08,1.484205883740918580e+04,8.282605260012813539e-03,0
142,1.022819469454679936e+08,2.838604022603036356e+04,8.564215924985109363e-03,0
143,1.030910047681068182e+08,2.531881886748595571e+04,8.514554552926495087e-03,0
144,1.048062715652274638e+08,3.125418713551289693e+04,8.606019319288279318e-03,0
145,1.051804856528932452e+08,3.067555281616077627e+04,8.597903509171760800e-03,0
146,1.075579347358140051e+08,3.065650278004977372e+04,8.597633721187363659e-03,0
147,1.083360092107553035e+08,3.274216340507049972e+04,8.626218482700275317e-03,0
148,1.103362026326874048e+08,3.354433437030750792e+04,8.636730289580547490e-03,0
149,1.132600075268786848e+08,3.402700004444358638e+04,8.642934772767153773e-03,0
150,1.145586324703075737e+08,3.287995319794223178e+04,8.628042301795124311e-03,0
151,1.147461480482742637e+08,2.801332569701583270e+04,8.558475781738489330e-03,0
152,1.158059070000237226e+08,3.285324400069547846e+04,8.627689370305008029e-03,0
153,1.162218426513769627e+08,3.363328003637861548e+04,8.637880334424445292e-03,0
154,1.174757175946351588e+08,3.145354503928823760e+04,8.608780711742520728e-03,0
155,1.176515182644028366e+08,3.160087812683724405e+04,8.610810262094740000e-03,0
156,1.202853285559234768e+08,3.670657169290037564e+04,8.675854935430323683e-03,0
157,1.221863071173704267e+08,1.818876363693313760e+04,8.370914290443625880e-03,0
158,1.259528552207507491e+08,3.781766902697475598e+04,8.688805867774542294e-03,0
159,1.264194016761178970e+08,3.774305276915309514e+04,8.687948135376140010e-03,0
160,1.284708415909911096e+08,3.850474646964878775e+04,8.696625379282464305e-03,0
161,1.286185250627153814e+08,3.496161739337295876e+04,8.654702626857486286e-03,0
162,1.309348288972752243e+08,3.676480506592484016e+04,8.676543378712013241e-03,0
163,1.326575738465725482e+08,3.752198429847182706e+04,8.685396908491101534e-03,0
164,1.337089332269652188e+08,3.952168700647869991e+04,8.707946585538025447e-03,0
165,1.338896055243019462e+08,1.708220388283640932e+04,8.343655012148466429e-03,0
166,1.360135746534537375e+08,1.862063301577699895e+04,8.381105552019912225e-03,0
167,1.363712769810076952e+08,4.083002977748723060e+04,8.722090807766749374e-03,0
168,1.380872213077578247e+08,3.961516520970707643e+04,8.708972582544095148e-03,0
169,1.385876415285900831e+08,4.062074377485896548e+04,8.719858982281320989e-03,0
170,1.400160575146263242e+08,3.448724027375265723e+04,8.648769553903153107e-03,0
171,1.410465926707265079e+08,4.281037824655975419e+04,8.742660176125240448e-03,0
172,1.455148777128898799e+08,3.501727048412911245e+04,8.655393401919647678e-03,0
173,1.460332585783374012e+08,4.376833004251426610e+04,8.752271087764053673e-03,0
174,1.526638229862535298e+08,3.906877433978563931e+04,8.702940897922860353e-03,0
175,1.534039500251708925e+08,4.486636550026785699e+04,8.763032001078573455e-03,0
176,1.538451178207904994e+08,4.589184044424791500e+04,8.772846586080853062e-03,0
177,1.540824332312046289e+08,4.513308408191625495e+04,8.765606122317814303e-03,0
178,1.547440195850216150e+08,4.546381388286154834e+04,8.768776976261730138e-03,0
179,1.560041248262452483e+08,4.526954067967460287e+04,8.766917199127576346e-03,0
180,1.593488360859660804e+08,4.708447414610234409e+04,8.783988835559490907e-03,0
181,1.604789710148744285e+08,3.752062880259412486e+04,8.685381219155253671e-03,0
182,1.619306313038152158e+08,4.695151556262815575e+04,8.782760726666663173e-03,0
183,1.633990889452603161e+08,4.922413552057100605e+04,8.803289208863016024e-03,0
184,1.675990731941410005e+08,5.007769893961710477e+04,8.810755476026221888e-03,0
185,1.714649957135163248e+08,4.999364612621460401e+04,8.810025922893717151e-03,0
186,1.727013544709877074e+08,1.826428979070778951e+04,8.372713900389766595e-03,0
187,1.747894138519468904e+08,5.093728600778066902e+04,8.818146912687969269e-03,0
188,1.762704166511387229e+08,2.516815333668562016e+04,8.511962462332534757e-03,0
189,1.788623194536597133e+08,5.000248416167309915e+04,8.810102692065271621e-03,0
190,1.797719793098529875e+08,5.327378027874588588e+04,8.837624626291831417e-03,0
191,1.800761188983662426e+08,5.307711281673923077e+04,8.836018402058202006e-03,0
192,1.814216202500974238e+08,5.406852771584544826e+04,8.844055655023901411e-03,0
193,1.837608628010661900e+08,5.217251263096250477e+04,8.828552863982328316e-03,0
194,1.850859443407605290e+08,5.577102283031759725e+04,8.857519720556761289e-03,0
195,1.864544662568470538e+08,5.496795303231071011e+04,8.851220675558659282e-03,0
196,1.879971758956477344e+08,2.656775961300969357e+04,8.535466044191664450e-03,0
197,1.892292053693365157e+08,5.568969109661737457e+04,8.856885920033252813e-03,0
198,1.902512774694098830e+08,5.536637094415065076e+04,8.854357169198053337e-03,0
199,1.903829629636112452e+08,5.503167138237879408e+04,8.851723814202502871e-03,0
200,1.959015157134900391e+08,5.944816737879414723e+04,8.885249582184499839e-03,0
201,1.974683076617572606e+08,6.025290529205870553e+04,8.891089103800162499e-03,0
202,2.003101099163807929e+08,5.438696585065480758e+04,8.846605942107314477e-03,0
203,2.020472750590920150e+08,5.549341925381976762e+04,8.855352596013886177e-03,0
204,2.047700082037603855e+08,6.684060484282608377e+04,8.936151482295262571e-03,0
205,2.064829823922543228e+08,1.285144286992434172e+04,8.220063001056099328e-03,0
206,2.094371480598139167e+08,6.012892117509937816e+04,8.890194522974166277e-03,0
207,2.107037699456663728e+08,2.823438846359824311e+04,8.561889496781991890e-03,0
208,2.144154622211664021e+08,7.087207293349449174e+04,8.961586246714621506e-03,0
209,2.213238610094465017e+08,1.605608010297396868e+04,8.316750637269216054e-03,0
210,2.239324531924812794e+08,6.707881451404128165e+04,8.937696489813202333e-03,0
211,2.255595853666021526e+08,6.785751783061421884e+04,8.942709080593755702e-03,0
212,2.260885656814782023e+08,6.801805947673747141e+04,8.943735348667141566e-03,0
213,2.270278882909525633e+08,6.726774403892365808e+04,8.938917974086383819e-03,0
214,2.279164059124035835e+08,6.968927230312621396e+04,8.954277040742406046e-03,0
215,2.288990143407951593e+08,6.880147020289271313e+04,8.948708829785309571e-03,0
216,2.294993156778742373e+08,2.138146635150563452e+04,8.441148597134942935e-03,0
217,2.309733910052037239e+08,6.920882600388316496e+04,8.951272593434374258e-03,0
218,2.320927428417995572e+08,6.836327677628860692e+04,8.945933982183721170e-03,0
219,2.335665147212764919e+08,6.989468641013679735e+04,8.955555271828580938e-03,0
220,2.364636121726433635e+08,7.037828894613198645e+04,8.958549815066860905e-03,0
221,2.390191257764729559e+08,1.142503925862688448e+04,8.168968812174725452e-03,0
222,2.429613067927477956e+08,7.096360031587058620e+04,8.962146752287243612e-03,0
223,2.442081744164822698e+08,7.625909628353601147e+04,8.993402765426693549e-03,0
224,2.496140608144167364e+08,2.223493715711057666e+04,8.458147017445709001e-03,0
225,2.564398422715521753e+08,7.374497507021475758e+04,8.978843544254516695e-03,0
226,2.640231122457733154e+08,1.453614731379693694e+04,8.273560426707520996e-03,0
227,2.686924179326022267e+08,9.392475687947244296e+03,8.083891190693857573e-03,0
228,2.742538972055588961e+08,7.890046408779054218e+03,8.008190668822100233e-03,0
229,2.775300877888777256e+08,1.055407295669727137e+04,8.134531203091835416e-03,0
230,2.818876227081120014e+08,8.787932374414714286e+04,9.054997817355541281e-03,0
231,2.894842751107851267e+08,1.554442806296546405e+04,8.302685858483076914e-03,0
232,3.027855352719905972e+08,3.545951491119344155e+03,7.660843901235770553e-03,0
233,3.081865915524548292e+08,2.584736098191566271e+04,8.523527319295474969e-03,0
234,3.133597285159893632e+08,1.493434706025193555e+04,8.285297350818020962e-03,0
235,3.227173678546747565e+08,9.651358567039495028e+03,8.095699561930536428e-03,0
236,3.247372179819247723e+08,2.517696563599222645e+04,8.512114498243022673e-03,0
237,3.406017401750386357e+08,5.878677074204508244e+03,7.880390715416043385e-03,0
238,3.408832568687586188e+08,2.701014939098846298e+04,8.542638097353449922e-03,0
239,3.571896036342842579e+08,4.103647399001269514e+04,8.724281148583598947e-03,0
240,3.596319599877544641e+08,2.288134037915525187e+04,8.470592572762706066e-03,0
241,3.631647811294116378e+08,1.813804426352902738e+04,8.369701568512849868e-03,0
242,3.641825856522279382e+08,3.564242227903311141e+04,8.663078322375786927e-03,0
243,3.707535819210743308e+08,3.670832089679309138e+04,8.675875630675435046e-03,0
244,3.730771221135523319e+08,4.068146855269135995e+04,8.720507733159715835e-03,0
245,3.817196791834753156e+08,6.979249355132394703e+04,8.954919826219293055e-03,0
246,3.885279588751798272e+08,9.767130879305199778e+04,9.100878118403883665e-03,0
247,3.895536339401709437e+08,8.189499923133583798e+04,9.024368494281254441e-03,0
248,3.909767815913068056e+08,9.336509322393461480e+04,9.081295646294054377e-03,0
249,3.963001322296290398e+08,9.501315459901725990e+04,9.088894848760646974e-03,0
250,3.990189997902256250e+08,7.230500774527783506e+04,8.970279488085118602e-03,0
251,4.030697329353883266e+08,8.993268153092790453e+04,9.065028654115618589e-03,0
252,4.044091578971956968e+08,1.161007257005860592e+05,9.175946045464457648e-03,0
253,4.057996060784807205e+08,1.193050695158529998e+05,9.187770009232279489e-03,0
254,4.060843094345285892e+08,1.203473509123718977e+05,9.191547646130959065e-03,0
255,4.074290555809848309e+08,5.365039886851590563e+04,8.840684066224853421e-03,0
256,4.080779366250444055e+08,1.099237959635604202e+05,9.152202828439056845e-03,0
257,4.107378960083246231e+08,1.214663058621873934e+05,9.195566934662549249e-03,0
258,4.150000878596480489e+08,1.057850902801257325e+05,9.135535572143303404e-03,0
259,4.170496572719584107e+08,1.159540223690154817e+05,9.175396929737279078e-03,0
260,4.297503996270952225e+08,4.353104226619750989e+04,8.749910176730244654e-03,0
261,4.347213869026643038e+08,1.750421568340066005e+04,8.354253767086068996e-03,0
262,4.382479091449343562e+08,5.300928456728270248e+04,8.835463053979719997e-03,0
263,4.507207599685488939e+08,2.139447482447095172e+04,8.441412741326544122e-03,0
264,4.539170695139058232e+08,1.404288448565550061e+04,8.258567434541444138e-03,0
265,4.603460057657219768e+08,2.042603116377050537e+04,8.421295101281608617e-03,0
266,4.610786471186580062e+08,8.458923350804869187e+03,8.038426200797886556e-03,0
267,4.661058272410365939e+08,1.472811700189631301e+04,8.279258336707293400e-03,0
268,4.725123124997281432e+08,2.353000171358744046e+04,8.482733069914909912e-03,0
269,4.767736561829297543e+08,1.440928389721286294e+04,8.269753509189728055e-03,0
270,4.805436741057555676e+08,2.363529415243846233e+04,8.484672122784352524e-03,0
271,5.042762207385455966e+08,2.600654715816618409e+04,8.526193806648115978e-03,0
272,5.221162036308904886e+08,1.782778661169911720e+04,8.362208538302443733e-03,0
273,5.273379757944983840e+08,9.808293768362431365e+03,8.102704576041175333e-03,0
274,5.400509645802367926e+08,2.146055688530189218e+04,8.442752098502261451e-03,0
275,5.449354758453779221e+08,5.862324976748246627e+03,7.879181000903826351e-03,0
276,5.490072411053421497e+08,4.398835890624487547e+03,7.754448870968019651e-03,0
277,5.495119242078330517e+08,2.870353584431291893e+03,7.569046509694889006e-03,0
278,5.535988748268500566e+08,4.916657572260145571e+03,7.802781073386128724e-03,0
279,5.588037512025330067e+08,8.639402546401235668e+03,8.047594821208904625e-03,0
280,5.714286597312679291e+08,9.395719073715770719e+03,8.084041134270003245e-03,0
281,5.786167962365528345e+08,9.946694210061099511e+03,8.108789877798748547e-03,0
282,5.922838091747574806e+08,1.337454945068153938e+04,8.237390271944295891e-03,0
283,5.969174357991398573e+08,1.409980307879108659e+04,8.260324158348647874e-03,0
284,5.991684640647555590e+08,2.381007008079010120e+03,7.487871784787963024e-03,0
285,6.199932965609517097e+08,8.920686968583273483e+03,8.061509411134886241e-03,0
286,6.230303993421777487e+08,1.470434328332390760e+04,8.278556744184229280e-03,0
287,6.254358244185864925e+08,5.245490657276102866e+03,7.830897228956440470e-03,0
288,6.328469227685551643e+08,1.073260962146916791e+04,8.141816444112204981e-03,0
289,6.421306731917127371e+08,3.165482974895007374e+03,7.611551093183089971e-03,0
290,6.559612041173957586e+08,3.415623772397128505e+03,7.644581138651979774e-03,0
291,6.587590819387886524e+08,3.830816315022009803e+03,7.694402439475066073e-03,0
292,6.678364972082691193e+08,6.506397528464694915e+03,7.924451705431122261e-03,0
293,6.729314590841639042e+08,9.122825468177587027e+03,8.071240477421529752e-03,0
294,6.786945738556634188e+08,1.115205602147508762e+04,8.158466053514650679e-03,0
295,6.840914162478088140e+08,6.261508905437555768e+03,7.907790113704979071e-03,0
296,6.887934237919501066e+08,5.969656813671429518e+03,7.887060476040676921e-03,0
297,6.970392333558622599e+08,6.847981305986411826e+03,7.946673677219748613e-03,0
298,7.072146419421532154e+08,8.747299996563267996e+03,8.052985132413875355e-03,0
299,7.167438384896875620e+08,5.996476043226609363e+03,7.889007214063183809e-03,0
300,7.256370107729936838e+08,4.268493805127194719e+03,7.741385766576890440e-03,0
301,7.294373419727493525e+08,4.297323967745689515e+03,7.744309206731405000e-03,0
302,7.303918715526473522e+08,5.763456594443504400e+03,7.871794137874893460e-03,0
303,7.418028493785156012e+08,7.503938371109878972e+03,7.986400369691499038e-03,0
304,7.574811658745174408e+08,5.354294943305952074e+03,7.839813401892204575e-03,0
305,7.659771169714691639e+08,8.524716836906321987e+03,8.041791073178993637e-03,0
306,7.742216361285498142e+08,8.273229582149515409e+03,8.028786187279080694e-03,0
307,7.813038841602926254e+08,3.921527321035222030e+03,7.704566356170215215e-03,0
308,7.840713193900532722e+08,3.530668364222353830e+03,7.658968037297182209e-03,0
309,7.879764421585940123e+08,4.302865400681244864e+03,7.744868872100550868e-03,0
310,7.912076454263045788e+08,3.893515512527184455e+03,7.701453020460867840e-03,0
311,7.944809189431394339e+08,7.375897201252200830e+03,7.978925966385531920e-03,0
312,7.986198444933468103e+08,3.466446721699145201e+03,7.650995640714448355e-03,0
313,8.031871089775811434e+08,2.923437130589270510e+03,7.577004869749013292e-03,0
314,8.146167092988575697e+08,5.435944927275221744e+03,7.846386159263247020e-03,0
315,8.183840483118357658e+08,3.226480154367918658e+03,7.619840109277326891e-03,0
316,8.358145100348486900e+08,3.034511356453640019e+03,7.593199878258381948e-03,0
317,8.414672214501446486e+08,3.792797542902271744e+03,7.690070772071999454e-03,0
318,8.465793794897465706e+08,4.482385384056851763e+03,7.762620304446714824e-03,0
319,8.582579380385755301e+08,3.167780527139609148e+03,7.611866195911776503e-03,0
320,8.590632567508515120e+08,3.879935783953536884e+03,7.699935648843098807e-03,0
321,8.683634500364601612e+08,3.437712141858275118e+03,7.647380619169977939e-03,0
322,8.726594963560498953e+08,3.201635654141598479e+03,7.616483018832138387e-03,0
323,8.838085101071096659e+08,3.999854057406054835e+03,7.713155256634193248e-03,0
324,8.899960611492226124e+08,2.993810073082248437e+03,7.587335356407163070e-03,0
325,8.976982535507338047e+08,8.118979620550368054e+03,8.020612562395376677e-03,0
326,9.116586500652279854e+08,4.372032249319512630e+03,7.751794467876850329e-03,0
327,9.258259489202185869e+08,4.709117458506092589e+03,7.784050634202985958e-03,0
328,9.323775792541830540e+08,4.265370772999450310e+03,7.741067899878160616e-03,0
329,9.351182104129309654e+08,3.096475001436328512e+03,7.601978689310380163e-03,0
330,9.370341726441507339e+08,6.437953743554009634e+03,7.919858963083040507e-03,0
331,9.583060792208735943e+08,5.135477416319222357e+03,7.821691934825349482e-03,0
332,9.873330254967410564e+08,3.324042229352963204e+03,7.632777643629463406e-03,0
333,9.890692209790198803e+08,3.803879295795498365e+03,7.691337838618955008e-03,0
334,9.983883484115161896e+08,3.607456593341241842e+03,7.668312225267277099e-03,0
335,1.019526403572008252e+09,3.484394730409845124e+03,7.653238459377927766e-03,0
336,1.032358175681774855e+09,5.486633880810741175e+03,7.850417092111166076e-03,0
337,1.041441886029659629e+09,6.216750392276096136e+03,7.904674541542908162e-03,0
338,1.060283934440070510e+09,4.072502263965038310e+03,7.720972445522535955e-03,0
339,1.064009584356421947e+09,5.426396520896076254e+03,7.845622636722676332e-03,0
340,1.076011618226560593e+09,3.603549149754507198e+03,7.667841561003618453e-03,0
341,1.088807530940717459e+09,3.645477907314574622e+03,7.672865581736118545e-03,0
342,1.113607887099301577e+09,3.724015524566384101e+03,7.682122593898253055e-03,0
343,1.119680389352039099e+09,3.359221042573777140e+03,7.637349693223566098e-03,0
344,1.131511919660099506e+09,3.543735941503145114e+03,7.660572464444469036e-03,0
345,1.149493004485201836e+09,3.859687165096090666e+03,7.697663216824752151e-03,0
346,1.164976530152091026e+09,3.973980931679721834e+03,7.710336890018238722e-03,0
347,1.168803561471356153e+09,5.140437267734985653e+03,7.822111174636972933e-03,0
348,1.189214169447563171e+09,5.083386673302975396e+03,7.817264257149587198e-03,0
349,1.192826413973071814e+09,5.012281651781551773e+03,7.811146578137487251e-03,0
350,1.213597758305467606e+09,3.646700718086166489e+03,7.673011233674385811e-03,0
351,1.224256273689552307e+09,4.213422720825972647e+03,7.735746143965112342e-03,0
352,1.250137219668146372e+09,4.192621407272298711e+03,7.733596758595556730e-03,0
353,1.261244948581138611e+09,3.617444486995770148e+03,7.669512986306085273e-03,0
354,1.305969118726830959e+09,4.257896863821936677e+03,7.740306248717057983e-03,0
355,1.316588032050510883e+09,4.001426701158423839e+03,7.713325976930871311e-03,0
356,1.320459123539211035e+09,4.422169594664679607e+03,7.756746505304656751e-03,0
357,1.329746975799302101e+09,4.451649115310012348e+03,7.759632036475002520e-03,0
358,1.347663301414284468e+09,4.537955077728305696e+03,7.767971303499324881e-03,0
359,1.357237216159790516e+09,5.589232659856535975e+03,7.858463299236373087e-03,0
360,1.375286883867833138e+09,4.705878569447816517e+03,7.783751827555205130e-03,0
361,1.406963154703887224e+09,4.732195899781940170e+03,7.786173826025854020e-03,0
362,1.426351636405461311e+09,4.333978620974871774e+03,7.747997875774757792e-03,0
363,1.427363604999731064e+09,4.288120507035418996e+03,7.743378092741050496e-03,0
364,1.441488653904144764e+09,4.409949032040251950e+03,7.755544681252059605e-03,0
365,1.449709120195717573e+09,4.935736169189190150e+03,7.804463048334113820e-03,0
366,1.492915125201058626e+09,4.971209554450008909e+03,7.807573181718045069e-03,0
367,1.546088069992052078e+09,3.498590619005066401e+03,7.655004238415772343e-03,0
368,1.551465541768394470e+09,3.653966315414968903e+03,7.673875650543384927e-03,0
369,1.553677131484409809e+09,3.617238240979997045e+03,7.669488224610250017e-03,0
370,1.557755679609797716e+09,3.487539696390167592e+03,7.653630270711786997e-03,0
371,1.561897083174970150e+09,3.339493628878623440e+03,7.634791730361033951e-03,0
372,1.569270634568872213e+09,4.079346887885495562e+03,7.721701748296064954e-03,0
373,1.572142817961878300e+09,2.491860878452861471e+03,7.507634902947830230e-03,0
374,1.574222512297920704e+09,2.197528708302788345e+03,7.453045668475145186e-03,0
375,1.575227439361039400e+09,4.217823014317405978e+03,7.736199463300268836e-03,0
376,1.579097690795049191e+09,2.670656002897580038e+03,7.537729062904656267e-03,0
377,1.579685414211786985e+09,4.898416306488279588e+03,7.801166803277415074e-03,0
378,1.584494477638614893e+09,4.610387896503137199e+03,7.774848577547157670e-03,0
379,1.586978386542679787e+09,2.394930821858823947e+03,7.490404084344414251e-03,0
380,1.590469584615359306e+09,4.348241382073653767e+03,7.749424755999344272e-03,0
381,1.600471229055068254e+09,2.835407193210479363e+03,7.563726547908162200e-03,0
382,1.606186468022057295e+09,4.287687223006757449e+03,7.743334208160419611e-03,0
383,1.620497055872799873e+09,4.393668659671199748e+03,7.753938413421993837e-03,0
384,1.625821784306080103e+09,3.948143639819845248e+03,7.707504055728353794e-03,0
385,1.633338087224833250e+09,4.644306715792609793e+03,7.778032004472573181e-03,0
386,1.641336672919982910e+09,5.754539976662974368e+03,7.871121722555265640e-03,0
387,1.656137608019665241e+09,5.081220808330303043e+03,7.817079179029823299e-03,0
388,1.664623349794240952e+09,4.719807382778196370e+03,7.785035386375819405e-03,0
389,1.673488371707704544e+09,4.578723991875978754e+03,7.771855575905890941e-03,0
390,1.692029282156645775e+09,5.278502233353644442e+03,7.833621820753611589e-03,0
391,1.704587289390676737e+09,4.809406087486938304e+03,7.793202559864872286e-03,0
392,1.716554019908350229e+09,4.860866275182563186e+03,7.797824784695601107e-03,0
393,1.730065299447544813e+09,4.924705861730503784e+03,7.803491407580857159e-03,0
394,1.762958178055869579e+09,4.734933803166335565e+03,7.786425022830437657e-03,0
395,1.774888866872499466e+09,4.151587525659907442e+03,7.729325309461053568e-03,0
396,1.805889704392167330e+09,5.062170339834685365e+03,7.815447866000036978e-03,0
397,1.846650236366485834e+09,6.175302225045792511e+03,7.901769328339618842e-03,0
398,1.856195654139334440e+09,6.136381753111953913e+03,7.899023480975235142e-03,0
399,1.864524488257194996e+09,5.174925433088453246e+03,7.825015207417549551e-03,0
400,1.873534445635586500e+09,5.947861918927552324e+03,7.885471988825202075e-03,0
401,1.876643290868445396e+09,5.653002003901985518e+03,7.863390250521950023e-03,0
402,1.901966246393672228e+09,5.972201367147234123e+03,7.887245553694997163e-03,0
403,1.929560246999003172e+09,5.963263582457367193e+03,7.886595117149257025e-03,0
404,1.946947585565073729e+09,5.673518004668940193e+03,7.864963548527221029e-03,0
405,1.977730482365141153e+09,5.681626329131524471e+03,7.865583778630261605e-03,0
406,1.981005482117802620e+09,5.612601458412730608e+03,7.860275315889623388e-03,0
407,2.017771434900465250e+09,5.581214336937380722e+03,7.857839812280659544e-03,0
408,2.088204115433463812e+09,7.004063987354308665e+03,7.956461216145014823e-03,0
409,2.105634457738472462e+09,7.143492571997127925e+03,7.965021708586173324e-03,0
410,2.133950393769834995e+09,5.232598733436964721e+03,7.829828542862840232e-03,0
411,2.140931055073660612e+09,7.377539401153813742e+03,7.979022648721670677e-03,0
412,2.194160633404343605e+09,7.810346034835941282e+03,8.003781386690162272e-03,0
413,2.240413129876937866e+09,5.582733227807868388e+03,7.857957986595597369e-03,0
414,2.265568063839410305e+09,8.292088350022499071e+03,8.029775031851173889e-03,0
415,2.318446944768402100e+09,7.762049938168690460e+03,8.001087543614737035e-03,0
416,2.325355977886413097e+09,7.763234303559454020e+03,8.001153804991568627e-03,0
417,2.338982384550687313e+09,7.766228328131818671e+03,8.001321265823587575e-03,0
418,2.353502365980733871e+09,8.379058226877848938e+03,8.034306319496200069e-03,0
419,2.356146653179996967e+09,7.701682943242108195e+03,7.997696747076005544e-03,0
420,2.359603300010587215e+09,7.652533231134547350e+03,7.994916335308877367e-03,0
421,2.376205005632552624e+09,7.573828022487568887e+03,7.990426550563383204e-03,0
422,2.389007565973344803e+09,7.700613866432139730e+03,7.997636458124846026e-03,0
423,2.415992626481402397e+09,7.800187445613163618e+03,8.003216150419194957e-03,0
424,2.444405309573457718e+09,7.735769780778393397e+03,7.999614647622287772e-03,0
425,2.464546152450810432e+09,8.853045611824745720e+03,8.058203812867472879e-03,0
426,2.530256664529235840e+09,7.319659697788244557e+03,7.975602001621933529e-03,0
427,2.635917391855573654e+09,7.700303996141009520e+03,7.997618981899240476e-03,0
428,2.671139940610514164e+09,8.305303353225714091e+03,8.030466610899844593e-03,0
429,3.013773402569272995e+09,1.015217690204745850e+04,8.117670287860650688e-03,0
430,4.172329785213539124e+09,1.397513681714057566e+04,8.256467179450490898e-03,0
431,4.174471707117532730e+09,1.399309125058101381e+04,8.257024777337716726e-03,0
432,4.178757051525638103e+09,1.402893065753809242e+04,8.258135679699726839e-03,0
433,4.185184898421854973e+09,1.408245836325201162e+04,8.259789586968322925e-03,0
434,4.193661245458010197e+09,1.414978878872948371e+04,8.261861068386692694e-03,0
435,4.200600802701094627e+09,1.394420949690786983e+04,8.255505010074465355e-03,0
436,4.203764932910754204e+09,1.422885379754830683e+04,8.264281028099890528e-03,0
437,4.215280396922988892e+09,1.423639705272396168e+04,8.264511203073039713e-03,0
438,4.244883497318165302e+09,1.417714381911291457e+04,8.262699856165464998e-03,0
439,4.301117647925124168e+09,1.432872085077986230e+04,8.267318533033680625e-03,0
440,4.503112564326667786e+09,1.638129153298991878e+04,8.325459250509792061e-03,0


==> data/2D_maxeigfreqinverse/2D_maxeigfreqinverse_div_conforming__fem.csv <==
element_count,linear,quadratic,quadratic_normalized_by_linear,cubic,cubic_normalized_by_linear,quartic,quartic_normalized_by_linear,quintic,quintic_normalized_by_linear
8.000000000000000000e+00,4.507099186953115356e-10,2.128140662138504555e-10,4.721752448446043804e-01,1.262038599791132693e-10,2.800112771967405156e-01,8.427628608967713848e-11,1.869856477390938188e-01,6.039904761489284312e-11,1.340086940836190954e-01
1.600000000000000000e+01,2.229484895942581228e-10,1.060183840928692964e-10,4.755286043238560190e-01,6.297075240809100074e-11,2.824452972195096723e-01,4.208686243497044822e-11,1.887739294020961411e-01,3.017592699295436042e-11,1.353493223832610282e-01
3.200000000000000000e+01,1.111732264669392845e-10,5.296932901213042220e-11,4.764576031071874329e-01,3.147578345548728816e-11,2.831237740936444203e-01,2.104112441465496063e-11,1.892643137501471562e-01,1.508726651432359377e-11,1.357095318161899988e-01
6.400000000000000000e+01,5.554897899199333442e-11,2.648147168129575485e-11,4.767229238383070000e-01,1.573760163456000709e-11,2.833103671775565324e-01,1.052054233343001739e-11,1.893921818967440884e-01,7.543631122312080316e-12,1.358014361235945766e-01


==> data/2D_maxeigfreqinverse/2D_maxeigfreqinverse_div_conforming__iga.csv <==
element_count,linear,quadratic,quadratic_normalized_by_linear,cubic,cubic_normalized_by_linear,quartic,quartic_normalized_by_linear,quintic,quintic_normalized_by_linear
8.000000000000000000e+00,4.507099186953115356e-10,3.286620533069850218e-10,7.292097193209693407e-01,2.223352897877308885e-10,4.933001927965862121e-01,1.614136194647144529e-10,3.581319442269321751e-01,1.239973726987037663e-10,2.751156953848365450e-01
1.600000000000000000e+01,2.229484895942581228e-10,1.643345671395732310e-10,7.370965707758064811e-01,1.111780721941200411e-10,4.986715648823276670e-01,8.073957645693527930e-11,3.621445321467415268e-01,6.207348410481356120e-11,2.784207429159108460e-01
3.200000000000000000e+01,1.111732264669392845e-10,8.216728362903751109e-11,7.390923717903647994e-01,5.558903654308827915e-11,5.000217976008761722e-01,4.036979514265224341e-11,3.631251554497019196e-01,3.103679565788566172e-11,2.791750913797162448e-01
6.400000000000000000e+01,5.554897899199333442e-11,4.108364181451863276e-11,7.395931043204287958e-01,2.779451827154403295e-11,5.003605606423522367e-01,2.018489757132665485e-11,3.633711714887873367e-01,1.551839782899838444e-11,2.793642315412342980e-01


==> data/2D_maxeigfreqinverse/2D_maxeigfreqinverse_div_conforming__outlierfree_iga.csv <==
element_count,linear,quadratic,quadratic_normalized_by_linear,cubic,cubic_normalized_by_linear,quartic,quartic_normalized_by_linear,quintic,quintic_normalized_by_linear
8.000000000000000000e+00,4.507099186953115356e-10,4.872985763678426353e-10,1.081180058735884408e+00,5.338837227845341130e-10,1.184539546699991064e+00,5.040135031749761120e-10,1.118265834117794899e+00,5.554150716509221091e-10,1.232311623535388145e+00
1.600000000000000000e+01,2.229484895942581228e-10,2.352953316256826504e-10,1.055379796714005280e+00,2.419760336470769801e-10,1.085345023361436123e+00,2.399352329279539986e-10,1.076191336234705531e+00,2.460053975954499037e-10,1.103418094660129078e+00
3.200000000000000000e+01,1.111732264669392845e-10,1.164302481230396457e-10,1.047286759799704869e+00,1.180342105616818397e-10,1.061714356169944251e+00,1.180369757055390301e-10,1.061739228560042658e+00,1.186393219495143235e-10,1.067157315838047626e+00
6.400000000000000000e+01,5.554897899199333442e-11,5.803700094672909817e-11,1.044789697306486520e+00,5.866982623573994028e-11,1.056181901096623799e+00,5.872333287751672690e-11,1.057145134674409404e+00,5.878342526007283131e-11,1.058226925620823655e+00


==> data/2D_spectra/2D_spectrum_cubic_Uconforming_C2_uU.csv <==
mode_number,eigfreq_norm
0.000000000000000000e+00,9.942166740256217494e+00
1.000000000000000000e+00,8.757662248833140595e+00
2.000000000000000000e+00,8.348276963381982441e+00
3.000000000000000000e+00,8.111176851744350103e+00
4.000000000000000000e+00,7.857666798966904231e+00
5.000000000000000000e+00,7.470485806896365766e+00
6.000000000000000000e+00,7.290203173990954966e+00
7.000000000000000000e+00,7.264743063140493895e+00
8.000000000000000000e+00,6.914341581882877286e+00
9.000000000000000000e+00,6.509920449683356480e+00
1.000000000000000000e+01,6.364075609535250422e+00
1.100000000000000000e+01,6.258187634923405795e+00
1.200000000000000000e+01,6.205063619763818039e+00
1.300000000000000000e+01,6.043411381409010907e+00
1.400000000000000000e+01,5.730727473650744308e+00
1.500000000000000000e+01,5.617967450839031152e+00
1.600000000000000000e+01,5.552505210148472869e+00
1.700000000000000000e+01,5.311675769110963508e+00
1.800000000000000000e+01,5.293098797294082836e+00
1.900000000000000000e+01,5.167751493757771541e+00
2.000000000000000000e+01,5.162260804839371886e+00
2.100000000000000000e+01,5.086569246069710282e+00
2.200000000000000000e+01,5.028854558587420698e+00
2.300000000000000000e+01,4.979598510293279823e+00
2.400000000000000000e+01,4.923402747263678769e+00
2.500000000000000000e+01,4.767187320211605517e+00
2.600000000000000000e+01,4.601694087985490178e+00
2.700000000000000000e+01,4.526350455328119082e+00
2.800000000000000000e+01,4.316636427251657082e+00
2.900000000000000000e+01,4.267383533622178149e+00
3.000000000000000000e+01,4.258006538343616754e+00
3.100000000000000000e+01,4.253745181526936925e+00
3.200000000000000000e+01,4.064601942781254529e+00
3.300000000000000000e+01,3.929127810823403344e+00
3.400000000000000000e+01,3.883719810825772001e+00
3.500000000000000000e+01,3.631331803007788572e+00
3.600000000000000000e+01,3.526130562341130315e+00
3.700000000000000000e+01,3.343923501906351792e+00
3.800000000000000000e+01,3.281301935596885766e+00
3.900000000000000000e+01,3.269834234791018535e+00
4.000000000000000000e+01,3.233256936992397801e+00
4.100000000000000000e+01,3.188708582893625465e+00
4.200000000000000000e+01,3.134154578663312929e+00
4.300000000000000000e+01,2.859532529919605270e+00
4.400000000000000000e+01,2.801919812212541050e+00
4.500000000000000000e+01,2.641492932244894565e+00
4.600000000000000000e+01,2.640367372070592467e+00
4.700000000000000000e+01,2.456335984998574862e+00
4.800000000000000000e+01,2.343930417037833891e+00
4.900000000000000000e+01,2.279196040680345980e+00
5.000000000000000000e+01,2.169281517490377897e+00
5.100000000000000000e+01,2.050028413371731251e+00
5.200000000000000000e+01,2.022998071245183382e+00
5.300000000000000000e+01,1.675243567916848031e+00
5.400000000000000000e+01,9.140578361675962826e-01
5.500000000000000000e+01,6.469618408001340804e-01
5.600000000000000000e+01,6.356922627043081198e-01
5.700000000000000000e+01,5.891710745550722272e-01
5.800000000000000000e+01,5.826078153046987396e-01
5.900000000000000000e+01,7.028378496791584107e-01
6.000000000000000000e+01,9.697173821800488813e-01
6.100000000000000000e+01,1.327435613740662435e+00
6.200000000000000000e+01,1.406321092421735530e+00
6.300000000000000000e+01,1.574042614420890773e+00
6.400000000000000000e+01,1.609533558020194155e+00
6.500000000000000000e+01,1.755687251395150472e+00
6.600000000000000000e+01,2.017793211244031326e+00
6.700000000000000000e+01,2.235940147239467546e+00
6.800000000000000000e+01,2.433960962401060524e+00
6.900000000000000000e+01,2.583806388897249118e+00
7.000000000000000000e+01,2.750596428792436932e+00
7.100000000000000000e+01,2.780454715588678294e+00
7.200000000000000000e+01,2.918078790165516967e+00
7.300000000000000000e+01,2.937129479594830617e+00
7.400000000000000000e+01,2.956321520908399947e+00
7.500000000000000000e+01,3.444066543885218046e+00
7.600000000000000000e+01,3.467695266928667142e+00
7.700000000000000000e+01,3.484343607535394849e+00
7.800000000000000000e+01,3.664324756424990337e+00
7.900000000000000000e+01,4.004909836113990984e+00
8.000000000000000000e+01,4.042638469930283307e+00
8.100000000000000000e+01,4.065562377921590809e+00
8.200000000000000000e+01,4.214869056218011778e+00
8.300000000000000000e+01,4.224002826225344620e+00
8.400000000000000000e+01,4.224946789745554376e+00
8.500000000000000000e+01,4.335310947670921067e+00
8.600000000000000000e+01,4.488913331928281458e+00
8.700000000000000000e+01,4.856606853791355149e+00
8.800000000000000000e+01,4.870779378654648717e+00
8.900000000000000000e+01,5.198275087376108772e+00
9.000000000000000000e+01,5.216241688619746242e+00
9.100000000000000000e+01,5.233397281263817646e+00
9.200000000000000000e+01,5.724475784959396130e+00
9.300000000000000000e+01,5.840906408559651375e+00
9.400000000000000000e+01,6.230298971199806246e+00
9.500000000000000000e+01,6.480213032378345339e+00
9.600000000000000000e+01,6.818699438649593603e+00
9.700000000000000000e+01,6.893039256418077798e+00
9.800000000000000000e+01,8.313179868475817358e+00
9.900000000000000000e+01,1.059554326223913456e+01
1.000000000000000000e+02,1.166985211783745885e+07
1.010000000000000000e+02,1.946831026258631423e+07
1.020000000000000000e+02,2.985069570124500990e+07
1.030000000000000000e+02,3.384193846040520072e+07
1.040000000000000000e+02,3.708361542441508174e+07
1.050000000000000000e+02,3.980482848197462410e+07
1.060000000000000000e+02,4.115825423230192810e+07
1.070000000000000000e+02,4.329016293789997697e+07
1.080000000000000000e+02,5.147008568263547122e+07
1.090000000000000000e+02,5.240350488879639655e+07
1.100000000000000000e+02,5.774522460209472477e+07
1.110000000000000000e+02,5.906616092313753068e+07
1.120000000000000000e+02,6.092718543403766304e+07
1.130000000000000000e+02,6.294767752697627246e+07
1.140000000000000000e+02,6.380782928108328581e+07
1.150000000000000000e+02,6.870743316748332977e+07
1.160000000000000000e+02,7.001989299691981077e+07
1.170000000000000000e+02,7.149305703547245264e+07
1.180000000000000000e+02,7.601189801829166710e+07
1.190000000000000000e+02,7.733803188721512258e+07
1.200000000000000000e+02,7.855632959541268647e+07
1.210000000000000000e+02,8.162971724861125648e+07
1.220000000000000000e+02,8.281377658009940386e+07
1.230000000000000000e+02,8.340767340138965845e+07
1.240000000000000000e+02,8.453298585174804926e+07
1.250000000000000000e+02,8.483967180219887197e+07
1.260000000000000000e+02,8.893415262146478891e+07
1.270000000000000000e+02,9.043540703302358091e+07
1.280000000000000000e+02,9.460470780132822692e+07
1.290000000000000000e+02,9.529870199936819077e+07
1.300000000000000000e+02,9.542309149039956927e+07
1.310000000000000000e+02,1.017440088942980915e+08
1.320000000000000000e+02,1.020900814364024550e+08
1.330000000000000000e+02,1.048081247197027802e+08
1.340000000000000000e+02,1.051758636096585244e+08
1.350000000000000000e+02,1.069105202823801488e+08
1.360000000000000000e+02,1.075999517698810250e+08
1.370000000000000000e+02,1.104445346084397286e+08
1.380000000000000000e+02,1.116122050869540274e+08
1.390000000000000000e+02,1.133640421658202559e+08
1.400000000000000000e+02,1.152675347769163996e+08
1.410000000000000000e+02,1.182632807665344775e+08
1.420000000000000000e+02,1.217428643669001311e+08
1.430000000000000000e+02,1.221929194920262545e+08
1.440000000000000000e+02,1.230084124299363345e+08
1.450000000000000000e+02,1.278042016906173527e+08
1.460000000000000000e+02,1.284760328735092580e+08
1.470000000000000000e+02,1.286537171874363124e+08
1.480000000000000000e+02,1.307573189060732722e+08
1.490000000000000000e+02,1.310681340652728379e+08
1.500000000000000000e+02,1.328828690316971689e+08
1.510000000000000000e+02,1.339020823556265980e+08
1.520000000000000000e+02,1.360604511091888547e+08
1.530000000000000000e+02,1.372481357633760870e+08
1.540000000000000000e+02,1.412290623530970216e+08
1.550000000000000000e+02,1.425200641695670784e+08
1.560000000000000000e+02,1.432466995917022526e+08
1.570000000000000000e+02,1.521615884163387120e+08
1.580000000000000000e+02,1.528812150319074094e+08
1.590000000000000000e+02,1.538863078040256798e+08
1.600000000000000000e+02,1.549621544636686146e+08
1.610000000000000000e+02,1.563791848654057980e+08
1.620000000000000000e+02,1.582093561889101565e+08
1.630000000000000000e+02,1.607417321193129420e+08
1.640000000000000000e+02,1.611357666357947588e+08
1.650000000000000000e+02,1.649855414756065309e+08
1.660000000000000000e+02,1.668779225492583811e+08
1.670000000000000000e+02,1.728276252665747106e+08
1.680000000000000000e+02,1.761745196554052532e+08
1.690000000000000000e+02,1.765816106368734539e+08
1.700000000000000000e+02,1.790852729666903615e+08
1.710000000000000000e+02,1.792909698695222437e+08
1.720000000000000000e+02,1.798486635707751513e+08
1.730000000000000000e+02,1.809461170821506083e+08
1.740000000000000000e+02,1.832340051760064960e+08
1.750000000000000000e+02,1.856954423469533324e+08
1.760000000000000000e+02,1.880780240496957898e+08
1.770000000000000000e+02,1.899091377214609087e+08
1.780000000000000000e+02,1.907618987791145742e+08
1.790000000000000000e+02,1.920117989614712000e+08
1.800000000000000000e+02,1.976746126495536864e+08
1.810000000000000000e+02,2.004431116607265472e+08
1.820000000000000000e+02,2.013918561533362865e+08
1.830000000000000000e+02,2.023748651540116072e+08
1.840000000000000000e+02,2.064299470576637387e+08
1.850000000000000000e+02,2.067285460584338605e+08
1.860000000000000000e+02,2.070897972222766876e+08
1.870000000000000000e+02,2.108158991667870581e+08
1.880000000000000000e+02,2.181580894386530817e+08
1.890000000000000000e+02,2.192601329118457735e+08
1.900000000000000000e+02,2.213881305290725231e+08
1.910000000000000000e+02,2.255735000571616888e+08
1.920000000000000000e+02,2.262153567410445213e+08
1.930000000000000000e+02,2.273756191214172244e+08
1.940000000000000000e+02,2.294833320983133316e+08
1.950000000000000000e+02,2.295323228702817261e+08
1.960000000000000000e+02,2.325918465105229318e+08
1.970000000000000000e+02,2.375527517112483084e+08
1.980000000000000000e+02,2.379379532193999887e+08
1.990000000000000000e+02,2.390493491299475431e+08
2.000000000000000000e+02,2.422151994332719445e+08
2.010000000000000000e+02,2.479185887385989130e+08
2.020000000000000000e+02,2.496329292600868344e+08
2.030000000000000000e+02,2.639089245689848363e+08
2.040000000000000000e+02,2.648057716558733582e+08
2.050000000000000000e+02,2.669657513726049364e+08
2.060000000000000000e+02,2.686848999342892766e+08
2.070000000000000000e+02,2.742498144051964879e+08
2.080000000000000000e+02,2.774839225321500301e+08
2.090000000000000000e+02,2.894652611240676045e+08
2.100000000000000000e+02,2.900698178051362038e+08
2.110000000000000000e+02,3.027830136130450964e+08
2.120000000000000000e+02,3.077634551236718893e+08
2.130000000000000000e+02,3.125959034853831530e+08
2.140000000000000000e+02,3.133117556754019260e+08
2.150000000000000000e+02,3.226840068663279414e+08
2.160000000000000000e+02,3.247148863813715577e+08
2.170000000000000000e+02,3.405086492303158045e+08
2.180000000000000000e+02,3.406336822316703796e+08
2.190000000000000000e+02,3.570624529430667758e+08
2.200000000000000000e+02,3.596384783596664071e+08
2.210000000000000000e+02,3.631313170591909289e+08
2.220000000000000000e+02,3.640884401368728280e+08
2.230000000000000000e+02,3.707632781622991562e+08
2.240000000000000000e+02,3.731036368122299314e+08
2.250000000000000000e+02,3.818043896225171685e+08
2.260000000000000000e+02,3.893143677622073293e+08
2.270000000000000000e+02,3.904103819483808875e+08
2.280000000000000000e+02,3.918278486489574313e+08
2.290000000000000000e+02,3.998669246166288853e+08
2.300000000000000000e+02,4.010261168634267449e+08
2.310000000000000000e+02,4.052544358281838298e+08
2.320000000000000000e+02,4.060171922933808565e+08
2.330000000000000000e+02,4.064097264965454340e+08
2.340000000000000000e+02,4.081748635447692871e+08
2.350000000000000000e+02,4.123678031495993733e+08
2.360000000000000000e+02,4.160965614573479891e+08
2.370000000000000000e+02,4.231571328733485341e+08
2.380000000000000000e+02,4.300633379866164327e+08
2.390000000000000000e+02,4.347224737399662137e+08
2.400000000000000000e+02,4.385287153659149408e+08
2.410000000000000000e+02,4.513726443619660735e+08
2.420000000000000000e+02,4.539870603188503981e+08
2.430000000000000000e+02,4.597518138234731555e+08
2.440000000000000000e+02,4.609700500293499231e+08
2.450000000000000000e+02,4.636888535439613461e+08
2.460000000000000000e+02,4.663547215186662078e+08
2.470000000000000000e+02,4.732322838366294503e+08
2.480000000000000000e+02,4.769540426953568459e+08
2.490000000000000000e+02,4.805489158438570499e+08
2.500000000000000000e+02,5.044539036935686469e+08
2.510000000000000000e+02,5.223945426801773310e+08
2.520000000000000000e+02,5.280723745104399323e+08
2.530000000000000000e+02,5.405946655940793753e+08
2.540000000000000000e+02,5.449780473609441519e+08
2.550000000000000000e+02,5.490126334474362135e+08
2.560000000000000000e+02,5.495296866198978424e+08
2.570000000000000000e+02,5.534624384365847111e+08
2.580000000000000000e+02,5.587917889867209196e+08
2.590000000000000000e+02,5.710021661479265690e+08
2.600000000000000000e+02,5.785149407766872644e+08
2.610000000000000000e+02,5.924717531437569857e+08
2.620000000000000000e+02,5.981430550742726326e+08
2.630000000000000000e+02,5.991679388411986828e+08
2.640000000000000000e+02,6.200782346048908234e+08
2.650000000000000000e+02,6.232887410482473373e+08
2.660000000000000000e+02,6.261168597937047482e+08
2.670000000000000000e+02,6.328585042708728313e+08
2.680000000000000000e+02,6.421545416499841213e+08
2.690000000000000000e+02,6.559630653866506815e+08
2.700000000000000000e+02,6.587429326809061766e+08
2.710000000000000000e+02,6.680228405212826729e+08
2.720000000000000000e+02,6.732137659686595201e+08
2.730000000000000000e+02,6.798983910012239218e+08
2.740000000000000000e+02,6.840160350489048958e+08
2.750000000000000000e+02,6.882412648726527691e+08
2.760000000000000000e+02,6.990072919285607338e+08
2.770000000000000000e+02,7.072584896019289494e+08
2.780000000000000000e+02,7.167110436667891741e+08
2.790000000000000000e+02,7.256428182037193775e+08
2.800000000000000000e+02,7.295374898635226488e+08
2.810000000000000000e+02,7.304122288314359188e+08
2.820000000000000000e+02,7.421228409524272680e+08
2.830000000000000000e+02,7.574851152035428286e+08
2.840000000000000000e+02,7.678453888950511217e+08
2.850000000000000000e+02,7.745751091114057302e+08
2.860000000000000000e+02,7.818973865385581255e+08
2.870000000000000000e+02,7.841143084212548733e+08
2.880000000000000000e+02,7.894422862843844891e+08
2.890000000000000000e+02,7.915274296612370014e+08
2.900000000000000000e+02,7.954263132972230911e+08
2.910000000000000000e+02,7.989374326148067713e+08
2.920000000000000000e+02,8.033514696368379593e+08
2.930000000000000000e+02,8.152915583549213409e+08
2.940000000000000000e+02,8.185900437539536953e+08
2.950000000000000000e+02,8.358963624380466938e+08
2.960000000000000000e+02,8.417545531075893641e+08
2.970000000000000000e+02,8.463813801400251389e+08
2.980000000000000000e+02,8.584148971250770092e+08
2.990000000000000000e+02,8.616206171055002213e+08
3.000000000000000000e+02,8.679769979047638178e+08
3.010000000000000000e+02,8.726831837040859461e+08
3.020000000000000000e+02,8.836168195910181999e+08
3.030000000000000000e+02,8.900276516494786739e+08
3.040000000000000000e+02,9.026625630117267370e+08
3.050000000000000000e+02,9.113855620451911688e+08
3.060000000000000000e+02,9.270369535125398636e+08
3.070000000000000000e+02,9.326506597745310068e+08
3.080000000000000000e+02,9.350885763255749941e+08
3.090000000000000000e+02,9.424870424745926857e+08
3.100000000000000000e+02,9.580114620482938290e+08
3.110000000000000000e+02,9.867800932884933949e+08
3.120000000000000000e+02,9.890510808230586052e+08
3.130000000000000000e+02,9.986338224259885550e+08
3.140000000000000000e+02,1.018118912057256579e+09
3.150000000000000000e+02,1.035019818239821553e+09
3.160000000000000000e+02,1.048539153406678796e+09
3.170000000000000000e+02,1.060282892892444491e+09
3.180000000000000000e+02,1.064339622915313363e+09
3.190000000000000000e+02,1.076011239091046333e+09
3.200000000000000000e+02,1.088803189807725191e+09
3.210000000000000000e+02,1.113603489460967302e+09
3.220000000000000000e+02,1.120075990835187435e+09
3.230000000000000000e+02,1.131488106919315338e+09
3.240000000000000000e+02,1.149418950597322464e+09
3.250000000000000000e+02,1.165049826008007050e+09
3.260000000000000000e+02,1.169926828369091988e+09
3.270000000000000000e+02,1.188664701947709084e+09
3.280000000000000000e+02,1.193738178763400316e+09
3.290000000000000000e+02,1.211240672707039118e+09
3.300000000000000000e+02,1.224565563267506123e+09
3.310000000000000000e+02,1.249974866356747866e+09
3.320000000000000000e+02,1.261128466275709867e+09
3.330000000000000000e+02,1.305382928243036270e+09
3.340000000000000000e+02,1.316659546451396227e+09
3.350000000000000000e+02,1.320459464994708300e+09
3.360000000000000000e+02,1.329751660781605721e+09
3.370000000000000000e+02,1.347748360248076200e+09
3.380000000000000000e+02,1.358497321373765945e+09
3.390000000000000000e+02,1.375169538575796366e+09
3.400000000000000000e+02,1.405680234726707220e+09
3.410000000000000000e+02,1.422416404443786860e+09
3.420000000000000000e+02,1.427008880116341352e+09
3.430000000000000000e+02,1.441491414130136967e+09
3.440000000000000000e+02,1.449348352886259556e+09
3.450000000000000000e+02,1.491839963371822357e+09
3.460000000000000000e+02,1.545825714652724266e+09
3.470000000000000000e+02,1.551473870333667040e+09
3.480000000000000000e+02,1.553685517414592266e+09
3.490000000000000000e+02,1.557752097929479122e+09
3.500000000000000000e+02,1.561890386994278669e+09
3.510000000000000000e+02,1.569091435834028482e+09
3.520000000000000000e+02,1.572121411140312433e+09
3.530000000000000000e+02,1.574216227565665483e+09
3.540000000000000000e+02,1.575206981223193407e+09
3.550000000000000000e+02,1.579105997937969923e+09
3.560000000000000000e+02,1.579535021843248844e+09
3.570000000000000000e+02,1.584406307333649635e+09
3.580000000000000000e+02,1.586980406515504599e+09
3.590000000000000000e+02,1.590312865245158195e+09
3.600000000000000000e+02,1.600384876884566069e+09
3.610000000000000000e+02,1.605946212053565025e+09
3.620000000000000000e+02,1.620201720015291452e+09
3.630000000000000000e+02,1.624951914524713755e+09
3.640000000000000000e+02,1.633026254089073420e+09
3.650000000000000000e+02,1.640200751278977156e+09
3.660000000000000000e+02,1.653839190457154036e+09
3.670000000000000000e+02,1.662111374208808184e+09
3.680000000000000000e+02,1.673082613529028893e+09
3.690000000000000000e+02,1.692033832754946709e+09
3.700000000000000000e+02,1.704496690806028128e+09
3.710000000000000000e+02,1.715404711016344309e+09
3.720000000000000000e+02,1.729784655891247272e+09
3.730000000000000000e+02,1.761590272914351940e+09
3.740000000000000000e+02,1.774438812769710541e+09
3.750000000000000000e+02,1.805621830394876957e+09
3.760000000000000000e+02,1.846654161200331450e+09
3.770000000000000000e+02,1.856228850098783255e+09
3.780000000000000000e+02,1.863400327721452713e+09
3.790000000000000000e+02,1.873652254244940042e+09
3.800000000000000000e+02,1.875751812746444702e+09
3.810000000000000000e+02,1.901685834058321714e+09
3.820000000000000000e+02,1.926711389196753740e+09
3.830000000000000000e+02,1.945401318466690540e+09
3.840000000000000000e+02,1.977600254905023098e+09
3.850000000000000000e+02,1.980377628337564468e+09
3.860000000000000000e+02,2.016360025220102310e+09
3.870000000000000000e+02,2.088205600154047728e+09
3.880000000000000000e+02,2.105646126517125607e+09
3.890000000000000000e+02,2.132663702649497032e+09
3.900000000000000000e+02,2.140945810127457857e+09
3.910000000000000000e+02,2.194203026287108898e+09
3.920000000000000000e+02,2.240221026319583893e+09
3.930000000000000000e+02,2.265484643756933212e+09
3.940000000000000000e+02,2.318446316090293884e+09
3.950000000000000000e+02,2.325343851248465538e+09
3.960000000000000000e+02,2.338857909789067745e+09
3.970000000000000000e+02,2.348463576984138966e+09
3.980000000000000000e+02,2.354430362209875584e+09
3.990000000000000000e+02,2.357908487221631050e+09
4.000000000000000000e+02,2.366363771770914555e+09
4.010000000000000000e+02,2.387796806906527042e+09
4.020000000000000000e+02,2.415156763651491642e+09
4.030000000000000000e+02,2.441727340990887165e+09
4.040000000000000000e+02,2.462887411174954891e+09
4.050000000000000000e+02,2.527686709204448223e+09
4.060000000000000000e+02,2.635129323123866558e+09
4.070000000000000000e+02,2.669655131560062408e+09
4.080000000000000000e+02,3.013667999171363354e+09
4.090000000000000000e+02,4.172328678958050251e+09
4.100000000000000000e+02,4.174451688096590042e+09
4.110000000000000000e+02,4.176933047061074734e+09
4.120000000000000000e+02,4.178858433096485615e+09
4.130000000000000000e+02,4.185200933120040894e+09
4.140000000000000000e+02,4.193657792673597813e+09
4.150000000000000000e+02,4.201751738022680283e+09
4.160000000000000000e+02,4.209268699874557018e+09
4.170000000000000000e+02,4.238119691578777790e+09
4.180000000000000000e+02,4.297065412954857826e+09
4.190000000000000000e+02,4.502430188037085533e+09


==> data/2D_spectra/2D_spectrum_cubic_iso_C2_uU.csv <==
mode_number,eigfreq_norm
0.000000000000000000e+00,3.391572949474226384e+00
1.000000000000000000e+00,2.578291012079551692e+00
2.000000000000000000e+00,2.031363685321562862e+00
3.000000000000000000e+00,1.445771877918096138e+00
4.000000000000000000e+00,6.130575217068003901e-01
5.000000000000000000e+00,1.301986674387261678e+00
6.000000000000000000e+00,1.766806111654178890e+00
7.000000000000000000e+00,2.374004648686630414e+00
8.000000000000000000e+00,3.239864276029054135e+00
9.000000000000000000e+00,2.676974625389528592e+04
1.000000000000000000e+01,5.112265512934076833e+04
1.100000000000000000e+01,7.943955624763987726e+04
1.200000000000000000e+01,1.077845122942906746e+05
1.300000000000000000e+01,1.227686562043278536e+05
1.400000000000000000e+01,1.462773037917735346e+05
1.500000000000000000e+01,1.731662739548179961e+05
1.600000000000000000e+01,2.092816013835969206e+05
1.700000000000000000e+01,2.749650422291064169e+05
1.800000000000000000e+01,3.109918267786861979e+05
1.900000000000000000e+01,3.191058064719972317e+05
2.000000000000000000e+01,5.283838832711440045e+05
2.100000000000000000e+01,5.387832994879125617e+05
2.200000000000000000e+01,6.098376911571943201e+05
2.300000000000000000e+01,7.431960355030129431e+05
2.400000000000000000e+01,7.530220653221535031e+05
2.500000000000000000e+01,8.597672056530381087e+05
2.600000000000000000e+01,9.235565385600009467e+05
2.700000000000000000e+01,9.414228318843222223e+05
2.800000000000000000e+01,1.410452670330515364e+06
2.900000000000000000e+01,1.484970211835428840e+06
3.000000000000000000e+01,1.526332444350288948e+06
3.100000000000000000e+01,1.606608232872323599e+06
3.200000000000000000e+01,1.645607502606440801e+06
3.300000000000000000e+01,2.217713781982933637e+06
3.400000000000000000e+01,2.242251710453295149e+06
3.500000000000000000e+01,2.286880469889745116e+06
3.600000000000000000e+01,2.856775521302995272e+06
3.700000000000000000e+01,3.254034684493524954e+06
3.800000000000000000e+01,3.292032675962308422e+06
3.900000000000000000e+01,3.382257383539895993e+06
4.000000000000000000e+01,3.442116331716646906e+06
4.100000000000000000e+01,3.693528502197972964e+06
4.200000000000000000e+01,4.033675683488265146e+06
4.300000000000000000e+01,4.907207933209494688e+06
4.400000000000000000e+01,5.001463936361575499e+06
4.500000000000000000e+01,5.182850109835119918e+06
4.600000000000000000e+01,5.862987839963812381e+06
4.700000000000000000e+01,6.432876807395573705e+06
4.800000000000000000e+01,6.688818710160029121e+06
4.900000000000000000e+01,7.047358590664247982e+06
5.000000000000000000e+01,7.256025678224880248e+06
5.100000000000000000e+01,8.089011506928458810e+06
5.200000000000000000e+01,8.661235790436841547e+06
5.300000000000000000e+01,8.882899194112500176e+06
5.400000000000000000e+01,8.996061519637508318e+06
5.500000000000000000e+01,1.000141356942867301e+07
5.600000000000000000e+01,1.008718362017256394e+07
5.700000000000000000e+01,1.014205947372671589e+07
5.800000000000000000e+01,1.121396095154566132e+07
5.900000000000000000e+01,1.166985188887044974e+07
6.000000000000000000e+01,1.270296442150663957e+07
6.100000000000000000e+01,1.331133784787131846e+07
6.200000000000000000e+01,1.445369850803268142e+07
6.300000000000000000e+01,1.460435787712602317e+07
6.400000000000000000e+01,1.651052445879252069e+07
6.500000000000000000e+01,1.662453693744260632e+07
6.600000000000000000e+01,1.742150774489994347e+07
6.700000000000000000e+01,1.854751632090546563e+07
6.800000000000000000e+01,1.910369598902399093e+07
6.900000000000000000e+01,1.917157912547953799e+07
7.000000000000000000e+01,1.930916659706206992e+07
7.100000000000000000e+01,1.946831101153511554e+07
7.200000000000000000e+01,2.245532817938385159e+07
7.300000000000000000e+01,2.294331912864788994e+07
7.400000000000000000e+01,2.576176833587404713e+07
7.500000000000000000e+01,2.617188231375634298e+07
7.600000000000000000e+01,2.637130639496852085e+07
7.700000000000000000e+01,2.761482672891649604e+07
7.800000000000000000e+01,2.924038133355645090e+07
7.900000000000000000e+01,2.985060235963491350e+07
8.000000000000000000e+01,3.155290185840089247e+07
8.100000000000000000e+01,3.384183539923980832e+07
8.200000000000000000e+01,3.428001619427239895e+07
8.300000000000000000e+01,3.500385329896324128e+07
8.400000000000000000e+01,3.621916794596625865e+07
8.500000000000000000e+01,3.637891449427403510e+07
8.600000000000000000e+01,3.708376084401052445e+07
8.700000000000000000e+01,3.953425398649790883e+07
8.800000000000000000e+01,3.980482652486649156e+07
8.900000000000000000e+01,4.115734394648613781e+07
9.000000000000000000e+01,4.311753023357244581e+07
9.100000000000000000e+01,4.328916064342969656e+07
9.200000000000000000e+01,4.341998288888285309e+07
9.300000000000000000e+01,4.462742673355689645e+07
9.400000000000000000e+01,4.602349063450166583e+07
9.500000000000000000e+01,4.690310665743312240e+07
9.600000000000000000e+01,5.054027662759624422e+07
9.700000000000000000e+01,5.146199496411733329e+07
9.800000000000000000e+01,5.190700987933579832e+07
9.900000000000000000e+01,5.239879086228440702e+07
1.000000000000000000e+02,5.479477071713411063e+07
1.010000000000000000e+02,5.676075522875550389e+07
1.020000000000000000e+02,5.774549782088541985e+07
1.030000000000000000e+02,5.887601429600611329e+07
1.040000000000000000e+02,5.906650114512220025e+07
1.050000000000000000e+02,6.031207406285655499e+07
1.060000000000000000e+02,6.088077395304730535e+07
1.070000000000000000e+02,6.294336477948135883e+07
1.080000000000000000e+02,6.371596622922352701e+07
1.090000000000000000e+02,6.379633693407335877e+07
1.100000000000000000e+02,6.622421473316095769e+07
1.110000000000000000e+02,6.868209555848181248e+07
1.120000000000000000e+02,6.999730854664163291e+07
1.130000000000000000e+02,7.107912252005018294e+07
1.140000000000000000e+02,7.124470041716821492e+07
1.150000000000000000e+02,7.184979842564389110e+07
1.160000000000000000e+02,7.366656970669606328e+07
1.170000000000000000e+02,7.590686686896763742e+07
1.180000000000000000e+02,7.727442568865227699e+07
1.190000000000000000e+02,7.797172107327470183e+07
1.200000000000000000e+02,7.851792522629970312e+07
1.210000000000000000e+02,7.914294747225193679e+07
1.220000000000000000e+02,7.936434198182286322e+07
1.230000000000000000e+02,8.162584533912257850e+07
1.240000000000000000e+02,8.215258578451284766e+07
1.250000000000000000e+02,8.318823534709411860e+07
1.260000000000000000e+02,8.404752906371013820e+07
1.270000000000000000e+02,8.446616050465561450e+07
1.280000000000000000e+02,8.473399070660492778e+07
1.290000000000000000e+02,8.784206746530464292e+07
1.300000000000000000e+02,8.886938726171967387e+07
1.310000000000000000e+02,9.001827231706577539e+07
1.320000000000000000e+02,9.064209593520580232e+07
1.330000000000000000e+02,9.323665546687351167e+07
1.340000000000000000e+02,9.334968239217300713e+07
1.350000000000000000e+02,9.346953389677287638e+07
1.360000000000000000e+02,9.468626841361548007e+07
1.370000000000000000e+02,9.694020114575886726e+07
1.380000000000000000e+02,1.003248038017622679e+08
1.390000000000000000e+02,1.010989158237970769e+08
1.400000000000000000e+02,1.017489823108569235e+08
1.410000000000000000e+02,1.022819469454679936e+08
1.420000000000000000e+02,1.030910047681068182e+08
1.430000000000000000e+02,1.048062715652274638e+08
1.440000000000000000e+02,1.051804856528932452e+08
1.450000000000000000e+02,1.075579347358140051e+08
1.460000000000000000e+02,1.083360092107553035e+08
1.470000000000000000e+02,1.103362026326874048e+08
1.480000000000000000e+02,1.132600075268786848e+08
1.490000000000000000e+02,1.145586324703075737e+08
1.500000000000000000e+02,1.147461480482742637e+08
1.510000000000000000e+02,1.158059070000237226e+08
1.520000000000000000e+02,1.162218426513769627e+08
1.530000000000000000e+02,1.174757175946351588e+08
1.540000000000000000e+02,1.176515182644028366e+08
1.550000000000000000e+02,1.202853285559234768e+08
1.560000000000000000e+02,1.221863071173704267e+08
1.570000000000000000e+02,1.259528552207507491e+08
1.580000000000000000e+02,1.264194016761178970e+08
1.590000000000000000e+02,1.284708415909911096e+08
1.600000000000000000e+02,1.286185250627153814e+08
1.610000000000000000e+02,1.309348288972752243e+08
1.620000000000000000e+02,1.326575738465725482e+08
1.630000000000000000e+02,1.337089332269652188e+08
1.640000000000000000e+02,1.338896055243019462e+08
1.650000000000000000e+02,1.360135746534537375e+08
1.660000000000000000e+02,1.363712769810076952e+08
1.670000000000000000e+02,1.380872213077578247e+08
1.680000000000000000e+02,1.385876415285900831e+08
1.690000000000000000e+02,1.400160575146263242e+08
1.700000000000000000e+02,1.410465926707265079e+08
1.710000000000000000e+02,1.455148777128898799e+08
1.720000000000000000e+02,1.460332585783374012e+08
1.730000000000000000e+02,1.526638229862535298e+08
1.740000000000000000e+02,1.534039500251708925e+08
1.750000000000000000e+02,1.538451178207904994e+08
1.760000000000000000e+02,1.540824332312046289e+08
1.770000000000000000e+02,1.547440195850216150e+08
1.780000000000000000e+02,1.560041248262452483e+08
1.790000000000000000e+02,1.593488360859660804e+08
1.800000000000000000e+02,1.604789710148744285e+08
1.810000000000000000e+02,1.619306313038152158e+08
1.820000000000000000e+02,1.633990889452603161e+08
1.830000000000000000e+02,1.675990731941410005e+08
1.840000000000000000e+02,1.714649957135163248e+08
1.850000000000000000e+02,1.727013544709877074e+08
1.860000000000000000e+02,1.747894138519468904e+08
1.870000000000000000e+02,1.762704166511387229e+08
1.880000000000000000e+02,1.788623194536597133e+08
1.890000000000000000e+02,1.797719793098529875e+08
1.900000000000000000e+02,1.800761188983662426e+08
1.910000000000000000e+02,1.814216202500974238e+08
1.920000000000000000e+02,1.837608628010661900e+08
1.930000000000000000e+02,1.850859443407605290e+08
1.940000000000000000e+02,1.864544662568470538e+08
1.950000000000000000e+02,1.879971758956477344e+08
1.960000000000000000e+02,1.892292053693365157e+08
1.970000000000000000e+02,1.902512774694098830e+08
1.980000000000000000e+02,1.903829629636112452e+08
1.990000000000000000e+02,1.959015157134900391e+08
2.000000000000000000e+02,1.974683076617572606e+08
2.010000000000000000e+02,2.003101099163807929e+08
2.020000000000000000e+02,2.020472750590920150e+08
2.030000000000000000e+02,2.047700082037603855e+08
2.040000000000000000e+02,2.064829823922543228e+08
2.050000000000000000e+02,2.094371480598139167e+08
2.060000000000000000e+02,2.107037699456663728e+08
2.070000000000000000e+02,2.144154622211664021e+08
2.080000000000000000e+02,2.213238610094465017e+08
2.090000000000000000e+02,2.239324531924812794e+08
2.100000000000000000e+02,2.255595853666021526e+08
2.110000000000000000e+02,2.260885656814782023e+08
2.120000000000000000e+02,2.270278882909525633e+08
2.130000000000000000e+02,2.279164059124035835e+08
2.140000000000000000e+02,2.288990143407951593e+08
2.150000000000000000e+02,2.294993156778742373e+08
2.160000000000000000e+02,2.309733910052037239e+08
2.170000000000000000e+02,2.320927428417995572e+08
2.180000000000000000e+02,2.335665147212764919e+08
2.190000000000000000e+02,2.364636121726433635e+08
2.200000000000000000e+02,2.390191257764729559e+08
2.210000000000000000e+02,2.429613067927477956e+08
2.220000000000000000e+02,2.442081744164822698e+08
2.230000000000000000e+02,2.496140608144167364e+08
2.240000000000000000e+02,2.564398422715521753e+08
2.250000000000000000e+02,2.640231122457733154e+08
2.260000000000000000e+02,2.686924179326022267e+08
2.270000000000000000e+02,2.742538972055588961e+08
2.280000000000000000e+02,2.775300877888777256e+08
2.290000000000000000e+02,2.818876227081120014e+08
2.300000000000000000e+02,2.894842751107851267e+08
2.310000000000000000e+02,3.027855352719905972e+08
2.320000000000000000e+02,3.081865915524548292e+08
2.330000000000000000e+02,3.133597285159893632e+08
2.340000000000000000e+02,3.227173678546747565e+08
2.350000000000000000e+02,3.247372179819247723e+08
2.360000000000000000e+02,3.406017401750386357e+08
2.370000000000000000e+02,3.408832568687586188e+08
2.380000000000000000e+02,3.571896036342842579e+08
2.390000000000000000e+02,3.596319599877544641e+08
2.400000000000000000e+02,3.631647811294116378e+08
2.410000000000000000e+02,3.641825856522279382e+08
2.420000000000000000e+02,3.707535819210743308e+08
2.430000000000000000e+02,3.730771221135523319e+08
2.440000000000000000e+02,3.817196791834753156e+08
2.450000000000000000e+02,3.885279588751798272e+08
2.460000000000000000e+02,3.895536339401709437e+08
2.470000000000000000e+02,3.909767815913068056e+08
2.480000000000000000e+02,3.963001322296290398e+08
2.490000000000000000e+02,3.990189997902256250e+08
2.500000000000000000e+02,4.030697329353883266e+08
2.510000000000000000e+02,4.044091578971956968e+08
2.520000000000000000e+02,4.057996060784807205e+08
2.530000000000000000e+02,4.060843094345285892e+08
2.540000000000000000e+02,4.074290555809848309e+08
2.550000000000000000e+02,4.080779366250444055e+08
2.560000000000000000e+02,4.107378960083246231e+08
2.570000000000000000e+02,4.150000878596480489e+08
2.580000000000000000e+02,4.170496572719584107e+08
2.590000000000000000e+02,4.297503996270952225e+08
2.600000000000000000e+02,4.347213869026643038e+08
2.610000000000000000e+02,4.382479091449343562e+08
2.620000000000000000e+02,4.507207599685488939e+08
2.630000000000000000e+02,4.539170695139058232e+08
2.640000000000000000e+02,4.603460057657219768e+08
2.650000000000000000e+02,4.610786471186580062e+08
2.660000000000000000e+02,4.661058272410365939e+08
2.670000000000000000e+02,4.725123124997281432e+08
2.680000000000000000e+02,4.767736561829297543e+08
2.690000000000000000e+02,4.805436741057555676e+08
2.700000000000000000e+02,5.042762207385455966e+08
2.710000000000000000e+02,5.221162036308904886e+08
2.720000000000000000e+02,5.273379757944983840e+08
2.730000000000000000e+02,5.400509645802367926e+08
2.740000000000000000e+02,5.449354758453779221e+08
2.750000000000000000e+02,5.490072411053421497e+08
2.760000000000000000e+02,5.495119242078330517e+08
2.770000000000000000e+02,5.535988748268500566e+08
2.780000000000000000e+02,5.588037512025330067e+08
2.790000000000000000e+02,5.714286597312679291e+08
2.800000000000000000e+02,5.786167962365528345e+08
2.810000000000000000e+02,5.922838091747574806e+08
2.820000000000000000e+02,5.969174357991398573e+08
2.830000000000000000e+02,5.991684640647555590e+08
2.840000000000000000e+02,6.199932965609517097e+08
2.850000000000000000e+02,6.230303993421777487e+08
2.860000000000000000e+02,6.254358244185864925e+08
2.870000000000000000e+02,6.328469227685551643e+08
2.880000000000000000e+02,6.421306731917127371e+08
2.890000000000000000e+02,6.559612041173957586e+08
2.900000000000000000e+02,6.587590819387886524e+08
2.910000000000000000e+02,6.678364972082691193e+08
2.920000000000000000e+02,6.729314590841639042e+08
2.930000000000000000e+02,6.786945738556634188e+08
2.940000000000000000e+02,6.840914162478088140e+08
2.950000000000000000e+02,6.887934237919501066e+08
2.960000000000000000e+02,6.970392333558622599e+08
2.970000000000000000e+02,7.072146419421532154e+08
2.980000000000000000e+02,7.167438384896875620e+08
2.990000000000000000e+02,7.256370107729936838e+08
3.000000000000000000e+02,7.294373419727493525e+08
3.010000000000000000e+02,7.303918715526473522e+08
3.020000000000000000e+02,7.418028493785156012e+08
3.030000000000000000e+02,7.574811658745174408e+08
3.040000000000000000e+02,7.659771169714691639e+08
3.050000000000000000e+02,7.742216361285498142e+08
3.060000000000000000e+02,7.813038841602926254e+08
3.070000000000000000e+02,7.840713193900532722e+08
3.080000000000000000e+02,7.879764421585940123e+08
3.090000000000000000e+02,7.912076454263045788e+08
3.100000000000000000e+02,7.944809189431394339e+08
3.110000000000000000e+02,7.986198444933468103e+08
3.120000000000000000e+02,8.031871089775811434e+08
3.130000000000000000e+02,8.146167092988575697e+08
3.140000000000000000e+02,8.183840483118357658e+08
3.150000000000000000e+02,8.358145100348486900e+08
3.160000000000000000e+02,8.414672214501446486e+08
3.170000000000000000e+02,8.465793794897465706e+08
3.180000000000000000e+02,8.582579380385755301e+08
3.190000000000000000e+02,8.590632567508515120e+08
3.200000000000000000e+02,8.683634500364601612e+08
3.210000000000000000e+02,8.726594963560498953e+08
3.220000000000000000e+02,8.838085101071096659e+08
3.230000000000000000e+02,8.899960611492226124e+08
3.240000000000000000e+02,8.976982535507338047e+08
3.250000000000000000e+02,9.116586500652279854e+08
3.260000000000000000e+02,9.258259489202185869e+08
3.270000000000000000e+02,9.323775792541830540e+08
3.280000000000000000e+02,9.351182104129309654e+08
3.290000000000000000e+02,9.370341726441507339e+08
3.300000000000000000e+02,9.583060792208735943e+08
3.310000000000000000e+02,9.873330254967410564e+08
3.320000000000000000e+02,9.890692209790198803e+08
3.330000000000000000e+02,9.983883484115161896e+08
3.340000000000000000e+02,1.019526403572008252e+09
3.350000000000000000e+02,1.032358175681774855e+09
3.360000000000000000e+02,1.041441886029659629e+09
3.370000000000000000e+02,1.060283934440070510e+09
3.380000000000000000e+02,1.064009584356421947e+09
3.390000000000000000e+02,1.076011618226560593e+09
3.400000000000000000e+02,1.088807530940717459e+09
3.410000000000000000e+02,1.113607887099301577e+09
3.420000000000000000e+02,1.119680389352039099e+09
3.430000000000000000e+02,1.131511919660099506e+09
3.440000000000000000e+02,1.149493004485201836e+09
3.450000000000000000e+02,1.164976530152091026e+09
3.460000000000000000e+02,1.168803561471356153e+09
3.470000000000000000e+02,1.189214169447563171e+09
3.480000000000000000e+02,1.192826413973071814e+09
3.490000000000000000e+02,1.213597758305467606e+09
3.500000000000000000e+02,1.224256273689552307e+09
3.510000000000000000e+02,1.250137219668146372e+09
3.520000000000000000e+02,1.261244948581138611e+09
3.530000000000000000e+02,1.305969118726830959e+09
3.540000000000000000e+02,1.316588032050510883e+09
3.550000000000000000e+02,1.320459123539211035e+09
3.560000000000000000e+02,1.329746975799302101e+09
3.570000000000000000e+02,1.347663301414284468e+09
3.580000000000000000e+02,1.357237216159790516e+09
3.590000000000000000e+02,1.375286883867833138e+09
3.600000000000000000e+02,1.406963154703887224e+09
3.610000000000000000e+02,1.426351636405461311e+09
3.620000000000000000e+02,1.427363604999731064e+09
3.630000000000000000e+02,1.441488653904144764e+09
3.640000000000000000e+02,1.449709120195717573e+09
3.650000000000000000e+02,1.492915125201058626e+09
3.660000000000000000e+02,1.546088069992052078e+09
3.670000000000000000e+02,1.551465541768394470e+09
3.680000000000000000e+02,1.553677131484409809e+09
3.690000000000000000e+02,1.557755679609797716e+09
3.700000000000000000e+02,1.561897083174970150e+09
3.710000000000000000e+02,1.569270634568872213e+09
3.720000000000000000e+02,1.572142817961878300e+09
3.730000000000000000e+02,1.574222512297920704e+09
3.740000000000000000e+02,1.575227439361039400e+09
3.750000000000000000e+02,1.579097690795049191e+09
3.760000000000000000e+02,1.579685414211786985e+09
3.770000000000000000e+02,1.584494477638614893e+09
3.780000000000000000e+02,1.586978386542679787e+09
3.790000000000000000e+02,1.590469584615359306e+09
3.800000000000000000e+02,1.600471229055068254e+09
3.810000000000000000e+02,1.606186468022057295e+09
3.820000000000000000e+02,1.620497055872799873e+09
3.830000000000000000e+02,1.625821784306080103e+09
3.840000000000000000e+02,1.633338087224833250e+09
3.850000000000000000e+02,1.641336672919982910e+09
3.860000000000000000e+02,1.656137608019665241e+09
3.870000000000000000e+02,1.664623349794240952e+09
3.880000000000000000e+02,1.673488371707704544e+09
3.890000000000000000e+02,1.692029282156645775e+09
3.900000000000000000e+02,1.704587289390676737e+09
3.910000000000000000e+02,1.716554019908350229e+09
3.920000000000000000e+02,1.730065299447544813e+09
3.930000000000000000e+02,1.762958178055869579e+09
3.940000000000000000e+02,1.774888866872499466e+09
3.950000000000000000e+02,1.805889704392167330e+09
3.960000000000000000e+02,1.846650236366485834e+09
3.970000000000000000e+02,1.856195654139334440e+09
3.980000000000000000e+02,1.864524488257194996e+09
3.990000000000000000e+02,1.873534445635586500e+09
4.000000000000000000e+02,1.876643290868445396e+09
4.010000000000000000e+02,1.901966246393672228e+09
4.020000000000000000e+02,1.929560246999003172e+09
4.030000000000000000e+02,1.946947585565073729e+09
4.040000000000000000e+02,1.977730482365141153e+09
4.050000000000000000e+02,1.981005482117802620e+09
4.060000000000000000e+02,2.017771434900465250e+09
4.070000000000000000e+02,2.088204115433463812e+09
4.080000000000000000e+02,2.105634457738472462e+09
4.090000000000000000e+02,2.133950393769834995e+09
4.100000000000000000e+02,2.140931055073660612e+09
4.110000000000000000e+02,2.194160633404343605e+09
4.120000000000000000e+02,2.240413129876937866e+09
4.130000000000000000e+02,2.265568063839410305e+09
4.140000000000000000e+02,2.318446944768402100e+09
4.150000000000000000e+02,2.325355977886413097e+09
4.160000000000000000e+02,2.338982384550687313e+09
4.170000000000000000e+02,2.353502365980733871e+09
4.180000000000000000e+02,2.356146653179996967e+09
4.190000000000000000e+02,2.359603300010587215e+09
4.200000000000000000e+02,2.376205005632552624e+09
4.210000000000000000e+02,2.389007565973344803e+09
4.220000000000000000e+02,2.415992626481402397e+09
4.230000000000000000e+02,2.444405309573457718e+09
4.240000000000000000e+02,2.464546152450810432e+09
4.250000000000000000e+02,2.530256664529235840e+09
4.260000000000000000e+02,2.635917391855573654e+09
4.270000000000000000e+02,2.671139940610514164e+09
4.280000000000000000e+02,3.013773402569272995e+09
4.290000000000000000e+02,4.172329785213539124e+09
4.300000000000000000e+02,4.174471707117532730e+09
4.310000000000000000e+02,4.178757051525638103e+09
4.320000000000000000e+02,4.185184898421854973e+09
4.330000000000000000e+02,4.193661245458010197e+09
4.340000000000000000e+02,4.200600802701094627e+09
4.350000000000000000e+02,4.203764932910754204e+09
4.360000000000000000e+02,4.215280396922988892e+09
4.370000000000000000e+02,4.244883497318165302e+09
4.380000000000000000e+02,4.301117647925124168e+09
4.390000000000000000e+02,4.503112564326667786e+09


==> data/2D_spectra_divfiltered/2D_spectrum_cubic_Uconforming_uiso_C2_uU_divfiltered_normalized.csv <==
mode_number,eigfreq_norm,reference_mode_number,reference_eigfreq_norm,eigfreq_over_reference
1.010000000000000000e+02,1.166985211783745885e+07,1.297000000000000000e+03,1.166985115679207817e+07,1.000000082352839659e+00
1.020000000000000000e+02,1.946831026258631423e+07,1.298000000000000000e+03,1.946828197486039996e+07,1.000001453016036601e+00
1.030000000000000000e+02,2.985069570124500990e+07,1.299000000000000000e+03,2.985015266326069087e+07,1.000018192134239481e+00
1.040000000000000000e+02,3.384193846040520072e+07,1.300000000000000000e+03,3.384183734150596708e+07,1.000002987984907943e+00
1.050000000000000000e+02,3.708361542441508174e+07,1.301000000000000000e+03,3.708318660853075981e+07,1.000011563620161636e+00
1.060000000000000000e+02,3.980482848197462410e+07,1.302000000000000000e+03,3.980477550686482340e+07,1.000001330873221184e+00
1.070000000000000000e+02,4.115825423230192810e+07,1.303000000000000000e+03,4.115049043696103990e+07,1.000188668355065591e+00
1.080000000000000000e+02,4.329016293789997697e+07,1.304000000000000000e+03,4.328821275085701048e+07,1.000045051225704196e+00
1.090000000000000000e+02,5.147008568263547122e+07,1.305000000000000000e+03,5.145637576985484362e+07,1.000266437590590307e+00
1.100000000000000000e+02,5.240350488879639655e+07,1.306000000000000000e+03,5.234172646067812294e+07,1.001180290225326841e+00
1.110000000000000000e+02,5.774522460209472477e+07,1.307000000000000000e+03,5.773871832673919946e+07,1.000112684790104067e+00
1.120000000000000000e+02,5.906616092313753068e+07,1.308000000000000000e+03,5.906067320818734169e+07,1.000092916566169832e+00
1.130000000000000000e+02,6.092718543403766304e+07,1.309000000000000000e+03,6.083737973036040366e+07,1.001476159954213907e+00
1.140000000000000000e+02,6.294767752697627246e+07,1.310000000000000000e+03,6.291850204463740438e+07,1.000463702748647377e+00
1.150000000000000000e+02,6.380782928108328581e+07,1.311000000000000000e+03,6.353280464271486551e+07,1.004328860340969687e+00
1.160000000000000000e+02,6.870743316748332977e+07,1.312000000000000000e+03,6.867377773336301744e+07,1.000490076929377414e+00
1.170000000000000000e+02,7.001989299691981077e+07,1.313000000000000000e+03,6.983070197203157842e+07,1.002709281441335198e+00
1.180000000000000000e+02,7.149305703547245264e+07,1.314000000000000000e+03,7.103838856710711122e+07,1.006400320693308537e+00
1.190000000000000000e+02,7.601189801829166710e+07,1.315000000000000000e+03,7.585616670098665357e+07,1.002052981637193474e+00
1.200000000000000000e+02,7.733803188721512258e+07,1.316000000000000000e+03,7.637989278536832333e+07,1.012544389195978889e+00
1.210000000000000000e+02,7.855632959541268647e+07,1.317000000000000000e+03,7.811837363619573414e+07,1.005606311791084506e+00
1.220000000000000000e+02,8.162971724861125648e+07,1.318000000000000000e+03,8.145262690328241885e+07,1.002174151430857085e+00
1.230000000000000000e+02,8.281377658009940386e+07,1.319000000000000000e+03,8.159074503610269725e+07,1.014989831793490005e+00
1.240000000000000000e+02,8.340767340138965845e+07,1.320000000000000000e+03,8.312112554158508778e+07,1.003447352979613072e+00
1.250000000000000000e+02,8.453298585174804926e+07,1.321000000000000000e+03,8.405093651480278373e+07,1.005735204828566820e+00
1.260000000000000000e+02,8.483967180219887197e+07,1.322000000000000000e+03,8.457289023275193572e+07,1.003154457281910661e+00
1.270000000000000000e+02,8.893415262146478891e+07,1.323000000000000000e+03,8.768795904227079451e+07,1.014211684167415140e+00
1.280000000000000000e+02,9.043540703302358091e+07,1.324000000000000000e+03,8.885529529079575837e+07,1.017782977784909892e+00
1.290000000000000000e+02,9.460470780132822692e+07,1.325000000000000000e+03,9.231348963890767097e+07,1.024819971288950970e+00
1.300000000000000000e+02,9.529870199936819077e+07,1.326000000000000000e+03,9.305600107482980192e+07,1.024100551266273973e+00
1.310000000000000000e+02,9.542309149039956927e+07,1.327000000000000000e+03,9.445492899411767721e+07,1.010249994432182330e+00
1.320000000000000000e+02,1.017440088942980915e+08,1.328000000000000000e+03,9.871346780503830314e+07,1.030700381180460479e+00
1.330000000000000000e+02,1.020900814364024550e+08,1.329000000000000000e+03,1.010475960191687942e+08,1.010316776037263775e+00
1.340000000000000000e+02,1.048081247197027802e+08,1.330000000000000000e+03,1.018026178449619859e+08,1.029522883972570968e+00
1.350000000000000000e+02,1.051758636096585244e+08,1.331000000000000000e+03,1.026264719637493491e+08,1.024841462413417892e+00
1.360000000000000000e+02,1.069105202823801488e+08,1.332000000000000000e+03,1.032886057856274396e+08,1.035065963657887833e+00
1.370000000000000000e+02,1.075999517698810250e+08,1.333000000000000000e+03,1.046840363486087918e+08,1.027854442023633297e+00
1.380000000000000000e+02,1.104445346084397286e+08,1.334000000000000000e+03,1.050609311748333573e+08,1.051242677686222260e+00
1.390000000000000000e+02,1.116122050869540274e+08,1.335000000000000000e+03,1.073571448345111161e+08,1.039634625706579607e+00
1.400000000000000000e+02,1.133640421658202559e+08,1.336000000000000000e+03,1.085777586009618640e+08,1.044081620642480113e+00
1.410000000000000000e+02,1.152675347769163996e+08,1.337000000000000000e+03,1.102122459544049054e+08,1.045868667122552553e+00
1.420000000000000000e+02,1.182632807665344775e+08,1.338000000000000000e+03,1.107954473154519945e+08,1.067401988367088661e+00
1.430000000000000000e+02,1.217428643669001311e+08,1.339000000000000000e+03,1.125724740141976774e+08,1.081462101930405151e+00
1.440000000000000000e+02,1.221929194920262545e+08,1.340000000000000000e+03,1.143485208735300153e+08,1.068600787824550702e+00
1.450000000000000000e+02,1.230084124299363345e+08,1.341000000000000000e+03,1.148291933569066226e+08,1.071229439430158248e+00
1.460000000000000000e+02,1.278042016906173527e+08,1.342000000000000000e+03,1.168057066963553876e+08,1.094160596304197153e+00
1.470000000000000000e+02,1.284760328735092580e+08,1.343000000000000000e+03,1.202571670448030829e+08,1.068344083190020166e+00
1.480000000000000000e+02,1.286537171874363124e+08,1.344000000000000000e+03,1.211960040041005462e+08,1.061534315793806638e+00
1.490000000000000000e+02,1.307573189060732722e+08,1.345000000000000000e+03,1.228282180653748214e+08,1.064554391210643658e+00
1.500000000000000000e+02,1.310681340652728379e+08,1.346000000000000000e+03,1.231980687936157882e+08,1.063881401297297691e+00
1.510000000000000000e+02,1.328828690316971689e+08,1.347000000000000000e+03,1.254889358595793694e+08,1.058920996671702808e+00
1.520000000000000000e+02,1.339020823556265980e+08,1.348000000000000000e+03,1.255814001659919769e+08,1.066257281561094672e+00
1.530000000000000000e+02,1.360604511091888547e+08,1.349000000000000000e+03,1.266106591833687723e+08,1.074636622119896412e+00
1.540000000000000000e+02,1.372481357633760870e+08,1.350000000000000000e+03,1.277217596946640164e+08,1.074586946589885406e+00
1.550000000000000000e+02,1.412290623530970216e+08,1.351000000000000000e+03,1.280838112148788869e+08,1.102630074898107937e+00
1.560000000000000000e+02,1.425200641695670784e+08,1.352000000000000000e+03,1.303815181946199834e+08,1.093100204254624064e+00
1.570000000000000000e+02,1.432466995917022526e+08,1.353000000000000000e+03,1.321361833849705011e+08,1.084083828684244244e+00
1.580000000000000000e+02,1.521615884163387120e+08,1.354000000000000000e+03,1.332945615721011311e+08,1.141543860617539874e+00
1.590000000000000000e+02,1.528812150319074094e+08,1.355000000000000000e+03,1.336158585646366924e+08,1.144184654982036475e+00
1.600000000000000000e+02,1.538863078040256798e+08,1.356000000000000000e+03,1.336823953135346472e+08,1.151133681013909005e+00
1.610000000000000000e+02,1.549621544636686146e+08,1.357000000000000000e+03,1.337867990122899711e+08,1.158276867431692114e+00
1.620000000000000000e+02,1.563791848654057980e+08,1.358000000000000000e+03,1.348182786390644014e+08,1.159925689928620773e+00
1.630000000000000000e+02,1.582093561889101565e+08,1.359000000000000000e+03,1.356106572438224852e+08,1.166643974775936066e+00
1.640000000000000000e+02,1.607417321193129420e+08,1.360000000000000000e+03,1.360903503402394652e+08,1.181139821577669169e+00
1.650000000000000000e+02,1.611357666357947588e+08,1.361000000000000000e+03,1.379948440337142348e+08,1.167694110342462066e+00
1.660000000000000000e+02,1.649855414756065309e+08,1.362000000000000000e+03,1.407103527937928140e+08,1.172518853089568713e+00
1.670000000000000000e+02,1.668779225492583811e+08,1.363000000000000000e+03,1.413500317542152107e+08,1.180600531023806354e+00
1.680000000000000000e+02,1.728276252665747106e+08,1.364000000000000000e+03,1.439629371855243444e+08,1.200500827819680927e+00
1.690000000000000000e+02,1.761745196554052532e+08,1.365000000000000000e+03,1.444095931316125095e+08,1.219964102349091917e+00
1.700000000000000000e+02,1.765816106368734539e+08,1.366000000000000000e+03,1.454645024156645834e+08,1.213915475627804996e+00
1.710000000000000000e+02,1.790852729666903615e+08,1.367000000000000000e+03,1.461487596492492259e+08,1.225362934290289862e+00
1.720000000000000000e+02,1.792909698695222437e+08,1.368000000000000000e+03,1.480274604321087897e+08,1.211200741714758555e+00
1.730000000000000000e+02,1.798486635707751513e+08,1.369000000000000000e+03,1.495639232578567564e+08,1.202486934370568639e+00
1.740000000000000000e+02,1.809461170821506083e+08,1.370000000000000000e+03,1.508278184952163398e+08,1.199686628683086731e+00
1.750000000000000000e+02,1.832340051760064960e+08,1.371000000000000000e+03,1.514397082594554424e+08,1.209946897560573609e+00
1.760000000000000000e+02,1.856954423469533324e+08,1.372000000000000000e+03,1.522595023100251257e+08,1.219598379934588195e+00
1.770000000000000000e+02,1.880780240496957898e+08,1.373000000000000000e+03,1.524953581083388329e+08,1.233336059423379982e+00
1.780000000000000000e+02,1.899091377214609087e+08,1.374000000000000000e+03,1.540818745157980323e+08,1.232520945881856456e+00
1.790000000000000000e+02,1.907618987791145742e+08,1.375000000000000000e+03,1.542925372639403939e+08,1.236365038529296356e+00
1.800000000000000000e+02,1.920117989614712000e+08,1.376000000000000000e+03,1.547233597572814226e+08,1.241000707732078157e+00
1.810000000000000000e+02,1.976746126495536864e+08,1.377000000000000000e+03,1.569773624291711748e+08,1.259255535897701561e+00
1.820000000000000000e+02,2.004431116607265472e+08,1.378000000000000000e+03,1.576967797195867896e+08,1.271066612882967073e+00
1.830000000000000000e+02,2.013918561533362865e+08,1.379000000000000000e+03,1.582262503173409700e+08,1.272809383711120734e+00
1.840000000000000000e+02,2.023748651540116072e+08,1.380000000000000000e+03,1.587852504315836132e+08,1.274519293221189953e+00
1.850000000000000000e+02,2.064299470576637387e+08,1.381000000000000000e+03,1.590311487594822347e+08,1.298047260979464879e+00
1.860000000000000000e+02,2.067285460584338605e+08,1.382000000000000000e+03,1.616736874817574918e+08,1.278677744526363735e+00
1.870000000000000000e+02,2.070897972222766876e+08,1.383000000000000000e+03,1.620454603616350889e+08,1.277973457325596529e+00
1.880000000000000000e+02,2.108158991667870581e+08,1.384000000000000000e+03,1.643969893706032336e+08,1.282358636699488352e+00
1.890000000000000000e+02,2.181580894386530817e+08,1.385000000000000000e+03,1.656317547829994559e+08,1.317127200182539815e+00
1.900000000000000000e+02,2.192601329118457735e+08,1.386000000000000000e+03,1.663226182620175779e+08,1.318282114621552426e+00
1.910000000000000000e+02,2.213881305290725231e+08,1.387000000000000000e+03,1.666621457675851882e+08,1.328364815594083259e+00
1.920000000000000000e+02,2.255735000571616888e+08,1.388000000000000000e+03,1.672816916531785429e+08,1.348464962470838024e+00
1.930000000000000000e+02,2.262153567410445213e+08,1.389000000000000000e+03,1.685772691307543218e+08,1.341909012451637961e+00
1.940000000000000000e+02,2.273756191214172244e+08,1.390000000000000000e+03,1.711357779260675013e+08,1.328627022805517255e+00
1.950000000000000000e+02,2.294833320983133316e+08,1.391000000000000000e+03,1.720342567135336101e+08,1.333939742480721335e+00
1.960000000000000000e+02,2.295323228702817261e+08,1.392000000000000000e+03,1.731815014481328428e+08,1.325385915648881863e+00
1.970000000000000000e+02,2.325918465105229318e+08,1.393000000000000000e+03,1.740580105408844650e+08,1.336289239361893477e+00
1.980000000000000000e+02,2.375527517112483084e+08,1.394000000000000000e+03,1.741186366946619749e+08,1.364315481793173523e+00
1.990000000000000000e+02,2.379379532193999887e+08,1.395000000000000000e+03,1.744041967901591659e+08,1.364290295752938809e+00
2.000000000000000000e+02,2.390493491299475431e+08,1.396000000000000000e+03,1.747072052883132696e+08,1.368285576633503142e+00
2.010000000000000000e+02,2.422151994332719445e+08,1.397000000000000000e+03,1.759744142743762434e+08,1.376422819374265583e+00
2.020000000000000000e+02,2.479185887385989130e+08,1.398000000000000000e+03,1.762234510554496050e+08,1.406842206606146117e+00
2.030000000000000000e+02,2.496329292600868344e+08,1.399000000000000000e+03,1.766052549193675816e+08,1.413507935389926029e+00
2.040000000000000000e+02,2.639089245689848363e+08,1.400000000000000000e+03,1.776000392163897753e+08,1.485973346252673855e+00
2.050000000000000000e+02,2.648057716558733582e+08,1.401000000000000000e+03,1.780283891815898418e+08,1.487435643681357833e+00
2.060000000000000000e+02,2.669657513726049364e+08,1.402000000000000000e+03,1.782032055949428678e+08,1.498097357347319303e+00
2.070000000000000000e+02,2.686848999342892766e+08,1.403000000000000000e+03,1.800846310485770404e+08,1.491992394741407546e+00
2.080000000000000000e+02,2.742498144051964879e+08,1.404000000000000000e+03,1.817060471906011403e+08,1.509304828570296575e+00
2.090000000000000000e+02,2.774839225321500301e+08,1.405000000000000000e+03,1.823403475134268105e+08,1.521791124763087533e+00
2.100000000000000000e+02,2.894652611240676045e+08,1.406000000000000000e+03,1.827956323499413431e+08,1.583545828764220342e+00
2.110000000000000000e+02,2.900698178051362038e+08,1.407000000000000000e+03,1.835609165395884216e+08,1.580237358111998169e+00
2.120000000000000000e+02,3.027830136130450964e+08,1.408000000000000000e+03,1.845420717800797820e+08,1.640726207809533932e+00
2.130000000000000000e+02,3.077634551236718893e+08,1.409000000000000000e+03,1.851692829281635880e+08,1.662065382858714857e+00
2.140000000000000000e+02,3.125959034853831530e+08,1.410000000000000000e+03,1.862192435066284537e+08,1.678644470888189133e+00
2.150000000000000000e+02,3.133117556754019260e+08,1.411000000000000000e+03,1.870224183056187034e+08,1.675263096873286006e+00
2.160000000000000000e+02,3.226840068663279414e+08,1.412000000000000000e+03,1.877196688113626838e+08,1.718967484385396816e+00
2.170000000000000000e+02,3.247148863813715577e+08,1.413000000000000000e+03,1.879360449346833527e+08,1.727794614887342650e+00
2.180000000000000000e+02,3.405086492303158045e+08,1.414000000000000000e+03,1.909185984213581979e+08,1.783527912135682625e+00
2.190000000000000000e+02,3.406336822316703796e+08,1.415000000000000000e+03,1.915855662830475569e+08,1.777971529068217427e+00
2.200000000000000000e+02,3.570624529430667758e+08,1.416000000000000000e+03,1.917169977709307075e+08,1.862445464380241500e+00
2.210000000000000000e+02,3.596384783596664071e+08,1.417000000000000000e+03,1.925880270480718315e+08,1.867397905633547905e+00
2.220000000000000000e+02,3.631313170591909289e+08,1.418000000000000000e+03,1.940640332534405589e+08,1.871193291056435282e+00
2.230000000000000000e+02,3.640884401368728280e+08,1.419000000000000000e+03,1.957353678531544805e+08,1.860105529880634601e+00
2.240000000000000000e+02,3.707632781622991562e+08,1.420000000000000000e+03,1.960458941849257946e+08,1.891206544792854993e+00
2.250000000000000000e+02,3.731036368122299314e+08,1.421000000000000000e+03,1.972884711468849778e+08,1.891157829158943926e+00
2.260000000000000000e+02,3.818043896225171685e+08,1.422000000000000000e+03,1.979347843423934281e+08,1.928940337045865983e+00
2.270000000000000000e+02,3.893143677622073293e+08,1.423000000000000000e+03,1.981128977140499949e+08,1.965113691508018734e+00
2.280000000000000000e+02,3.904103819483808875e+08,1.424000000000000000e+03,1.983352161843883693e+08,1.968437020208372745e+00
2.290000000000000000e+02,3.918278486489574313e+08,1.425000000000000000e+03,1.988986779149445593e+08,1.969987195271934111e+00
2.300000000000000000e+02,3.998669246166288853e+08,1.426000000000000000e+03,1.990553936692482829e+08,2.008822354650938724e+00
2.310000000000000000e+02,4.010261168634267449e+08,1.427000000000000000e+03,1.998301355790607333e+08,2.006835033671710011e+00
2.320000000000000000e+02,4.052544358281838298e+08,1.428000000000000000e+03,2.002252857949435413e+08,2.023992295574578382e+00
2.330000000000000000e+02,4.060171922933808565e+08,1.429000000000000000e+03,2.018952158601172268e+08,2.011029288453715758e+00
2.340000000000000000e+02,4.064097264965454340e+08,1.430000000000000000e+03,2.033464763156581223e+08,1.998607174612009763e+00
2.350000000000000000e+02,4.081748635447692871e+08,1.431000000000000000e+03,2.038174008049030006e+08,2.002649734187711861e+00
2.360000000000000000e+02,4.123678031495993733e+08,1.432000000000000000e+03,2.049992265480917096e+08,2.011557848745639809e+00
2.370000000000000000e+02,4.160965614573479891e+08,1.433000000000000000e+03,2.053499251183538437e+08,2.026280560937774311e+00
2.380000000000000000e+02,4.231571328733485341e+08,1.434000000000000000e+03,2.060686190356596112e+08,2.053476821718897227e+00
2.390000000000000000e+02,4.300633379866164327e+08,1.435000000000000000e+03,2.062511657285108566e+08,2.085143792848716870e+00
2.400000000000000000e+02,4.347224737399662137e+08,1.436000000000000000e+03,2.064431246751168072e+08,2.105773560752369988e+00
2.410000000000000000e+02,4.385287153659149408e+08,1.437000000000000000e+03,2.069235408170185983e+08,2.119279003415583063e+00
2.420000000000000000e+02,4.513726443619660735e+08,1.438000000000000000e+03,2.086051052949821949e+08,2.163766048408516163e+00
2.430000000000000000e+02,4.539870603188503981e+08,1.439000000000000000e+03,2.089906410458573401e+08,2.172284165678190604e+00
2.440000000000000000e+02,4.597518138234731555e+08,1.440000000000000000e+03,2.094148361662102342e+08,2.195411854480898484e+00
2.450000000000000000e+02,4.609700500293499231e+08,1.441000000000000000e+03,2.100962738364435136e+08,2.194089602884663925e+00
2.460000000000000000e+02,4.636888535439613461e+08,1.442000000000000000e+03,2.102347217594788373e+08,2.205576936403727206e+00
2.470000000000000000e+02,4.663547215186662078e+08,1.443000000000000000e+03,2.136857878703758717e+08,2.182432094181022908e+00
2.480000000000000000e+02,4.732322838366294503e+08,1.444000000000000000e+03,2.149276469578432143e+08,2.201821359582702531e+00
2.490000000000000000e+02,4.769540426953568459e+08,1.445000000000000000e+03,2.151292969693097174e+08,2.217057599381264232e+00
2.500000000000000000e+02,4.805489158438570499e+08,1.446000000000000000e+03,2.162481316373716891e+08,2.222210717869662844e+00
2.510000000000000000e+02,5.044539036935686469e+08,1.447000000000000000e+03,2.167891032050614357e+08,2.326933855233508819e+00
2.520000000000000000e+02,5.223945426801773310e+08,1.448000000000000000e+03,2.169916071430169344e+08,2.407441234977684807e+00
2.530000000000000000e+02,5.280723745104399323e+08,1.449000000000000000e+03,2.172102416684046090e+08,2.431157805701448904e+00
2.540000000000000000e+02,5.405946655940793753e+08,1.450000000000000000e+03,2.183817865477013588e+08,2.475456740876129658e+00
2.550000000000000000e+02,5.449780473609441519e+08,1.451000000000000000e+03,2.185471175709399283e+08,2.493640975081931277e+00
2.560000000000000000e+02,5.490126334474362135e+08,1.452000000000000000e+03,2.188035460938858092e+08,2.509157841582064119e+00
2.570000000000000000e+02,5.495296866198978424e+08,1.453000000000000000e+03,2.204592106593086123e+08,2.492659231503488115e+00
2.580000000000000000e+02,5.534624384365847111e+08,1.454000000000000000e+03,2.207084509843594134e+08,2.507663100203652906e+00
2.590000000000000000e+02,5.587917889867209196e+08,1.455000000000000000e+03,2.210369492184337676e+08,2.528046966638641369e+00
2.600000000000000000e+02,5.710021661479265690e+08,1.456000000000000000e+03,2.217782442426605523e+08,2.574653650531923521e+00
2.610000000000000000e+02,5.785149407766872644e+08,1.457000000000000000e+03,2.233863245668610632e+08,2.589750925435606810e+00
2.620000000000000000e+02,5.924717531437569857e+08,1.458000000000000000e+03,2.236425197351877391e+08,2.649191011822328079e+00
2.630000000000000000e+02,5.981430550742726326e+08,1.459000000000000000e+03,2.238631910884818137e+08,2.671913377835558823e+00
2.640000000000000000e+02,5.991679388411986828e+08,1.460000000000000000e+03,2.242243588359922171e+08,2.672180408728282330e+00
2.650000000000000000e+02,6.200782346048908234e+08,1.461000000000000000e+03,2.257080688430356383e+08,2.747257720042398432e+00
2.660000000000000000e+02,6.232887410482473373e+08,1.462000000000000000e+03,2.264787280728340149e+08,2.752085135553224760e+00
2.670000000000000000e+02,6.261168597937047482e+08,1.463000000000000000e+03,2.265848736154600978e+08,2.763277397132410496e+00
2.680000000000000000e+02,6.328585042708728313e+08,1.464000000000000000e+03,2.275558433582375646e+08,2.781112956412082671e+00
2.690000000000000000e+02,6.421545416499841213e+08,1.465000000000000000e+03,2.280296998440983295e+08,2.816100455725806473e+00
2.700000000000000000e+02,6.559630653866506815e+08,1.466000000000000000e+03,2.280531148139405847e+08,2.876360912333184583e+00
2.710000000000000000e+02,6.587429326809061766e+08,1.467000000000000000e+03,2.284174500196163952e+08,2.883943116536558993e+00
2.720000000000000000e+02,6.680228405212826729e+08,1.468000000000000000e+03,2.295086720999410748e+08,2.910664919146879637e+00
2.730000000000000000e+02,6.732137659686595201e+08,1.469000000000000000e+03,2.296778702218907475e+08,2.931121597906976017e+00
2.740000000000000000e+02,6.798983910012239218e+08,1.470000000000000000e+03,2.311128713512076437e+08,2.941845631643878800e+00
2.750000000000000000e+02,6.840160350489048958e+08,1.471000000000000000e+03,2.317949921714427471e+08,2.950952601007814202e+00
2.760000000000000000e+02,6.882412648726527691e+08,1.472000000000000000e+03,2.324653237930668890e+08,2.960619044779783327e+00
2.770000000000000000e+02,6.990072919285607338e+08,1.473000000000000000e+03,2.325673060720728636e+08,3.005612885724950445e+00
2.780000000000000000e+02,7.072584896019289494e+08,1.474000000000000000e+03,2.351466498591047525e+08,3.007733642072742075e+00
2.790000000000000000e+02,7.167110436667891741e+08,1.475000000000000000e+03,2.358860885793432593e+08,3.038377752513007568e+00
2.800000000000000000e+02,7.256428182037193775e+08,1.476000000000000000e+03,2.363597600514300168e+08,3.070077656390517884e+00
2.810000000000000000e+02,7.295374898635226488e+08,1.477000000000000000e+03,2.370389307261223495e+08,3.077711697520434164e+00
2.820000000000000000e+02,7.304122288314359188e+08,1.478000000000000000e+03,2.378372372523497045e+08,3.071059171682418487e+00
2.830000000000000000e+02,7.421228409524272680e+08,1.479000000000000000e+03,2.380842999693772197e+08,3.117059130097533881e+00
2.840000000000000000e+02,7.574851152035428286e+08,1.480000000000000000e+03,2.389567206412312984e+08,3.169967821666033192e+00
2.850000000000000000e+02,7.678453888950511217e+08,1.481000000000000000e+03,2.395865241670787334e+08,3.204877200687565875e+00
2.860000000000000000e+02,7.745751091114057302e+08,1.482000000000000000e+03,2.397297670923351347e+08,3.231034337146240887e+00
2.870000000000000000e+02,7.818973865385581255e+08,1.483000000000000000e+03,2.400597205834163725e+08,3.257095295446963856e+00
2.880000000000000000e+02,7.841143084212548733e+08,1.484000000000000000e+03,2.415055963852824867e+08,3.246774899453383156e+00
2.890000000000000000e+02,7.894422862843844891e+08,1.485000000000000000e+03,2.415520741908417344e+08,3.268207441103048172e+00
2.900000000000000000e+02,7.915274296612370014e+08,1.486000000000000000e+03,2.425348887669954598e+08,3.263561105312405619e+00
2.910000000000000000e+02,7.954263132972230911e+08,1.487000000000000000e+03,2.436644928658652306e+08,3.264432597223334565e+00
2.920000000000000000e+02,7.989374326148067713e+08,1.488000000000000000e+03,2.441882480036517978e+08,3.271809512318786251e+00
2.930000000000000000e+02,8.033514696368379593e+08,1.489000000000000000e+03,2.444540989733009636e+08,3.286308034968066671e+00
2.940000000000000000e+02,8.152915583549213409e+08,1.490000000000000000e+03,2.449816930582226217e+08,3.327969319573435225e+00
2.950000000000000000e+02,8.185900437539536953e+08,1.491000000000000000e+03,2.454919534262956381e+08,3.334488289041702025e+00
2.960000000000000000e+02,8.358963624380466938e+08,1.492000000000000000e+03,2.464649670001727045e+08,3.391542305635108612e+00
2.970000000000000000e+02,8.417545531075893641e+08,1.493000000000000000e+03,2.475697091313889027e+08,3.400070857056497697e+00
2.980000000000000000e+02,8.463813801400251389e+08,1.494000000000000000e+03,2.477864577300656736e+08,3.415769319653693792e+00
2.990000000000000000e+02,8.584148971250770092e+08,1.495000000000000000e+03,2.479402768962267339e+08,3.462184151243644870e+00
3.000000000000000000e+02,8.616206171055002213e+08,1.496000000000000000e+03,2.487001290216251016e+08,3.464496059954115026e+00
3.010000000000000000e+02,8.679769979047638178e+08,1.497000000000000000e+03,2.495349795729269981e+08,3.478378059021164592e+00
3.020000000000000000e+02,8.726831837040859461e+08,1.498000000000000000e+03,2.496873541899972856e+08,3.495103652866719646e+00
3.030000000000000000e+02,8.836168195910181999e+08,1.499000000000000000e+03,2.497817399756164849e+08,3.537555706342970563e+00
3.040000000000000000e+02,8.900276516494786739e+08,1.500000000000000000e+03,2.499673959375930727e+08,3.560574963431163642e+00
3.050000000000000000e+02,9.026625630117267370e+08,1.501000000000000000e+03,2.507755969495755732e+08,3.599483259103670285e+00
3.060000000000000000e+02,9.113855620451911688e+08,1.502000000000000000e+03,2.510978839804230928e+08,3.629602717465542305e+00
3.070000000000000000e+02,9.270369535125398636e+08,1.503000000000000000e+03,2.519612100121548772e+08,3.679284416310822703e+00
3.080000000000000000e+02,9.326506597745310068e+08,1.504000000000000000e+03,2.527354963557502031e+08,3.690224259048016542e+00
3.090000000000000000e+02,9.350885763255749941e+08,1.505000000000000000e+03,2.555015726537491083e+08,3.659815345218204730e+00
3.100000000000000000e+02,9.424870424745926857e+08,1.506000000000000000e+03,2.557521316811626256e+08,3.685158111016485272e+00
3.110000000000000000e+02,9.580114620482938290e+08,1.507000000000000000e+03,2.564068580603655875e+08,3.736294221205074706e+00
3.120000000000000000e+02,9.867800932884933949e+08,1.508000000000000000e+03,2.568537594035435319e+08,3.841797354183011493e+00
3.130000000000000000e+02,9.890510808230586052e+08,1.509000000000000000e+03,2.569089889218680263e+08,3.849811113942190222e+00
3.140000000000000000e+02,9.986338224259885550e+08,1.510000000000000000e+03,2.579217755847326815e+08,3.871847656763344858e+00
3.150000000000000000e+02,1.018118912057256579e+09,1.511000000000000000e+03,2.582295653967187405e+08,3.942689174623044579e+00
3.160000000000000000e+02,1.035019818239821553e+09,1.512000000000000000e+03,2.594572779432183504e+08,3.989172423470554563e+00
3.170000000000000000e+02,1.048539153406678796e+09,1.513000000000000000e+03,2.602293740734732151e+08,4.029288227510527065e+00
3.180000000000000000e+02,1.060282892892444491e+09,1.514000000000000000e+03,2.609692895370786786e+08,4.062864618182588039e+00
3.190000000000000000e+02,1.064339622915313363e+09,1.515000000000000000e+03,2.613730217014852464e+08,4.072109722674049692e+00
3.200000000000000000e+02,1.076011239091046333e+09,1.516000000000000000e+03,2.615610213233302832e+08,4.113805771391787047e+00
3.210000000000000000e+02,1.088803189807725191e+09,1.517000000000000000e+03,2.616693847748819888e+08,4.160988075637654937e+00
3.220000000000000000e+02,1.113603489460967302e+09,1.518000000000000000e+03,2.631905473851514161e+08,4.231168256325433141e+00
3.230000000000000000e+02,1.120075990835187435e+09,1.519000000000000000e+03,2.645561221776763201e+08,4.233793501414201188e+00
3.240000000000000000e+02,1.131488106919315338e+09,1.520000000000000000e+03,2.651417405036503375e+08,4.267483892841601012e+00
3.250000000000000000e+02,1.149418950597322464e+09,1.521000000000000000e+03,2.654968467374415100e+08,4.329313002101378594e+00
3.260000000000000000e+02,1.165049826008007050e+09,1.522000000000000000e+03,2.666108333551231921e+08,4.369851784890419033e+00
3.270000000000000000e+02,1.169926828369091988e+09,1.523000000000000000e+03,2.668325287285285592e+08,4.384498524013757503e+00
3.280000000000000000e+02,1.188664701947709084e+09,1.524000000000000000e+03,2.671342936613735557e+08,4.449689651058024609e+00
3.290000000000000000e+02,1.193738178763400316e+09,1.525000000000000000e+03,2.672533730949023068e+08,4.466690784626695887e+00
3.300000000000000000e+02,1.211240672707039118e+09,1.526000000000000000e+03,2.679565582947390974e+08,4.520287469040909833e+00
3.310000000000000000e+02,1.224565563267506123e+09,1.527000000000000000e+03,2.681012470101621151e+08,4.567548927592604890e+00
3.320000000000000000e+02,1.249974866356747866e+09,1.528000000000000000e+03,2.682075065784628987e+08,4.660476816263430244e+00
3.330000000000000000e+02,1.261128466275709867e+09,1.529000000000000000e+03,2.690027955188930035e+08,4.688161191198982891e+00
3.340000000000000000e+02,1.305382928243036270e+09,1.530000000000000000e+03,2.698433554760037661e+08,4.837558167553692279e+00
3.350000000000000000e+02,1.316659546451396227e+09,1.531000000000000000e+03,2.699223128708319664e+08,4.877920363261956993e+00
3.360000000000000000e+02,1.320459464994708300e+09,1.532000000000000000e+03,2.704012223867207766e+08,4.883333933698796869e+00
3.370000000000000000e+02,1.329751660781605721e+09,1.533000000000000000e+03,2.709081207609062791e+08,4.908496862503418434e+00
3.380000000000000000e+02,1.347748360248076200e+09,1.534000000000000000e+03,2.713194232619668245e+08,4.967386204955867690e+00
3.390000000000000000e+02,1.358497321373765945e+09,1.535000000000000000e+03,2.724247362870184779e+08,4.986688580079945865e+00
3.400000000000000000e+02,1.375169538575796366e+09,1.536000000000000000e+03,2.725168474471107721e+08,5.046181736865589684e+00
3.410000000000000000e+02,1.405680234726707220e+09,1.537000000000000000e+03,2.731721106785758734e+08,5.145767740472895646e+00
3.420000000000000000e+02,1.422416404443786860e+09,1.538000000000000000e+03,2.737527065137450695e+08,5.195990288309232596e+00
3.430000000000000000e+02,1.427008880116341352e+09,1.539000000000000000e+03,2.740976940847747922e+08,5.206205345437843413e+00
3.440000000000000000e+02,1.441491414130136967e+09,1.540000000000000000e+03,2.749836905714727044e+08,5.242097853637869065e+00
3.450000000000000000e+02,1.449348352886259556e+09,1.541000000000000000e+03,2.750207186216050982e+08,5.269960605696714318e+00
3.460000000000000000e+02,1.491839963371822357e+09,1.542000000000000000e+03,2.752621069625247121e+08,5.419706983405919054e+00
3.470000000000000000e+02,1.545825714652724266e+09,1.543000000000000000e+03,2.757046613542492986e+08,5.606817480196728098e+00
3.480000000000000000e+02,1.551473870333667040e+09,1.544000000000000000e+03,2.770283442374560833e+08,5.600415634740300241e+00
3.490000000000000000e+02,1.553685517414592266e+09,1.545000000000000000e+03,2.784973262758247256e+08,5.578816637815102730e+00
3.500000000000000000e+02,1.557752097929479122e+09,1.546000000000000000e+03,2.785939206426984668e+08,5.591479147627643975e+00
3.510000000000000000e+02,1.561890386994278669e+09,1.547000000000000000e+03,2.787389834528517127e+08,5.603415667397919186e+00
3.520000000000000000e+02,1.569091435834028482e+09,1.548000000000000000e+03,2.796845899372319579e+08,5.610217696249088171e+00
3.530000000000000000e+02,1.572121411140312433e+09,1.549000000000000000e+03,2.798838178155773282e+08,5.617050043872932719e+00
3.540000000000000000e+02,1.574216227565665483e+09,1.550000000000000000e+03,2.807299825175389051e+08,5.607581397071880858e+00
3.550000000000000000e+02,1.575206981223193407e+09,1.551000000000000000e+03,2.813901945836967230e+08,5.597945527397059529e+00
3.560000000000000000e+02,1.579105997937969923e+09,1.552000000000000000e+03,2.821502370521661043e+08,5.596684994618709830e+00
3.570000000000000000e+02,1.579535021843248844e+09,1.553000000000000000e+03,2.826412641037026048e+08,5.588479894654408753e+00
3.580000000000000000e+02,1.584406307333649635e+09,1.554000000000000000e+03,2.832663153236328363e+08,5.593345278359199035e+00
3.590000000000000000e+02,1.586980406515504599e+09,1.555000000000000000e+03,2.836491162144507766e+08,5.594871677004204180e+00
3.600000000000000000e+02,1.590312865245158195e+09,1.556000000000000000e+03,2.850534165653648973e+08,5.578999488611593449e+00
3.610000000000000000e+02,1.600384876884566069e+09,1.557000000000000000e+03,2.864984698715932965e+08,5.586015442252965535e+00
3.620000000000000000e+02,1.605946212053565025e+09,1.558000000000000000e+03,2.868380635013021827e+08,5.598790454971378949e+00
3.630000000000000000e+02,1.620201720015291452e+09,1.559000000000000000e+03,2.874264095040880442e+08,5.636927110527912177e+00
3.640000000000000000e+02,1.624951914524713755e+09,1.560000000000000000e+03,2.877369898750808835e+08,5.647351476187250086e+00
3.650000000000000000e+02,1.633026254089073420e+09,1.561000000000000000e+03,2.890834590654390454e+08,5.648978531557593108e+00
3.660000000000000000e+02,1.640200751278977156e+09,1.562000000000000000e+03,2.891926954368944168e+08,5.671653458608501452e+00
3.670000000000000000e+02,1.653839190457154036e+09,1.563000000000000000e+03,2.895844357392572761e+08,5.711077621403230609e+00
3.680000000000000000e+02,1.662111374208808184e+09,1.564000000000000000e+03,2.896949696931182146e+08,5.737453349533573999e+00
3.690000000000000000e+02,1.673082613529028893e+09,1.565000000000000000e+03,2.900505442033894658e+08,5.768245041994572553e+00
3.700000000000000000e+02,1.692033832754946709e+09,1.566000000000000000e+03,2.902057091781399250e+08,5.830463630597661151e+00
3.710000000000000000e+02,1.704496690806028128e+09,1.567000000000000000e+03,2.906198225162214041e+08,5.865039335748988947e+00
3.720000000000000000e+02,1.715404711016344309e+09,1.568000000000000000e+03,2.908908335032868981e+08,5.897073793481915516e+00
3.730000000000000000e+02,1.729784655891247272e+09,1.569000000000000000e+03,2.913982390034546852e+08,5.936153429776696910e+00
3.740000000000000000e+02,1.761590272914351940e+09,1.570000000000000000e+03,2.915444462166952491e+08,6.042270040723124680e+00
3.750000000000000000e+02,1.774438812769710541e+09,1.571000000000000000e+03,2.926178689306754470e+08,6.064013859625556613e+00
3.760000000000000000e+02,1.805621830394876957e+09,1.572000000000000000e+03,2.927041450734845996e+08,6.168760712088884546e+00
3.770000000000000000e+02,1.846654161200331450e+09,1.573000000000000000e+03,2.937710574081790447e+08,6.286031638012947731e+00
3.780000000000000000e+02,1.856228850098783255e+09,1.574000000000000000e+03,2.938259295760057569e+08,6.317443980445643703e+00
3.790000000000000000e+02,1.863400327721452713e+09,1.575000000000000000e+03,2.943228502647150159e+08,6.331143932744276448e+00
3.800000000000000000e+02,1.873652254244940042e+09,1.576000000000000000e+03,2.955196147320163846e+08,6.340195915401448445e+00
3.810000000000000000e+02,1.875751812746444702e+09,1.577000000000000000e+03,2.962585772248145342e+08,6.331468375759594203e+00
3.820000000000000000e+02,1.901685834058321714e+09,1.578000000000000000e+03,2.963445538688609004e+08,6.417144534061051786e+00
3.830000000000000000e+02,1.926711389196753740e+09,1.579000000000000000e+03,2.972341804699972272e+08,6.482132661022260045e+00
3.840000000000000000e+02,1.945401318466690540e+09,1.580000000000000000e+03,2.973368429646328688e+08,6.542752317774790605e+00
3.850000000000000000e+02,1.977600254905023098e+09,1.581000000000000000e+03,2.978821334265216589e+08,6.638868307262328905e+00
3.860000000000000000e+02,1.980377628337564468e+09,1.582000000000000000e+03,2.981008752873735428e+08,6.643313698520515231e+00
3.870000000000000000e+02,2.016360025220102310e+09,1.583000000000000000e+03,2.994062207500637770e+08,6.734529496978304941e+00
3.880000000000000000e+02,2.088205600154047728e+09,1.584000000000000000e+03,2.998075632156616449e+08,6.965153172776803459e+00
3.890000000000000000e+02,2.105646126517125607e+09,1.585000000000000000e+03,2.998446058852134347e+08,7.022457917162629570e+00
3.900000000000000000e+02,2.132663702649497032e+09,1.586000000000000000e+03,3.005225844646095037e+08,7.096517243284410803e+00
3.910000000000000000e+02,2.140945810127457857e+09,1.587000000000000000e+03,3.014501590648743510e+08,7.102155184687463318e+00
3.920000000000000000e+02,2.194203026287108898e+09,1.588000000000000000e+03,3.016199629886655211e+08,7.274727456847954521e+00
3.930000000000000000e+02,2.240221026319583893e+09,1.589000000000000000e+03,3.019193834767336845e+08,7.419931110492011150e+00
3.940000000000000000e+02,2.265484643756933212e+09,1.590000000000000000e+03,3.020932487172849774e+08,7.499289220717060722e+00
3.950000000000000000e+02,2.318446316090293884e+09,1.591000000000000000e+03,3.021705216513438821e+08,7.672642266426661806e+00
3.960000000000000000e+02,2.325343851248465538e+09,1.592000000000000000e+03,3.022807623835323453e+08,7.692662387486242537e+00
3.970000000000000000e+02,2.338857909789067745e+09,1.593000000000000000e+03,3.028556046960503459e+08,7.722683263981112489e+00
3.980000000000000000e+02,2.348463576984138966e+09,1.594000000000000000e+03,3.045333842066401243e+08,7.711678583621547567e+00
3.990000000000000000e+02,2.354430362209875584e+09,1.595000000000000000e+03,3.053306317689623833e+08,7.711084697166664448e+00
4.000000000000000000e+02,2.357908487221631050e+09,1.596000000000000000e+03,3.067833920801422000e+08,7.685906564999664958e+00
4.010000000000000000e+02,2.366363771770914555e+09,1.597000000000000000e+03,3.070886318541965485e+08,7.705800626623153349e+00
4.020000000000000000e+02,2.387796806906527042e+09,1.598000000000000000e+03,3.072756375086467862e+08,7.770862754582468668e+00
4.030000000000000000e+02,2.415156763651491642e+09,1.599000000000000000e+03,3.075286190082030296e+08,7.853437418086508970e+00
4.040000000000000000e+02,2.441727340990887165e+09,1.600000000000000000e+03,3.084546374517073631e+08,7.916001397039043930e+00
4.050000000000000000e+02,2.462887411174954891e+09,1.601000000000000000e+03,3.096587142903766036e+08,7.953554340684334534e+00
4.060000000000000000e+02,2.527686709204448223e+09,1.602000000000000000e+03,3.101959546703924537e+08,8.148677218857717008e+00
4.070000000000000000e+02,2.635129323123866558e+09,1.603000000000000000e+03,3.107656868101577163e+08,8.479473233264743115e+00
4.080000000000000000e+02,2.669655131560062408e+09,1.604000000000000000e+03,3.115150547563030124e+08,8.569907267077422119e+00
4.090000000000000000e+02,3.013667999171363354e+09,1.605000000000000000e+03,3.119296390178901553e+08,9.661371098494811349e+00
4.100000000000000000e+02,4.172328678958050251e+09,1.606000000000000000e+03,3.127125062890845537e+08,1.334237868664253135e+01
4.110000000000000000e+02,4.174451688096590042e+09,1.607000000000000000e+03,3.132333265191357732e+08,1.332697173217795594e+01
4.120000000000000000e+02,4.176933047061074734e+09,1.608000000000000000e+03,3.132363828889591098e+08,1.333476337754091290e+01
4.130000000000000000e+02,4.178858433096485615e+09,1.609000000000000000e+03,3.135547752855162024e+08,1.332736339062706854e+01
4.140000000000000000e+02,4.185200933120040894e+09,1.610000000000000000e+03,3.135958325819083452e+08,1.334584359320816205e+01
4.150000000000000000e+02,4.193657792673597813e+09,1.611000000000000000e+03,3.136615394735035896e+08,1.337000959605331296e+01
4.160000000000000000e+02,4.201751738022680283e+09,1.612000000000000000e+03,3.141690130216395855e+08,1.337417620410981911e+01
4.170000000000000000e+02,4.209268699874557018e+09,1.613000000000000000e+03,3.145415224794663787e+08,1.338223540947393531e+01
4.180000000000000000e+02,4.238119691578777790e+09,1.614000000000000000e+03,3.146316826907528043e+08,1.347009829186327678e+01
4.190000000000000000e+02,4.297065412954857826e+09,1.615000000000000000e+03,3.148084319653827548e+08,1.364977864832850329e+01
4.200000000000000000e+02,4.502430188037085533e+09,1.616000000000000000e+03,3.159175148915551305e+08,1.425191695871193787e+01


==> data/2D_spectra_divfiltered/2D_spectrum_cubic_Uconforming_uiso_C2_upU_divfiltered_normalized.csv <==
mode_number,eigfreq_norm,reference_mode_number,reference_eigfreq_norm,eigfreq_over_reference
1.010000000000000000e+02,1.166985166970061511e+07,1.297000000000000000e+03,1.166985115679207817e+07,1.000000043951591921e+00
1.020000000000000000e+02,1.946830179534775019e+07,1.298000000000000000e+03,1.946828197486039996e+07,1.000001018091240645e+00
1.030000000000000000e+02,2.985066111135267094e+07,1.299000000000000000e+03,2.985015266326069087e+07,1.000017033349802853e+00
1.040000000000000000e+02,3.384190679333563894e+07,1.300000000000000000e+03,3.384183734150596708e+07,1.000002052247606077e+00
1.050000000000000000e+02,3.708343990126488358e+07,1.301000000000000000e+03,3.708318660853075981e+07,1.000006830392889290e+00
1.060000000000000000e+02,3.980482376635697484e+07,1.302000000000000000e+03,3.980477550686482340e+07,1.000001212404580508e+00
1.070000000000000000e+02,4.115805616008644551e+07,1.303000000000000000e+03,4.115049043696103990e+07,1.000183854992858334e+00
1.080000000000000000e+02,4.328939466392637789e+07,1.304000000000000000e+03,4.328821275085701048e+07,1.000027303346436858e+00
1.090000000000000000e+02,5.146633272747315466e+07,1.305000000000000000e+03,5.145637576985484362e+07,1.000193502893846231e+00
1.100000000000000000e+02,5.240268164626681060e+07,1.306000000000000000e+03,5.234172646067812294e+07,1.001164561998818980e+00
1.110000000000000000e+02,5.774468135238502920e+07,1.307000000000000000e+03,5.773871832673919946e+07,1.000103276030688493e+00
1.120000000000000000e+02,5.906499964838464558e+07,1.308000000000000000e+03,5.906067320818734169e+07,1.000073254163257763e+00
1.130000000000000000e+02,6.091089594037253410e+07,1.309000000000000000e+03,6.083737973036040366e+07,1.001208405265610724e+00
1.140000000000000000e+02,6.294413364047390968e+07,1.310000000000000000e+03,6.291850204463740438e+07,1.000407377718851576e+00
1.150000000000000000e+02,6.380543543446931988e+07,1.311000000000000000e+03,6.353280464271486551e+07,1.004291181434341373e+00
1.160000000000000000e+02,6.869415468212978542e+07,1.312000000000000000e+03,6.867377773336301744e+07,1.000296720952877916e+00
1.170000000000000000e+02,7.001621416509512067e+07,1.313000000000000000e+03,6.983070197203157842e+07,1.002656599286913197e+00
1.180000000000000000e+02,7.144221398786352575e+07,1.314000000000000000e+03,7.103838856710711122e+07,1.005684608405424951e+00
1.190000000000000000e+02,7.595666970286174119e+07,1.315000000000000000e+03,7.585616670098665357e+07,1.001324915379276259e+00
1.200000000000000000e+02,7.733516724696886539e+07,1.316000000000000000e+03,7.637989278536832333e+07,1.012506884034060084e+00
1.210000000000000000e+02,7.855367036641646922e+07,1.317000000000000000e+03,7.811837363619573414e+07,1.005572270772660426e+00
1.220000000000000000e+02,8.162960229361192882e+07,1.318000000000000000e+03,8.145262690328241885e+07,1.002172740119722016e+00
1.230000000000000000e+02,8.275579333251218498e+07,1.319000000000000000e+03,8.159074503610269725e+07,1.014279172176868471e+00
1.240000000000000000e+02,8.336255740707083046e+07,1.320000000000000000e+03,8.312112554158508778e+07,1.002904578877062525e+00
1.250000000000000000e+02,8.446065183607597649e+07,1.321000000000000000e+03,8.405093651480278373e+07,1.004874607449508073e+00
1.260000000000000000e+02,8.472306102058526874e+07,1.322000000000000000e+03,8.457289023275193572e+07,1.001775637410759590e+00
1.270000000000000000e+02,8.890640855559317768e+07,1.323000000000000000e+03,8.768795904227079451e+07,1.013895288778873471e+00
1.280000000000000000e+02,9.043145892085592449e+07,1.324000000000000000e+03,8.885529529079575837e+07,1.017738544730529160e+00
1.290000000000000000e+02,9.447802928194333613e+07,1.325000000000000000e+03,9.231348963890767097e+07,1.023447706846555727e+00
1.300000000000000000e+02,9.497182463538783789e+07,1.326000000000000000e+03,9.305600107482980192e+07,1.020587856112766367e+00
1.310000000000000000e+02,9.533216037682946026e+07,1.327000000000000000e+03,9.445492899411767721e+07,1.009287301277484561e+00
1.320000000000000000e+02,1.016793052109446973e+08,1.328000000000000000e+03,9.871346780503830314e+07,1.030044911518699813e+00
1.330000000000000000e+02,1.018029648570038527e+08,1.329000000000000000e+03,1.010475960191687942e+08,1.007475376630353026e+00
1.340000000000000000e+02,1.048066942601297647e+08,1.330000000000000000e+03,1.018026178449619859e+08,1.029508832668161622e+00
1.350000000000000000e+02,1.051660087813686728e+08,1.331000000000000000e+03,1.026264719637493491e+08,1.024745436231271345e+00
1.360000000000000000e+02,1.065812210029062033e+08,1.332000000000000000e+03,1.032886057856274396e+08,1.031877816456468588e+00
1.370000000000000000e+02,1.075868259518090487e+08,1.333000000000000000e+03,1.046840363486087918e+08,1.027729056926441675e+00
1.380000000000000000e+02,1.103938342953761220e+08,1.334000000000000000e+03,1.050609311748333573e+08,1.050760097601535659e+00
1.390000000000000000e+02,1.109109906294501573e+08,1.335000000000000000e+03,1.073571448345111161e+08,1.033103020766966473e+00
1.400000000000000000e+02,1.133618162254679799e+08,1.336000000000000000e+03,1.085777586009618640e+08,1.044061119755549383e+00
1.410000000000000000e+02,1.151034054103115946e+08,1.337000000000000000e+03,1.102122459544049054e+08,1.044379455418503744e+00
1.420000000000000000e+02,1.182196766436282843e+08,1.338000000000000000e+03,1.107954473154519945e+08,1.067008433180817839e+00
1.430000000000000000e+02,1.211995181197329164e+08,1.339000000000000000e+03,1.125724740141976774e+08,1.076635466894395377e+00
1.440000000000000000e+02,1.221330922858101875e+08,1.340000000000000000e+03,1.143485208735300153e+08,1.068077587299008036e+00
1.450000000000000000e+02,1.222845588856944591e+08,1.341000000000000000e+03,1.148291933569066226e+08,1.064925697994023368e+00
1.460000000000000000e+02,1.276746540136841983e+08,1.342000000000000000e+03,1.168057066963553876e+08,1.093051509423109025e+00
1.470000000000000000e+02,1.284755167923565954e+08,1.343000000000000000e+03,1.202571670448030829e+08,1.068339791710640307e+00
1.480000000000000000e+02,1.286506115003755838e+08,1.344000000000000000e+03,1.211960040041005462e+08,1.061508690468233818e+00
1.490000000000000000e+02,1.295993930443438739e+08,1.345000000000000000e+03,1.228282180653748214e+08,1.055127193780220018e+00
1.500000000000000000e+02,1.310418975817197263e+08,1.346000000000000000e+03,1.231980687936157882e+08,1.063668439488642425e+00
1.510000000000000000e+02,1.328364855801129341e+08,1.347000000000000000e+03,1.254889358595793694e+08,1.058551374830011937e+00
1.520000000000000000e+02,1.339011427467813641e+08,1.348000000000000000e+03,1.255814001659919769e+08,1.066249799490947225e+00
1.530000000000000000e+02,1.360522851144725978e+08,1.349000000000000000e+03,1.266106591833687723e+08,1.074572125222329255e+00
1.540000000000000000e+02,1.370207682124529779e+08,1.350000000000000000e+03,1.277217596946640164e+08,1.072806767930691629e+00
1.550000000000000000e+02,1.407807167622440159e+08,1.351000000000000000e+03,1.280838112148788869e+08,1.099129666949590245e+00
1.560000000000000000e+02,1.412026296337634921e+08,1.352000000000000000e+03,1.303815181946199834e+08,1.082995746551983496e+00
1.570000000000000000e+02,1.424775022285387218e+08,1.353000000000000000e+03,1.321361833849705011e+08,1.078262581668788078e+00
1.580000000000000000e+02,1.504232442680495083e+08,1.354000000000000000e+03,1.332945615721011311e+08,1.128502487227756923e+00
1.590000000000000000e+02,1.528465183418198526e+08,1.355000000000000000e+03,1.336158585646366924e+08,1.143924980041798989e+00
1.600000000000000000e+02,1.538830327414121032e+08,1.356000000000000000e+03,1.336823953135346472e+08,1.151109182181389690e+00
1.610000000000000000e+02,1.549498750818275213e+08,1.357000000000000000e+03,1.337867990122899711e+08,1.158185084221900363e+00
1.620000000000000000e+02,1.563593490918906927e+08,1.358000000000000000e+03,1.348182786390644014e+08,1.159778560223989174e+00
1.630000000000000000e+02,1.575222511045397222e+08,1.359000000000000000e+03,1.356106572438224852e+08,1.161577226348229130e+00
1.640000000000000000e+02,1.605306161680534780e+08,1.360000000000000000e+03,1.360903503402394652e+08,1.179588528993502639e+00
1.650000000000000000e+02,1.610066880033719242e+08,1.361000000000000000e+03,1.379948440337142348e+08,1.166758722985588914e+00
1.660000000000000000e+02,1.624045490249005854e+08,1.362000000000000000e+03,1.407103527937928140e+08,1.154176262089968708e+00
1.670000000000000000e+02,1.658967857593047023e+08,1.363000000000000000e+03,1.413500317542152107e+08,1.173659345530054798e+00
1.680000000000000000e+02,1.728043694487178326e+08,1.364000000000000000e+03,1.439629371855243444e+08,1.200339287507212083e+00
1.690000000000000000e+02,1.737732263089080751e+08,1.365000000000000000e+03,1.444095931316125095e+08,1.203335751735925552e+00
1.700000000000000000e+02,1.764996386904410422e+08,1.366000000000000000e+03,1.454645024156645834e+08,1.213351957071242104e+00
1.710000000000000000e+02,1.774363257617290020e+08,1.367000000000000000e+03,1.461487596492492259e+08,1.214080271276804623e+00
1.720000000000000000e+02,1.790795057220373452e+08,1.368000000000000000e+03,1.480274604321087897e+08,1.209772194964935155e+00
1.730000000000000000e+02,1.798427895891997814e+08,1.369000000000000000e+03,1.495639232578567564e+08,1.202447660316723121e+00
1.740000000000000000e+02,1.809157725138635039e+08,1.370000000000000000e+03,1.508278184952163398e+08,1.199485441868944235e+00
1.750000000000000000e+02,1.830997185323501825e+08,1.371000000000000000e+03,1.514397082594554424e+08,1.209060164185293829e+00
1.760000000000000000e+02,1.854969162533562183e+08,1.372000000000000000e+03,1.522595023100251257e+08,1.218294513242623722e+00
1.770000000000000000e+02,1.867799400175783634e+08,1.373000000000000000e+03,1.524953581083388329e+08,1.224823773880922895e+00
1.780000000000000000e+02,1.880612193746141493e+08,1.374000000000000000e+03,1.540818745157980323e+08,1.220527852257743628e+00
1.790000000000000000e+02,1.893408690234785974e+08,1.375000000000000000e+03,1.542925372639403939e+08,1.227155067776108943e+00
1.800000000000000000e+02,1.913301726398186386e+08,1.376000000000000000e+03,1.547233597572814226e+08,1.236595255816337557e+00
1.810000000000000000e+02,1.971431325257721841e+08,1.377000000000000000e+03,1.569773624291711748e+08,1.255869823999138601e+00
1.820000000000000000e+02,1.988201102275447249e+08,1.378000000000000000e+03,1.576967797195867896e+08,1.260774700542919069e+00
1.830000000000000000e+02,2.004054065886326432e+08,1.379000000000000000e+03,1.582262503173409700e+08,1.266574959507013043e+00
1.840000000000000000e+02,2.021198428967009187e+08,1.380000000000000000e+03,1.587852504315836132e+08,1.272913210435682396e+00
1.850000000000000000e+02,2.023857124960642457e+08,1.381000000000000000e+03,1.590311487594822347e+08,1.272616805416850738e+00
1.860000000000000000e+02,2.060178890172505081e+08,1.382000000000000000e+03,1.616736874817574918e+08,1.274282118668794483e+00
1.870000000000000000e+02,2.064495650577165782e+08,1.383000000000000000e+03,1.620454603616350889e+08,1.274022515638422393e+00
1.880000000000000000e+02,2.106563993914746344e+08,1.384000000000000000e+03,1.643969893706032336e+08,1.281388425651688534e+00
1.890000000000000000e+02,2.131081951128250062e+08,1.385000000000000000e+03,1.656317547829994559e+08,1.286638515615717848e+00
1.900000000000000000e+02,2.171638115700051486e+08,1.386000000000000000e+03,1.663226182620175779e+08,1.305678168364897473e+00
1.910000000000000000e+02,2.212360719917183816e+08,1.387000000000000000e+03,1.666621457675851882e+08,1.327452439621400249e+00
1.920000000000000000e+02,2.255733374906950891e+08,1.388000000000000000e+03,1.672816916531785429e+08,1.348463990658172795e+00
1.930000000000000000e+02,2.262132358817658126e+08,1.389000000000000000e+03,1.685772691307543218e+08,1.341896431518931898e+00
1.940000000000000000e+02,2.273577430891334116e+08,1.390000000000000000e+03,1.711357779260675013e+08,1.328522567544902389e+00
1.950000000000000000e+02,2.294076241158617139e+08,1.391000000000000000e+03,1.720342567135336101e+08,1.333499667440448011e+00
1.960000000000000000e+02,2.294651304890669584e+08,1.392000000000000000e+03,1.731815014481328428e+08,1.324997927436209588e+00
1.970000000000000000e+02,2.322119913000076711e+08,1.393000000000000000e+03,1.740580105408844650e+08,1.334106891021045183e+00
1.980000000000000000e+02,2.330972067670103908e+08,1.394000000000000000e+03,1.741186366946619749e+08,1.338726348838662483e+00
1.990000000000000000e+02,2.340730351293071508e+08,1.395000000000000000e+03,1.744041967901591659e+08,1.342129601450707810e+00
2.000000000000000000e+02,2.366659569672758877e+08,1.396000000000000000e+03,1.747072052883132696e+08,1.354643367894954542e+00
2.010000000000000000e+02,2.385991835182143450e+08,1.397000000000000000e+03,1.759744142743762434e+08,1.355874287191515482e+00
2.020000000000000000e+02,2.446104591737137735e+08,1.398000000000000000e+03,1.762234510554496050e+08,1.388069849436474046e+00
2.030000000000000000e+02,2.490763608501893878e+08,1.399000000000000000e+03,1.766052549193675816e+08,1.410356452665634697e+00
2.040000000000000000e+02,2.587176999696754515e+08,1.400000000000000000e+03,1.776000392163897753e+08,1.456743484467653005e+00
2.050000000000000000e+02,2.594803631899057031e+08,1.401000000000000000e+03,1.780283891815898418e+08,1.457522389450114364e+00
2.060000000000000000e+02,2.631606540614547729e+08,1.402000000000000000e+03,1.782032055949428678e+08,1.476744782356052443e+00
2.070000000000000000e+02,2.683567102128611505e+08,1.403000000000000000e+03,1.800846310485770404e+08,1.490169975362712229e+00
2.080000000000000000e+02,2.735292902505170703e+08,1.404000000000000000e+03,1.817060471906011403e+08,1.505339500141113396e+00
2.090000000000000000e+02,2.766230316186899543e+08,1.405000000000000000e+03,1.823403475134268105e+08,1.517069784011026767e+00
2.100000000000000000e+02,2.824661810902190804e+08,1.406000000000000000e+03,1.827956323499413431e+08,1.545256729928152106e+00
2.110000000000000000e+02,2.893145671967908740e+08,1.407000000000000000e+03,1.835609165395884216e+08,1.576122916854115097e+00
2.120000000000000000e+02,2.989862358446100354e+08,1.408000000000000000e+03,1.845420717800797820e+08,1.620152158045100155e+00
2.130000000000000000e+02,3.020085991229070425e+08,1.409000000000000000e+03,1.851692829281635880e+08,1.630986491642197889e+00
2.140000000000000000e+02,3.051738032467613220e+08,1.410000000000000000e+03,1.862192435066284537e+08,1.638787686493306417e+00
2.150000000000000000e+02,3.090121248931953311e+08,1.411000000000000000e+03,1.870224183056187034e+08,1.652273175017070717e+00
2.160000000000000000e+02,3.223072959415361285e+08,1.412000000000000000e+03,1.877196688113626838e+08,1.716960710523194988e+00
2.170000000000000000e+02,3.243838717073487639e+08,1.413000000000000000e+03,1.879360449346833527e+08,1.726033299360361983e+00
2.180000000000000000e+02,3.367742917720150352e+08,1.414000000000000000e+03,1.909185984213581979e+08,1.763967966225860717e+00
2.190000000000000000e+02,3.376708992854321599e+08,1.415000000000000000e+03,1.915855662830475569e+08,1.762506987538710934e+00
2.200000000000000000e+02,3.538819380398710966e+08,1.416000000000000000e+03,1.917169977709307075e+08,1.845855829970277195e+00
2.210000000000000000e+02,3.563452925762943029e+08,1.417000000000000000e+03,1.925880270480718315e+08,1.850298266399224678e+00
2.220000000000000000e+02,3.595261115113353133e+08,1.418000000000000000e+03,1.940640332534405589e+08,1.852615889116389303e+00
2.230000000000000000e+02,3.627652304784040451e+08,1.419000000000000000e+03,1.957353678531544805e+08,1.853345332819766655e+00
2.240000000000000000e+02,3.659200117472006083e+08,1.420000000000000000e+03,1.960458941849257946e+08,1.866501786576750588e+00
2.250000000000000000e+02,3.710555779915394783e+08,1.421000000000000000e+03,1.972884711468849778e+08,1.880776792655469487e+00
2.260000000000000000e+02,3.789417375047727823e+08,1.422000000000000000e+03,1.979347843423934281e+08,1.914477734490912963e+00
2.270000000000000000e+02,3.809311158628967404e+08,1.423000000000000000e+03,1.981128977140499949e+08,1.922798163361988166e+00
2.280000000000000000e+02,3.865863421435925961e+08,1.424000000000000000e+03,1.983352161843883693e+08,1.949156330281712757e+00
2.290000000000000000e+02,3.907339553101009727e+08,1.425000000000000000e+03,1.988986779149445593e+08,1.964487443587690896e+00
2.300000000000000000e+02,3.962209317552939653e+08,1.426000000000000000e+03,1.990553936692482829e+08,1.990505881059707383e+00
2.310000000000000000e+02,3.971286779761784673e+08,1.427000000000000000e+03,1.998301355790607333e+08,1.987331274261477043e+00
2.320000000000000000e+02,4.020537109868272543e+08,1.428000000000000000e+03,2.002252857949435413e+08,2.008006678030576087e+00
2.330000000000000000e+02,4.050327743002870679e+08,1.429000000000000000e+03,2.018952158601172268e+08,2.006153402767668403e+00
2.340000000000000000e+02,4.059213068157787919e+08,1.430000000000000000e+03,2.033464763156581223e+08,1.996205265861899614e+00
2.350000000000000000e+02,4.061141932698921561e+08,1.431000000000000000e+03,2.038174008049030006e+08,1.992539359574262203e+00
2.360000000000000000e+02,4.080870391248744726e+08,1.432000000000000000e+03,2.049992265480917096e+08,1.990675994229370804e+00
2.370000000000000000e+02,4.102844435997705460e+08,1.433000000000000000e+03,2.053499251183538437e+08,1.997977079189594329e+00
2.380000000000000000e+02,4.156070176452002525e+08,1.434000000000000000e+03,2.060686190356596112e+08,2.016837981397257895e+00
2.390000000000000000e+02,4.206094228863319755e+08,1.435000000000000000e+03,2.062511657285108566e+08,2.039306887797093459e+00
2.400000000000000000e+02,4.291508510098397136e+08,1.436000000000000000e+03,2.064431246751168072e+08,2.078784903518593907e+00
2.410000000000000000e+02,4.342464430358515978e+08,1.437000000000000000e+03,2.069235408170185983e+08,2.098584053420260442e+00
2.420000000000000000e+02,4.366308272017769814e+08,1.438000000000000000e+03,2.086051052949821949e+08,2.093097513526097408e+00
2.430000000000000000e+02,4.402228813571462631e+08,1.439000000000000000e+03,2.089906410458573401e+08,2.106423900870045607e+00
2.440000000000000000e+02,4.435458020432347059e+08,1.440000000000000000e+03,2.094148361662102342e+08,2.118024731023341989e+00
2.450000000000000000e+02,4.463268267777770162e+08,1.441000000000000000e+03,2.100962738364435136e+08,2.124391921035377884e+00
2.460000000000000000e+02,4.532298264027099013e+08,1.442000000000000000e+03,2.102347217594788373e+08,2.155827651158556346e+00
2.470000000000000000e+02,4.557750264652193189e+08,1.443000000000000000e+03,2.136857878703758717e+08,2.132921571469682309e+00
2.480000000000000000e+02,4.688184761508202553e+08,1.444000000000000000e+03,2.149276469578432143e+08,2.181285110531993254e+00
2.490000000000000000e+02,4.736608622474715710e+08,1.445000000000000000e+03,2.151292969693097174e+08,2.201749686910583481e+00
2.500000000000000000e+02,4.791805623248874545e+08,1.446000000000000000e+03,2.162481316373716891e+08,2.215883016868924305e+00
2.510000000000000000e+02,4.968907661392998099e+08,1.447000000000000000e+03,2.167891032050614357e+08,2.292046780918178595e+00
2.520000000000000000e+02,5.026493983861092925e+08,1.448000000000000000e+03,2.169916071430169344e+08,2.316446267227369127e+00
2.530000000000000000e+02,5.119705102296438813e+08,1.449000000000000000e+03,2.172102416684046090e+08,2.357027487733397653e+00
2.540000000000000000e+02,5.126496037484146953e+08,1.450000000000000000e+03,2.183817865477013588e+08,2.347492489427162710e+00
2.550000000000000000e+02,5.222802610599555969e+08,1.451000000000000000e+03,2.185471175709399283e+08,2.389783342214177431e+00
2.560000000000000000e+02,5.352280633799093366e+08,1.452000000000000000e+03,2.188035460938858092e+08,2.446158085345882860e+00
2.570000000000000000e+02,5.434239163824260235e+08,1.453000000000000000e+03,2.204592106593086123e+08,2.464963540227030236e+00
2.580000000000000000e+02,5.483598455563637018e+08,1.454000000000000000e+03,2.207084509843594134e+08,2.484543945239430229e+00
2.590000000000000000e+02,5.492888236423373222e+08,1.455000000000000000e+03,2.210369492184337676e+08,2.485054311437847385e+00
2.600000000000000000e+02,5.564443347288246155e+08,1.456000000000000000e+03,2.217782442426605523e+08,2.509012264160529249e+00
2.610000000000000000e+02,5.727206076452261209e+08,1.457000000000000000e+03,2.233863245668610632e+08,2.563812304785053620e+00
2.620000000000000000e+02,5.797598306987321377e+08,1.458000000000000000e+03,2.236425197351877391e+08,2.592350646850242857e+00
2.630000000000000000e+02,5.830152731694817543e+08,1.459000000000000000e+03,2.238631910884818137e+08,2.604337364864263371e+00
2.640000000000000000e+02,5.856002482869820595e+08,1.460000000000000000e+03,2.242243588359922171e+08,2.611670967984867531e+00
2.650000000000000000e+02,5.989082663999110460e+08,1.461000000000000000e+03,2.257080688430356383e+08,2.653464138299860053e+00
2.660000000000000000e+02,6.032750601285128593e+08,1.462000000000000000e+03,2.264787280728340149e+08,2.663716214153691642e+00
2.670000000000000000e+02,6.126069786676123142e+08,1.463000000000000000e+03,2.265848736154600978e+08,2.703653465002588518e+00
2.680000000000000000e+02,6.192661228371564150e+08,1.464000000000000000e+03,2.275558433582375646e+08,2.721380886986301650e+00
2.690000000000000000e+02,6.220968121271058321e+08,1.465000000000000000e+03,2.280296998440983295e+08,2.728139415841126514e+00
2.700000000000000000e+02,6.391904652857286930e+08,1.466000000000000000e+03,2.280531148139405847e+08,2.802814010267821399e+00
2.710000000000000000e+02,6.520938492453134060e+08,1.467000000000000000e+03,2.284174500196163952e+08,2.854833766812963969e+00
2.720000000000000000e+02,6.532837764380631447e+08,1.468000000000000000e+03,2.295086720999410748e+08,2.846444844374274474e+00
2.730000000000000000e+02,6.543161221537560225e+08,1.469000000000000000e+03,2.296778702218907475e+08,2.848842692252519626e+00
2.740000000000000000e+02,6.562122411300244331e+08,1.470000000000000000e+03,2.311128713512076437e+08,2.839358263749923950e+00
2.750000000000000000e+02,6.682310090761390924e+08,1.471000000000000000e+03,2.317949921714427471e+08,2.882853519897853545e+00
2.760000000000000000e+02,6.690226126478685141e+08,1.472000000000000000e+03,2.324653237930668890e+08,2.877945844703319267e+00
2.770000000000000000e+02,6.745572469113323689e+08,1.473000000000000000e+03,2.325673060720728636e+08,2.900481836007879455e+00
2.780000000000000000e+02,6.896566429710580111e+08,1.474000000000000000e+03,2.351466498591047525e+08,2.932878879559996932e+00
2.790000000000000000e+02,7.022215043684657812e+08,1.475000000000000000e+03,2.358860885793432593e+08,2.976951750727193424e+00
2.800000000000000000e+02,7.038800127580928802e+08,1.476000000000000000e+03,2.363597600514300168e+08,2.978002738727328680e+00
2.810000000000000000e+02,7.121842865175859928e+08,1.477000000000000000e+03,2.370389307261223495e+08,3.004503455765468178e+00
2.820000000000000000e+02,7.195396438460119963e+08,1.478000000000000000e+03,2.378372372523497045e+08,3.025344778465313134e+00
2.830000000000000000e+02,7.224868296685848236e+08,1.479000000000000000e+03,2.380842999693772197e+08,3.034584093791619974e+00
2.840000000000000000e+02,7.271781466038966179e+08,1.480000000000000000e+03,2.389567206412312984e+08,3.043137454567260480e+00
2.850000000000000000e+02,7.323988330908637047e+08,1.481000000000000000e+03,2.395865241670787334e+08,3.056928329492004437e+00
2.860000000000000000e+02,7.381326582742925882e+08,1.482000000000000000e+03,2.397297670923351347e+08,3.079019627921262270e+00
2.870000000000000000e+02,7.482746334123053551e+08,1.483000000000000000e+03,2.400597205834163725e+08,3.117035342679629562e+00
2.880000000000000000e+02,7.558489690930501223e+08,1.484000000000000000e+03,2.415055963852824867e+08,3.129736869067072380e+00
2.890000000000000000e+02,7.672170019203293324e+08,1.485000000000000000e+03,2.415520741908417344e+08,3.176197118117803253e+00
2.900000000000000000e+02,7.712516234363574982e+08,1.486000000000000000e+03,2.425348887669954598e+08,3.179961560818175492e+00
2.910000000000000000e+02,7.747834591917164326e+08,1.487000000000000000e+03,2.436644928658652306e+08,3.179714245925140403e+00
2.920000000000000000e+02,7.797596878404113054e+08,1.488000000000000000e+03,2.441882480036517978e+08,3.193272789396278011e+00
2.930000000000000000e+02,7.822093748963649273e+08,1.489000000000000000e+03,2.444540989733009636e+08,3.199821063265529730e+00
2.940000000000000000e+02,7.844801913639659882e+08,1.490000000000000000e+03,2.449816930582226217e+08,3.202199240159245619e+00
2.950000000000000000e+02,7.857647968776009083e+08,1.491000000000000000e+03,2.454919534262956381e+08,3.200776179873904059e+00
2.960000000000000000e+02,7.938836065340906382e+08,1.492000000000000000e+03,2.464649670001727045e+08,3.221080935748301677e+00
2.970000000000000000e+02,8.039593684196187258e+08,1.493000000000000000e+03,2.475697091313889027e+08,3.247406038648070759e+00
2.980000000000000000e+02,8.065740711806782484e+08,1.494000000000000000e+03,2.477864577300656736e+08,3.255117646741398030e+00
2.990000000000000000e+02,8.149848911895112991e+08,1.495000000000000000e+03,2.479402768962267339e+08,3.287020976953317852e+00
3.000000000000000000e+02,8.265855604399021864e+08,1.496000000000000000e+03,2.487001290216251016e+08,3.323623367996035416e+00
3.010000000000000000e+02,8.304149034899518490e+08,1.497000000000000000e+03,2.495349795729269981e+08,3.327849686289219289e+00
3.020000000000000000e+02,8.364881370022621155e+08,1.498000000000000000e+03,2.496873541899972856e+08,3.350142179670597908e+00
3.030000000000000000e+02,8.454378769039760828e+08,1.499000000000000000e+03,2.497817399756164849e+08,3.384706492101893005e+00
3.040000000000000000e+02,8.493415397144186497e+08,1.500000000000000000e+03,2.499673959375930727e+08,3.397809288402018346e+00
3.050000000000000000e+02,8.545532764660776854e+08,1.501000000000000000e+03,2.507755969495755732e+08,3.407641281132733457e+00
3.060000000000000000e+02,8.609303600097632408e+08,1.502000000000000000e+03,2.510978839804230928e+08,3.428664337437769216e+00
3.070000000000000000e+02,8.692269734804537296e+08,1.503000000000000000e+03,2.519612100121548772e+08,3.449844416283448290e+00
3.080000000000000000e+02,8.781307696275839806e+08,1.504000000000000000e+03,2.527354963557502031e+08,3.474505094415103912e+00
3.090000000000000000e+02,8.921130477341364622e+08,1.505000000000000000e+03,2.555015726537491083e+08,3.491614703065296421e+00
3.100000000000000000e+02,8.944002578544915915e+08,1.506000000000000000e+03,2.557521316811626256e+08,3.497137059915143009e+00
3.110000000000000000e+02,9.149782520301679373e+08,1.507000000000000000e+03,2.564068580603655875e+08,3.568462477765534491e+00
3.120000000000000000e+02,9.331708664152086973e+08,1.508000000000000000e+03,2.568537594035435319e+08,3.633082375676276676e+00
3.130000000000000000e+02,9.373137052632580996e+08,1.509000000000000000e+03,2.569089889218680263e+08,3.648427052695757844e+00
3.140000000000000000e+02,9.387581641256268024e+08,1.510000000000000000e+03,2.579217755847326815e+08,3.639701076023436510e+00
3.150000000000000000e+02,9.602157377871259451e+08,1.511000000000000000e+03,2.582295653967187405e+08,3.718457785079504863e+00
3.160000000000000000e+02,9.659419755452324152e+08,1.512000000000000000e+03,2.594572779432183504e+08,3.722932666227334320e+00
3.170000000000000000e+02,9.742962188204201460e+08,1.513000000000000000e+03,2.602293740734732151e+08,3.743990171322231664e+00
3.180000000000000000e+02,9.939659509864965677e+08,1.514000000000000000e+03,2.609692895370786786e+08,3.808746817488167569e+00
3.190000000000000000e+02,9.978664005844767094e+08,1.515000000000000000e+03,2.613730217014852464e+08,3.817786526277919812e+00
3.200000000000000000e+02,1.021290618456453800e+09,1.516000000000000000e+03,2.615610213233302832e+08,3.904597914816898552e+00
3.210000000000000000e+02,1.053315084424283028e+09,1.517000000000000000e+03,2.616693847748819888e+08,4.025366151758507982e+00
3.220000000000000000e+02,1.075881848901686192e+09,1.518000000000000000e+03,2.631905473851514161e+08,4.087843805907084516e+00
3.230000000000000000e+02,1.078069681949657917e+09,1.519000000000000000e+03,2.645561221776763201e+08,4.075013169514272171e+00
3.240000000000000000e+02,1.089328987878369331e+09,1.520000000000000000e+03,2.651417405036503375e+08,4.108477925086909899e+00
3.250000000000000000e+02,1.093350827055465698e+09,1.521000000000000000e+03,2.654968467374415100e+08,4.118131120919549026e+00
3.260000000000000000e+02,1.104153471122067213e+09,1.522000000000000000e+03,2.666108333551231921e+08,4.141442630920195711e+00
3.270000000000000000e+02,1.105601409055040121e+09,1.523000000000000000e+03,2.668325287285285592e+08,4.143428143200121205e+00
3.280000000000000000e+02,1.114600850432214499e+09,1.524000000000000000e+03,2.671342936613735557e+08,4.172436399517883920e+00
3.290000000000000000e+02,1.150550829119243622e+09,1.525000000000000000e+03,2.672533730949023068e+08,4.305093761008135900e+00
3.300000000000000000e+02,1.165595884922004938e+09,1.526000000000000000e+03,2.679565582947390974e+08,4.349943484644651193e+00
3.310000000000000000e+02,1.194759202376135588e+09,1.527000000000000000e+03,2.681012470101621151e+08,4.456373163869876919e+00
3.320000000000000000e+02,1.209282787749890089e+09,1.528000000000000000e+03,2.682075065784628987e+08,4.508758174507393690e+00
3.330000000000000000e+02,1.216722230138165474e+09,1.529000000000000000e+03,2.690027955188930035e+08,4.523083961975818745e+00
3.340000000000000000e+02,1.231063259226952791e+09,1.530000000000000000e+03,2.698433554760037661e+08,4.562140346407110414e+00
3.350000000000000000e+02,1.238713307651211739e+09,1.531000000000000000e+03,2.699223128708319664e+08,4.589147501281166441e+00
3.360000000000000000e+02,1.253916340101210117e+09,1.532000000000000000e+03,2.704012223867207766e+08,4.637243607974122384e+00
3.370000000000000000e+02,1.262648735673786402e+09,1.533000000000000000e+03,2.709081207609062791e+08,4.660800614346126025e+00
3.380000000000000000e+02,1.307742477176019669e+09,1.534000000000000000e+03,2.713194232619668245e+08,4.819936816367754950e+00
3.390000000000000000e+02,1.320469784660914660e+09,1.535000000000000000e+03,2.724247362870184779e+08,4.847099432518886530e+00
3.400000000000000000e+02,1.329790197248406649e+09,1.536000000000000000e+03,2.725168474471107721e+08,4.879662339065067300e+00
3.410000000000000000e+02,1.345718942866950274e+09,1.537000000000000000e+03,2.731721106785758734e+08,4.926267690812593969e+00
3.420000000000000000e+02,1.350511903242342234e+09,1.538000000000000000e+03,2.737527065137450695e+08,4.933328040629009870e+00
3.430000000000000000e+02,1.374101862071902275e+09,1.539000000000000000e+03,2.740976940847747922e+08,5.013182860439937549e+00
3.440000000000000000e+02,1.385401069833653212e+09,1.540000000000000000e+03,2.749836905714727044e+08,5.038120868021316312e+00
3.450000000000000000e+02,1.397987026703063250e+09,1.541000000000000000e+03,2.750207186216050982e+08,5.083206217006954297e+00
3.460000000000000000e+02,1.406407873615713358e+09,1.542000000000000000e+03,2.752621069625247121e+08,5.109340654023212025e+00
3.470000000000000000e+02,1.424952763109617949e+09,1.543000000000000000e+03,2.757046613542492986e+08,5.168402870340718991e+00
3.480000000000000000e+02,1.440241005292828321e+09,1.544000000000000000e+03,2.770283442374560833e+08,5.198894031068240551e+00
3.490000000000000000e+02,1.469850063191845417e+09,1.545000000000000000e+03,2.784973262758247256e+08,5.277788777534262010e+00
3.500000000000000000e+02,1.515814562711305380e+09,1.546000000000000000e+03,2.785939206426984668e+08,5.440946303546098761e+00
3.510000000000000000e+02,1.521015352057591677e+09,1.547000000000000000e+03,2.787389834528517127e+08,5.456772975262246028e+00
3.520000000000000000e+02,1.541956314837873459e+09,1.548000000000000000e+03,2.796845899372319579e+08,5.513197259755806101e+00
3.530000000000000000e+02,1.544638193314095020e+09,1.549000000000000000e+03,2.798838178155773282e+08,5.518854949777399987e+00
3.540000000000000000e+02,1.545576761548424959e+09,1.550000000000000000e+03,2.807299825175389051e+08,5.505563558576660022e+00
3.550000000000000000e+02,1.546957279283300877e+09,1.551000000000000000e+03,2.813901945836967230e+08,5.497552185753842302e+00
3.560000000000000000e+02,1.550463561040796995e+09,1.552000000000000000e+03,2.821502370521661043e+08,5.495170152042563316e+00
3.570000000000000000e+02,1.556801647987523317e+09,1.553000000000000000e+03,2.826412641037026048e+08,5.508047994776602785e+00
3.580000000000000000e+02,1.559193610861073017e+09,1.554000000000000000e+03,2.832663153236328363e+08,5.504338237604031292e+00
3.590000000000000000e+02,1.566794235512547731e+09,1.555000000000000000e+03,2.836491162144507766e+08,5.523705684060671750e+00
3.600000000000000000e+02,1.567509506725178242e+09,1.556000000000000000e+03,2.850534165653648973e+08,5.499002697853075716e+00
3.610000000000000000e+02,1.568042559895104170e+09,1.557000000000000000e+03,2.864984698715932965e+08,5.473127170968453470e+00
3.620000000000000000e+02,1.568234261790677547e+09,1.558000000000000000e+03,2.868380635013021827e+08,5.467315748293490429e+00
3.630000000000000000e+02,1.568850899479486465e+09,1.559000000000000000e+03,2.874264095040880442e+08,5.458269830480461771e+00
3.640000000000000000e+02,1.570062398158150673e+09,1.560000000000000000e+03,2.877369898750808835e+08,5.456588667448641239e+00
3.650000000000000000e+02,1.570932054484637022e+09,1.561000000000000000e+03,2.890834590654390454e+08,5.434181739637442554e+00
3.660000000000000000e+02,1.576300145731154203e+09,1.562000000000000000e+03,2.891926954368944168e+08,5.450691426869470391e+00
3.670000000000000000e+02,1.589134444486149788e+09,1.563000000000000000e+03,2.895844357392572761e+08,5.487637622613846133e+00
3.680000000000000000e+02,1.601781230266849756e+09,1.564000000000000000e+03,2.896949696931182146e+08,5.529199322872814903e+00
3.690000000000000000e+02,1.607411557544574261e+09,1.565000000000000000e+03,2.900505442033894658e+08,5.541832586314417775e+00
3.700000000000000000e+02,1.627086702436268091e+09,1.566000000000000000e+03,2.902057091781399250e+08,5.606666757329356265e+00
3.710000000000000000e+02,1.631862657132854700e+09,1.567000000000000000e+03,2.906198225162214041e+08,5.615111326557119753e+00
3.720000000000000000e+02,1.635002262040584326e+09,1.568000000000000000e+03,2.908908335032868981e+08,5.620673028262025639e+00
3.730000000000000000e+02,1.637502404590858459e+09,1.569000000000000000e+03,2.913982390034546852e+08,5.619465684456126375e+00
3.740000000000000000e+02,1.649230897752689123e+09,1.570000000000000000e+03,2.915444462166952491e+08,5.656876401366503160e+00
3.750000000000000000e+02,1.657248248217458248e+09,1.571000000000000000e+03,2.926178689306754470e+08,5.663523742666854766e+00
3.760000000000000000e+02,1.685698005762473583e+09,1.572000000000000000e+03,2.927041450734845996e+08,5.759050680130519240e+00
3.770000000000000000e+02,1.713350776992505312e+09,1.573000000000000000e+03,2.937710574081790447e+08,5.832265411401289512e+00
3.780000000000000000e+02,1.770960503143204689e+09,1.574000000000000000e+03,2.938259295760057569e+08,6.027243768780792266e+00
3.790000000000000000e+02,1.794566935522418022e+09,1.575000000000000000e+03,2.943228502647150159e+08,6.097273568492484586e+00
3.800000000000000000e+02,1.824339844426868200e+09,1.576000000000000000e+03,2.955196147320163846e+08,6.173329124299310244e+00
3.810000000000000000e+02,1.846670640027015924e+09,1.577000000000000000e+03,2.962585772248145342e+08,6.233306921695225711e+00
3.820000000000000000e+02,1.856321219120702267e+09,1.578000000000000000e+03,2.963445538688609004e+08,6.264063890784933974e+00
3.830000000000000000e+02,1.874862087683296442e+09,1.579000000000000000e+03,2.972341804699972272e+08,6.307693431215407820e+00
3.840000000000000000e+02,1.883075682758334637e+09,1.580000000000000000e+03,2.973368429646328688e+08,6.333139425248822896e+00
3.850000000000000000e+02,1.898263255414959669e+09,1.581000000000000000e+03,2.978821334265216589e+08,6.372531422342597729e+00
3.860000000000000000e+02,1.910556420969139099e+09,1.582000000000000000e+03,2.981008752873735428e+08,6.409093630226127658e+00
3.870000000000000000e+02,1.933290951150986433e+09,1.583000000000000000e+03,2.994062207500637770e+08,6.457083444384561943e+00
3.880000000000000000e+02,1.936396840154588938e+09,1.584000000000000000e+03,2.998075632156616449e+08,6.458799168991189887e+00
3.890000000000000000e+02,1.965467638095517397e+09,1.585000000000000000e+03,2.998446058852134347e+08,6.554954131300724463e+00
3.900000000000000000e+02,2.069377362032036066e+09,1.586000000000000000e+03,3.005225844646095037e+08,6.885929607316193746e+00
3.910000000000000000e+02,2.088219823646405935e+09,1.587000000000000000e+03,3.014501590648743510e+08,6.927247376893920894e+00
3.920000000000000000e+02,2.105764720046041250e+09,1.588000000000000000e+03,3.016199629886655211e+08,6.981516406210729109e+00
3.930000000000000000e+02,2.141059268305659533e+09,1.589000000000000000e+03,3.019193834767336845e+08,7.091493244489393888e+00
3.940000000000000000e+02,2.192169256574060917e+09,1.590000000000000000e+03,3.020932487172849774e+08,7.256597973911063093e+00
3.950000000000000000e+02,2.194052845084559441e+09,1.591000000000000000e+03,3.021705216513438821e+08,7.260975799671627762e+00
3.960000000000000000e+02,2.206451206850454330e+09,1.592000000000000000e+03,3.022807623835323453e+08,7.299343793671262404e+00
3.970000000000000000e+02,2.263925329677336693e+09,1.593000000000000000e+03,3.028556046960503459e+08,7.475263110779938991e+00
3.980000000000000000e+02,2.318430211797054291e+09,1.594000000000000000e+03,3.045333842066401243e+08,7.613057654867458446e+00
3.990000000000000000e+02,2.318552437243841171e+09,1.595000000000000000e+03,3.053306317689623833e+08,7.593579536422810250e+00
4.000000000000000000e+02,2.325480415430561066e+09,1.596000000000000000e+03,3.067833920801422000e+08,7.580203086166629411e+00
4.010000000000000000e+02,2.339298864349846840e+09,1.597000000000000000e+03,3.070886318541965485e+08,7.617666763582863432e+00
4.020000000000000000e+02,2.359412639816115856e+09,1.598000000000000000e+03,3.072756375086467862e+08,7.678489121187557664e+00
4.030000000000000000e+02,2.372952697184598446e+09,1.599000000000000000e+03,3.075286190082030296e+08,7.716201194014083775e+00
4.040000000000000000e+02,2.379129117927072048e+09,1.600000000000000000e+03,3.084546374517073631e+08,7.713059974011757802e+00
4.050000000000000000e+02,2.394454125379153252e+09,1.601000000000000000e+03,3.096587142903766036e+08,7.732558506762380546e+00
4.060000000000000000e+02,2.460400820601018429e+09,1.602000000000000000e+03,3.101959546703924537e+08,7.931763079294142926e+00
4.070000000000000000e+02,2.574855888178309441e+09,1.603000000000000000e+03,3.107656868101577163e+08,8.285521849621872548e+00
4.080000000000000000e+02,2.593024169703923225e+09,1.604000000000000000e+03,3.115150547563030124e+08,8.323912857863115633e+00
4.090000000000000000e+02,2.784906778180940151e+09,1.605000000000000000e+03,3.119296390178901553e+08,8.927996669214293135e+00
4.100000000000000000e+02,2.975012985209510803e+09,1.606000000000000000e+03,3.127125062890845537e+08,9.513572132159255901e+00
4.110000000000000000e+02,3.603083291515409946e+09,1.607000000000000000e+03,3.132333265191357732e+08,1.150287337415641709e+01
4.120000000000000000e+02,4.081635543323988914e+09,1.608000000000000000e+03,3.132363828889591098e+08,1.303052827286321502e+01
4.130000000000000000e+02,4.172330370010077000e+09,1.609000000000000000e+03,3.135547752855162024e+08,1.330654386051318561e+01
4.140000000000000000e+02,4.174473052072779655e+09,1.610000000000000000e+03,3.135958325819083452e+08,1.331163433424277365e+01
4.150000000000000000e+02,4.178700824247633934e+09,1.611000000000000000e+03,3.136615394735035896e+08,1.332232453893387714e+01
4.160000000000000000e+02,4.181238432122253895e+09,1.612000000000000000e+03,3.141690130216395855e+08,1.330888234936860393e+01
4.170000000000000000e+02,4.185276812769674778e+09,1.613000000000000000e+03,3.145415224794663787e+08,1.330595967037355010e+01
4.180000000000000000e+02,4.198440046944766998e+09,1.614000000000000000e+03,3.146316826907528043e+08,1.334398370513549459e+01
4.190000000000000000e+02,4.250035085685397625e+09,1.615000000000000000e+03,3.148084319653827548e+08,1.350038516805910582e+01
4.200000000000000000e+02,4.479403731528923988e+09,1.616000000000000000e+03,3.159175148915551305e+08,1.417902939970443477e+01


==> data/2D_spectra_divfiltered/2D_spectrum_cubic_uUconforming_C1_uU_divfiltered_normalized.csv <==
mode_number,eigfreq_norm,reference_mode_number,reference_eigfreq_norm,eigfreq_over_reference
2.900000000000000000e+02,1.166985999444429018e+07,1.297000000000000000e+03,1.166985115680403076e+07,1.000000757305310906e+00
2.910000000000000000e+02,1.946855663688809052e+07,1.298000000000000000e+03,1.946828197492270917e+07,1.000014108176866090e+00
2.920000000000000000e+02,2.985147169444137812e+07,1.299000000000000000e+03,2.985015266344690323e+07,1.000044188417035906e+00
2.930000000000000000e+02,3.384224856807468832e+07,1.300000000000000000e+03,3.384183734178389609e+07,1.000012151417390305e+00
2.940000000000000000e+02,3.708526004957637191e+07,1.301000000000000000e+03,3.708318660981028527e+07,1.000055913203681923e+00
2.950000000000000000e+02,3.980485277181362361e+07,1.302000000000000000e+03,3.980477550696732849e+07,1.000001941094889046e+00
2.960000000000000000e+02,4.115563272499949485e+07,1.303000000000000000e+03,4.115049043814557046e+07,1.000124962954248575e+00
2.970000000000000000e+02,4.329466814308486134e+07,1.304000000000000000e+03,4.328821275590983033e+07,1.000149125749576040e+00
2.980000000000000000e+02,5.147343013634514064e+07,1.305000000000000000e+03,5.145637578186827898e+07,1.000331433262015235e+00
2.990000000000000000e+02,5.235770276872071624e+07,1.306000000000000000e+03,5.234172646378161758e+07,1.000305230759825026e+00
3.000000000000000000e+02,5.774296978865841031e+07,1.307000000000000000e+03,5.773871833174724132e+07,1.000073632685899661e+00
3.010000000000000000e+02,5.906822073776008934e+07,1.308000000000000000e+03,5.906067321529315412e+07,1.000127792692768969e+00
3.020000000000000000e+02,6.087679248318749666e+07,1.309000000000000000e+03,6.083737975517161936e+07,1.000647837368645598e+00
3.030000000000000000e+02,6.293702608894073963e+07,1.310000000000000000e+03,6.291850206595917046e+07,1.000294412968734559e+00
3.040000000000000000e+02,6.356982871981202066e+07,1.311000000000000000e+03,6.353280466338851303e+07,1.000582754950291697e+00
3.050000000000000000e+02,6.870916363619741797e+07,1.312000000000000000e+03,6.867377778365060687e+07,1.000515274587897130e+00
3.060000000000000000e+02,6.985771382871884108e+07,1.313000000000000000e+03,6.983070197788664699e+07,1.000386819122063953e+00
3.070000000000000000e+02,7.112108443500229716e+07,1.314000000000000000e+03,7.103838863086740673e+07,1.001164100224240627e+00
3.080000000000000000e+02,7.592507027512219548e+07,1.315000000000000000e+03,7.585616680264611542e+07,1.000908343716541138e+00
3.090000000000000000e+02,7.647225281059335172e+07,1.316000000000000000e+03,7.637989280085721612e+07,1.001209218897137543e+00
3.100000000000000000e+02,7.814171028542876244e+07,1.317000000000000000e+03,7.811837365093627572e+07,1.000298734259327471e+00
3.110000000000000000e+02,8.159787567554219067e+07,1.318000000000000000e+03,8.145262699813088775e+07,1.001783228887321631e+00
3.120000000000000000e+02,8.161892625937366486e+07,1.319000000000000000e+03,8.159074503656056523e+07,1.000345397297211392e+00
3.130000000000000000e+02,8.314848711069785058e+07,1.320000000000000000e+03,8.312112560232777894e+07,1.000329176345625681e+00
3.140000000000000000e+02,8.417642039887706935e+07,1.321000000000000000e+03,8.405093664282800257e+07,1.001492948931459237e+00
3.150000000000000000e+02,8.461279841691224277e+07,1.322000000000000000e+03,8.457289037303002179e+07,1.000471877497696838e+00
3.160000000000000000e+02,8.792321656587713957e+07,1.323000000000000000e+03,8.768795908575133979e+07,1.002682893781297047e+00
3.170000000000000000e+02,8.892088228776405752e+07,1.324000000000000000e+03,8.885529545616300404e+07,1.000738130814425197e+00
3.180000000000000000e+02,9.260801179768322408e+07,1.325000000000000000e+03,9.231348988063561916e+07,1.003190453718393993e+00
3.190000000000000000e+02,9.328818733991631866e+07,1.326000000000000000e+03,9.305600134453438222e+07,1.002495121131653733e+00
3.200000000000000000e+02,9.456622671704740822e+07,1.327000000000000000e+03,9.445492933821672201e+07,1.001178312022575012e+00
3.210000000000000000e+02,9.917788210869069397e+07,1.328000000000000000e+03,9.871346789449483156e+07,1.004704669221957003e+00
3.220000000000000000e+02,1.012273916885620654e+08,1.329000000000000000e+03,1.010475963607395291e+08,1.001779313257295856e+00
3.230000000000000000e+02,1.019103832637139708e+08,1.330000000000000000e+03,1.018026178676007986e+08,1.001058571953948428e+00
3.240000000000000000e+02,1.030016492996462733e+08,1.331000000000000000e+03,1.026264725519312173e+08,1.003655750201539965e+00
3.250000000000000000e+02,1.039479295997062176e+08,1.332000000000000000e+03,1.032886063021244109e+08,1.006383311007733594e+00
3.260000000000000000e+02,1.047264873729430139e+08,1.333000000000000000e+03,1.046840363994538784e+08,1.000405515252842825e+00
3.270000000000000000e+02,1.051235349576406926e+08,1.334000000000000000e+03,1.050609313880813420e+08,1.000595878684228390e+00
3.280000000000000000e+02,1.074402076370291412e+08,1.335000000000000000e+03,1.073571449741477221e+08,1.000773704096745709e+00
3.290000000000000000e+02,1.088725531486110836e+08,1.336000000000000000e+03,1.085777591648131460e+08,1.002715049436141648e+00
3.300000000000000000e+02,1.103262291250742674e+08,1.337000000000000000e+03,1.102122463718355298e+08,1.001034211323977408e+00
3.310000000000000000e+02,1.117107365328567177e+08,1.338000000000000000e+03,1.107954475410843790e+08,1.008261070396714087e+00
3.320000000000000000e+02,1.134318312974382639e+08,1.339000000000000000e+03,1.125724751501972526e+08,1.007633803432805619e+00
3.330000000000000000e+02,1.149179949778631628e+08,1.340000000000000000e+03,1.143485219235637188e+08,1.004980152298602603e+00
3.340000000000000000e+02,1.155341912715287954e+08,1.341000000000000000e+03,1.148291942118272781e+08,1.006139528057655719e+00
3.350000000000000000e+02,1.172520606215720326e+08,1.342000000000000000e+03,1.168057076889650077e+08,1.003821328096359711e+00
3.360000000000000000e+02,1.204980676465605497e+08,1.343000000000000000e+03,1.202571678867815137e+08,1.002003204998190400e+00
3.370000000000000000e+02,1.218247838991096616e+08,1.344000000000000000e+03,1.211960042790753841e+08,1.005188121702316195e+00
3.380000000000000000e+02,1.241407091166454554e+08,1.345000000000000000e+03,1.228282204710614383e+08,1.010685562654497938e+00
3.390000000000000000e+02,1.244340445858506113e+08,1.346000000000000000e+03,1.231980690757777542e+08,1.010032425989668914e+00
3.400000000000000000e+02,1.265432794497847855e+08,1.347000000000000000e+03,1.254889381539128125e+08,1.008401866422511395e+00
3.410000000000000000e+02,1.269504760436968654e+08,1.348000000000000000e+03,1.255814018994417638e+08,1.010901886135586958e+00
3.420000000000000000e+02,1.273353067072052658e+08,1.349000000000000000e+03,1.266106606279281974e+08,1.005723420726842177e+00
3.430000000000000000e+02,1.278289551434407979e+08,1.350000000000000000e+03,1.277217597392823398e+08,1.000839288500074531e+00
3.440000000000000000e+02,1.282032037246770114e+08,1.351000000000000000e+03,1.280838113149454892e+08,1.000932142856351570e+00
3.450000000000000000e+02,1.305616659369445443e+08,1.352000000000000000e+03,1.303815191647571027e+08,1.001381689470574488e+00
3.460000000000000000e+02,1.322997453080940098e+08,1.353000000000000000e+03,1.321361839138816595e+08,1.001237824412418043e+00
3.470000000000000000e+02,1.337659893374437541e+08,1.354000000000000000e+03,1.332945661797463894e+08,1.003536701991750046e+00
3.480000000000000000e+02,1.341617633045203239e+08,1.355000000000000000e+03,1.336158594664353877e+08,1.004085621574152043e+00
3.490000000000000000e+02,1.354061576329949796e+08,1.356000000000000000e+03,1.336823971442119330e+08,1.012894446281686012e+00
3.500000000000000000e+02,1.357850493329945505e+08,1.357000000000000000e+03,1.337867992573748082e+08,1.014936078048893187e+00
3.510000000000000000e+02,1.361880841189325154e+08,1.358000000000000000e+03,1.348182820829569995e+08,1.010160358185936857e+00
3.520000000000000000e+02,1.364077273843545318e+08,1.359000000000000000e+03,1.356106591720108688e+08,1.005877622136860605e+00
3.530000000000000000e+02,1.375093042683243454e+08,1.360000000000000000e+03,1.360903518993094265e+08,1.010426546402531045e+00
3.540000000000000000e+02,1.405717211017766595e+08,1.361000000000000000e+03,1.379948476842792928e+08,1.018673692972893008e+00
3.550000000000000000e+02,1.410586179151334763e+08,1.362000000000000000e+03,1.407103543373585641e+08,1.002475038737660640e+00
3.560000000000000000e+02,1.424199637979802191e+08,1.363000000000000000e+03,1.413500342954426110e+08,1.007569361464046631e+00
3.570000000000000000e+02,1.465051126365703344e+08,1.364000000000000000e+03,1.439629478301205933e+08,1.017658465909225152e+00
3.580000000000000000e+02,1.467606905732381046e+08,1.365000000000000000e+03,1.444096001607008278e+08,1.016280707168505160e+00
3.590000000000000000e+02,1.474632219167594016e+08,1.366000000000000000e+03,1.454645038647818267e+08,1.013740245894183989e+00
3.600000000000000000e+02,1.507290309510521591e+08,1.367000000000000000e+03,1.461487621244527102e+08,1.031339771613659861e+00
3.610000000000000000e+02,1.509897845520351529e+08,1.368000000000000000e+03,1.480274699108991623e+08,1.020011925103624817e+00
3.620000000000000000e+02,1.511035012188058794e+08,1.369000000000000000e+03,1.495639274402941167e+08,1.010293750671440227e+00
3.630000000000000000e+02,1.514914156533438861e+08,1.370000000000000000e+03,1.508278189143320918e+08,1.004399697242779332e+00
3.640000000000000000e+02,1.526055035571919382e+08,1.371000000000000000e+03,1.514397096894648075e+08,1.007698072520857746e+00
3.650000000000000000e+02,1.528935879083557427e+08,1.372000000000000000e+03,1.522595050437564552e+08,1.004164487888076662e+00
3.660000000000000000e+02,1.535154991486624479e+08,1.373000000000000000e+03,1.524953594194264412e+08,1.006689644413573115e+00
3.670000000000000000e+02,1.548276664794538319e+08,1.374000000000000000e+03,1.540818755487548411e+08,1.004840224900189538e+00
3.680000000000000000e+02,1.578717385819813013e+08,1.375000000000000000e+03,1.542925515360202491e+08,1.023197406552224020e+00
3.690000000000000000e+02,1.581318566687700748e+08,1.376000000000000000e+03,1.547233805323778093e+08,1.022029483357099977e+00
3.700000000000000000e+02,1.601247554540198445e+08,1.377000000000000000e+03,1.569773652287900448e+08,1.020049962111687636e+00
3.710000000000000000e+02,1.602505064732184112e+08,1.378000000000000000e+03,1.576967830018142462e+08,1.016193884382377011e+00
3.720000000000000000e+02,1.606314824838554263e+08,1.379000000000000000e+03,1.582262580810885429e+08,1.015201170980952083e+00
3.730000000000000000e+02,1.612265014136806428e+08,1.380000000000000000e+03,1.587852619786475599e+08,1.015374471185879646e+00
3.740000000000000000e+02,1.624002633380788863e+08,1.381000000000000000e+03,1.590311532130150199e+08,1.021185220989695663e+00
3.750000000000000000e+02,1.655596480627399087e+08,1.382000000000000000e+03,1.616736954811471105e+08,1.024035775084054745e+00
3.760000000000000000e+02,1.672559657201624215e+08,1.383000000000000000e+03,1.620454659283104837e+08,1.032154554661573131e+00
3.770000000000000000e+02,1.679784930937532485e+08,1.384000000000000000e+03,1.643970171635319889e+08,1.021785528667217946e+00
3.780000000000000000e+02,1.686693414010842741e+08,1.385000000000000000e+03,1.656317921398437917e+08,1.018339167994245065e+00
3.790000000000000000e+02,1.701686306534728706e+08,1.386000000000000000e+03,1.663226233604859710e+08,1.023123777242564980e+00
3.800000000000000000e+02,1.709919291503377259e+08,1.387000000000000000e+03,1.666621511446899772e+08,1.025979371896434955e+00
3.810000000000000000e+02,1.728275674315557778e+08,1.388000000000000000e+03,1.672817081200301945e+08,1.033152813740676468e+00
3.820000000000000000e+02,1.730993628712105155e+08,1.389000000000000000e+03,1.685772732839714885e+08,1.026825025100634337e+00
3.830000000000000000e+02,1.743674050238249302e+08,1.390000000000000000e+03,1.711358082179474831e+08,1.018883229871809792e+00
3.840000000000000000e+02,1.744943047660819888e+08,1.391000000000000000e+03,1.720342622240297794e+08,1.014299724428431748e+00
3.850000000000000000e+02,1.748299550243847966e+08,1.392000000000000000e+03,1.731815062448975146e+08,1.009518619021341657e+00
3.860000000000000000e+02,1.764430685960538685e+08,1.393000000000000000e+03,1.740580106110429168e+08,1.013702661409480843e+00
3.870000000000000000e+02,1.766193554478672743e+08,1.394000000000000000e+03,1.741186455553016663e+08,1.014362102832756962e+00
3.880000000000000000e+02,1.776362226885981560e+08,1.395000000000000000e+03,1.744041984802211523e+08,1.018531802769321093e+00
3.890000000000000000e+02,1.788201270734184384e+08,1.396000000000000000e+03,1.747072564672157168e+08,1.023541498443566455e+00
3.900000000000000000e+02,1.793517627356536686e+08,1.397000000000000000e+03,1.759744174379860759e+08,1.019192251617243139e+00
3.910000000000000000e+02,1.800077482091547847e+08,1.398000000000000000e+03,1.762234972833060622e+08,1.021474156308253001e+00
3.920000000000000000e+02,1.821533998842120171e+08,1.399000000000000000e+03,1.766052844230854511e+08,1.031415342294261128e+00
3.930000000000000000e+02,1.824315204270246625e+08,1.400000000000000000e+03,1.776000600721138716e+08,1.027204159463397604e+00
3.940000000000000000e+02,1.829871792141549885e+08,1.401000000000000000e+03,1.780283964836675227e+08,1.027853886393580884e+00
3.950000000000000000e+02,1.834914995633620024e+08,1.402000000000000000e+03,1.782032130912450850e+08,1.029675595520318510e+00
3.960000000000000000e+02,1.843021386276972890e+08,1.403000000000000000e+03,1.800846383660458922e+08,1.023419544831351891e+00
3.970000000000000000e+02,1.861368177683877051e+08,1.404000000000000000e+03,1.817060544117614329e+08,1.024384236237862345e+00
3.980000000000000000e+02,1.863951120423279107e+08,1.405000000000000000e+03,1.823403627394864261e+08,1.022237255876443429e+00
3.990000000000000000e+02,1.871847039875372052e+08,1.406000000000000000e+03,1.827956859238299429e+08,1.024010512291499753e+00
4.000000000000000000e+02,1.884992406901240647e+08,1.407000000000000000e+03,1.835609252821379602e+08,1.026902868354993226e+00
4.010000000000000000e+02,1.887151595077634454e+08,1.408000000000000000e+03,1.845420804629980028e+08,1.022613157033320563e+00
4.020000000000000000e+02,1.902730384076958299e+08,1.409000000000000000e+03,1.851693725030539036e+08,1.027562149375203848e+00
4.030000000000000000e+02,1.931206989811217785e+08,1.410000000000000000e+03,1.862192967016767263e+08,1.037060618323035976e+00
4.040000000000000000e+02,1.936060855196085870e+08,1.411000000000000000e+03,1.870224239303978980e+08,1.035202525188428035e+00
4.050000000000000000e+02,1.942177497354476750e+08,1.412000000000000000e+03,1.877197110373604000e+08,1.034615644048130889e+00
4.060000000000000000e+02,1.950119335120884478e+08,1.413000000000000000e+03,1.879361189691772163e+08,1.037650104629816772e+00
4.070000000000000000e+02,1.967884320952857733e+08,1.414000000000000000e+03,1.909186242678464949e+08,1.030745077123562004e+00
4.080000000000000000e+02,1.969973048700634539e+08,1.415000000000000000e+03,1.915855780030393302e+08,1.028247047212177190e+00
4.090000000000000000e+02,1.982558292335223854e+08,1.416000000000000000e+03,1.917170097465267777e+08,1.034106621502394185e+00
4.100000000000000000e+02,1.986730326913218796e+08,1.417000000000000000e+03,1.925880385880329013e+08,1.031595908800470474e+00
4.110000000000000000e+02,1.992719665009221733e+08,1.418000000000000000e+03,1.940641230337106884e+08,1.026835683926528020e+00
4.120000000000000000e+02,1.993551058196199536e+08,1.419000000000000000e+03,1.957355120307281911e+08,1.018492269243015613e+00
4.130000000000000000e+02,1.995035247832281590e+08,1.420000000000000000e+03,1.960459813259494603e+08,1.017636390370737276e+00
4.140000000000000000e+02,2.013224301297662854e+08,1.421000000000000000e+03,1.972884719505460560e+08,1.020447004020748949e+00
4.150000000000000000e+02,2.029808516084418595e+08,1.422000000000000000e+03,1.979347994045455456e+08,1.025493507049172415e+00
4.160000000000000000e+02,2.030951599394399226e+08,1.423000000000000000e+03,1.981129322527683377e+08,1.025148422316594976e+00
4.170000000000000000e+02,2.058440248199683726e+08,1.424000000000000000e+03,1.983352176768364608e+08,1.037859172118219542e+00
4.180000000000000000e+02,2.062868300547342002e+08,1.425000000000000000e+03,1.988988017328042984e+08,1.037144659784601464e+00
4.190000000000000000e+02,2.066126066709388196e+08,1.426000000000000000e+03,1.990554144780785143e+08,1.037965268177583500e+00
4.200000000000000000e+02,2.068555654465397298e+08,1.427000000000000000e+03,1.998301788918817937e+08,1.035156784593877610e+00
4.210000000000000000e+02,2.078395206588792503e+08,1.428000000000000000e+03,2.002253057213877439e+08,1.038028234793091809e+00
4.220000000000000000e+02,2.085607847719762027e+08,1.429000000000000000e+03,2.018952209792434573e+08,1.033014965685681297e+00
4.230000000000000000e+02,2.096621202685144842e+08,1.430000000000000000e+03,2.033464925509435236e+08,1.031058454160396876e+00
4.240000000000000000e+02,2.110051678436371088e+08,1.431000000000000000e+03,2.038174154396010339e+08,1.035265643951638115e+00
4.250000000000000000e+02,2.128196060203527510e+08,1.432000000000000000e+03,2.049992545600259900e+08,1.038148194622029008e+00
4.260000000000000000e+02,2.130589116533361375e+08,1.433000000000000000e+03,2.053500406514374614e+08,1.037540148409241247e+00
4.270000000000000000e+02,2.154965948277228773e+08,1.434000000000000000e+03,2.060687426690871119e+08,1.045751005400054057e+00
4.280000000000000000e+02,2.172673014583499134e+08,1.435000000000000000e+03,2.062511880282710493e+08,1.053411151399374690e+00
4.290000000000000000e+02,2.189360420118821263e+08,1.436000000000000000e+03,2.064433200004673302e+08,1.060514053016520464e+00
4.300000000000000000e+02,2.206626988436535597e+08,1.437000000000000000e+03,2.069235655671316385e+08,1.066397141567061224e+00
4.310000000000000000e+02,2.208862971216012836e+08,1.438000000000000000e+03,2.086051236053622365e+08,1.058872827780934500e+00
4.320000000000000000e+02,2.211168426837940812e+08,1.439000000000000000e+03,2.089906990047939122e+08,1.058022408349962085e+00
4.330000000000000000e+02,2.223058694404728711e+08,1.440000000000000000e+03,2.094148814292676151e+08,1.061557172648016190e+00
4.340000000000000000e+02,2.224623888238270283e+08,1.441000000000000000e+03,2.100964138477827609e+08,1.058858572355278582e+00
4.350000000000000000e+02,2.229446243169524372e+08,1.442000000000000000e+03,2.102347960947205722e+08,1.060455397766340679e+00
4.360000000000000000e+02,2.238395520087666512e+08,1.443000000000000000e+03,2.136858110798932016e+08,1.047517150893454208e+00
4.370000000000000000e+02,2.253785789616176188e+08,1.444000000000000000e+03,2.149276694683607221e+08,1.048625239919587671e+00
4.380000000000000000e+02,2.267173633116934001e+08,1.445000000000000000e+03,2.151293210243197381e+08,1.053865471392733344e+00
4.390000000000000000e+02,2.278480238876118660e+08,1.446000000000000000e+03,2.162482745297664404e+08,1.053640887461734232e+00
4.400000000000000000e+02,2.293127068969274163e+08,1.447000000000000000e+03,2.167892671210026443e+08,1.057767803462957845e+00
4.410000000000000000e+02,2.296586086066482961e+08,1.448000000000000000e+03,2.169916409628244638e+08,1.058375371454949088e+00
4.420000000000000000e+02,2.300721753520371914e+08,1.449000000000000000e+03,2.172104813059946895e+08,1.059213045193356129e+00
4.430000000000000000e+02,2.302384777453158796e+08,1.450000000000000000e+03,2.183818334323838353e+08,1.054293180557086762e+00
4.440000000000000000e+02,2.333405615662305653e+08,1.451000000000000000e+03,2.185471549572640359e+08,1.067689769797549371e+00
4.450000000000000000e+02,2.334945896529226303e+08,1.452000000000000000e+03,2.188035903867678046e+08,1.067142404931227695e+00
4.460000000000000000e+02,2.347464839485348761e+08,1.453000000000000000e+03,2.204592121390835643e+08,1.064806871397316446e+00
4.470000000000000000e+02,2.352475356532146037e+08,1.454000000000000000e+03,2.207085013340072930e+08,1.065874373806765085e+00
4.480000000000000000e+02,2.377898734756557345e+08,1.455000000000000000e+03,2.210369653290852904e+08,1.075792336913548919e+00
4.490000000000000000e+02,2.404895745587695539e+08,1.456000000000000000e+03,2.217784295327251852e+08,1.084368642457554266e+00
4.500000000000000000e+02,2.408510711681511402e+08,1.457000000000000000e+03,2.233863436094862223e+08,1.078181715482106506e+00
4.510000000000000000e+02,2.416363896251304150e+08,1.458000000000000000e+03,2.236425277205346823e+08,1.080458140444025883e+00
4.520000000000000000e+02,2.427298619582374990e+08,1.459000000000000000e+03,2.238632196501404643e+08,1.084277543839413882e+00
4.530000000000000000e+02,2.437578616996585429e+08,1.460000000000000000e+03,2.242243779700656235e+08,1.087115789578422476e+00
4.540000000000000000e+02,2.471278599061722755e+08,1.461000000000000000e+03,2.257081034107701182e+08,1.094900254672823925e+00
4.550000000000000000e+02,2.476944843267506361e+08,1.462000000000000000e+03,2.264787566816440523e+08,1.093676457589040307e+00
4.560000000000000000e+02,2.480916430058468580e+08,1.463000000000000000e+03,2.265849366742984653e+08,1.094916752398518600e+00
4.570000000000000000e+02,2.488792463135971129e+08,1.464000000000000000e+03,2.275559073907125592e+08,1.093705934367471544e+00
4.580000000000000000e+02,2.493625796051968336e+08,1.465000000000000000e+03,2.280296759192187488e+08,1.093553190390602614e+00
4.590000000000000000e+02,2.497096330216203034e+08,1.466000000000000000e+03,2.280532900111681521e+08,1.094961765337354231e+00
4.600000000000000000e+02,2.512150879091968536e+08,1.467000000000000000e+03,2.284175632895059884e+08,1.099806355918420797e+00
4.610000000000000000e+02,2.521800374362910986e+08,1.468000000000000000e+03,2.295087029922596514e+08,1.098782025031948661e+00
4.620000000000000000e+02,2.538452552988507748e+08,1.469000000000000000e+03,2.296779029192982018e+08,1.105222801464032178e+00
4.630000000000000000e+02,2.542357161375207603e+08,1.470000000000000000e+03,2.311129118321436644e+08,1.100049816005827852e+00
4.640000000000000000e+02,2.564466904502832890e+08,1.471000000000000000e+03,2.317949930075968504e+08,1.106351293972422045e+00
4.650000000000000000e+02,2.589747047626407146e+08,1.472000000000000000e+03,2.324652579253901541e+08,1.114036166409686723e+00
4.660000000000000000e+02,2.592707090383674204e+08,1.473000000000000000e+03,2.325674963297867775e+08,1.114819194986365503e+00
4.670000000000000000e+02,2.605247673755398989e+08,1.474000000000000000e+03,2.351466958187108040e+08,1.107924423383752854e+00
4.680000000000000000e+02,2.609395204297613204e+08,1.475000000000000000e+03,2.358861171563042998e+08,1.106209740426800980e+00
4.690000000000000000e+02,2.612357189863601029e+08,1.476000000000000000e+03,2.363597713457499743e+08,1.105246114848458250e+00
4.700000000000000000e+02,2.624631163059909940e+08,1.477000000000000000e+03,2.370386448922595084e+08,1.107258761225569765e+00
4.710000000000000000e+02,2.655978732157242298e+08,1.478000000000000000e+03,2.378368900495520532e+08,1.116722780727532838e+00
4.720000000000000000e+02,2.669535903868014216e+08,1.479000000000000000e+03,2.380843183120042384e+08,1.121256503912049451e+00
4.730000000000000000e+02,2.690502904182214737e+08,1.480000000000000000e+03,2.389565305859202743e+08,1.125938218798671953e+00
4.740000000000000000e+02,2.691475550846244693e+08,1.481000000000000000e+03,2.395865602988763452e+08,1.123383359854875696e+00
4.750000000000000000e+02,2.705708233056830764e+08,1.482000000000000000e+03,2.397297242868905067e+08,1.128649457677948442e+00
4.760000000000000000e+02,2.720973010252329707e+08,1.483000000000000000e+03,2.400597716906216145e+08,1.133456468399461459e+00
4.770000000000000000e+02,2.727197574645558596e+08,1.484000000000000000e+03,2.415052927280069590e+08,1.129249609331352877e+00
4.780000000000000000e+02,2.731889753253899813e+08,1.485000000000000000e+03,2.415521159090321064e+08,1.130973224131359922e+00
4.790000000000000000e+02,2.740696457861751318e+08,1.486000000000000000e+03,2.425349090608449578e+08,1.130021434223388521e+00
4.800000000000000000e+02,2.748237800217734575e+08,1.487000000000000000e+03,2.436644916214715540e+08,1.127877838059011539e+00
4.810000000000000000e+02,2.756498703527583480e+08,1.488000000000000000e+03,2.441882284696383476e+08,1.128841763095193018e+00
4.820000000000000000e+02,2.762451074955021143e+08,1.489000000000000000e+03,2.444541513089829981e+08,1.130048747449317270e+00
4.830000000000000000e+02,2.764581055557570457e+08,1.490000000000000000e+03,2.449815234270105958e+08,1.128485535106587445e+00
4.840000000000000000e+02,2.767068208010799289e+08,1.491000000000000000e+03,2.454919499974900484e+08,1.127152319267124669e+00
4.850000000000000000e+02,2.776134880191742182e+08,1.492000000000000000e+03,2.464649353331196904e+08,1.126381274658622145e+00
4.860000000000000000e+02,2.781263297807690501e+08,1.493000000000000000e+03,2.475683680256192386e+08,1.123432415856890021e+00
4.870000000000000000e+02,2.797618851742725372e+08,1.494000000000000000e+03,2.477853033028526306e+08,1.129049549933705654e+00
4.880000000000000000e+02,2.814212303929981589e+08,1.495000000000000000e+03,2.479399666193690300e+08,1.135037784469127953e+00
4.890000000000000000e+02,2.822661943754942417e+08,1.496000000000000000e+03,2.487001133303794861e+08,1.134966086647997363e+00
4.900000000000000000e+02,2.827124302043837905e+08,1.497000000000000000e+03,2.495349459459154904e+08,1.132957266296718224e+00
4.910000000000000000e+02,2.831156900515036583e+08,1.498000000000000000e+03,2.496870545121820867e+08,1.133882133395468506e+00
4.920000000000000000e+02,2.837596811400173903e+08,1.499000000000000000e+03,2.497817767921361327e+08,1.136030357315285899e+00
4.930000000000000000e+02,2.844735140927476883e+08,1.500000000000000000e+03,2.499665509076863825e+08,1.138046322837029667e+00
4.940000000000000000e+02,2.857236989555464983e+08,1.501000000000000000e+03,2.507746171676988304e+08,1.139364510581533096e+00
4.950000000000000000e+02,2.876221933122292161e+08,1.502000000000000000e+03,2.510976994507417381e+08,1.145459293101379172e+00
4.960000000000000000e+02,2.900076697925168276e+08,1.503000000000000000e+03,2.519611308637038171e+08,1.151001619965715816e+00
4.970000000000000000e+02,2.902368195915223956e+08,1.504000000000000000e+03,2.527354920217468739e+08,1.148381722209988132e+00
4.980000000000000000e+02,2.918257522573665977e+08,1.505000000000000000e+03,2.555015801519524455e+08,1.142168091813018815e+00
4.990000000000000000e+02,2.926795942101617455e+08,1.506000000000000000e+03,2.557508419633140266e+08,1.144393472816581880e+00
5.000000000000000000e+02,2.947358919804354906e+08,1.507000000000000000e+03,2.564061671578591764e+08,1.149488310860238505e+00
5.010000000000000000e+02,2.948499315832259059e+08,1.508000000000000000e+03,2.568537485054388642e+08,1.147929252731861416e+00
5.020000000000000000e+02,2.986988018405931592e+08,1.509000000000000000e+03,2.569088583084066212e+08,1.162664471000917077e+00
5.030000000000000000e+02,2.999635859390853643e+08,1.510000000000000000e+03,2.579183863557293415e+08,1.163017457488920270e+00
5.040000000000000000e+02,3.007817103888133168e+08,1.511000000000000000e+03,2.582256317024953663e+08,1.164801915308497637e+00
5.050000000000000000e+02,3.012150953954850435e+08,1.512000000000000000e+03,2.594562985887402892e+08,1.160947323437061307e+00
5.060000000000000000e+02,3.014005381884204149e+08,1.513000000000000000e+03,2.602267575418771803e+08,1.158222701752402717e+00
5.070000000000000000e+02,3.020698287207590342e+08,1.514000000000000000e+03,2.609690240840857625e+08,1.157493038803832697e+00
5.080000000000000000e+02,3.028892809180531502e+08,1.515000000000000000e+03,2.613712112485335469e+08,1.158847141087932409e+00
5.090000000000000000e+02,3.030947156108080149e+08,1.516000000000000000e+03,2.615601542205661833e+08,1.158795446171885013e+00
5.100000000000000000e+02,3.033792606276971698e+08,1.517000000000000000e+03,2.616690654888461232e+08,1.159400558338559151e+00
5.110000000000000000e+02,3.048735969512656927e+08,1.518000000000000000e+03,2.631894321987193823e+08,1.158380845326164144e+00
5.120000000000000000e+02,3.060515853942781687e+08,1.519000000000000000e+03,2.645556898205918074e+08,1.156851268637717700e+00
5.130000000000000000e+02,3.071051009499768019e+08,1.520000000000000000e+03,2.651399426272348464e+08,1.158275505029212171e+00
5.140000000000000000e+02,3.076594027776017785e+08,1.521000000000000000e+03,2.654969019112602174e+08,1.158805999478042859e+00
5.150000000000000000e+02,3.096379713114053607e+08,1.522000000000000000e+03,2.666093327580155432e+08,1.161392094223663962e+00
5.160000000000000000e+02,3.110698255881464481e+08,1.523000000000000000e+03,2.668325240034553409e+08,1.165786767373673927e+00
5.170000000000000000e+02,3.129421586030738950e+08,1.524000000000000000e+03,2.671341673919757009e+08,1.171479341854022138e+00
5.180000000000000000e+02,3.135116889923607111e+08,1.525000000000000000e+03,2.672504825587648749e+08,1.173100553423410908e+00
5.190000000000000000e+02,3.144988096119689941e+08,1.526000000000000000e+03,2.679564897542525232e+08,1.173693572043734479e+00
5.200000000000000000e+02,3.161352279173122644e+08,1.527000000000000000e+03,2.680980757666096985e+08,1.179177534241315772e+00
5.210000000000000000e+02,3.164362905138831735e+08,1.528000000000000000e+03,2.682022990993731618e+08,1.179841826772106028e+00
5.220000000000000000e+02,3.205672144947014451e+08,1.529000000000000000e+03,2.689928687753810883e+08,1.191731275085908814e+00
5.230000000000000000e+02,3.208841262577744722e+08,1.530000000000000000e+03,2.698388196231428385e+08,1.189169618759530422e+00
5.240000000000000000e+02,3.224579119315557480e+08,1.531000000000000000e+03,2.699202623789569736e+08,1.194641369601360470e+00
5.250000000000000000e+02,3.254877226925448179e+08,1.532000000000000000e+03,2.704011951097460985e+08,1.203721464916015282e+00
5.260000000000000000e+02,3.261948843807666302e+08,1.533000000000000000e+03,2.709076344848979115e+08,1.204081549790915195e+00
5.270000000000000000e+02,3.292709152133145928e+08,1.534000000000000000e+03,2.713192797274071574e+08,1.213592029081497881e+00
5.280000000000000000e+02,3.302512449741766453e+08,1.535000000000000000e+03,2.724159844515853524e+08,1.212304944730106193e+00
5.290000000000000000e+02,3.302546068016400933e+08,1.536000000000000000e+03,2.725155990701395273e+08,1.211874138319105176e+00
5.300000000000000000e+02,3.306382059371138811e+08,1.537000000000000000e+03,2.731717164143095613e+08,1.210367640827233249e+00
5.310000000000000000e+02,3.311962691837263107e+08,1.538000000000000000e+03,2.737518142064501643e+08,1.209841367239138599e+00
5.320000000000000000e+02,3.315133786967047453e+08,1.539000000000000000e+03,2.740932501949484348e+08,1.209491216806383607e+00
5.330000000000000000e+02,3.337142898407903910e+08,1.540000000000000000e+03,2.749834982966989279e+08,1.213579330788506772e+00
5.340000000000000000e+02,3.340543047563166618e+08,1.541000000000000000e+03,2.750204532439575195e+08,1.214652586075090968e+00
5.350000000000000000e+02,3.346159918826848269e+08,1.542000000000000000e+03,2.752595763686850071e+08,1.215637967249129758e+00
5.360000000000000000e+02,3.357983776566073895e+08,1.543000000000000000e+03,2.757047447497981191e+08,1.217963724060477038e+00
5.370000000000000000e+02,3.360009584008020163e+08,1.544000000000000000e+03,2.770278433497636914e+08,1.212877934354711584e+00
5.380000000000000000e+02,3.376189866835502982e+08,1.545000000000000000e+03,2.784852378116723299e+08,1.212340694740406954e+00
5.390000000000000000e+02,3.382708820695049167e+08,1.546000000000000000e+03,2.785794092785947919e+08,1.214270943231182454e+00
5.400000000000000000e+02,3.402157060971764922e+08,1.547000000000000000e+03,2.787358443827363849e+08,1.220566758647736672e+00
5.410000000000000000e+02,3.428169349020998478e+08,1.548000000000000000e+03,2.796699951719613671e+08,1.225790899346607343e+00
5.420000000000000000e+02,3.443092748771834373e+08,1.549000000000000000e+03,2.798612525654754639e+08,1.230285620895768428e+00
5.430000000000000000e+02,3.449959635835333467e+08,1.550000000000000000e+03,2.807271052021877170e+08,1.228937132148523181e+00
5.440000000000000000e+02,3.462263652386372685e+08,1.551000000000000000e+03,2.813901944778439999e+08,1.230413752977800756e+00
5.450000000000000000e+02,3.479907843627979159e+08,1.552000000000000000e+03,2.821495732124314308e+08,1.233355699959873375e+00
5.460000000000000000e+02,3.484819329210720658e+08,1.553000000000000000e+03,2.826412820413796306e+08,1.232947750605140280e+00
5.470000000000000000e+02,3.529827255157532096e+08,1.554000000000000000e+03,2.832560508129223585e+08,1.246161289415427698e+00
5.480000000000000000e+02,3.530895160229354501e+08,1.555000000000000000e+03,2.836265051584157944e+08,1.244910153321961310e+00
5.490000000000000000e+02,3.583387294157629013e+08,1.556000000000000000e+03,2.850525452135549188e+08,1.257097105192671149e+00
5.500000000000000000e+02,3.591242388032100797e+08,1.557000000000000000e+03,2.864912697227947116e+08,1.253525942171620500e+00
5.510000000000000000e+02,3.592333920322015285e+08,1.558000000000000000e+03,2.868381670778502822e+08,1.252390487960071797e+00
5.520000000000000000e+02,3.594233251948099732e+08,1.559000000000000000e+03,2.874263423469757438e+08,1.250488463444038745e+00
5.530000000000000000e+02,3.601191028628381491e+08,1.560000000000000000e+03,2.877359967063132524e+08,1.251560830014622594e+00
5.540000000000000000e+02,3.605040043305131793e+08,1.561000000000000000e+03,2.890443000716121793e+08,1.247227515786322405e+00
5.550000000000000000e+02,3.612948377297917604e+08,1.562000000000000000e+03,2.891843901544914842e+08,1.249358022183619799e+00
5.560000000000000000e+02,3.615839759319783449e+08,1.563000000000000000e+03,2.895729790880991817e+08,1.248679959955692809e+00
5.570000000000000000e+02,3.639825912302100658e+08,1.564000000000000000e+03,2.896728926407654285e+08,1.256529694276913078e+00
5.580000000000000000e+02,3.644746803448844552e+08,1.565000000000000000e+03,2.900503669267835617e+08,1.256590999027722644e+00
5.590000000000000000e+02,3.645837319881167412e+08,1.566000000000000000e+03,2.901831828499566913e+08,1.256391664077342041e+00
5.600000000000000000e+02,3.649062510155036449e+08,1.567000000000000000e+03,2.906197373499149084e+08,1.255614138058853024e+00
5.610000000000000000e+02,3.654647570596147180e+08,1.568000000000000000e+03,2.908432559567222595e+08,1.256569473675525739e+00
5.620000000000000000e+02,3.668629216946256161e+08,1.569000000000000000e+03,2.913979048446297646e+08,1.258975838862784524e+00
5.630000000000000000e+02,3.688171041955096126e+08,1.570000000000000000e+03,2.915420098842668533e+08,1.265056464219062482e+00
5.640000000000000000e+02,3.697794195339336395e+08,1.571000000000000000e+03,2.925953378843889236e+08,1.263791221718105096e+00
5.650000000000000000e+02,3.713675095399954319e+08,1.572000000000000000e+03,2.927028240328044891e+08,1.268752738437448846e+00
5.660000000000000000e+02,3.718337464800127149e+08,1.573000000000000000e+03,2.937676250678185225e+08,1.265741064537564409e+00
5.670000000000000000e+02,3.733299112934244871e+08,1.574000000000000000e+03,2.938253761159235239e+08,1.270584304965320266e+00
5.680000000000000000e+02,3.764526871278836727e+08,1.575000000000000000e+03,2.943150721590312123e+08,1.279080559368940273e+00
5.690000000000000000e+02,3.788204683710264564e+08,1.576000000000000000e+03,2.954862180679410100e+08,1.282024152760737001e+00
5.700000000000000000e+02,3.792029644268690944e+08,1.577000000000000000e+03,2.962571842516342998e+08,1.279978966197094836e+00
5.710000000000000000e+02,3.798656430732957125e+08,1.578000000000000000e+03,2.963446643320686817e+08,1.281837295533816867e+00
5.720000000000000000e+02,3.802444083877612352e+08,1.579000000000000000e+03,2.972324650933392048e+08,1.279282894849167906e+00
5.730000000000000000e+02,3.808459617538768649e+08,1.580000000000000000e+03,2.973327056292908192e+08,1.280874772749382329e+00
5.740000000000000000e+02,3.810935077461736202e+08,1.581000000000000000e+03,2.978671530002299547e+08,1.279407628225054383e+00
5.750000000000000000e+02,3.820177115916094780e+08,1.582000000000000000e+03,2.980875235507431030e+08,1.281562230586209106e+00
5.760000000000000000e+02,3.835459848373643756e+08,1.583000000000000000e+03,2.993998094628760219e+08,1.281049528807138405e+00
5.770000000000000000e+02,3.843154420676058531e+08,1.584000000000000000e+03,2.997301785566735864e+08,1.282204694629835995e+00
5.780000000000000000e+02,3.846595122656501532e+08,1.585000000000000000e+03,2.997778075391092300e+08,1.283148727463647276e+00
5.790000000000000000e+02,3.853830503936285377e+08,1.586000000000000000e+03,3.005210364683012366e+08,1.282382940384536152e+00
5.800000000000000000e+02,3.857830818344987631e+08,1.587000000000000000e+03,3.014475412688435316e+08,1.279768546827991127e+00
5.810000000000000000e+02,3.876502742054333091e+08,1.588000000000000000e+03,3.016181105629431009e+08,1.285235404074108523e+00
5.820000000000000000e+02,3.903104388332825303e+08,1.589000000000000000e+03,3.018892053182273507e+08,1.292892995037197901e+00
5.830000000000000000e+02,3.914553859853873849e+08,1.590000000000000000e+03,3.020025770497597456e+08,1.296198826544744609e+00
5.840000000000000000e+02,3.927070569149826169e+08,1.591000000000000000e+03,3.021241429153612852e+08,1.299820176982670716e+00
5.850000000000000000e+02,3.937950697030470371e+08,1.592000000000000000e+03,3.022612529432854056e+08,1.302830137400828203e+00
5.860000000000000000e+02,3.968254295313280225e+08,1.593000000000000000e+03,3.028435748169630170e+08,1.310331347697130777e+00
5.870000000000000000e+02,3.975167320078424811e+08,1.594000000000000000e+03,3.045326036249440312e+08,1.305333902761412590e+00
5.880000000000000000e+02,3.979924451911110282e+08,1.595000000000000000e+03,3.053213493027998209e+08,1.303519868819934535e+00
5.890000000000000000e+02,3.983570851858106256e+08,1.596000000000000000e+03,3.067514581249157190e+08,1.298631431520665069e+00
5.900000000000000000e+02,4.009493306101162434e+08,1.597000000000000000e+03,3.069974976665993333e+08,1.306034523595853702e+00
5.910000000000000000e+02,4.037107468851284385e+08,1.598000000000000000e+03,3.072732049488410354e+08,1.313849500649897584e+00
5.920000000000000000e+02,4.050303270694085360e+08,1.599000000000000000e+03,3.075260094888072014e+08,1.317060393501936044e+00
5.930000000000000000e+02,4.056495148884116411e+08,1.600000000000000000e+03,3.084541259045810699e+08,1.315104843220341824e+00
5.940000000000000000e+02,4.069092587462776899e+08,1.601000000000000000e+03,3.096555203904482722e+08,1.314070739747190908e+00
5.950000000000000000e+02,4.078239218079733253e+08,1.602000000000000000e+03,3.100631520290045142e+08,1.315293091550020499e+00
5.960000000000000000e+02,4.105697180165137649e+08,1.603000000000000000e+03,3.105998193244907260e+08,1.321860775416556777e+00
5.970000000000000000e+02,4.110884913142579198e+08,1.604000000000000000e+03,3.114848661618163586e+08,1.319770351541565745e+00
5.980000000000000000e+02,4.115835796711813807e+08,1.605000000000000000e+03,3.118321360536790490e+08,1.319888273479071561e+00
5.990000000000000000e+02,4.173621256068149805e+08,1.606000000000000000e+03,3.127109552310450673e+08,1.334657832177478021e+00
6.000000000000000000e+02,4.241573170302796364e+08,1.607000000000000000e+03,3.132298057157313824e+08,1.354140983043035984e+00
6.010000000000000000e+02,4.253785377071791291e+08,1.608000000000000000e+03,3.132336705025063753e+08,1.358023028063247262e+00
6.020000000000000000e+02,4.295261394747280478e+08,1.609000000000000000e+03,3.134163237224641442e+08,1.370465119280389610e+00
6.030000000000000000e+02,4.300334459734168053e+08,1.610000000000000000e+03,3.135545312097930312e+08,1.371478971502057664e+00
6.040000000000000000e+02,4.308444914798002243e+08,1.611000000000000000e+03,3.136364867025283575e+08,1.373706535261756567e+00
6.050000000000000000e+02,4.320550003801187277e+08,1.612000000000000000e+03,3.141012306477388740e+08,1.375527881534038821e+00
6.060000000000000000e+02,4.363616131601268649e+08,1.613000000000000000e+03,3.145221718493729234e+08,1.387379498858044791e+00
6.070000000000000000e+02,4.469255031207583547e+08,1.614000000000000000e+03,3.146278235971927047e+08,1.420489446899463770e+00
6.080000000000000000e+02,4.471986886169713736e+08,1.615000000000000000e+03,3.148027706880034208e+08,1.420567829309811403e+00
6.090000000000000000e+02,4.540454873802492023e+08,1.616000000000000000e+03,3.158503687267901897e+08,1.437533504268274198e+00
6.100000000000000000e+02,4.551937345133201480e+08,1.617000000000000000e+03,3.166828318502467275e+08,1.437380523136702948e+00
6.110000000000000000e+02,4.573758669672701359e+08,1.618000000000000000e+03,3.173195363474687934e+08,1.441373173022785226e+00
6.120000000000000000e+02,4.585363268835346103e+08,1.619000000000000000e+03,3.181957179166632891e+08,1.441051218054502758e+00
6.130000000000000000e+02,4.649546200095524192e+08,1.620000000000000000e+03,3.189146712719861865e+08,1.457927972253795001e+00
6.140000000000000000e+02,4.659780864911928177e+08,1.621000000000000000e+03,3.195270240516470075e+08,1.458337015074737675e+00
6.150000000000000000e+02,4.759275424936168194e+08,1.622000000000000000e+03,3.205628985709440112e+08,1.484661963737169410e+00
6.160000000000000000e+02,4.775384549964334965e+08,1.623000000000000000e+03,3.206852758818540573e+08,1.489118743238984299e+00
6.170000000000000000e+02,4.919896227812560797e+08,1.624000000000000000e+03,3.213395452526212335e+08,1.531058439740051957e+00
6.180000000000000000e+02,4.936826410600897074e+08,1.625000000000000000e+03,3.217405252590833902e+08,1.534412367427289370e+00
6.190000000000000000e+02,4.953982122481461763e+08,1.626000000000000000e+03,3.217428640549520254e+08,1.539733332402780874e+00
6.200000000000000000e+02,5.043079810916660428e+08,1.627000000000000000e+03,3.219885295175098777e+08,1.566229647519917556e+00
6.210000000000000000e+02,5.071043010771525502e+08,1.628000000000000000e+03,3.222712417751368284e+08,1.573532587903025082e+00
6.220000000000000000e+02,5.107063076509736180e+08,1.629000000000000000e+03,3.223729778343952298e+08,1.584209418176874218e+00
6.230000000000000000e+02,5.176605343856477141e+08,1.630000000000000000e+03,3.225061776508172750e+08,1.605118196979554490e+00
6.240000000000000000e+02,5.251844623696733713e+08,1.631000000000000000e+03,3.230236664263265729e+08,1.625838961522203308e+00
6.250000000000000000e+02,5.277578668290252686e+08,1.632000000000000000e+03,3.240812400424202085e+08,1.628473980042612457e+00
6.260000000000000000e+02,5.342114220323263407e+08,1.633000000000000000e+03,3.251052581204326749e+08,1.643195268882522875e+00
6.270000000000000000e+02,5.378735165393185616e+08,1.634000000000000000e+03,3.251427295101490021e+08,1.654268933983742640e+00
6.280000000000000000e+02,5.418194425527023077e+08,1.635000000000000000e+03,3.261171199656735659e+08,1.661425939888507397e+00
6.290000000000000000e+02,5.431898984559482336e+08,1.636000000000000000e+03,3.261622001374588609e+08,1.665398069509662626e+00
6.300000000000000000e+02,5.450493769840714931e+08,1.637000000000000000e+03,3.265665761376569271e+08,1.669029891026931001e+00
6.310000000000000000e+02,5.468123366431776285e+08,1.638000000000000000e+03,3.268460882935221791e+08,1.672996423173087166e+00
6.320000000000000000e+02,5.476107547847563028e+08,1.639000000000000000e+03,3.275608659984470606e+08,1.671783206200683658e+00
6.330000000000000000e+02,5.485160755015109777e+08,1.640000000000000000e+03,3.288623090932043791e+08,1.667920160914680983e+00
6.340000000000000000e+02,5.489684234078569412e+08,1.641000000000000000e+03,3.301251507246801853e+08,1.662910027311699901e+00
6.350000000000000000e+02,5.498814036155742407e+08,1.642000000000000000e+03,3.302182438194665313e+08,1.665206008170159402e+00
6.360000000000000000e+02,5.516938033822232485e+08,1.643000000000000000e+03,3.306588626693222523e+08,1.668468218055744634e+00
6.370000000000000000e+02,5.519250824064162970e+08,1.644000000000000000e+03,3.314112802034863234e+08,1.665378082687875461e+00
6.380000000000000000e+02,5.542702949901216030e+08,1.645000000000000000e+03,3.319065312966421843e+08,1.669958987624565072e+00
6.390000000000000000e+02,5.554619751090025902e+08,1.646000000000000000e+03,3.327331488737428784e+08,1.669391754290688867e+00
6.400000000000000000e+02,5.578319744005345106e+08,1.647000000000000000e+03,3.329781317089956403e+08,1.675281110917063554e+00
6.410000000000000000e+02,5.589193159514219761e+08,1.648000000000000000e+03,3.331534852765371799e+08,1.677663121211191211e+00
6.420000000000000000e+02,5.623641875309249163e+08,1.649000000000000000e+03,3.332528255548319817e+08,1.687500133253621692e+00
6.430000000000000000e+02,5.629934949554148912e+08,1.650000000000000000e+03,3.333167065962334871e+08,1.689064735772163539e+00
6.440000000000000000e+02,5.641958317595566511e+08,1.651000000000000000e+03,3.342642169790059924e+08,1.687873852782129758e+00
6.450000000000000000e+02,5.654158680376449823e+08,1.652000000000000000e+03,3.346674144605971575e+08,1.689485870469219275e+00
6.460000000000000000e+02,5.667714035161916018e+08,1.653000000000000000e+03,3.358518053456928730e+08,1.687563962721036370e+00
6.470000000000000000e+02,5.693247483612616062e+08,1.654000000000000000e+03,3.364228048278355598e+08,1.692289405448045292e+00
6.480000000000000000e+02,5.751307623183037043e+08,1.655000000000000000e+03,3.364812019817970395e+08,1.709250795975868931e+00
6.490000000000000000e+02,5.755341430609833002e+08,1.656000000000000000e+03,3.368325121165511608e+08,1.708665649418771970e+00
6.500000000000000000e+02,5.785450011687613726e+08,1.657000000000000000e+03,3.373736441073305607e+08,1.714849429627364863e+00
6.510000000000000000e+02,5.790266136022659540e+08,1.658000000000000000e+03,3.376106992245129943e+08,1.715071871040467322e+00
6.520000000000000000e+02,5.842493744868685007e+08,1.659000000000000000e+03,3.381526611095002890e+08,1.727768081345003592e+00
6.530000000000000000e+02,5.915718199541748762e+08,1.660000000000000000e+03,3.385829787916929126e+08,1.747198935000594977e+00
6.540000000000000000e+02,5.978402721868426800e+08,1.661000000000000000e+03,3.389866991270682812e+08,1.763609822233006774e+00
6.550000000000000000e+02,5.983264156770551205e+08,1.662000000000000000e+03,3.390758326789305806e+08,1.764579949416824833e+00
6.560000000000000000e+02,5.994850723171017170e+08,1.663000000000000000e+03,3.391788051226471066e+08,1.767460299001666124e+00
6.570000000000000000e+02,6.026785051119123697e+08,1.664000000000000000e+03,3.395395080971779227e+08,1.774987860733493017e+00
6.580000000000000000e+02,6.058679328597170115e+08,1.665000000000000000e+03,3.395834815185583830e+08,1.784150189374291040e+00
6.590000000000000000e+02,6.121736339159250259e+08,1.666000000000000000e+03,3.401130999916124344e+08,1.799911952615238508e+00
6.600000000000000000e+02,6.156480657577807903e+08,1.667000000000000000e+03,3.401671215777567029e+08,1.809840007177335730e+00
6.610000000000000000e+02,6.227284097500247955e+08,1.668000000000000000e+03,3.417002193162922263e+08,1.822440766927342581e+00
6.620000000000000000e+02,6.320754509436014891e+08,1.669000000000000000e+03,3.423673958005657196e+08,1.846190550550541154e+00
6.630000000000000000e+02,6.339814087823243141e+08,1.670000000000000000e+03,3.426087789965962172e+08,1.850452900357882680e+00
6.640000000000000000e+02,6.404240120834897757e+08,1.671000000000000000e+03,3.432453809330728054e+08,1.865790619942419237e+00
6.650000000000000000e+02,6.425728779588961601e+08,1.672000000000000000e+03,3.437448499971116185e+08,1.869330923690334600e+00
6.660000000000000000e+02,6.473804763455059528e+08,1.673000000000000000e+03,3.444100579690552354e+08,1.879679357110041638e+00
6.670000000000000000e+02,6.495640674521900415e+08,1.674000000000000000e+03,3.444743037589221001e+08,1.885667698182744045e+00
6.680000000000000000e+02,6.511830951596970558e+08,1.675000000000000000e+03,3.452100892203382850e+08,1.886338538454664038e+00
6.690000000000000000e+02,6.523421728692263365e+08,1.676000000000000000e+03,3.453142533632969260e+08,1.889126111985052203e+00
6.700000000000000000e+02,6.558393108763421774e+08,1.677000000000000000e+03,3.458975851945703030e+08,1.896050562213168034e+00
6.710000000000000000e+02,6.611144422835445404e+08,1.678000000000000000e+03,3.464093899773497581e+08,1.908477256712850734e+00
6.720000000000000000e+02,6.637539274673266411e+08,1.679000000000000000e+03,3.471351676372407675e+08,1.912090705142716063e+00
6.730000000000000000e+02,6.664464222028338909e+08,1.680000000000000000e+03,3.474956152791069150e+08,1.917855630113626475e+00
6.740000000000000000e+02,6.681139525119568110e+08,1.681000000000000000e+03,3.482085290094621181e+08,1.918717942988127367e+00
6.750000000000000000e+02,6.689512188082280159e+08,1.682000000000000000e+03,3.486623902419366837e+08,1.918621673946659500e+00
6.760000000000000000e+02,6.766505039726028442e+08,1.683000000000000000e+03,3.494065287583909631e+08,1.936570865968265442e+00
6.770000000000000000e+02,6.784276026890010834e+08,1.684000000000000000e+03,3.498646447341474891e+08,1.939114491561499509e+00
6.780000000000000000e+02,6.900148047153080702e+08,1.685000000000000000e+03,3.510050251971604228e+08,1.965826000148359620e+00
6.790000000000000000e+02,6.970927549228603840e+08,1.686000000000000000e+03,3.515159986282963157e+08,1.983103920285538502e+00
6.800000000000000000e+02,7.022584720123965740e+08,1.687000000000000000e+03,3.517648999893489480e+08,1.996385858946302383e+00
6.810000000000000000e+02,7.028776570163640976e+08,1.688000000000000000e+03,3.523316428520202041e+08,1.994931966163407289e+00
6.820000000000000000e+02,7.094306747411934137e+08,1.689000000000000000e+03,3.532178757056147456e+08,2.008478968749758398e+00
6.830000000000000000e+02,7.104846409494266510e+08,1.690000000000000000e+03,3.534829856830277443e+08,2.009954282740291198e+00
6.840000000000000000e+02,7.139170638918272257e+08,1.691000000000000000e+03,3.535539913510959148e+08,2.019258957206548910e+00
6.850000000000000000e+02,7.246366652779041529e+08,1.692000000000000000e+03,3.542896680899770260e+08,2.045322600527747170e+00
6.860000000000000000e+02,7.308377103945441246e+08,1.693000000000000000e+03,3.545189300356345177e+08,2.061491357657781354e+00
6.870000000000000000e+02,7.358947823965401649e+08,1.694000000000000000e+03,3.548865516238277555e+08,2.073605717177395391e+00
6.880000000000000000e+02,7.402495880151971579e+08,1.695000000000000000e+03,3.551285037269628048e+08,2.084455571001788687e+00
6.890000000000000000e+02,7.430724402784804106e+08,1.696000000000000000e+03,3.559866587709311843e+08,2.087360360199986165e+00
6.900000000000000000e+02,7.500590383414149284e+08,1.697000000000000000e+03,3.576841083573307991e+08,2.096987315947782538e+00
6.910000000000000000e+02,7.529104617714039087e+08,1.698000000000000000e+03,3.579597704620115757e+08,2.103338206971239632e+00
6.920000000000000000e+02,7.572847614698882103e+08,1.699000000000000000e+03,3.580379556547563076e+08,2.115096317330422693e+00
6.930000000000000000e+02,7.612100906158469915e+08,1.700000000000000000e+03,3.585210948987791538e+08,2.123194705825492967e+00
6.940000000000000000e+02,7.710079984654585123e+08,1.701000000000000000e+03,3.590640193009541035e+08,2.147271675860198847e+00
6.950000000000000000e+02,7.739429102246274948e+08,1.702000000000000000e+03,3.590910470611929893e+08,2.155283225684931470e+00
6.960000000000000000e+02,7.760808305608905554e+08,1.703000000000000000e+03,3.596614495384920835e+08,2.157809327512683506e+00
6.970000000000000000e+02,7.833551990981119871e+08,1.704000000000000000e+03,3.600854802516375184e+08,2.175470109349263659e+00
6.980000000000000000e+02,7.856173964256293774e+08,1.705000000000000000e+03,3.603088034649857283e+08,2.180400225780146695e+00
6.990000000000000000e+02,7.904704672159687281e+08,1.706000000000000000e+03,3.607336419495370388e+08,2.191285689197093323e+00
7.000000000000000000e+02,7.928830994434823990e+08,1.707000000000000000e+03,3.609289945906925201e+08,2.196784163440907989e+00
7.010000000000000000e+02,7.965578220356808901e+08,1.708000000000000000e+03,3.615630262416482568e+08,2.203095350527647156e+00
7.020000000000000000e+02,8.034780534462000132e+08,1.709000000000000000e+03,3.619451651799014807e+08,2.219888896835626291e+00
7.030000000000000000e+02,8.053366102667536736e+08,1.710000000000000000e+03,3.629676719232315421e+08,2.218755753093857308e+00
7.040000000000000000e+02,8.085884623790341616e+08,1.711000000000000000e+03,3.630172214052856565e+08,2.227410752715493381e+00
7.050000000000000000e+02,8.114829506781568527e+08,1.712000000000000000e+03,3.633055734983476400e+08,2.233609968777007015e+00
7.060000000000000000e+02,8.140606213847479820e+08,1.713000000000000000e+03,3.636128937442601919e+08,2.238811206616070137e+00
7.070000000000000000e+02,8.172618586252233982e+08,1.714000000000000000e+03,3.642335475570767522e+08,2.243785241932322094e+00
7.080000000000000000e+02,8.181026811856592894e+08,1.715000000000000000e+03,3.644380612969979048e+08,2.244833259934802872e+00
7.090000000000000000e+02,8.207222196279450655e+08,1.716000000000000000e+03,3.644708701888402700e+08,2.251818421600362718e+00
7.100000000000000000e+02,8.233691216701960564e+08,1.717000000000000000e+03,3.645787304338408113e+08,2.258412389253768637e+00
7.110000000000000000e+02,8.269815961583663225e+08,1.718000000000000000e+03,3.648271466692903042e+08,2.266776482255612457e+00
7.120000000000000000e+02,8.319888258836256266e+08,1.719000000000000000e+03,3.649102584567534328e+08,2.279982013666045138e+00
7.130000000000000000e+02,8.361506542729918957e+08,1.720000000000000000e+03,3.650364877699047327e+08,2.290594727615412829e+00
7.140000000000000000e+02,8.409828166706269979e+08,1.721000000000000000e+03,3.655235002995737195e+08,2.300762648588610570e+00
7.150000000000000000e+02,8.419611395814005136e+08,1.722000000000000000e+03,3.658025902946186662e+08,2.301681731950782961e+00
7.160000000000000000e+02,8.466455482993090153e+08,1.723000000000000000e+03,3.660442699614713788e+08,2.312959436268252844e+00
7.170000000000000000e+02,8.513900715402910709e+08,1.724000000000000000e+03,3.664409939249124527e+08,2.323402909759462176e+00
7.180000000000000000e+02,8.547942998904365301e+08,1.725000000000000000e+03,3.672845658495619893e+08,2.327335203735612978e+00
7.190000000000000000e+02,8.562492674020001888e+08,1.726000000000000000e+03,3.677546154147072434e+08,2.328316849093600815e+00
7.200000000000000000e+02,8.653900264126164913e+08,1.727000000000000000e+03,3.688512315334680676e+08,2.346176323757494409e+00
7.210000000000000000e+02,8.679025205840730667e+08,1.728000000000000000e+03,3.691627357654319406e+08,2.351002515962345552e+00
7.220000000000000000e+02,8.681146373284597397e+08,1.729000000000000000e+03,3.698848918922723532e+08,2.346985930913055629e+00
7.230000000000000000e+02,8.711423065096951723e+08,1.730000000000000000e+03,3.701462689374287128e+08,2.353508273933073713e+00
7.240000000000000000e+02,8.731094427729361057e+08,1.731000000000000000e+03,3.702581975229590535e+08,2.358109688358206224e+00
7.250000000000000000e+02,8.759706630893621445e+08,1.732000000000000000e+03,3.707737796908258200e+08,2.362547491410532885e+00
7.260000000000000000e+02,8.803236542108213902e+08,1.733000000000000000e+03,3.710344226484820247e+08,2.372619898517717818e+00
7.270000000000000000e+02,8.812299853717818260e+08,1.734000000000000000e+03,3.710993066258565187e+08,2.374647350824184322e+00
7.280000000000000000e+02,8.834791972301906347e+08,1.735000000000000000e+03,3.712153600037455559e+08,2.379964011244783517e+00
7.290000000000000000e+02,8.846101305960958004e+08,1.736000000000000000e+03,3.726087275900460482e+08,2.374099330194345825e+00
7.300000000000000000e+02,8.860668858736094236e+08,1.737000000000000000e+03,3.727752212228665352e+08,2.376946844714948437e+00
7.310000000000000000e+02,8.880144639645487070e+08,1.738000000000000000e+03,3.733139501060005426e+08,2.378733673661007408e+00
7.320000000000000000e+02,8.887679590129553080e+08,1.739000000000000000e+03,3.736025691518238783e+08,2.378912867303595746e+00
7.330000000000000000e+02,8.904800567188407183e+08,1.740000000000000000e+03,3.738412247775638700e+08,2.381973944282570255e+00
7.340000000000000000e+02,8.962744762755029202e+08,1.741000000000000000e+03,3.741545804686184525e+08,2.395465732780669210e+00
7.350000000000000000e+02,9.004660059226101637e+08,1.742000000000000000e+03,3.750563025925151706e+08,2.400882213412457222e+00
7.360000000000000000e+02,9.021784250449308157e+08,1.743000000000000000e+03,3.759919683071053624e+08,2.399461959538569555e+00
7.370000000000000000e+02,9.043875521097562313e+08,1.744000000000000000e+03,3.763687281213384271e+08,2.402929586164205933e+00
7.380000000000000000e+02,9.075608649552752972e+08,1.745000000000000000e+03,3.774564348705129027e+08,2.404412221152397944e+00
7.390000000000000000e+02,9.152116129896112680e+08,1.746000000000000000e+03,3.777337246739930511e+08,2.422901512909640065e+00
7.400000000000000000e+02,9.164574288573777676e+08,1.747000000000000000e+03,3.778865184741377831e+08,2.425218641188701785e+00
7.410000000000000000e+02,9.210671671763893366e+08,1.748000000000000000e+03,3.780903628821696043e+08,2.436103264190937256e+00
7.420000000000000000e+02,9.231297676017713547e+08,1.749000000000000000e+03,3.787178034946136475e+08,2.437513523482665256e+00
7.430000000000000000e+02,9.289133909243527651e+08,1.750000000000000000e+03,3.787955171627897024e+08,2.452281901016126753e+00
7.440000000000000000e+02,9.301413803564543724e+08,1.751000000000000000e+03,3.793898901489971280e+08,2.451676769750405160e+00
7.450000000000000000e+02,9.320041071245648861e+08,1.752000000000000000e+03,3.794532077132099867e+08,2.456176646236106542e+00
7.460000000000000000e+02,9.335714615134184361e+08,1.753000000000000000e+03,3.802567195972226262e+08,2.455108387045153329e+00
7.470000000000000000e+02,9.378160936468361616e+08,1.754000000000000000e+03,3.809403679798790812e+08,2.461844877769348905e+00
7.480000000000000000e+02,9.402969809954787493e+08,1.755000000000000000e+03,3.817138045398457050e+08,2.463355974586778796e+00
7.490000000000000000e+02,9.587668825000852346e+08,1.756000000000000000e+03,3.818210999031468034e+08,2.511036929973977649e+00
7.500000000000000000e+02,9.595096055589767694e+08,1.757000000000000000e+03,3.819630617338150740e+08,2.512048157755228495e+00
7.510000000000000000e+02,9.695229817949804068e+08,1.758000000000000000e+03,3.828326701572060585e+08,2.532498026871260244e+00
7.520000000000000000e+02,9.710248374309303761e+08,1.759000000000000000e+03,3.831240036907322407e+08,2.534492300343486715e+00
7.530000000000000000e+02,9.723295223041541576e+08,1.760000000000000000e+03,3.833202192332193255e+08,2.536598576117818471e+00
7.540000000000000000e+02,9.765149637025310993e+08,1.761000000000000000e+03,3.840935353537152410e+08,2.542388438803713679e+00
7.550000000000000000e+02,9.806783643401379585e+08,1.762000000000000000e+03,3.841170395322411656e+08,2.553071755250326369e+00
7.560000000000000000e+02,9.814149872139790058e+08,1.763000000000000000e+03,3.844583802994533777e+08,2.552721016120283348e+00
7.570000000000000000e+02,9.861475522395648956e+08,1.764000000000000000e+03,3.849702393868914247e+08,2.561620227605427846e+00
7.580000000000000000e+02,9.894796938296245337e+08,1.765000000000000000e+03,3.858011603763332367e+08,2.564740066785770267e+00
7.590000000000000000e+02,9.969688218533951044e+08,1.766000000000000000e+03,3.859498911974051595e+08,2.583156115837500710e+00
7.600000000000000000e+02,1.004094301498887420e+09,1.767000000000000000e+03,3.872919647583961487e+08,2.592602978802491354e+00
7.610000000000000000e+02,1.006901500153672576e+09,1.768000000000000000e+03,3.874477552810167074e+08,2.598805868479905801e+00
7.620000000000000000e+02,1.012332249464007497e+09,1.769000000000000000e+03,3.879665715664059520e+08,2.609328544407162997e+00
7.630000000000000000e+02,1.012917329348271132e+09,1.770000000000000000e+03,3.880549335273695588e+08,2.610242112221026645e+00
7.640000000000000000e+02,1.013203510567354083e+09,1.771000000000000000e+03,3.883442718398525119e+08,2.609034261705768909e+00
7.650000000000000000e+02,1.018877580390254974e+09,1.772000000000000000e+03,3.884943276009256840e+08,2.622631806961361889e+00
7.660000000000000000e+02,1.020486115769321561e+09,1.773000000000000000e+03,3.894700119240342379e+08,2.620191759380864571e+00
7.670000000000000000e+02,1.025194072914036274e+09,1.774000000000000000e+03,3.895913407183480859e+08,2.631460111571607197e+00
7.680000000000000000e+02,1.026195594966150403e+09,1.775000000000000000e+03,3.899866916757053733e+08,2.631360548629916973e+00
7.690000000000000000e+02,1.031098563281926513e+09,1.776000000000000000e+03,3.903893825888603926e+08,2.641205445814674313e+00
7.700000000000000000e+02,1.037769894327987075e+09,1.777000000000000000e+03,3.907900217099704146e+08,2.655569069514729375e+00
7.710000000000000000e+02,1.043074971777828455e+09,1.778000000000000000e+03,3.910145569575095177e+08,2.667611609895067293e+00
7.720000000000000000e+02,1.053986285641216636e+09,1.779000000000000000e+03,3.917073116861723661e+08,2.690749583162359126e+00
7.730000000000000000e+02,1.057947748357747674e+09,1.780000000000000000e+03,3.918496079981853366e+08,2.699882114881806849e+00
7.740000000000000000e+02,1.058550494998802423e+09,1.781000000000000000e+03,3.937677986876537204e+08,2.688260692028985765e+00
7.750000000000000000e+02,1.064633892792327762e+09,1.782000000000000000e+03,3.947258976719036102e+08,2.697147309237997170e+00
7.760000000000000000e+02,1.067267888266919613e+09,1.783000000000000000e+03,3.950906319670830965e+08,2.701324207443720926e+00
7.770000000000000000e+02,1.071474152794575691e+09,1.784000000000000000e+03,3.959647024860187769e+08,2.705984008340765357e+00
7.780000000000000000e+02,1.074926609262294531e+09,1.785000000000000000e+03,3.968515295645427108e+08,2.708636679419605731e+00
7.790000000000000000e+02,1.084963990402030945e+09,1.786000000000000000e+03,3.968999780298663974e+08,2.733595491205565775e+00
7.800000000000000000e+02,1.087286101833996296e+09,1.787000000000000000e+03,3.970247653559809923e+08,2.738585087655960315e+00
7.810000000000000000e+02,1.087726326648091793e+09,1.788000000000000000e+03,3.975113753850632310e+08,2.736340125095609643e+00
7.820000000000000000e+02,1.088237578932463646e+09,1.789000000000000000e+03,3.976639292318654060e+08,2.736576035534634244e+00
7.830000000000000000e+02,1.093490513993410110e+09,1.790000000000000000e+03,3.981455683247687817e+08,2.746459086796731341e+00
7.840000000000000000e+02,1.102615878407170057e+09,1.791000000000000000e+03,3.989393279778667092e+08,2.763868591236869676e+00
7.850000000000000000e+02,1.110835931749449492e+09,1.792000000000000000e+03,3.990931719565972090e+08,2.783399992296176961e+00
7.860000000000000000e+02,1.115537090027341604e+09,1.793000000000000000e+03,3.993466965399222970e+08,2.793405078075617443e+00
7.870000000000000000e+02,1.122697214203444004e+09,1.794000000000000000e+03,3.995701072637736201e+08,2.809762777029520819e+00
7.880000000000000000e+02,1.132856271152481318e+09,1.795000000000000000e+03,3.997796297874732018e+08,2.833701836571110189e+00
7.890000000000000000e+02,1.136232880664823771e+09,1.796000000000000000e+03,4.000970137697296143e+08,2.839893429743934661e+00
7.900000000000000000e+02,1.137090762368363619e+09,1.797000000000000000e+03,4.001451987436264753e+08,2.841695379423755163e+00
7.910000000000000000e+02,1.140367521734637737e+09,1.798000000000000000e+03,4.019474161455556154e+08,2.837106238099764255e+00
7.920000000000000000e+02,1.144367401114075422e+09,1.799000000000000000e+03,4.031923460888314247e+08,2.838266678956123279e+00
7.930000000000000000e+02,1.148121493866961241e+09,1.800000000000000000e+03,4.035730523789387941e+08,2.844891369974131834e+00
7.940000000000000000e+02,1.148499562391198635e+09,1.801000000000000000e+03,4.042394906508068442e+08,2.841136477146672501e+00
7.950000000000000000e+02,1.149164227762166739e+09,1.802000000000000000e+03,4.053507928551275134e+08,2.834986998959388771e+00
7.960000000000000000e+02,1.151229500564849615e+09,1.803000000000000000e+03,4.055300448939034939e+08,2.838826654301382924e+00
7.970000000000000000e+02,1.159980170804427862e+09,1.804000000000000000e+03,4.060298233691223860e+08,2.856884159836426296e+00
7.980000000000000000e+02,1.166359905986822128e+09,1.805000000000000000e+03,4.063254835742986202e+08,2.870506412068411173e+00
7.990000000000000000e+02,1.169788218115106106e+09,1.806000000000000000e+03,4.064063723197608590e+08,2.878370758406110230e+00
8.000000000000000000e+02,1.174304110983205080e+09,1.807000000000000000e+03,4.068489864953134656e+08,2.886339034782705593e+00
8.010000000000000000e+02,1.177979080582140446e+09,1.808000000000000000e+03,4.069960728481454849e+08,2.894325422696785832e+00
8.020000000000000000e+02,1.178712264000474930e+09,1.809000000000000000e+03,4.075597557204492688e+08,2.892121333022315444e+00
8.030000000000000000e+02,1.184787100354640484e+09,1.810000000000000000e+03,4.080366571725785732e+08,2.903629072359389163e+00
8.040000000000000000e+02,1.189501420698779345e+09,1.811000000000000000e+03,4.084085344760174155e+08,2.912528314876900115e+00
8.050000000000000000e+02,1.193612956526258469e+09,1.812000000000000000e+03,4.097185461155064702e+08,2.913250981296216846e+00
8.060000000000000000e+02,1.204314836581348658e+09,1.813000000000000000e+03,4.098081907222889066e+08,2.938728077783750336e+00
8.070000000000000000e+02,1.206138620631814957e+09,1.814000000000000000e+03,4.099715152085371017e+08,2.942005909894246152e+00
8.080000000000000000e+02,1.207728506294464588e+09,1.815000000000000000e+03,4.107140507079249024e+08,2.940558045707884371e+00
8.090000000000000000e+02,1.214088508128168583e+09,1.816000000000000000e+03,4.108169936218731403e+08,2.955302548281748543e+00
8.100000000000000000e+02,1.227368516245863676e+09,1.817000000000000000e+03,4.109166181591521502e+08,2.986904062786021274e+00
8.110000000000000000e+02,1.228618143892397404e+09,1.818000000000000000e+03,4.113874949003807902e+08,2.986522826100760586e+00
8.120000000000000000e+02,1.232508656283798695e+09,1.819000000000000000e+03,4.117953256574259400e+08,2.993012740773865143e+00
8.130000000000000000e+02,1.257532071207863569e+09,1.820000000000000000e+03,4.120054913249282241e+08,3.052221627347463162e+00
8.140000000000000000e+02,1.258940775481740952e+09,1.821000000000000000e+03,4.126622355145846009e+08,3.050777772072740479e+00
8.150000000000000000e+02,1.266698472181631565e+09,1.822000000000000000e+03,4.127049689971156120e+08,3.069259076913330109e+00
8.160000000000000000e+02,1.269190217498416901e+09,1.823000000000000000e+03,4.128563772533258796e+08,3.074168857320691117e+00
8.170000000000000000e+02,1.275607327993715525e+09,1.824000000000000000e+03,4.131763683950926661e+08,3.087319182722324307e+00
8.180000000000000000e+02,1.290349689490656376e+09,1.825000000000000000e+03,4.145778801643832922e+08,3.112442200194141861e+00
8.190000000000000000e+02,1.291905162865492582e+09,1.826000000000000000e+03,4.148425646419388652e+08,3.114205901172578006e+00
8.200000000000000000e+02,1.293128678872543335e+09,1.827000000000000000e+03,4.162436985016687512e+08,3.106662475677957058e+00
8.210000000000000000e+02,1.296780455216279507e+09,1.828000000000000000e+03,4.163008378061893582e+08,3.115008036135639813e+00
8.220000000000000000e+02,1.297928794827488422e+09,1.829000000000000000e+03,4.165703372000151873e+08,3.115749439942218313e+00
8.230000000000000000e+02,1.300575104620304823e+09,1.830000000000000000e+03,4.166665311849915981e+08,3.121381266024641388e+00
8.240000000000000000e+02,1.304612797053499699e+09,1.831000000000000000e+03,4.171016172684870958e+08,3.127805654643923905e+00
8.250000000000000000e+02,1.307347282378797054e+09,1.832000000000000000e+03,4.172667036198195219e+08,3.133121504873172647e+00
8.260000000000000000e+02,1.308272320605818272e+09,1.833000000000000000e+03,4.184105048440825939e+08,3.126767386237914170e+00
8.270000000000000000e+02,1.313349945357917309e+09,1.834000000000000000e+03,4.184812870637440681e+08,3.138371979719763782e+00
8.280000000000000000e+02,1.313769540528187990e+09,1.835000000000000000e+03,4.209594769814383984e+08,3.120893131920431163e+00
8.290000000000000000e+02,1.318207099789991140e+09,1.836000000000000000e+03,4.210246253253918290e+08,3.130950116685468299e+00
8.300000000000000000e+02,1.319036550337933064e+09,1.837000000000000000e+03,4.210867947201229334e+08,3.132457647394609079e+00
8.310000000000000000e+02,1.325305955110665798e+09,1.838000000000000000e+03,4.212501450403493643e+08,3.146125813164341256e+00
8.320000000000000000e+02,1.326540197683232069e+09,1.839000000000000000e+03,4.218844459840678573e+08,3.144321176830794595e+00
8.330000000000000000e+02,1.331970997577973127e+09,1.840000000000000000e+03,4.224938301280308962e+08,3.152640115890775974e+00
8.340000000000000000e+02,1.340047455782314777e+09,1.841000000000000000e+03,4.226896213888097405e+08,3.170287104233572517e+00
8.350000000000000000e+02,1.346682907328560591e+09,1.842000000000000000e+03,4.234721430987432003e+08,3.180097981119262229e+00
8.360000000000000000e+02,1.347226873033673525e+09,1.843000000000000000e+03,4.235593268090828061e+08,3.180727675584698044e+00
8.370000000000000000e+02,1.351871702022503614e+09,1.844000000000000000e+03,4.236474262856361270e+08,3.191030130585592595e+00
8.380000000000000000e+02,1.359488133021386623e+09,1.845000000000000000e+03,4.237445244666507244e+08,3.208273038412748246e+00
8.390000000000000000e+02,1.368376885370968342e+09,1.846000000000000000e+03,4.254426120952568650e+08,3.216360671141676786e+00
8.400000000000000000e+02,1.378139033455441713e+09,1.847000000000000000e+03,4.260284094668009877e+08,3.234852424936313309e+00
8.410000000000000000e+02,1.381651049679703712e+09,1.848000000000000000e+03,4.266379536358411312e+08,3.238462583802421246e+00
8.420000000000000000e+02,1.393401843856322765e+09,1.849000000000000000e+03,4.281734976431257725e+08,3.254292597571501133e+00
8.430000000000000000e+02,1.401013660058710575e+09,1.850000000000000000e+03,4.283663113879315257e+08,3.270597203405995135e+00
8.440000000000000000e+02,1.408801557071233988e+09,1.851000000000000000e+03,4.286134277297174335e+08,3.286881525232151269e+00
8.450000000000000000e+02,1.409591741657382488e+09,1.852000000000000000e+03,4.289578632755037546e+08,3.286084397413304714e+00
8.460000000000000000e+02,1.411998907050186872e+09,1.853000000000000000e+03,4.292448343384218812e+08,3.289495397717354219e+00
8.470000000000000000e+02,1.413645091331630707e+09,1.854000000000000000e+03,4.293591173904479146e+08,3.292453878523555311e+00
8.480000000000000000e+02,1.419391673772433996e+09,1.855000000000000000e+03,4.294041929098720551e+08,3.305490950504880399e+00
8.490000000000000000e+02,1.424022952094944715e+09,1.856000000000000000e+03,4.295503352515389919e+08,3.315148040243189875e+00
8.500000000000000000e+02,1.446641894489903212e+09,1.857000000000000000e+03,4.297258443184853792e+08,3.366429814767539330e+00
8.510000000000000000e+02,1.449993541837904215e+09,1.858000000000000000e+03,4.301594183211985826e+08,3.370828302439257573e+00
8.520000000000000000e+02,1.453331807829375267e+09,1.859000000000000000e+03,4.309402604746427536e+08,3.372467000944999516e+00
8.530000000000000000e+02,1.456543088423415184e+09,1.860000000000000000e+03,4.311170340146147609e+08,3.378532912188384252e+00
8.540000000000000000e+02,1.458360180927888870e+09,1.861000000000000000e+03,4.312844752175266743e+08,3.381434446932820137e+00
8.550000000000000000e+02,1.459801107615846157e+09,1.862000000000000000e+03,4.314103893861469030e+08,3.383787557117005740e+00
8.560000000000000000e+02,1.462562976190141916e+09,1.863000000000000000e+03,4.328010531717806458e+08,3.379296250486812703e+00
8.570000000000000000e+02,1.466122687110409021e+09,1.864000000000000000e+03,4.331101269314837456e+08,3.385103685978563259e+00
8.580000000000000000e+02,1.468321186370465994e+09,1.865000000000000000e+03,4.333786003971256614e+08,3.388079579898436666e+00
8.590000000000000000e+02,1.470218035920783043e+09,1.866000000000000000e+03,4.336442444072725177e+08,3.390378299452246669e+00
8.600000000000000000e+02,1.481364469017373800e+09,1.867000000000000000e+03,4.340553877998918891e+08,3.412846633527590434e+00
8.610000000000000000e+02,1.483353635206704378e+09,1.868000000000000000e+03,4.350327998177566528e+08,3.409751255142391191e+00
8.620000000000000000e+02,1.485782229953815460e+09,1.869000000000000000e+03,4.354630034634580016e+08,3.411959725939141208e+00
8.630000000000000000e+02,1.496015025411571980e+09,1.870000000000000000e+03,4.362534764561091065e+08,3.429233475832447642e+00
8.640000000000000000e+02,1.499081289365770578e+09,1.871000000000000000e+03,4.367981804720163941e+08,3.431976954999723439e+00
8.650000000000000000e+02,1.506957441091320992e+09,1.872000000000000000e+03,4.371198797934297919e+08,3.447469471769312843e+00
8.660000000000000000e+02,1.507213233458747387e+09,1.873000000000000000e+03,4.371847679923561811e+08,3.447542878449735504e+00
8.670000000000000000e+02,1.509877638257683516e+09,1.874000000000000000e+03,4.372836702659723759e+08,3.452856214226612153e+00
8.680000000000000000e+02,1.530606973688708782e+09,1.875000000000000000e+03,4.376581067293962836e+08,3.497266359640590405e+00
8.690000000000000000e+02,1.538352819722210169e+09,1.876000000000000000e+03,4.380558800465683937e+08,3.511773017539845831e+00
8.700000000000000000e+02,1.539033044425808430e+09,1.877000000000000000e+03,4.385500364144482017e+08,3.509367042832388428e+00
8.710000000000000000e+02,1.544544269142470837e+09,1.878000000000000000e+03,4.399004470594007373e+08,3.511122299300386107e+00
8.720000000000000000e+02,1.545737042227871895e+09,1.879000000000000000e+03,4.405820099242699742e+08,3.508397999486095653e+00
8.730000000000000000e+02,1.552011804553094625e+09,1.880000000000000000e+03,4.413910925737615824e+08,3.516182883309398655e+00
8.740000000000000000e+02,1.553046432411456108e+09,1.881000000000000000e+03,4.421778328526002765e+08,3.512266597337915908e+00
8.750000000000000000e+02,1.562099236234199047e+09,1.882000000000000000e+03,4.422203518049786091e+08,3.532400148157569753e+00
8.760000000000000000e+02,1.573491985369932413e+09,1.883000000000000000e+03,4.424132580285964608e+08,3.556611283263635848e+00
8.770000000000000000e+02,1.577322253752602100e+09,1.884000000000000000e+03,4.425543525666558146e+08,3.564132280260495111e+00
8.780000000000000000e+02,1.579230588056735039e+09,1.885000000000000000e+03,4.451497402951294184e+08,3.547639019197725396e+00
8.790000000000000000e+02,1.585698057088462353e+09,1.886000000000000000e+03,4.456069262411994934e+08,3.558513038529726114e+00
8.800000000000000000e+02,1.589927131687037706e+09,1.887000000000000000e+03,4.464850440737307668e+08,3.560986314749847281e+00
8.810000000000000000e+02,1.596424016852306128e+09,1.888000000000000000e+03,4.468913465521392822e+08,3.572286707203111256e+00
8.820000000000000000e+02,1.602417161128633738e+09,1.889000000000000000e+03,4.469758007588263154e+08,3.585019946064700314e+00
8.830000000000000000e+02,1.609710611242941380e+09,1.890000000000000000e+03,4.472270065180236697e+08,3.599314414788294947e+00
8.840000000000000000e+02,1.611384814155898094e+09,1.891000000000000000e+03,4.473608694115276337e+08,3.601979798267925581e+00
8.850000000000000000e+02,1.612006475463564157e+09,1.892000000000000000e+03,4.485391429924427271e+08,3.593903677411548259e+00
8.860000000000000000e+02,1.614104641625217199e+09,1.893000000000000000e+03,4.492227283712940216e+08,3.593105467920845175e+00
8.870000000000000000e+02,1.617417268172779799e+09,1.894000000000000000e+03,4.504656953956088424e+08,3.590544817740957129e+00
8.880000000000000000e+02,1.622182149662664652e+09,1.895000000000000000e+03,4.511814981260052919e+08,3.595409289610595138e+00
8.890000000000000000e+02,1.624735574568431854e+09,1.896000000000000000e+03,4.515873143387002945e+08,3.597832629438844076e+00
8.900000000000000000e+02,1.626434604877585411e+09,1.897000000000000000e+03,4.519176825674383044e+08,3.598962084505019199e+00
8.910000000000000000e+02,1.630589892945086002e+09,1.898000000000000000e+03,4.519796778424342871e+08,3.607661965530958526e+00
8.920000000000000000e+02,1.631660635026597023e+09,1.899000000000000000e+03,4.524860137062130570e+08,3.605991313769070672e+00
8.930000000000000000e+02,1.637453460723587036e+09,1.900000000000000000e+03,4.533178925322310925e+08,3.612152724828004313e+00
8.940000000000000000e+02,1.639488296374266148e+09,1.901000000000000000e+03,4.536643609215002060e+08,3.613879417470827082e+00
8.950000000000000000e+02,1.646423756305021048e+09,1.902000000000000000e+03,4.537624755150342584e+08,3.628382347915128481e+00
8.960000000000000000e+02,1.648880460079162836e+09,1.903000000000000000e+03,4.539580558802748322e+08,3.632230860804532835e+00
8.970000000000000000e+02,1.653567852227746248e+09,1.904000000000000000e+03,4.547033111505995989e+08,3.636586344716715491e+00
8.980000000000000000e+02,1.663348302438945293e+09,1.905000000000000000e+03,4.547542196512987614e+08,3.657686351353452103e+00
8.990000000000000000e+02,1.675242005837540865e+09,1.906000000000000000e+03,4.548520393569559455e+08,3.683048246207498710e+00
9.000000000000000000e+02,1.677499991183851480e+09,1.907000000000000000e+03,4.551073002528197765e+08,3.685943930699357995e+00
9.010000000000000000e+02,1.685343907507840395e+09,1.908000000000000000e+03,4.551233515193424225e+08,3.703048639191202973e+00
9.020000000000000000e+02,1.687025959192092419e+09,1.909000000000000000e+03,4.552359979185495377e+08,3.705827234457705899e+00
9.030000000000000000e+02,1.690048450262762547e+09,1.910000000000000000e+03,4.565140674735260606e+08,3.702073102842052155e+00
9.040000000000000000e+02,1.698337680627506971e+09,1.911000000000000000e+03,4.568657909395989180e+08,3.717366706609118499e+00
9.050000000000000000e+02,1.705256338350442410e+09,1.912000000000000000e+03,4.572365437151260376e+08,3.729483922030683907e+00
9.060000000000000000e+02,1.715182396619689465e+09,1.913000000000000000e+03,4.576615361150160432e+08,3.747709303210140952e+00
9.070000000000000000e+02,1.722535421654237747e+09,1.914000000000000000e+03,4.591510101788211465e+08,3.751566224330810773e+00
9.080000000000000000e+02,1.726820203811317205e+09,1.915000000000000000e+03,4.593513189890403152e+08,3.759258180888161327e+00
9.090000000000000000e+02,1.727712898812328339e+09,1.916000000000000000e+03,4.602280035889960527e+08,3.754036880283478705e+00
9.100000000000000000e+02,1.729561117194290638e+09,1.917000000000000000e+03,4.605171612476289272e+08,3.755693083203629712e+00
9.110000000000000000e+02,1.731242244947320938e+09,1.918000000000000000e+03,4.609963124796881676e+08,3.755436210834334432e+00
9.120000000000000000e+02,1.733153621332358122e+09,1.919000000000000000e+03,4.612306448460568786e+08,3.757672307118331112e+00
9.130000000000000000e+02,1.735731529828543186e+09,1.920000000000000000e+03,4.618984926799013019e+08,3.757820294580213272e+00
9.140000000000000000e+02,1.737908751851409674e+09,1.921000000000000000e+03,4.623536514451308846e+08,3.758829948502425466e+00
9.150000000000000000e+02,1.738782565651627064e+09,1.922000000000000000e+03,4.626385564573079348e+08,3.758403923284074910e+00
9.160000000000000000e+02,1.739957540381294250e+09,1.923000000000000000e+03,4.627301206317188144e+08,3.760199439807172084e+00
9.170000000000000000e+02,1.744961533829130650e+09,1.924000000000000000e+03,4.635375361722096205e+08,3.764444942773430558e+00
9.180000000000000000e+02,1.751669309464757442e+09,1.925000000000000000e+03,4.636779972770365477e+08,3.777771038849136342e+00
9.190000000000000000e+02,1.755613037412929058e+09,1.926000000000000000e+03,4.641508532767274976e+08,3.782419067031704163e+00
9.200000000000000000e+02,1.756512058132569075e+09,1.927000000000000000e+03,4.649205501494104266e+08,3.778090810501026464e+00
9.210000000000000000e+02,1.757452849597183228e+09,1.928000000000000000e+03,4.656090555632575154e+08,3.774524633055415634e+00
9.220000000000000000e+02,1.758922454861169815e+09,1.929000000000000000e+03,4.661578925206272006e+08,3.773233239386456717e+00
9.230000000000000000e+02,1.763330520209448099e+09,1.930000000000000000e+03,4.667106846904361844e+08,3.778209023388964916e+00
9.240000000000000000e+02,1.770661488224642515e+09,1.931000000000000000e+03,4.675463973468209505e+08,3.787135348005226110e+00
9.250000000000000000e+02,1.771387639638737679e+09,1.932000000000000000e+03,4.679464479127525687e+08,3.785449483674697024e+00
9.260000000000000000e+02,1.772959653512576103e+09,1.933000000000000000e+03,4.681020328868833184e+08,3.787549570289969747e+00
9.270000000000000000e+02,1.775442225847027779e+09,1.934000000000000000e+03,4.684586750033085942e+08,3.789965520084537687e+00
9.280000000000000000e+02,1.776164588356607199e+09,1.935000000000000000e+03,4.684950229234289527e+08,3.791213356490457986e+00
9.290000000000000000e+02,1.779257568586855412e+09,1.936000000000000000e+03,4.702281617932583690e+08,3.783817544660645016e+00
9.300000000000000000e+02,1.781409141763480663e+09,1.937000000000000000e+03,4.721854588869313598e+08,3.772689540170811373e+00
9.310000000000000000e+02,1.787000078634011269e+09,1.938000000000000000e+03,4.725096850644798279e+08,3.781933228289601878e+00
9.320000000000000000e+02,1.790639033526065111e+09,1.939000000000000000e+03,4.728895423118579388e+08,3.786590468404113619e+00
9.330000000000000000e+02,1.791831918864552021e+09,1.940000000000000000e+03,4.729868298684256077e+08,3.788333639993738622e+00
9.340000000000000000e+02,1.794012433775929213e+09,1.941000000000000000e+03,4.733674060658393502e+08,3.789894299411069145e+00
9.350000000000000000e+02,1.797859915828158140e+09,1.942000000000000000e+03,4.744138128066048026e+08,3.789644962468782907e+00
9.360000000000000000e+02,1.800589321014289141e+09,1.943000000000000000e+03,4.746294775421028137e+08,3.793673604805897881e+00
9.370000000000000000e+02,1.802571616822445869e+09,1.944000000000000000e+03,4.749493101738292575e+08,3.795292630623493313e+00
9.380000000000000000e+02,1.803126300968369961e+09,1.945000000000000000e+03,4.757130248013691306e+08,3.790365634241890991e+00
9.390000000000000000e+02,1.805534400631758213e+09,1.946000000000000000e+03,4.758176510490062833e+08,3.794593152757587351e+00
9.400000000000000000e+02,1.812754671424192190e+09,1.947000000000000000e+03,4.760165570594487190e+08,3.808175670658029421e+00
9.410000000000000000e+02,1.819735608930218935e+09,1.948000000000000000e+03,4.767117483290678859e+08,3.817266126351220645e+00
9.420000000000000000e+02,1.820678519050776005e+09,1.949000000000000000e+03,4.769771716662892103e+08,3.817118778851306793e+00
9.430000000000000000e+02,1.824182524714135647e+09,1.950000000000000000e+03,4.770017044904332161e+08,3.824268356992257978e+00
9.440000000000000000e+02,1.828503068642135620e+09,1.951000000000000000e+03,4.777985586405490637e+08,3.826932994198775528e+00
9.450000000000000000e+02,1.832335116727624416e+09,1.952000000000000000e+03,4.779276417673265934e+08,3.833917431416689503e+00
9.460000000000000000e+02,1.835179014339496374e+09,1.953000000000000000e+03,4.786562388223393559e+08,3.834022969918190693e+00
9.470000000000000000e+02,1.845509350148618460e+09,1.954000000000000000e+03,4.795296769599894285e+08,3.848582139583828887e+00
9.480000000000000000e+02,1.850137982865454912e+09,1.955000000000000000e+03,4.806055716448892355e+08,3.849597449595295817e+00
9.490000000000000000e+02,1.850712464330991507e+09,1.956000000000000000e+03,4.806760661192118526e+08,3.850228032514518173e+00
9.500000000000000000e+02,1.854850234314093828e+09,1.957000000000000000e+03,4.807036210974669456e+08,3.858615065306542302e+00
9.510000000000000000e+02,1.859691893263013601e+09,1.958000000000000000e+03,4.809169579523289800e+08,3.866970924005878274e+00
9.520000000000000000e+02,1.866483947151069880e+09,1.959000000000000000e+03,4.821546292417737246e+08,3.871131446121887087e+00
9.530000000000000000e+02,1.877550206517678261e+09,1.960000000000000000e+03,4.822862803567838669e+08,3.893020147968363265e+00
9.540000000000000000e+02,1.877942780447024584e+09,1.961000000000000000e+03,4.824989055993285179e+08,3.892118217583036888e+00
9.550000000000000000e+02,1.889945762652590752e+09,1.962000000000000000e+03,4.828159950787373781e+08,3.914422434046286092e+00
9.560000000000000000e+02,1.892771949018020153e+09,1.963000000000000000e+03,4.831880531659657359e+08,3.917257342386918584e+00
9.570000000000000000e+02,1.910367350887684107e+09,1.964000000000000000e+03,4.849599532119971514e+08,3.939227019127864438e+00
9.580000000000000000e+02,1.914498457665188551e+09,1.965000000000000000e+03,4.850678308756210804e+08,3.946867501415684654e+00
9.590000000000000000e+02,1.917183027359329700e+09,1.966000000000000000e+03,4.865477835469489098e+08,3.940379736976713954e+00
9.600000000000000000e+02,1.935123250831755161e+09,1.967000000000000000e+03,4.870612968178585768e+08,3.973058962957210394e+00
9.610000000000000000e+02,1.947897571233181953e+09,1.968000000000000000e+03,4.881553969668213725e+08,3.990322719643260019e+00
9.620000000000000000e+02,1.949843505276610136e+09,1.969000000000000000e+03,4.886712904964098930e+08,3.990092201438494524e+00
9.630000000000000000e+02,1.953884963701887846e+09,1.970000000000000000e+03,4.892377877985316515e+08,3.993732725540199979e+00
9.640000000000000000e+02,1.956145046510651827e+09,1.971000000000000000e+03,4.894317702282094955e+08,3.996767609913331576e+00
9.650000000000000000e+02,1.963793178337664366e+09,1.972000000000000000e+03,4.896708831682066917e+08,4.010434857044751666e+00
9.660000000000000000e+02,1.989109852216393232e+09,1.973000000000000000e+03,4.900269261676906943e+08,4.059184803929949403e+00
9.670000000000000000e+02,2.016510050196939230e+09,1.974000000000000000e+03,4.905290576525713801e+08,4.110888068174708643e+00
9.680000000000000000e+02,2.027057801757120132e+09,1.975000000000000000e+03,4.912909118850700855e+08,4.125982697256405096e+00
9.690000000000000000e+02,2.031168424380513430e+09,1.976000000000000000e+03,4.924773350585952401e+08,4.124389651635123499e+00
9.700000000000000000e+02,2.037542103155826092e+09,1.977000000000000000e+03,4.928834534790682197e+08,4.133922712912407427e+00
9.710000000000000000e+02,2.043162231623167992e+09,1.978000000000000000e+03,4.934369581068893671e+08,4.140675314354085756e+00
9.720000000000000000e+02,2.044904685836494684e+09,1.979000000000000000e+03,4.937910788377811313e+08,4.141234569586626613e+00
9.730000000000000000e+02,2.050921300789027929e+09,1.980000000000000000e+03,4.940329925545369387e+08,4.151385295512675988e+00
9.740000000000000000e+02,2.052381271600627661e+09,1.981000000000000000e+03,4.943862705330966115e+08,4.151371900735725262e+00
9.750000000000000000e+02,2.059523111130979538e+09,1.982000000000000000e+03,4.945130757065663338e+08,4.164749553261676063e+00
9.760000000000000000e+02,2.061635528407379866e+09,1.983000000000000000e+03,4.949565995347561240e+08,4.165285462089511448e+00
9.770000000000000000e+02,2.076158085236727238e+09,1.984000000000000000e+03,4.974373073321457505e+08,4.173708032418340430e+00
9.780000000000000000e+02,2.081245619357135296e+09,1.985000000000000000e+03,4.982263203303253055e+08,4.177309657139880450e+00
9.790000000000000000e+02,2.109796134978173256e+09,1.986000000000000000e+03,4.988021907787486315e+08,4.229725077358382990e+00
9.800000000000000000e+02,2.115582263337093115e+09,1.987000000000000000e+03,4.988506968341491222e+08,4.240912715494215668e+00
9.810000000000000000e+02,2.138022389899099350e+09,1.988000000000000000e+03,4.988758445661733150e+08,4.285680321440180407e+00
9.820000000000000000e+02,2.142444342169013023e+09,1.989000000000000000e+03,4.989970094279544950e+08,4.293501367122602552e+00
9.830000000000000000e+02,2.144956504899930477e+09,1.990000000000000000e+03,4.991285936471703053e+08,4.297402577613459229e+00
9.840000000000000000e+02,2.156209740475814342e+09,1.991000000000000000e+03,4.993374835194357634e+08,4.318141160319857619e+00
9.850000000000000000e+02,2.169412479273312092e+09,1.992000000000000000e+03,4.998727939027852416e+08,4.339929089429934272e+00
9.860000000000000000e+02,2.186446380079768181e+09,1.993000000000000000e+03,5.003325326295579672e+08,4.369986433999475395e+00
9.870000000000000000e+02,2.189584334881434917e+09,1.994000000000000000e+03,5.007665351597619653e+08,4.372465372876567002e+00
9.880000000000000000e+02,2.214801919477941513e+09,1.995000000000000000e+03,5.008515857735929489e+08,4.422072291249826925e+00
9.890000000000000000e+02,2.216305648098926067e+09,1.996000000000000000e+03,5.020309129602628350e+08,4.414679636021443088e+00
9.900000000000000000e+02,2.234356758428840160e+09,1.997000000000000000e+03,5.022563586316576600e+08,4.448638071036272734e+00
9.910000000000000000e+02,2.247094933197882652e+09,1.998000000000000000e+03,5.026507684113122225e+08,4.470489402214771424e+00
9.920000000000000000e+02,2.285044159463753223e+09,1.999000000000000000e+03,5.028067143219838142e+08,4.544577656535574661e+00
9.930000000000000000e+02,2.288420894257791996e+09,2.000000000000000000e+03,5.038840139939492345e+08,4.541562801564234420e+00
9.940000000000000000e+02,2.288759222765989780e+09,2.001000000000000000e+03,5.040815702687817812e+08,4.540454080766330058e+00
9.950000000000000000e+02,2.291548919284251213e+09,2.002000000000000000e+03,5.045523745571870208e+08,4.541746377262411372e+00
9.960000000000000000e+02,2.292350592444887638e+09,2.003000000000000000e+03,5.055536690973909497e+08,4.534336772864532961e+00
9.970000000000000000e+02,2.298873071966540813e+09,2.004000000000000000e+03,5.065204453585971594e+08,4.538559288241615697e+00
9.980000000000000000e+02,2.304584239577302933e+09,2.005000000000000000e+03,5.067127539679561257e+08,4.548107821503624137e+00
9.990000000000000000e+02,2.323930007488085747e+09,2.006000000000000000e+03,5.068636185135295391e+08,4.584921707940759816e+00
1.000000000000000000e+03,2.324936677891133308e+09,2.007000000000000000e+03,5.069189499139344692e+08,4.586407113574793470e+00
1.001000000000000000e+03,2.347128146914706707e+09,2.008000000000000000e+03,5.073677093070522547e+08,4.626088936799593654e+00
1.002000000000000000e+03,2.349588690429526806e+09,2.009000000000000000e+03,5.081449826230877638e+08,4.623854944509634635e+00
1.003000000000000000e+03,2.351725780613982201e+09,2.010000000000000000e+03,5.083041403924779892e+08,4.626611498379964438e+00
1.004000000000000000e+03,2.375317498833216667e+09,2.011000000000000000e+03,5.091381902558960915e+08,4.665368939696641348e+00
1.005000000000000000e+03,2.381346483132371426e+09,2.012000000000000000e+03,5.101679405637302399e+08,4.667769755388801123e+00
1.006000000000000000e+03,2.391737665898075581e+09,2.013000000000000000e+03,5.104675914487443566e+08,4.685385920603009069e+00
1.007000000000000000e+03,2.417879329324212074e+09,2.014000000000000000e+03,5.109949094012615085e+08,4.731709230053326110e+00
1.008000000000000000e+03,2.418963506635202885e+09,2.015000000000000000e+03,5.129878095935284495e+08,4.715440525871160915e+00
1.009000000000000000e+03,2.437750381668001175e+09,2.016000000000000000e+03,5.130090422970098853e+08,4.751866303862632535e+00
1.010000000000000000e+03,2.462475565664598465e+09,2.017000000000000000e+03,5.133213863719672561e+08,4.797141968053945327e+00
1.011000000000000000e+03,2.494499042527591705e+09,2.018000000000000000e+03,5.134096293199834228e+08,4.858691578947559542e+00
1.012000000000000000e+03,2.495227680717049122e+09,2.019000000000000000e+03,5.144990825862538815e+08,4.849819494670786213e+00
1.013000000000000000e+03,2.512335258189803123e+09,2.020000000000000000e+03,5.147200716823198795e+08,4.880973943717492602e+00
1.014000000000000000e+03,2.520220255906947613e+09,2.021000000000000000e+03,5.153871934797761440e+08,4.889955140117080212e+00
1.015000000000000000e+03,2.539913700594067097e+09,2.022000000000000000e+03,5.156015979029091001e+08,4.926116813688285134e+00
1.016000000000000000e+03,2.545803801529549599e+09,2.023000000000000000e+03,5.157674772186344266e+08,4.935952563853460262e+00
1.017000000000000000e+03,2.557547977087906361e+09,2.024000000000000000e+03,5.159977534547867775e+08,4.956509907192853781e+00
1.018000000000000000e+03,2.568255525015773773e+09,2.025000000000000000e+03,5.162187747340709567e+08,4.975130023774910981e+00
1.019000000000000000e+03,2.575072343005495071e+09,2.026000000000000000e+03,5.165872591043254733e+08,4.984777107105260008e+00
1.020000000000000000e+03,2.581152554319184303e+09,2.027000000000000000e+03,5.171127520286239386e+08,4.991469547392458850e+00
1.021000000000000000e+03,2.598280960774873734e+09,2.028000000000000000e+03,5.185807884653650522e+08,5.010368718949193223e+00
1.022000000000000000e+03,2.601715067430215836e+09,2.029000000000000000e+03,5.195746498486860991e+08,5.007394160180647980e+00
1.023000000000000000e+03,2.627083073636990547e+09,2.030000000000000000e+03,5.198009146158257127e+08,5.054017797522758038e+00
1.024000000000000000e+03,2.631268463382856846e+09,2.031000000000000000e+03,5.200158725714965463e+08,5.059977208717000963e+00
1.025000000000000000e+03,2.661420880167089462e+09,2.032000000000000000e+03,5.203597976628311276e+08,5.114578205543015343e+00
1.026000000000000000e+03,2.678245046136961460e+09,2.033000000000000000e+03,5.211656982951883674e+08,5.138951114583912627e+00
1.027000000000000000e+03,2.679998096269258976e+09,2.034000000000000000e+03,5.223790765009994507e+08,5.130370293964351625e+00
1.028000000000000000e+03,2.701255796673011780e+09,2.035000000000000000e+03,5.226141168137652874e+08,5.168738673080295776e+00
1.029000000000000000e+03,2.702467187421104431e+09,2.036000000000000000e+03,5.231001993328952789e+08,5.166251496114004915e+00
1.030000000000000000e+03,2.747135404729605675e+09,2.037000000000000000e+03,5.235950211651400924e+08,5.246679769063671728e+00
1.031000000000000000e+03,2.778713413641762733e+09,2.038000000000000000e+03,5.238815890273253918e+08,5.304086785719866803e+00
1.032000000000000000e+03,2.783356971638029575e+09,2.039000000000000000e+03,5.239811148758452535e+08,5.311941389905879163e+00
1.033000000000000000e+03,2.798728738382786274e+09,2.040000000000000000e+03,5.242083288809657097e+08,5.338962744749341738e+00
1.034000000000000000e+03,2.806807754932991028e+09,2.041000000000000000e+03,5.245763282680231929e+08,5.350618401329961138e+00
1.035000000000000000e+03,2.812160601392366409e+09,2.042000000000000000e+03,5.246568286461572051e+08,5.359999999712123930e+00
1.036000000000000000e+03,2.822841763746409893e+09,2.043000000000000000e+03,5.248011403283908963e+08,5.378878868251001144e+00
1.037000000000000000e+03,2.838800138313478947e+09,2.044000000000000000e+03,5.249517835538595915e+08,5.407735009671075233e+00
1.038000000000000000e+03,2.852982752441865921e+09,2.045000000000000000e+03,5.251587894720489979e+08,5.432609735638277648e+00
1.039000000000000000e+03,2.857118871864818096e+09,2.046000000000000000e+03,5.263278706744641662e+08,5.428401251492831037e+00
1.040000000000000000e+03,2.859971265981106758e+09,2.047000000000000000e+03,5.268995561915753484e+08,5.427924985651819689e+00
1.041000000000000000e+03,2.874431806788971424e+09,2.048000000000000000e+03,5.269879016299060583e+08,5.454455022399417707e+00
1.042000000000000000e+03,2.886300489717528820e+09,2.049000000000000000e+03,5.273594342923667431e+08,5.473118146810986850e+00
1.043000000000000000e+03,2.900480162625755310e+09,2.050000000000000000e+03,5.286193398072498441e+08,5.486897554076163530e+00
1.044000000000000000e+03,2.914285716565079212e+09,2.051000000000000000e+03,5.289400468178263307e+08,5.509671151008152634e+00
1.045000000000000000e+03,2.917765681526615620e+09,2.052000000000000000e+03,5.297517989028790593e+08,5.507797590436380730e+00
1.046000000000000000e+03,2.923370472916145802e+09,2.053000000000000000e+03,5.297680633766300678e+08,5.518208202818414954e+00
1.047000000000000000e+03,2.942006496905031204e+09,2.054000000000000000e+03,5.298957999088163972e+08,5.552047208925390720e+00
1.048000000000000000e+03,2.954360377824038506e+09,2.055000000000000000e+03,5.304050961513347030e+08,5.570007526815132337e+00
1.049000000000000000e+03,2.969174852349833012e+09,2.056000000000000000e+03,5.308546125387619734e+08,5.593197802596147739e+00
1.050000000000000000e+03,2.983850788708478451e+09,2.057000000000000000e+03,5.324453991055606008e+08,5.604050281439114656e+00
1.051000000000000000e+03,2.996683444931447983e+09,2.058000000000000000e+03,5.325786222418595552e+08,5.626743770369675879e+00
1.052000000000000000e+03,2.998955136838309288e+09,2.059000000000000000e+03,5.327895711287509799e+08,5.628779727209784589e+00
1.053000000000000000e+03,3.039584455131463528e+09,2.060000000000000000e+03,5.331418775556296706e+08,5.701267491999451487e+00
1.054000000000000000e+03,3.040134331782979488e+09,2.061000000000000000e+03,5.332420045554837584e+08,5.701228158718043559e+00
1.055000000000000000e+03,3.044388258670292854e+09,2.062000000000000000e+03,5.342180862862549424e+08,5.698774221281214025e+00
1.056000000000000000e+03,3.084428585640256882e+09,2.063000000000000000e+03,5.346295698208363056e+08,5.769281685399299420e+00
1.057000000000000000e+03,3.091332507390567780e+09,2.064000000000000000e+03,5.351826294908408523e+08,5.776219811789450098e+00
1.058000000000000000e+03,3.096211711130739689e+09,2.065000000000000000e+03,5.358170279258524179e+08,5.778486964320963537e+00
1.059000000000000000e+03,3.098564176417119503e+09,2.066000000000000000e+03,5.369014907260395288e+08,5.771196820904711089e+00
1.060000000000000000e+03,3.105953523834079742e+09,2.067000000000000000e+03,5.376037921954852343e+08,5.777402557280851170e+00
1.061000000000000000e+03,3.111247968854724407e+09,2.068000000000000000e+03,5.390957903750844002e+08,5.771234026312883181e+00
1.062000000000000000e+03,3.120522785529922009e+09,2.069000000000000000e+03,5.398676340511636734e+08,5.780162744918669659e+00
1.063000000000000000e+03,3.139877076842460632e+09,2.070000000000000000e+03,5.404130599814306498e+08,5.810142850637901368e+00
1.064000000000000000e+03,3.160258228193507671e+09,2.071000000000000000e+03,5.406570914964950085e+08,5.845217380662055540e+00
1.065000000000000000e+03,3.163987185990879536e+09,2.072000000000000000e+03,5.410965437794666290e+08,5.847361662839261953e+00
1.066000000000000000e+03,3.173792658675277233e+09,2.073000000000000000e+03,5.413327794597586393e+08,5.862923471663162189e+00
1.067000000000000000e+03,3.192856983003762245e+09,2.074000000000000000e+03,5.414400437209783792e+08,5.896972379547799292e+00
1.068000000000000000e+03,3.197631562891617775e+09,2.075000000000000000e+03,5.422636634439097643e+08,5.896820639951235954e+00
1.069000000000000000e+03,3.226502866459576130e+09,2.076000000000000000e+03,5.426764642373487949e+08,5.945536759170027885e+00
1.070000000000000000e+03,3.230901817271400452e+09,2.077000000000000000e+03,5.428343428227666616e+08,5.951911222990321271e+00
1.071000000000000000e+03,3.240548142617358208e+09,2.078000000000000000e+03,5.441090417147591114e+08,5.955696182523954718e+00
1.072000000000000000e+03,3.265552109917257786e+09,2.079000000000000000e+03,5.454257705179969072e+08,5.987161381861232812e+00
1.073000000000000000e+03,3.299624018761100292e+09,2.080000000000000000e+03,5.457384684213714600e+08,6.046163519140856479e+00
1.074000000000000000e+03,3.309648015762244701e+09,2.081000000000000000e+03,5.459323284098072052e+08,6.062377777484975638e+00
1.075000000000000000e+03,3.311112843533856392e+09,2.082000000000000000e+03,5.460098855314353704e+08,6.064199442673325002e+00
1.076000000000000000e+03,3.359891409621313095e+09,2.083000000000000000e+03,5.460351568109583855e+08,6.153251063986954428e+00
1.077000000000000000e+03,3.394365568783781528e+09,2.084000000000000000e+03,5.462918721746960878e+08,6.213465258546467140e+00
1.078000000000000000e+03,3.395339672298677444e+09,2.085000000000000000e+03,5.464053940754866600e+08,6.213957089577352377e+00
1.079000000000000000e+03,3.398815768934884071e+09,2.086000000000000000e+03,5.466738747157218456e+08,6.217263941325742671e+00
1.080000000000000000e+03,3.407705538671236992e+09,2.087000000000000000e+03,5.466962142211362123e+08,6.233270781884059808e+00
1.081000000000000000e+03,3.417280045490490913e+09,2.088000000000000000e+03,5.471625677496393919e+08,6.245456555160599166e+00
1.082000000000000000e+03,3.418870915226253510e+09,2.089000000000000000e+03,5.476808739052890539e+08,6.242450810538039185e+00
1.083000000000000000e+03,3.421011762639771461e+09,2.090000000000000000e+03,5.482151486788103580e+08,6.240272219555323296e+00
1.084000000000000000e+03,3.438708799482246876e+09,2.091000000000000000e+03,5.484431025803755522e+08,6.269946295802482972e+00
1.085000000000000000e+03,3.458568842584436417e+09,2.092000000000000000e+03,5.493864046869904995e+08,6.295330232197745346e+00
1.086000000000000000e+03,3.460786654759416580e+09,2.093000000000000000e+03,5.496082529600983858e+08,6.296824394685117454e+00
1.087000000000000000e+03,3.483223301388251305e+09,2.094000000000000000e+03,5.505819598202712536e+08,6.326439214472799222e+00
1.088000000000000000e+03,3.487268744042840481e+09,2.095000000000000000e+03,5.508584610473370552e+08,6.330607570976690468e+00
1.089000000000000000e+03,3.518188828247848034e+09,2.096000000000000000e+03,5.509676907380576134e+08,6.385472120034846100e+00
1.090000000000000000e+03,3.554186870840030670e+09,2.097000000000000000e+03,5.516599626634881496e+08,6.442713104790024126e+00
1.091000000000000000e+03,3.554375725296905041e+09,2.098000000000000000e+03,5.518472828842194080e+08,6.440868398807777950e+00
1.092000000000000000e+03,3.558370978857229710e+09,2.099000000000000000e+03,5.519450007031614780e+08,6.446966589649278490e+00
1.093000000000000000e+03,3.594909681146985054e+09,2.100000000000000000e+03,5.524437627060747147e+08,6.507286214143829461e+00
1.094000000000000000e+03,3.637618699265722752e+09,2.101000000000000000e+03,5.528265434131746292e+08,6.580036256593089661e+00
1.095000000000000000e+03,3.641443592896242142e+09,2.102000000000000000e+03,5.534080503225686550e+08,6.580033649264280804e+00
1.096000000000000000e+03,3.693035657625994682e+09,2.103000000000000000e+03,5.541097931467522383e+08,6.664808496983050112e+00
1.097000000000000000e+03,3.694755733901456356e+09,2.104000000000000000e+03,5.546117992557282448e+08,6.661877260562619973e+00
1.098000000000000000e+03,3.697125146990512371e+09,2.105000000000000000e+03,5.555105869782294035e+08,6.655363972631908709e+00
1.099000000000000000e+03,3.697384828949790955e+09,2.106000000000000000e+03,5.559583959683669806e+08,6.650470351310541872e+00
1.100000000000000000e+03,3.705297743781182766e+09,2.107000000000000000e+03,5.562952374374281168e+08,6.660667743354450998e+00
1.101000000000000000e+03,3.708692374815670490e+09,2.108000000000000000e+03,5.583897183875246048e+08,6.641763364707628625e+00
1.102000000000000000e+03,3.717538976439675331e+09,2.109000000000000000e+03,5.586569696455148458e+08,6.654421547445418916e+00
1.103000000000000000e+03,3.733835155008242607e+09,2.110000000000000000e+03,5.586763726851640940e+08,6.683359700827018912e+00
1.104000000000000000e+03,3.754189883325016975e+09,2.111000000000000000e+03,5.587290586742581129e+08,6.719159895196589183e+00
1.105000000000000000e+03,3.756197459910817623e+09,2.112000000000000000e+03,5.594772886550980806e+08,6.713762177800226993e+00
1.106000000000000000e+03,3.778640106841689587e+09,2.113000000000000000e+03,5.610104564706749916e+08,6.735418321100768324e+00
1.107000000000000000e+03,3.807231773540613651e+09,2.114000000000000000e+03,5.611856721039526463e+08,6.784264037367246480e+00
1.108000000000000000e+03,3.826462541755679131e+09,2.115000000000000000e+03,5.612272383149229288e+08,6.818027138605353699e+00
1.109000000000000000e+03,3.840606412058476448e+09,2.116000000000000000e+03,5.614269046050089598e+08,6.840795089363465920e+00
1.110000000000000000e+03,3.878417544438894749e+09,2.117000000000000000e+03,5.616772177252748013e+08,6.905064727649127931e+00
1.111000000000000000e+03,3.884072568981760979e+09,2.118000000000000000e+03,5.622482100915707350e+08,6.908110153608457260e+00
1.112000000000000000e+03,3.900876699420541763e+09,2.119000000000000000e+03,5.629760749176496267e+08,6.929027490184462401e+00
1.113000000000000000e+03,3.904186236024995327e+09,2.120000000000000000e+03,5.640186152238299847e+08,6.922087552864943483e+00
1.114000000000000000e+03,3.908056932285032272e+09,2.121000000000000000e+03,5.641007776339905262e+08,6.927941047478442194e+00
1.115000000000000000e+03,3.915794183228990555e+09,2.122000000000000000e+03,5.652847097565068007e+08,6.927118522126128219e+00
1.116000000000000000e+03,3.921729844078695774e+09,2.123000000000000000e+03,5.654166212127543688e+08,6.936000281822333413e+00
1.117000000000000000e+03,3.927388036868736744e+09,2.124000000000000000e+03,5.667788701258705854e+08,6.929312724725500416e+00
1.118000000000000000e+03,3.942831046465074062e+09,2.125000000000000000e+03,5.674319978666644096e+08,6.948552533675697696e+00
1.119000000000000000e+03,3.957249810761343479e+09,2.126000000000000000e+03,5.678259615412499905e+08,6.969124483178227081e+00
1.120000000000000000e+03,3.962133731966967106e+09,2.127000000000000000e+03,5.692176558717839718e+08,6.960665557533999070e+00
1.121000000000000000e+03,3.971475070160381794e+09,2.128000000000000000e+03,5.692362087303199768e+08,6.976848993880321537e+00
1.122000000000000000e+03,3.985339694308547497e+09,2.129000000000000000e+03,5.697244359531946182e+08,6.995205827253582420e+00
1.123000000000000000e+03,4.012500808848412514e+09,2.130000000000000000e+03,5.699657733820168972e+08,7.039897825863049796e+00
1.124000000000000000e+03,4.028960660385080338e+09,2.131000000000000000e+03,5.703617345692181587e+08,7.063869148634361217e+00
1.125000000000000000e+03,4.044254404128304005e+09,2.132000000000000000e+03,5.705023791660242081e+08,7.088935211874671793e+00
1.126000000000000000e+03,4.080260450530598640e+09,2.133000000000000000e+03,5.715829410003391504e+08,7.138527338464038863e+00
1.127000000000000000e+03,4.083569841385995865e+09,2.134000000000000000e+03,5.721024072705026865e+08,7.137830202233694799e+00
1.128000000000000000e+03,4.094907066951984406e+09,2.135000000000000000e+03,5.725079708757337332e+08,7.152576514678445463e+00
1.129000000000000000e+03,4.121564042701433659e+09,2.136000000000000000e+03,5.725434865220898390e+08,7.198691697180657378e+00
1.130000000000000000e+03,4.165011401200205326e+09,2.137000000000000000e+03,5.726699135352702141e+08,7.272970524133683057e+00
1.131000000000000000e+03,4.169072154251491070e+09,2.138000000000000000e+03,5.728423906181665659e+08,7.277869484750518758e+00
1.132000000000000000e+03,4.218348409803206921e+09,2.139000000000000000e+03,5.734339390019366741e+08,7.356293590060703380e+00
1.133000000000000000e+03,4.224062360228718758e+09,2.140000000000000000e+03,5.744601121888276339e+08,7.353099493947545362e+00
1.134000000000000000e+03,4.287270761227245808e+09,2.141000000000000000e+03,5.752175319812760353e+08,7.453303355445711986e+00
1.135000000000000000e+03,4.307080706792580605e+09,2.142000000000000000e+03,5.758511241199740171e+08,7.479503862000336234e+00
1.136000000000000000e+03,4.354638347240422249e+09,2.143000000000000000e+03,5.766694358899263144e+08,7.551359715328537447e+00
1.137000000000000000e+03,4.406049746618340492e+09,2.144000000000000000e+03,5.767097286396261454e+08,7.639978186273304495e+00
1.138000000000000000e+03,4.536463545627533913e+09,2.145000000000000000e+03,5.770140898551174402e+08,7.861963209194068547e+00
1.139000000000000000e+03,4.703570778605865479e+09,2.146000000000000000e+03,5.771145060542128086e+08,8.150151710385221904e+00
1.140000000000000000e+03,5.797728209716765404e+09,2.147000000000000000e+03,5.773527402309712172e+08,1.004191684861038603e+01
1.141000000000000000e+03,5.799439274034992218e+09,2.148000000000000000e+03,5.786606611587866545e+08,1.002217649014091982e+01
1.142000000000000000e+03,5.802865872795344353e+09,2.149000000000000000e+03,5.793985823924038410e+08,1.001532632136350642e+01
1.143000000000000000e+03,5.808019140890887260e+09,2.150000000000000000e+03,5.800759337405474186e+08,1.001251526405965286e+01
1.144000000000000000e+03,5.814923485080634117e+09,2.151000000000000000e+03,5.802788282853671312e+08,1.002091270891757446e+01
1.145000000000000000e+03,5.823625462958890915e+09,2.152000000000000000e+03,5.806601236170358658e+08,1.002931874619267028e+01
1.146000000000000000e+03,5.834201570673316956e+09,2.153000000000000000e+03,5.817965688108819723e+08,1.002790645980893558e+01
1.147000000000000000e+03,5.846729149719771385e+09,2.154000000000000000e+03,5.819028941893043518e+08,1.004760280126346395e+01
1.148000000000000000e+03,5.861797258695069313e+09,2.155000000000000000e+03,5.821080668503386974e+08,1.006994678911081031e+01
1.149000000000000000e+03,5.879072874514520645e+09,2.156000000000000000e+03,5.832856991578282118e+08,1.007923369800248281e+01
1.150000000000000000e+03,5.899401636705021858e+09,2.157000000000000000e+03,5.847369436555664539e+08,1.008898394519776787e+01
1.151000000000000000e+03,5.923375417028879166e+09,2.158000000000000000e+03,5.849531443353830576e+08,1.012623912597127607e+01
1.152000000000000000e+03,5.951746198530441284e+09,2.159000000000000000e+03,5.850668759860138893e+08,1.017276219662915793e+01
1.153000000000000000e+03,5.984805406376315117e+09,2.160000000000000000e+03,5.853882917480216026e+08,1.022365067894534185e+01
1.154000000000000000e+03,6.020036613853396416e+09,2.161000000000000000e+03,5.872136223987377882e+08,1.025186811787821384e+01
1.155000000000000000e+03,6.046571483665321350e+09,2.162000000000000000e+03,5.874508484437901974e+08,1.029289769464667437e+01
1.156000000000000000e+03,6.257514371802454948e+09,2.163000000000000000e+03,5.877892342997531891e+08,1.064584719598884099e+01


==> data/2D_spectra_divfiltered/2D_spectrum_cubic_uUconforming_C1_upU_divfiltered_normalized.csv <==
mode_number,eigfreq_norm,reference_mode_number,reference_eigfreq_norm,eigfreq_over_reference
2.900000000000000000e+02,1.166985999443426728e+07,1.297000000000000000e+03,1.166985115680403076e+07,1.000000757304452037e+00
2.910000000000000000e+02,1.946855663687648624e+07,1.298000000000000000e+03,1.946828197492270917e+07,1.000014108176270122e+00
2.920000000000000000e+02,2.985147169443766773e+07,1.299000000000000000e+03,2.985015266344690323e+07,1.000044188416911561e+00
2.930000000000000000e+02,3.384224856807360053e+07,1.300000000000000000e+03,3.384183734178389609e+07,1.000012151417358108e+00
2.940000000000000000e+02,3.708526004957664758e+07,1.301000000000000000e+03,3.708318660981028527e+07,1.000055913203689251e+00
2.950000000000000000e+02,3.980485277182097733e+07,1.302000000000000000e+03,3.980477550696732849e+07,1.000001941095073787e+00
2.960000000000000000e+02,4.115563272499837726e+07,1.303000000000000000e+03,4.115049043814557046e+07,1.000124962954221264e+00
2.970000000000000000e+02,4.329466814308296889e+07,1.304000000000000000e+03,4.328821275590983033e+07,1.000149125749532297e+00
2.980000000000000000e+02,5.147343013634531200e+07,1.305000000000000000e+03,5.145637578186827898e+07,1.000331433262018566e+00
2.990000000000000000e+02,5.235770276872204244e+07,1.306000000000000000e+03,5.234172646378161758e+07,1.000305230759850561e+00
3.000000000000000000e+02,5.774296978865868598e+07,1.307000000000000000e+03,5.773871833174724132e+07,1.000073632685904323e+00
3.010000000000000000e+02,5.906822073775999248e+07,1.308000000000000000e+03,5.906067321529315412e+07,1.000127792692767414e+00
3.020000000000000000e+02,6.087679248318686336e+07,1.309000000000000000e+03,6.083737975517161936e+07,1.000647837368635162e+00
3.030000000000000000e+02,6.293702608894059062e+07,1.310000000000000000e+03,6.291850206595917046e+07,1.000294412968732116e+00
3.040000000000000000e+02,6.356982871981117874e+07,1.311000000000000000e+03,6.353280466338851303e+07,1.000582754950278375e+00
3.050000000000000000e+02,6.870916363619716465e+07,1.312000000000000000e+03,6.867377778365060687e+07,1.000515274587893355e+00
3.060000000000000000e+02,6.985771382872077823e+07,1.313000000000000000e+03,6.983070197788664699e+07,1.000386819122091708e+00
3.070000000000000000e+02,7.112108443500094116e+07,1.314000000000000000e+03,7.103838863086740673e+07,1.001164100224221531e+00
3.080000000000000000e+02,7.592507027512180805e+07,1.315000000000000000e+03,7.585616680264611542e+07,1.000908343716536031e+00
3.090000000000000000e+02,7.647225281059315801e+07,1.316000000000000000e+03,7.637989280085721612e+07,1.001209218897135100e+00
3.100000000000000000e+02,7.814171028543356061e+07,1.317000000000000000e+03,7.811837365093627572e+07,1.000298734259388977e+00
3.110000000000000000e+02,8.159787567554223537e+07,1.318000000000000000e+03,8.145262699813088775e+07,1.001783228887322297e+00
3.120000000000000000e+02,8.161892625937390327e+07,1.319000000000000000e+03,8.159074503656056523e+07,1.000345397297214500e+00
3.130000000000000000e+02,8.314848711069895327e+07,1.320000000000000000e+03,8.312112560232777894e+07,1.000329176345639004e+00
3.140000000000000000e+02,8.417642039887665212e+07,1.321000000000000000e+03,8.405093664282800257e+07,1.001492948931454352e+00
3.150000000000000000e+02,8.461279841691192985e+07,1.322000000000000000e+03,8.457289037303002179e+07,1.000471877497693285e+00
3.160000000000000000e+02,8.792321656587684155e+07,1.323000000000000000e+03,8.768795908575133979e+07,1.002682893781293716e+00
3.170000000000000000e+02,8.892088228776398301e+07,1.324000000000000000e+03,8.885529545616300404e+07,1.000738130814424309e+00
3.180000000000000000e+02,9.260801179768274724e+07,1.325000000000000000e+03,9.231348988063561916e+07,1.003190453718388886e+00
3.190000000000000000e+02,9.328818733991621435e+07,1.326000000000000000e+03,9.305600134453438222e+07,1.002495121131652400e+00
3.200000000000000000e+02,9.456622671704734862e+07,1.327000000000000000e+03,9.445492933821672201e+07,1.001178312022574346e+00
3.210000000000000000e+02,9.917788210869082808e+07,1.328000000000000000e+03,9.871346789449483156e+07,1.004704669221958335e+00
3.220000000000000000e+02,1.012273916885617375e+08,1.329000000000000000e+03,1.010475963607395291e+08,1.001779313257292525e+00
3.230000000000000000e+02,1.019103832637132853e+08,1.330000000000000000e+03,1.018026178676007986e+08,1.001058571953941767e+00
3.240000000000000000e+02,1.030016492996461242e+08,1.331000000000000000e+03,1.026264725519312173e+08,1.003655750201538410e+00
3.250000000000000000e+02,1.039479295997062325e+08,1.332000000000000000e+03,1.032886063021244109e+08,1.006383311007733594e+00
3.260000000000000000e+02,1.047264873729430437e+08,1.333000000000000000e+03,1.046840363994538784e+08,1.000405515252843047e+00
3.270000000000000000e+02,1.051235349576406181e+08,1.334000000000000000e+03,1.050609313880813420e+08,1.000595878684227724e+00
3.280000000000000000e+02,1.074402076370289326e+08,1.335000000000000000e+03,1.073571449741477221e+08,1.000773704096743710e+00
3.290000000000000000e+02,1.088725531486109048e+08,1.336000000000000000e+03,1.085777591648131460e+08,1.002715049436139871e+00
3.300000000000000000e+02,1.103262291250742972e+08,1.337000000000000000e+03,1.102122463718355298e+08,1.001034211323977630e+00
3.310000000000000000e+02,1.117107365328562111e+08,1.338000000000000000e+03,1.107954475410843790e+08,1.008261070396709425e+00
3.320000000000000000e+02,1.134318312974374890e+08,1.339000000000000000e+03,1.125724751501972526e+08,1.007633803432798736e+00
3.330000000000000000e+02,1.149179949778630584e+08,1.340000000000000000e+03,1.143485219235637188e+08,1.004980152298601714e+00
3.340000000000000000e+02,1.155341912715277523e+08,1.341000000000000000e+03,1.148291942118272781e+08,1.006139528057646615e+00
3.350000000000000000e+02,1.172520606215716600e+08,1.342000000000000000e+03,1.168057076889650077e+08,1.003821328096356602e+00
3.360000000000000000e+02,1.204980676465604305e+08,1.343000000000000000e+03,1.202571678867815137e+08,1.002003204998189512e+00
3.370000000000000000e+02,1.218247838991091996e+08,1.344000000000000000e+03,1.211960042790753841e+08,1.005188121702312420e+00
3.380000000000000000e+02,1.241407091166450083e+08,1.345000000000000000e+03,1.228282204710614383e+08,1.010685562654494385e+00
3.390000000000000000e+02,1.244340445858502686e+08,1.346000000000000000e+03,1.231980690757777542e+08,1.010032425989666027e+00
3.400000000000000000e+02,1.265432794497845024e+08,1.347000000000000000e+03,1.254889381539128125e+08,1.008401866422509174e+00
3.410000000000000000e+02,1.269504760436968803e+08,1.348000000000000000e+03,1.255814018994417638e+08,1.010901886135587180e+00
3.420000000000000000e+02,1.273353067072054446e+08,1.349000000000000000e+03,1.266106606279281974e+08,1.005723420726843509e+00
3.430000000000000000e+02,1.278289551434407532e+08,1.350000000000000000e+03,1.277217597392823398e+08,1.000839288500074087e+00
3.440000000000000000e+02,1.282032037246771604e+08,1.351000000000000000e+03,1.280838113149454892e+08,1.000932142856352902e+00
3.450000000000000000e+02,1.305616659369447231e+08,1.352000000000000000e+03,1.303815191647571027e+08,1.001381689470575820e+00
3.460000000000000000e+02,1.322997453080940694e+08,1.353000000000000000e+03,1.321361839138816595e+08,1.001237824412418487e+00
3.470000000000000000e+02,1.337659893374466300e+08,1.354000000000000000e+03,1.332945661797463894e+08,1.003536701991771585e+00
3.480000000000000000e+02,1.341617633045202941e+08,1.355000000000000000e+03,1.336158594664353877e+08,1.004085621574151821e+00
3.490000000000000000e+02,1.354061576329952776e+08,1.356000000000000000e+03,1.336823971442119330e+08,1.012894446281688232e+00
3.500000000000000000e+02,1.357850493329961598e+08,1.357000000000000000e+03,1.337867992573748082e+08,1.014936078048905177e+00
3.510000000000000000e+02,1.361880841189324856e+08,1.358000000000000000e+03,1.348182820829569995e+08,1.010160358185936635e+00
3.520000000000000000e+02,1.364077273843545318e+08,1.359000000000000000e+03,1.356106591720108688e+08,1.005877622136860605e+00
3.530000000000000000e+02,1.375093042683238685e+08,1.360000000000000000e+03,1.360903518993094265e+08,1.010426546402527492e+00
3.540000000000000000e+02,1.405717211017770767e+08,1.361000000000000000e+03,1.379948476842792928e+08,1.018673692972896117e+00
3.550000000000000000e+02,1.410586179151334763e+08,1.362000000000000000e+03,1.407103543373585641e+08,1.002475038737660640e+00
3.560000000000000000e+02,1.424199637979801297e+08,1.363000000000000000e+03,1.413500342954426110e+08,1.007569361464046187e+00
3.570000000000000000e+02,1.465051126365703046e+08,1.364000000000000000e+03,1.439629478301205933e+08,1.017658465909224930e+00
3.580000000000000000e+02,1.467606905732380748e+08,1.365000000000000000e+03,1.444096001607008278e+08,1.016280707168504938e+00
3.590000000000000000e+02,1.474632219167596400e+08,1.366000000000000000e+03,1.454645038647818267e+08,1.013740245894185543e+00
3.600000000000000000e+02,1.507290309510522187e+08,1.367000000000000000e+03,1.461487621244527102e+08,1.031339771613660306e+00
3.610000000000000000e+02,1.509897845520351231e+08,1.368000000000000000e+03,1.480274699108991623e+08,1.020011925103624595e+00
3.620000000000000000e+02,1.511035012188058496e+08,1.369000000000000000e+03,1.495639274402941167e+08,1.010293750671440005e+00
3.630000000000000000e+02,1.514914156533439159e+08,1.370000000000000000e+03,1.508278189143320918e+08,1.004399697242779554e+00
3.640000000000000000e+02,1.526055035571916997e+08,1.371000000000000000e+03,1.514397096894648075e+08,1.007698072520856192e+00
3.650000000000000000e+02,1.528935879083556533e+08,1.372000000000000000e+03,1.522595050437564552e+08,1.004164487888076218e+00
3.660000000000000000e+02,1.535154991486624777e+08,1.373000000000000000e+03,1.524953594194264412e+08,1.006689644413573337e+00
3.670000000000000000e+02,1.548276664794539213e+08,1.374000000000000000e+03,1.540818755487548411e+08,1.004840224900190204e+00
3.680000000000000000e+02,1.578717385819815099e+08,1.375000000000000000e+03,1.542925515360202491e+08,1.023197406552225353e+00
3.690000000000000000e+02,1.581318566687700152e+08,1.376000000000000000e+03,1.547233805323778093e+08,1.022029483357099533e+00
3.700000000000000000e+02,1.601247554540200531e+08,1.377000000000000000e+03,1.569773652287900448e+08,1.020049962111688968e+00
3.710000000000000000e+02,1.602505064732185006e+08,1.378000000000000000e+03,1.576967830018142462e+08,1.016193884382377455e+00
3.720000000000000000e+02,1.606314824838553667e+08,1.379000000000000000e+03,1.582262580810885429e+08,1.015201170980951639e+00
3.730000000000000000e+02,1.612265014136814475e+08,1.380000000000000000e+03,1.587852619786475599e+08,1.015374471185884753e+00
3.740000000000000000e+02,1.624002633380788565e+08,1.381000000000000000e+03,1.590311532130150199e+08,1.021185220989695441e+00
3.750000000000000000e+02,1.655596480627399385e+08,1.382000000000000000e+03,1.616736954811471105e+08,1.024035775084054967e+00
3.760000000000000000e+02,1.672559657201624811e+08,1.383000000000000000e+03,1.620454659283104837e+08,1.032154554661573354e+00
3.770000000000000000e+02,1.679784930937532783e+08,1.384000000000000000e+03,1.643970171635319889e+08,1.021785528667218168e+00
3.780000000000000000e+02,1.686693414010845721e+08,1.385000000000000000e+03,1.656317921398437917e+08,1.018339167994246841e+00
3.790000000000000000e+02,1.701686306534728706e+08,1.386000000000000000e+03,1.663226233604859710e+08,1.023123777242564980e+00
3.800000000000000000e+02,1.709919291503377259e+08,1.387000000000000000e+03,1.666621511446899772e+08,1.025979371896434955e+00
3.810000000000000000e+02,1.728275674315556884e+08,1.388000000000000000e+03,1.672817081200301945e+08,1.033152813740676024e+00
3.820000000000000000e+02,1.730993628712108135e+08,1.389000000000000000e+03,1.685772732839714885e+08,1.026825025100636113e+00
3.830000000000000000e+02,1.743674050238247514e+08,1.390000000000000000e+03,1.711358082179474831e+08,1.018883229871808682e+00
3.840000000000000000e+02,1.744943047660819590e+08,1.391000000000000000e+03,1.720342622240297794e+08,1.014299724428431748e+00
3.850000000000000000e+02,1.748299550243844688e+08,1.392000000000000000e+03,1.731815062448975146e+08,1.009518619021339880e+00
3.860000000000000000e+02,1.764430685960538089e+08,1.393000000000000000e+03,1.740580106110429168e+08,1.013702661409480621e+00
3.870000000000000000e+02,1.766193554478672147e+08,1.394000000000000000e+03,1.741186455553016663e+08,1.014362102832756740e+00
3.880000000000000000e+02,1.776362226885989010e+08,1.395000000000000000e+03,1.744041984802211523e+08,1.018531802769325534e+00
3.890000000000000000e+02,1.788201270734184682e+08,1.396000000000000000e+03,1.747072564672157168e+08,1.023541498443566677e+00
3.900000000000000000e+02,1.793517627356536388e+08,1.397000000000000000e+03,1.759744174379860759e+08,1.019192251617242917e+00
3.910000000000000000e+02,1.800077482091547251e+08,1.398000000000000000e+03,1.762234972833060622e+08,1.021474156308252779e+00
3.920000000000000000e+02,1.821533998842123151e+08,1.399000000000000000e+03,1.766052844230854511e+08,1.031415342294262683e+00
3.930000000000000000e+02,1.824315204270246923e+08,1.400000000000000000e+03,1.776000600721138716e+08,1.027204159463397826e+00
3.940000000000000000e+02,1.829871792141551077e+08,1.401000000000000000e+03,1.780283964836675227e+08,1.027853886393581551e+00
3.950000000000000000e+02,1.834914995633619130e+08,1.402000000000000000e+03,1.782032130912450850e+08,1.029675595520318065e+00
3.960000000000000000e+02,1.843021386276972890e+08,1.403000000000000000e+03,1.800846383660458922e+08,1.023419544831351891e+00
3.970000000000000000e+02,1.861368177683876455e+08,1.404000000000000000e+03,1.817060544117614329e+08,1.024384236237862122e+00
3.980000000000000000e+02,1.863951120423278809e+08,1.405000000000000000e+03,1.823403627394864261e+08,1.022237255876443429e+00
3.990000000000000000e+02,1.871847039875377715e+08,1.406000000000000000e+03,1.827956859238299429e+08,1.024010512291502861e+00
4.000000000000000000e+02,1.884992406901241243e+08,1.407000000000000000e+03,1.835609252821379602e+08,1.026902868354993448e+00
4.010000000000000000e+02,1.887151595077633858e+08,1.408000000000000000e+03,1.845420804629980028e+08,1.022613157033320119e+00
4.020000000000000000e+02,1.902730384076958299e+08,1.409000000000000000e+03,1.851693725030539036e+08,1.027562149375203848e+00
4.030000000000000000e+02,1.931206989811215997e+08,1.410000000000000000e+03,1.862192967016767263e+08,1.037060618323035088e+00
4.040000000000000000e+02,1.936060855196086168e+08,1.411000000000000000e+03,1.870224239303978980e+08,1.035202525188428035e+00
4.050000000000000000e+02,1.942177497354476154e+08,1.412000000000000000e+03,1.877197110373604000e+08,1.034615644048130667e+00
4.060000000000000000e+02,1.950119335120884180e+08,1.413000000000000000e+03,1.879361189691772163e+08,1.037650104629816772e+00
4.070000000000000000e+02,1.967884320952858925e+08,1.414000000000000000e+03,1.909186242678464949e+08,1.030745077123562448e+00
4.080000000000000000e+02,1.969973048700635135e+08,1.415000000000000000e+03,1.915855780030393302e+08,1.028247047212177634e+00
4.090000000000000000e+02,1.982558292335223258e+08,1.416000000000000000e+03,1.917170097465267777e+08,1.034106621502393963e+00
4.100000000000000000e+02,1.986730326913219392e+08,1.417000000000000000e+03,1.925880385880329013e+08,1.031595908800470696e+00
4.110000000000000000e+02,1.992719665009220839e+08,1.418000000000000000e+03,1.940641230337106884e+08,1.026835683926527354e+00
4.120000000000000000e+02,1.993551058196200132e+08,1.419000000000000000e+03,1.957355120307281911e+08,1.018492269243016057e+00
4.130000000000000000e+02,1.995035247832281590e+08,1.420000000000000000e+03,1.960459813259494603e+08,1.017636390370737276e+00
4.140000000000000000e+02,2.013224301297664046e+08,1.421000000000000000e+03,1.972884719505460560e+08,1.020447004020749615e+00
4.150000000000000000e+02,2.029808516084418893e+08,1.422000000000000000e+03,1.979347994045455456e+08,1.025493507049172637e+00
4.160000000000000000e+02,2.030951599394399226e+08,1.423000000000000000e+03,1.981129322527683377e+08,1.025148422316594976e+00
4.170000000000000000e+02,2.058440248199683726e+08,1.424000000000000000e+03,1.983352176768364608e+08,1.037859172118219542e+00
4.180000000000000000e+02,2.062868300547369123e+08,1.425000000000000000e+03,1.988988017328042984e+08,1.037144659784615008e+00
4.190000000000000000e+02,2.066126066709393859e+08,1.426000000000000000e+03,1.990554144780785143e+08,1.037965268177586386e+00
4.200000000000000000e+02,2.068555654465396404e+08,1.427000000000000000e+03,1.998301788918817937e+08,1.035156784593877166e+00
4.210000000000000000e+02,2.078395206588791907e+08,1.428000000000000000e+03,2.002253057213877439e+08,1.038028234793091364e+00
4.220000000000000000e+02,2.085607847719760835e+08,1.429000000000000000e+03,2.018952209792434573e+08,1.033014965685680631e+00
4.230000000000000000e+02,2.096621202685148120e+08,1.430000000000000000e+03,2.033464925509435236e+08,1.031058454160398430e+00
4.240000000000000000e+02,2.110051678436370492e+08,1.431000000000000000e+03,2.038174154396010339e+08,1.035265643951637893e+00
4.250000000000000000e+02,2.128196060203525126e+08,1.432000000000000000e+03,2.049992545600259900e+08,1.038148194622027898e+00
4.260000000000000000e+02,2.130589116533360779e+08,1.433000000000000000e+03,2.053500406514374614e+08,1.037540148409240803e+00
4.270000000000000000e+02,2.154965948277228475e+08,1.434000000000000000e+03,2.060687426690871119e+08,1.045751005400054057e+00
4.280000000000000000e+02,2.172673014583498836e+08,1.435000000000000000e+03,2.062511880282710493e+08,1.053411151399374468e+00
4.290000000000000000e+02,2.189360420118820667e+08,1.436000000000000000e+03,2.064433200004673302e+08,1.060514053016520242e+00
4.300000000000000000e+02,2.206626988436535597e+08,1.437000000000000000e+03,2.069235655671316385e+08,1.066397141567061224e+00
4.310000000000000000e+02,2.208862971216012537e+08,1.438000000000000000e+03,2.086051236053622365e+08,1.058872827780934278e+00
4.320000000000000000e+02,2.211168426837940216e+08,1.439000000000000000e+03,2.089906990047939122e+08,1.058022408349961863e+00
4.330000000000000000e+02,2.223058694404727817e+08,1.440000000000000000e+03,2.094148814292676151e+08,1.061557172648015746e+00
4.340000000000000000e+02,2.224623888238268495e+08,1.441000000000000000e+03,2.100964138477827609e+08,1.058858572355277694e+00
4.350000000000000000e+02,2.229446243169523776e+08,1.442000000000000000e+03,2.102347960947205722e+08,1.060455397766340457e+00
4.360000000000000000e+02,2.238395520087665617e+08,1.443000000000000000e+03,2.136858110798932016e+08,1.047517150893453763e+00
4.370000000000000000e+02,2.253785789616176188e+08,1.444000000000000000e+03,2.149276694683607221e+08,1.048625239919587671e+00
4.380000000000000000e+02,2.267173633116933107e+08,1.445000000000000000e+03,2.151293210243197381e+08,1.053865471392733122e+00
4.390000000000000000e+02,2.278480238876118362e+08,1.446000000000000000e+03,2.162482745297664404e+08,1.053640887461734232e+00
4.400000000000000000e+02,2.293127068969270289e+08,1.447000000000000000e+03,2.167892671210026443e+08,1.057767803462956069e+00
4.410000000000000000e+02,2.296586086066482067e+08,1.448000000000000000e+03,2.169916409628244638e+08,1.058375371454948644e+00
4.420000000000000000e+02,2.300721753520363569e+08,1.449000000000000000e+03,2.172104813059946895e+08,1.059213045193352354e+00
4.430000000000000000e+02,2.302384777453157902e+08,1.450000000000000000e+03,2.183818334323838353e+08,1.054293180557086318e+00
4.440000000000000000e+02,2.333405615662305653e+08,1.451000000000000000e+03,2.185471549572640359e+08,1.067689769797549371e+00
4.450000000000000000e+02,2.334945896529226601e+08,1.452000000000000000e+03,2.188035903867678046e+08,1.067142404931227695e+00
4.460000000000000000e+02,2.347464839485355914e+08,1.453000000000000000e+03,2.204592121390835643e+08,1.064806871397319776e+00
4.470000000000000000e+02,2.352475356532146037e+08,1.454000000000000000e+03,2.207085013340072930e+08,1.065874373806765085e+00
4.480000000000000000e+02,2.377898734756556749e+08,1.455000000000000000e+03,2.210369653290852904e+08,1.075792336913548475e+00
4.490000000000000000e+02,2.404895745587694347e+08,1.456000000000000000e+03,2.217784295327251852e+08,1.084368642457553600e+00
4.500000000000000000e+02,2.408510711681510508e+08,1.457000000000000000e+03,2.233863436094862223e+08,1.078181715482106062e+00
4.510000000000000000e+02,2.416363896251300871e+08,1.458000000000000000e+03,2.236425277205346823e+08,1.080458140444024329e+00
4.520000000000000000e+02,2.427298619582374692e+08,1.459000000000000000e+03,2.238632196501404643e+08,1.084277543839413660e+00
4.530000000000000000e+02,2.437578616996583641e+08,1.460000000000000000e+03,2.242243779700656235e+08,1.087115789578421809e+00
4.540000000000000000e+02,2.471278599061722159e+08,1.461000000000000000e+03,2.257081034107701182e+08,1.094900254672823703e+00
4.550000000000000000e+02,2.476944843267505765e+08,1.462000000000000000e+03,2.264787566816440523e+08,1.093676457589039863e+00
4.560000000000000000e+02,2.480916430058468282e+08,1.463000000000000000e+03,2.265849366742984653e+08,1.094916752398518378e+00
4.570000000000000000e+02,2.488792463135969937e+08,1.464000000000000000e+03,2.275559073907125592e+08,1.093705934367471100e+00
4.580000000000000000e+02,2.493625796051968038e+08,1.465000000000000000e+03,2.280296759192187488e+08,1.093553190390602392e+00
4.590000000000000000e+02,2.497096330216202438e+08,1.466000000000000000e+03,2.280532900111681521e+08,1.094961765337354009e+00
4.600000000000000000e+02,2.512150879091967046e+08,1.467000000000000000e+03,2.284175632895059884e+08,1.099806355918420353e+00
4.610000000000000000e+02,2.521800374362908602e+08,1.468000000000000000e+03,2.295087029922596514e+08,1.098782025031947551e+00
4.620000000000000000e+02,2.538452552988502383e+08,1.469000000000000000e+03,2.296779029192982018e+08,1.105222801464029958e+00
4.630000000000000000e+02,2.542357161375208497e+08,1.470000000000000000e+03,2.311129118321436644e+08,1.100049816005828296e+00
4.640000000000000000e+02,2.564466904502832294e+08,1.471000000000000000e+03,2.317949930075968504e+08,1.106351293972421823e+00
4.650000000000000000e+02,2.589747047626406252e+08,1.472000000000000000e+03,2.324652579253901541e+08,1.114036166409686501e+00
4.660000000000000000e+02,2.592707090383673310e+08,1.473000000000000000e+03,2.325674963297867775e+08,1.114819194986365058e+00
4.670000000000000000e+02,2.605247673755393922e+08,1.474000000000000000e+03,2.351466958187108040e+08,1.107924423383750634e+00
4.680000000000000000e+02,2.609395204297613204e+08,1.475000000000000000e+03,2.358861171563042998e+08,1.106209740426800980e+00
4.690000000000000000e+02,2.612357189863600135e+08,1.476000000000000000e+03,2.363597713457499743e+08,1.105246114848457806e+00
4.700000000000000000e+02,2.624631163059903979e+08,1.477000000000000000e+03,2.370386448922595084e+08,1.107258761225567323e+00
4.710000000000000000e+02,2.655978732157242894e+08,1.478000000000000000e+03,2.378368900495520532e+08,1.116722780727533060e+00
4.720000000000000000e+02,2.669535903868024349e+08,1.479000000000000000e+03,2.380843183120042384e+08,1.121256503912053670e+00
4.730000000000000000e+02,2.690502904182214141e+08,1.480000000000000000e+03,2.389565305859202743e+08,1.125938218798671731e+00
4.740000000000000000e+02,2.691475550846244693e+08,1.481000000000000000e+03,2.395865602988763452e+08,1.123383359854875696e+00
4.750000000000000000e+02,2.705708233056830764e+08,1.482000000000000000e+03,2.397297242868905067e+08,1.128649457677948442e+00
4.760000000000000000e+02,2.720973010252331495e+08,1.483000000000000000e+03,2.400597716906216145e+08,1.133456468399462125e+00
4.770000000000000000e+02,2.727197574645559192e+08,1.484000000000000000e+03,2.415052927280069590e+08,1.129249609331353099e+00
4.780000000000000000e+02,2.731889753253898621e+08,1.485000000000000000e+03,2.415521159090321064e+08,1.130973224131359256e+00
4.790000000000000000e+02,2.740696457861753106e+08,1.486000000000000000e+03,2.425349090608449578e+08,1.130021434223389187e+00
4.800000000000000000e+02,2.748237800217733979e+08,1.487000000000000000e+03,2.436644916214715540e+08,1.127877838059011317e+00
4.810000000000000000e+02,2.756498703527585268e+08,1.488000000000000000e+03,2.441882284696383476e+08,1.128841763095193684e+00
4.820000000000000000e+02,2.762451074955019951e+08,1.489000000000000000e+03,2.444541513089829981e+08,1.130048747449316826e+00
4.830000000000000000e+02,2.764581055557569265e+08,1.490000000000000000e+03,2.449815234270105958e+08,1.128485535106587001e+00
4.840000000000000000e+02,2.767068208010798693e+08,1.491000000000000000e+03,2.454919499974900484e+08,1.127152319267124447e+00
4.850000000000000000e+02,2.776134880191742182e+08,1.492000000000000000e+03,2.464649353331196904e+08,1.126381274658622145e+00
4.860000000000000000e+02,2.781263297807689309e+08,1.493000000000000000e+03,2.475683680256192386e+08,1.123432415856889577e+00
4.870000000000000000e+02,2.797618851742725968e+08,1.494000000000000000e+03,2.477853033028526306e+08,1.129049549933706098e+00
4.880000000000000000e+02,2.814212303929980993e+08,1.495000000000000000e+03,2.479399666193690300e+08,1.135037784469127731e+00
4.890000000000000000e+02,2.822661943754940033e+08,1.496000000000000000e+03,2.487001133303794861e+08,1.134966086647996475e+00
4.900000000000000000e+02,2.827124302043837905e+08,1.497000000000000000e+03,2.495349459459154904e+08,1.132957266296718224e+00
4.910000000000000000e+02,2.831156900515036583e+08,1.498000000000000000e+03,2.496870545121820867e+08,1.133882133395468506e+00
4.920000000000000000e+02,2.837596811400171518e+08,1.499000000000000000e+03,2.497817767921361327e+08,1.136030357315285011e+00
4.930000000000000000e+02,2.844735140927479863e+08,1.500000000000000000e+03,2.499665509076863825e+08,1.138046322837030999e+00
4.940000000000000000e+02,2.857236989555464387e+08,1.501000000000000000e+03,2.507746171676988304e+08,1.139364510581532874e+00
4.950000000000000000e+02,2.876221933122290373e+08,1.502000000000000000e+03,2.510976994507417381e+08,1.145459293101378506e+00
4.960000000000000000e+02,2.900076697925167680e+08,1.503000000000000000e+03,2.519611308637038171e+08,1.151001619965715594e+00
4.970000000000000000e+02,2.902368195915223360e+08,1.504000000000000000e+03,2.527354920217468739e+08,1.148381722209987910e+00
4.980000000000000000e+02,2.918257522573664188e+08,1.505000000000000000e+03,2.555015801519524455e+08,1.142168091813018149e+00
4.990000000000000000e+02,2.926795942101616859e+08,1.506000000000000000e+03,2.557508419633140266e+08,1.144393472816581658e+00
5.000000000000000000e+02,2.947358919804353714e+08,1.507000000000000000e+03,2.564061671578591764e+08,1.149488310860238061e+00
5.010000000000000000e+02,2.948499315832257867e+08,1.508000000000000000e+03,2.568537485054388642e+08,1.147929252731860972e+00
5.020000000000000000e+02,2.986988018405930996e+08,1.509000000000000000e+03,2.569088583084066212e+08,1.162664471000916855e+00
5.030000000000000000e+02,2.999635859390853047e+08,1.510000000000000000e+03,2.579183863557293415e+08,1.163017457488920048e+00
5.040000000000000000e+02,3.007817103888132572e+08,1.511000000000000000e+03,2.582256317024953663e+08,1.164801915308497415e+00
5.050000000000000000e+02,3.012150953954848051e+08,1.512000000000000000e+03,2.594562985887402892e+08,1.160947323437060419e+00
5.060000000000000000e+02,3.014005381884204745e+08,1.513000000000000000e+03,2.602267575418771803e+08,1.158222701752402939e+00
5.070000000000000000e+02,3.020698287207592726e+08,1.514000000000000000e+03,2.609690240840857625e+08,1.157493038803833585e+00
5.080000000000000000e+02,3.028892809180530310e+08,1.515000000000000000e+03,2.613712112485335469e+08,1.158847141087931965e+00
5.090000000000000000e+02,3.030947156108081341e+08,1.516000000000000000e+03,2.615601542205661833e+08,1.158795446171885457e+00
5.100000000000000000e+02,3.033792606276970506e+08,1.517000000000000000e+03,2.616690654888461232e+08,1.159400558338558707e+00
5.110000000000000000e+02,3.048735969512655735e+08,1.518000000000000000e+03,2.631894321987193823e+08,1.158380845326163477e+00
5.120000000000000000e+02,3.060515853942781091e+08,1.519000000000000000e+03,2.645556898205918074e+08,1.156851268637717478e+00
5.130000000000000000e+02,3.071051009499768019e+08,1.520000000000000000e+03,2.651399426272348464e+08,1.158275505029212171e+00
5.140000000000000000e+02,3.076594027776016593e+08,1.521000000000000000e+03,2.654969019112602174e+08,1.158805999478042414e+00
5.150000000000000000e+02,3.096379713114051819e+08,1.522000000000000000e+03,2.666093327580155432e+08,1.161392094223663296e+00
5.160000000000000000e+02,3.110698255881466269e+08,1.523000000000000000e+03,2.668325240034553409e+08,1.165786767373674593e+00
5.170000000000000000e+02,3.129421586030737758e+08,1.524000000000000000e+03,2.671341673919757009e+08,1.171479341854021694e+00
5.180000000000000000e+02,3.135116889923606515e+08,1.525000000000000000e+03,2.672504825587648749e+08,1.173100553423410686e+00
5.190000000000000000e+02,3.144988096119688749e+08,1.526000000000000000e+03,2.679564897542525232e+08,1.173693572043734035e+00
5.200000000000000000e+02,3.161352279173122048e+08,1.527000000000000000e+03,2.680980757666096985e+08,1.179177534241315550e+00
5.210000000000000000e+02,3.164362905138831139e+08,1.528000000000000000e+03,2.682022990993731618e+08,1.179841826772105806e+00
5.220000000000000000e+02,3.205672144947013855e+08,1.529000000000000000e+03,2.689928687753810883e+08,1.191731275085908592e+00
5.230000000000000000e+02,3.208841262577742934e+08,1.530000000000000000e+03,2.698388196231428385e+08,1.189169618759529756e+00
5.240000000000000000e+02,3.224579119315566421e+08,1.531000000000000000e+03,2.699202623789569736e+08,1.194641369601363801e+00
5.250000000000000000e+02,3.254877226925446987e+08,1.532000000000000000e+03,2.704011951097460985e+08,1.203721464916014838e+00
5.260000000000000000e+02,3.261948843807669282e+08,1.533000000000000000e+03,2.709076344848979115e+08,1.204081549790916084e+00
5.270000000000000000e+02,3.292709152133144736e+08,1.534000000000000000e+03,2.713192797274071574e+08,1.213592029081497436e+00
5.280000000000000000e+02,3.302512449741765857e+08,1.535000000000000000e+03,2.724159844515853524e+08,1.212304944730105971e+00
5.290000000000000000e+02,3.302546068016400337e+08,1.536000000000000000e+03,2.725155990701395273e+08,1.211874138319104954e+00
5.300000000000000000e+02,3.306382059371138811e+08,1.537000000000000000e+03,2.731717164143095613e+08,1.210367640827233249e+00
5.310000000000000000e+02,3.311962691837261915e+08,1.538000000000000000e+03,2.737518142064501643e+08,1.209841367239138155e+00
5.320000000000000000e+02,3.315133786967046857e+08,1.539000000000000000e+03,2.740932501949484348e+08,1.209491216806383385e+00
5.330000000000000000e+02,3.337142898407902718e+08,1.540000000000000000e+03,2.749834982966989279e+08,1.213579330788506327e+00
5.340000000000000000e+02,3.340543047563166022e+08,1.541000000000000000e+03,2.750204532439575195e+08,1.214652586075090746e+00
5.350000000000000000e+02,3.346159918826848865e+08,1.542000000000000000e+03,2.752595763686850071e+08,1.215637967249129980e+00
5.360000000000000000e+02,3.357983776566072702e+08,1.543000000000000000e+03,2.757047447497981191e+08,1.217963724060476594e+00
5.370000000000000000e+02,3.360009584008020759e+08,1.544000000000000000e+03,2.770278433497636914e+08,1.212877934354711806e+00
5.380000000000000000e+02,3.376189866835501790e+08,1.545000000000000000e+03,2.784852378116723299e+08,1.212340694740406510e+00
5.390000000000000000e+02,3.382708820695049167e+08,1.546000000000000000e+03,2.785794092785947919e+08,1.214270943231182454e+00
5.400000000000000000e+02,3.402157060971765518e+08,1.547000000000000000e+03,2.787358443827363849e+08,1.220566758647736894e+00
5.410000000000000000e+02,3.428169349021000266e+08,1.548000000000000000e+03,2.796699951719613671e+08,1.225790899346608009e+00
5.420000000000000000e+02,3.443092748771833181e+08,1.549000000000000000e+03,2.798612525654754639e+08,1.230285620895767984e+00
5.430000000000000000e+02,3.449959635835332274e+08,1.550000000000000000e+03,2.807271052021877170e+08,1.228937132148522737e+00
5.440000000000000000e+02,3.462263652386371493e+08,1.551000000000000000e+03,2.813901944778439999e+08,1.230413752977800312e+00
5.450000000000000000e+02,3.479907843627977967e+08,1.552000000000000000e+03,2.821495732124314308e+08,1.233355699959872931e+00
5.460000000000000000e+02,3.484819329210719466e+08,1.553000000000000000e+03,2.826412820413796306e+08,1.232947750605139836e+00
5.470000000000000000e+02,3.529827255157530308e+08,1.554000000000000000e+03,2.832560508129223585e+08,1.246161289415427031e+00
5.480000000000000000e+02,3.530895160229353309e+08,1.555000000000000000e+03,2.836265051584157944e+08,1.244910153321960866e+00
5.490000000000000000e+02,3.583387294157629013e+08,1.556000000000000000e+03,2.850525452135549188e+08,1.257097105192671149e+00
5.500000000000000000e+02,3.591242388032097816e+08,1.557000000000000000e+03,2.864912697227947116e+08,1.253525942171619389e+00
5.510000000000000000e+02,3.592333920322015882e+08,1.558000000000000000e+03,2.868381670778502822e+08,1.252390487960072019e+00
5.520000000000000000e+02,3.594233251948100328e+08,1.559000000000000000e+03,2.874263423469757438e+08,1.250488463444038967e+00
5.530000000000000000e+02,3.601191028628383279e+08,1.560000000000000000e+03,2.877359967063132524e+08,1.251560830014623260e+00
5.540000000000000000e+02,3.605040043305130601e+08,1.561000000000000000e+03,2.890443000716121793e+08,1.247227515786321961e+00
5.550000000000000000e+02,3.612948377297919989e+08,1.562000000000000000e+03,2.891843901544914842e+08,1.249358022183620687e+00
5.560000000000000000e+02,3.615839759319782853e+08,1.563000000000000000e+03,2.895729790880991817e+08,1.248679959955692587e+00
5.570000000000000000e+02,3.639825912302100062e+08,1.564000000000000000e+03,2.896728926407654285e+08,1.256529694276912856e+00
5.580000000000000000e+02,3.644746803448842764e+08,1.565000000000000000e+03,2.900503669267835617e+08,1.256590999027721978e+00
5.590000000000000000e+02,3.645837319881166816e+08,1.566000000000000000e+03,2.901831828499566913e+08,1.256391664077342041e+00
5.600000000000000000e+02,3.649062510155035257e+08,1.567000000000000000e+03,2.906197373499149084e+08,1.255614138058852580e+00
5.610000000000000000e+02,3.654647570596154332e+08,1.568000000000000000e+03,2.908432559567222595e+08,1.256569473675528181e+00
5.620000000000000000e+02,3.668629216946257353e+08,1.569000000000000000e+03,2.913979048446297646e+08,1.258975838862784968e+00
5.630000000000000000e+02,3.688171041955100894e+08,1.570000000000000000e+03,2.915420098842668533e+08,1.265056464219064258e+00
5.640000000000000000e+02,3.697794195339337587e+08,1.571000000000000000e+03,2.925953378843889236e+08,1.263791221718105540e+00
5.650000000000000000e+02,3.713675095399951935e+08,1.572000000000000000e+03,2.927028240328044891e+08,1.268752738437448180e+00
5.660000000000000000e+02,3.718337464800125957e+08,1.573000000000000000e+03,2.937676250678185225e+08,1.265741064537563965e+00
5.670000000000000000e+02,3.733299112934242487e+08,1.574000000000000000e+03,2.938253761159235239e+08,1.270584304965319378e+00
5.680000000000000000e+02,3.764526871278835535e+08,1.575000000000000000e+03,2.943150721590312123e+08,1.279080559368939829e+00
5.690000000000000000e+02,3.788204683710263968e+08,1.576000000000000000e+03,2.954862180679410100e+08,1.282024152760736779e+00
5.700000000000000000e+02,3.792029644268685579e+08,1.577000000000000000e+03,2.962571842516342998e+08,1.279978966197093060e+00
5.710000000000000000e+02,3.798656430732955337e+08,1.578000000000000000e+03,2.963446643320686817e+08,1.281837295533816423e+00
5.720000000000000000e+02,3.802444083877610564e+08,1.579000000000000000e+03,2.972324650933392048e+08,1.279282894849167240e+00
5.730000000000000000e+02,3.808459617538767457e+08,1.580000000000000000e+03,2.973327056292908192e+08,1.280874772749381885e+00
5.740000000000000000e+02,3.810935077461735010e+08,1.581000000000000000e+03,2.978671530002299547e+08,1.279407628225054161e+00
5.750000000000000000e+02,3.820177115916092992e+08,1.582000000000000000e+03,2.980875235507431030e+08,1.281562230586208440e+00
5.760000000000000000e+02,3.835459848373643160e+08,1.583000000000000000e+03,2.993998094628760219e+08,1.281049528807138405e+00
5.770000000000000000e+02,3.843154420676057339e+08,1.584000000000000000e+03,2.997301785566735864e+08,1.282204694629835551e+00
5.780000000000000000e+02,3.846595122656499743e+08,1.585000000000000000e+03,2.997778075391092300e+08,1.283148727463646610e+00
5.790000000000000000e+02,3.853830503936284184e+08,1.586000000000000000e+03,3.005210364683012366e+08,1.282382940384535708e+00
5.800000000000000000e+02,3.857830818344987631e+08,1.587000000000000000e+03,3.014475412688435316e+08,1.279768546827991127e+00
5.810000000000000000e+02,3.876502742054331899e+08,1.588000000000000000e+03,3.016181105629431009e+08,1.285235404074108079e+00
5.820000000000000000e+02,3.903104388332824111e+08,1.589000000000000000e+03,3.018892053182273507e+08,1.292892995037197457e+00
5.830000000000000000e+02,3.914553859853874445e+08,1.590000000000000000e+03,3.020025770497597456e+08,1.296198826544744831e+00
5.840000000000000000e+02,3.927070569149830937e+08,1.591000000000000000e+03,3.021241429153612852e+08,1.299820176982672271e+00
5.850000000000000000e+02,3.937950697030475140e+08,1.592000000000000000e+03,3.022612529432854056e+08,1.302830137400829758e+00
5.860000000000000000e+02,3.968254295313279033e+08,1.593000000000000000e+03,3.028435748169630170e+08,1.310331347697130333e+00
5.870000000000000000e+02,3.975167320078423023e+08,1.594000000000000000e+03,3.045326036249440312e+08,1.305333902761411924e+00
5.880000000000000000e+02,3.979924451911109090e+08,1.595000000000000000e+03,3.053213493027998209e+08,1.303519868819934091e+00
5.890000000000000000e+02,3.983570851858116388e+08,1.596000000000000000e+03,3.067514581249157190e+08,1.298631431520668400e+00
5.900000000000000000e+02,4.009493306101161838e+08,1.597000000000000000e+03,3.069974976665993333e+08,1.306034523595853480e+00
5.910000000000000000e+02,4.037107468851289749e+08,1.598000000000000000e+03,3.072732049488410354e+08,1.313849500649899360e+00
5.920000000000000000e+02,4.050303270694085360e+08,1.599000000000000000e+03,3.075260094888072014e+08,1.317060393501936044e+00
5.930000000000000000e+02,4.056495148884116411e+08,1.600000000000000000e+03,3.084541259045810699e+08,1.315104843220341824e+00
5.940000000000000000e+02,4.069092587462774515e+08,1.601000000000000000e+03,3.096555203904482722e+08,1.314070739747190020e+00
5.950000000000000000e+02,4.078239218079730272e+08,1.602000000000000000e+03,3.100631520290045142e+08,1.315293091550019389e+00
5.960000000000000000e+02,4.105697180165136456e+08,1.603000000000000000e+03,3.105998193244907260e+08,1.321860775416556555e+00
5.970000000000000000e+02,4.110884913142577410e+08,1.604000000000000000e+03,3.114848661618163586e+08,1.319770351541565079e+00
5.980000000000000000e+02,4.115835796711820364e+08,1.605000000000000000e+03,3.118321360536790490e+08,1.319888273479073559e+00
5.990000000000000000e+02,4.173621256068149209e+08,1.606000000000000000e+03,3.127109552310450673e+08,1.334657832177477799e+00
6.000000000000000000e+02,4.241573170302795172e+08,1.607000000000000000e+03,3.132298057157313824e+08,1.354140983043035540e+00
6.010000000000000000e+02,4.253785377071791887e+08,1.608000000000000000e+03,3.132336705025063753e+08,1.358023028063247262e+00
6.020000000000000000e+02,4.295261394747279882e+08,1.609000000000000000e+03,3.134163237224641442e+08,1.370465119280389388e+00
6.030000000000000000e+02,4.300334459734167457e+08,1.610000000000000000e+03,3.135545312097930312e+08,1.371478971502057442e+00
6.040000000000000000e+02,4.308444914797998071e+08,1.611000000000000000e+03,3.136364867025283575e+08,1.373706535261755235e+00
6.050000000000000000e+02,4.320550003801192641e+08,1.612000000000000000e+03,3.141012306477388740e+08,1.375527881534040375e+00
6.060000000000000000e+02,4.363616131601278782e+08,1.613000000000000000e+03,3.145221718493729234e+08,1.387379498858048121e+00
6.070000000000000000e+02,4.469255031207580566e+08,1.614000000000000000e+03,3.146278235971927047e+08,1.420489446899462882e+00
6.080000000000000000e+02,4.471986886169717312e+08,1.615000000000000000e+03,3.148027706880034208e+08,1.420567829309812735e+00
6.090000000000000000e+02,4.540454873802492023e+08,1.616000000000000000e+03,3.158503687267901897e+08,1.437533504268274198e+00
6.100000000000000000e+02,4.551937345133207440e+08,1.617000000000000000e+03,3.166828318502467275e+08,1.437380523136704724e+00
6.110000000000000000e+02,4.573758669672697186e+08,1.618000000000000000e+03,3.173195363474687934e+08,1.441373173022783893e+00
6.120000000000000000e+02,4.585363268835343719e+08,1.619000000000000000e+03,3.181957179166632891e+08,1.441051218054502092e+00
6.130000000000000000e+02,4.649546200095530748e+08,1.620000000000000000e+03,3.189146712719861865e+08,1.457927972253797000e+00
6.140000000000000000e+02,4.659780864911927581e+08,1.621000000000000000e+03,3.195270240516470075e+08,1.458337015074737453e+00
6.150000000000000000e+02,4.759275424936173558e+08,1.622000000000000000e+03,3.205628985709440112e+08,1.484661963737171186e+00
6.160000000000000000e+02,4.775384549964330792e+08,1.623000000000000000e+03,3.206852758818540573e+08,1.489118743238982967e+00
6.170000000000000000e+02,4.919896227812567949e+08,1.624000000000000000e+03,3.213395452526212335e+08,1.531058439740054178e+00
6.180000000000000000e+02,4.936826410600903034e+08,1.625000000000000000e+03,3.217405252590833902e+08,1.534412367427291146e+00
6.190000000000000000e+02,4.953982122481460571e+08,1.626000000000000000e+03,3.217428640549520254e+08,1.539733332402780430e+00
6.200000000000000000e+02,5.043079810916662812e+08,1.627000000000000000e+03,3.219885295175098777e+08,1.566229647519918222e+00
6.210000000000000000e+02,5.071043010771528482e+08,1.628000000000000000e+03,3.222712417751368284e+08,1.573532587903025970e+00
6.220000000000000000e+02,5.107063076509740949e+08,1.629000000000000000e+03,3.223729778343952298e+08,1.584209418176875550e+00
6.230000000000000000e+02,5.176605343856474161e+08,1.630000000000000000e+03,3.225061776508172750e+08,1.605118196979553602e+00
6.240000000000000000e+02,5.251844623696730137e+08,1.631000000000000000e+03,3.230236664263265729e+08,1.625838961522202197e+00
6.250000000000000000e+02,5.277578668290249705e+08,1.632000000000000000e+03,3.240812400424202085e+08,1.628473980042611347e+00
6.260000000000000000e+02,5.342114220323259830e+08,1.633000000000000000e+03,3.251052581204326749e+08,1.643195268882521765e+00
6.270000000000000000e+02,5.378735165393184423e+08,1.634000000000000000e+03,3.251427295101490021e+08,1.654268933983742196e+00
6.280000000000000000e+02,5.418194425527021885e+08,1.635000000000000000e+03,3.261171199656735659e+08,1.661425939888506953e+00
6.290000000000000000e+02,5.431898984559484720e+08,1.636000000000000000e+03,3.261622001374588609e+08,1.665398069509663515e+00
6.300000000000000000e+02,5.450493769840720892e+08,1.637000000000000000e+03,3.265665761376569271e+08,1.669029891026932777e+00
6.310000000000000000e+02,5.468123366431776285e+08,1.638000000000000000e+03,3.268460882935221791e+08,1.672996423173087166e+00
6.320000000000000000e+02,5.476107547847561836e+08,1.639000000000000000e+03,3.275608659984470606e+08,1.671783206200683214e+00
6.330000000000000000e+02,5.485160755015114546e+08,1.640000000000000000e+03,3.288623090932043791e+08,1.667920160914682315e+00
6.340000000000000000e+02,5.489684234078570604e+08,1.641000000000000000e+03,3.301251507246801853e+08,1.662910027311700123e+00
6.350000000000000000e+02,5.498814036155743599e+08,1.642000000000000000e+03,3.302182438194665313e+08,1.665206008170159624e+00
6.360000000000000000e+02,5.516938033822231293e+08,1.643000000000000000e+03,3.306588626693222523e+08,1.668468218055744190e+00
6.370000000000000000e+02,5.519250824064164162e+08,1.644000000000000000e+03,3.314112802034863234e+08,1.665378082687875683e+00
6.380000000000000000e+02,5.542702949901214838e+08,1.645000000000000000e+03,3.319065312966421843e+08,1.669958987624564628e+00
6.390000000000000000e+02,5.554619751090021133e+08,1.646000000000000000e+03,3.327331488737428784e+08,1.669391754290687535e+00
6.400000000000000000e+02,5.578319744005351067e+08,1.647000000000000000e+03,3.329781317089956403e+08,1.675281110917065330e+00
6.410000000000000000e+02,5.589193159514219761e+08,1.648000000000000000e+03,3.331534852765371799e+08,1.677663121211191211e+00
6.420000000000000000e+02,5.623641875309250355e+08,1.649000000000000000e+03,3.332528255548319817e+08,1.687500133253622137e+00
6.430000000000000000e+02,5.629934949554145336e+08,1.650000000000000000e+03,3.333167065962334871e+08,1.689064735772162429e+00
6.440000000000000000e+02,5.641958317595566511e+08,1.651000000000000000e+03,3.342642169790059924e+08,1.687873852782129758e+00
6.450000000000000000e+02,5.654158680376448631e+08,1.652000000000000000e+03,3.346674144605971575e+08,1.689485870469219053e+00
6.460000000000000000e+02,5.667714035161919594e+08,1.653000000000000000e+03,3.358518053456928730e+08,1.687563962721037480e+00
6.470000000000000000e+02,5.693247483612614870e+08,1.654000000000000000e+03,3.364228048278355598e+08,1.692289405448044848e+00
6.480000000000000000e+02,5.751307623183043003e+08,1.655000000000000000e+03,3.364812019817970395e+08,1.709250795975870707e+00
6.490000000000000000e+02,5.755341430609830618e+08,1.656000000000000000e+03,3.368325121165511608e+08,1.708665649418771304e+00
6.500000000000000000e+02,5.785450011687614918e+08,1.657000000000000000e+03,3.373736441073305607e+08,1.714849429627365085e+00
6.510000000000000000e+02,5.790266136022657156e+08,1.658000000000000000e+03,3.376106992245129943e+08,1.715071871040466656e+00
6.520000000000000000e+02,5.842493744868686199e+08,1.659000000000000000e+03,3.381526611095002890e+08,1.727768081345003814e+00
6.530000000000000000e+02,5.915718199541757107e+08,1.660000000000000000e+03,3.385829787916929126e+08,1.747198935000597420e+00
6.540000000000000000e+02,5.978402721868426800e+08,1.661000000000000000e+03,3.389866991270682812e+08,1.763609822233006774e+00
6.550000000000000000e+02,5.983264156770554781e+08,1.662000000000000000e+03,3.390758326789305806e+08,1.764579949416825944e+00
6.560000000000000000e+02,5.994850723171017170e+08,1.663000000000000000e+03,3.391788051226471066e+08,1.767460299001666124e+00
6.570000000000000000e+02,6.026785051119122505e+08,1.664000000000000000e+03,3.395395080971779227e+08,1.774987860733492573e+00
6.580000000000000000e+02,6.058679328597170115e+08,1.665000000000000000e+03,3.395834815185583830e+08,1.784150189374291040e+00
6.590000000000000000e+02,6.121736339159256220e+08,1.666000000000000000e+03,3.401130999916124344e+08,1.799911952615240285e+00
6.600000000000000000e+02,6.156480657577811480e+08,1.667000000000000000e+03,3.401671215777567029e+08,1.809840007177336618e+00
6.610000000000000000e+02,6.227284097500250340e+08,1.668000000000000000e+03,3.417002193162922263e+08,1.822440766927343470e+00
6.620000000000000000e+02,6.320754509436010122e+08,1.669000000000000000e+03,3.423673958005657196e+08,1.846190550550539822e+00
6.630000000000000000e+02,6.339814087823239565e+08,1.670000000000000000e+03,3.426087789965962172e+08,1.850452900357881569e+00
6.640000000000000000e+02,6.404240120834898949e+08,1.671000000000000000e+03,3.432453809330728054e+08,1.865790619942419681e+00
6.650000000000000000e+02,6.425728779588967562e+08,1.672000000000000000e+03,3.437448499971116185e+08,1.869330923690336377e+00
6.660000000000000000e+02,6.473804763455064297e+08,1.673000000000000000e+03,3.444100579690552354e+08,1.879679357110043192e+00
6.670000000000000000e+02,6.495640674521901608e+08,1.674000000000000000e+03,3.444743037589221001e+08,1.885667698182744489e+00
6.680000000000000000e+02,6.511830951596968174e+08,1.675000000000000000e+03,3.452100892203382850e+08,1.886338538454663150e+00
6.690000000000000000e+02,6.523421728692266941e+08,1.676000000000000000e+03,3.453142533632969260e+08,1.889126111985053091e+00
6.700000000000000000e+02,6.558393108763426542e+08,1.677000000000000000e+03,3.458975851945703030e+08,1.896050562213169366e+00
6.710000000000000000e+02,6.611144422835445404e+08,1.678000000000000000e+03,3.464093899773497581e+08,1.908477256712850734e+00
6.720000000000000000e+02,6.637539274673269987e+08,1.679000000000000000e+03,3.471351676372407675e+08,1.912090705142717173e+00
6.730000000000000000e+02,6.664464222028343678e+08,1.680000000000000000e+03,3.474956152791069150e+08,1.917855630113627807e+00
6.740000000000000000e+02,6.681139525119563341e+08,1.681000000000000000e+03,3.482085290094621181e+08,1.918717942988126035e+00
6.750000000000000000e+02,6.689512188082280159e+08,1.682000000000000000e+03,3.486623902419366837e+08,1.918621673946659500e+00
6.760000000000000000e+02,6.766505039726033211e+08,1.683000000000000000e+03,3.494065287583909631e+08,1.936570865968266775e+00
6.770000000000000000e+02,6.784276026890009642e+08,1.684000000000000000e+03,3.498646447341474891e+08,1.939114491561499287e+00
6.780000000000000000e+02,6.900148047153084278e+08,1.685000000000000000e+03,3.510050251971604228e+08,1.965826000148360730e+00
6.790000000000000000e+02,6.970927549228600264e+08,1.686000000000000000e+03,3.515159986282963157e+08,1.983103920285537392e+00
6.800000000000000000e+02,7.022584720123964548e+08,1.687000000000000000e+03,3.517648999893489480e+08,1.996385858946302161e+00
6.810000000000000000e+02,7.028776570163643360e+08,1.688000000000000000e+03,3.523316428520202041e+08,1.994931966163407955e+00
6.820000000000000000e+02,7.094306747411931753e+08,1.689000000000000000e+03,3.532178757056147456e+08,2.008478968749757509e+00
6.830000000000000000e+02,7.104846409494265318e+08,1.690000000000000000e+03,3.534829856830277443e+08,2.009954282740290754e+00
6.840000000000000000e+02,7.139170638918268681e+08,1.691000000000000000e+03,3.535539913510959148e+08,2.019258957206548022e+00
6.850000000000000000e+02,7.246366652779043913e+08,1.692000000000000000e+03,3.542896680899770260e+08,2.045322600527747614e+00
6.860000000000000000e+02,7.308377103945442438e+08,1.693000000000000000e+03,3.545189300356345177e+08,2.061491357657781354e+00
6.870000000000000000e+02,7.358947823965400457e+08,1.694000000000000000e+03,3.548865516238277555e+08,2.073605717177395391e+00
6.880000000000000000e+02,7.402495880151972771e+08,1.695000000000000000e+03,3.551285037269628048e+08,2.084455571001789131e+00
6.890000000000000000e+02,7.430724402784804106e+08,1.696000000000000000e+03,3.559866587709311843e+08,2.087360360199986165e+00
6.900000000000000000e+02,7.500590383414148092e+08,1.697000000000000000e+03,3.576841083573307991e+08,2.096987315947782093e+00
6.910000000000000000e+02,7.529104617714040279e+08,1.698000000000000000e+03,3.579597704620115757e+08,2.103338206971240076e+00
6.920000000000000000e+02,7.572847614698884487e+08,1.699000000000000000e+03,3.580379556547563076e+08,2.115096317330423137e+00
6.930000000000000000e+02,7.612100906158463955e+08,1.700000000000000000e+03,3.585210948987791538e+08,2.123194705825491191e+00
6.940000000000000000e+02,7.710079984654581547e+08,1.701000000000000000e+03,3.590640193009541035e+08,2.147271675860197959e+00
6.950000000000000000e+02,7.739429102246274948e+08,1.702000000000000000e+03,3.590910470611929893e+08,2.155283225684931470e+00
6.960000000000000000e+02,7.760808305608905554e+08,1.703000000000000000e+03,3.596614495384920835e+08,2.157809327512683506e+00
6.970000000000000000e+02,7.833551990981121063e+08,1.704000000000000000e+03,3.600854802516375184e+08,2.175470109349264103e+00
6.980000000000000000e+02,7.856173964256293774e+08,1.705000000000000000e+03,3.603088034649857283e+08,2.180400225780146695e+00
6.990000000000000000e+02,7.904704672159687281e+08,1.706000000000000000e+03,3.607336419495370388e+08,2.191285689197093323e+00
7.000000000000000000e+02,7.928830994434825182e+08,1.707000000000000000e+03,3.609289945906925201e+08,2.196784163440907989e+00
7.010000000000000000e+02,7.965578220356808901e+08,1.708000000000000000e+03,3.615630262416482568e+08,2.203095350527647156e+00
7.020000000000000000e+02,8.034780534462002516e+08,1.709000000000000000e+03,3.619451651799014807e+08,2.219888896835626735e+00
7.030000000000000000e+02,8.053366102667533159e+08,1.710000000000000000e+03,3.629676719232315421e+08,2.218755753093855976e+00
7.040000000000000000e+02,8.085884623790341616e+08,1.711000000000000000e+03,3.630172214052856565e+08,2.227410752715493381e+00
7.050000000000000000e+02,8.114829506781566143e+08,1.712000000000000000e+03,3.633055734983476400e+08,2.233609968777006127e+00
7.060000000000000000e+02,8.140606213847476244e+08,1.713000000000000000e+03,3.636128937442601919e+08,2.238811206616068805e+00
7.070000000000000000e+02,8.172618586252232790e+08,1.714000000000000000e+03,3.642335475570767522e+08,2.243785241932321650e+00
7.080000000000000000e+02,8.181026811856592894e+08,1.715000000000000000e+03,3.644380612969979048e+08,2.244833259934802872e+00
7.090000000000000000e+02,8.207222196279450655e+08,1.716000000000000000e+03,3.644708701888402700e+08,2.251818421600362718e+00
7.100000000000000000e+02,8.233691216701959372e+08,1.717000000000000000e+03,3.645787304338408113e+08,2.258412389253768193e+00
7.110000000000000000e+02,8.269815961583665609e+08,1.718000000000000000e+03,3.648271466692903042e+08,2.266776482255613345e+00
7.120000000000000000e+02,8.319888258836264610e+08,1.719000000000000000e+03,3.649102584567534328e+08,2.279982013666047358e+00
7.130000000000000000e+02,8.361506542729918957e+08,1.720000000000000000e+03,3.650364877699047327e+08,2.290594727615412829e+00
7.140000000000000000e+02,8.409828166706269979e+08,1.721000000000000000e+03,3.655235002995737195e+08,2.300762648588610570e+00
7.150000000000000000e+02,8.419611395814003944e+08,1.722000000000000000e+03,3.658025902946186662e+08,2.301681731950782517e+00
7.160000000000000000e+02,8.466455482993086576e+08,1.723000000000000000e+03,3.660442699614713788e+08,2.312959436268251956e+00
7.170000000000000000e+02,8.513900715402913094e+08,1.724000000000000000e+03,3.664409939249124527e+08,2.323402909759463064e+00
7.180000000000000000e+02,8.547942998904361725e+08,1.725000000000000000e+03,3.672845658495619893e+08,2.327335203735612090e+00
7.190000000000000000e+02,8.562492674019998312e+08,1.726000000000000000e+03,3.677546154147072434e+08,2.328316849093599927e+00
7.200000000000000000e+02,8.653900264126161337e+08,1.727000000000000000e+03,3.688512315334680676e+08,2.346176323757493520e+00
7.210000000000000000e+02,8.679025205840730667e+08,1.728000000000000000e+03,3.691627357654319406e+08,2.351002515962345552e+00
7.220000000000000000e+02,8.681146373284592628e+08,1.729000000000000000e+03,3.698848918922723532e+08,2.346985930913054297e+00
7.230000000000000000e+02,8.711423065096952915e+08,1.730000000000000000e+03,3.701462689374287128e+08,2.353508273933074157e+00
7.240000000000000000e+02,8.731094427729361057e+08,1.731000000000000000e+03,3.702581975229590535e+08,2.358109688358206224e+00
7.250000000000000000e+02,8.759706630893619061e+08,1.732000000000000000e+03,3.707737796908258200e+08,2.362547491410532441e+00
7.260000000000000000e+02,8.803236542108216286e+08,1.733000000000000000e+03,3.710344226484820247e+08,2.372619898517718262e+00
7.270000000000000000e+02,8.812299853717815876e+08,1.734000000000000000e+03,3.710993066258565187e+08,2.374647350824183434e+00
7.280000000000000000e+02,8.834791972301905155e+08,1.735000000000000000e+03,3.712153600037455559e+08,2.379964011244783073e+00
7.290000000000000000e+02,8.846101305960960388e+08,1.736000000000000000e+03,3.726087275900460482e+08,2.374099330194346713e+00
7.300000000000000000e+02,8.860668858736091852e+08,1.737000000000000000e+03,3.727752212228665352e+08,2.376946844714947549e+00
7.310000000000000000e+02,8.880144639645485878e+08,1.738000000000000000e+03,3.733139501060005426e+08,2.378733673661006964e+00
7.320000000000000000e+02,8.887679590129551888e+08,1.739000000000000000e+03,3.736025691518238783e+08,2.378912867303595746e+00
7.330000000000000000e+02,8.904800567188405991e+08,1.740000000000000000e+03,3.738412247775638700e+08,2.381973944282569811e+00
7.340000000000000000e+02,8.962744762755030394e+08,1.741000000000000000e+03,3.741545804686184525e+08,2.395465732780669210e+00
7.350000000000000000e+02,9.004660059226100445e+08,1.742000000000000000e+03,3.750563025925151706e+08,2.400882213412456778e+00
7.360000000000000000e+02,9.021784250449306965e+08,1.743000000000000000e+03,3.759919683071053624e+08,2.399461959538569555e+00
7.370000000000000000e+02,9.043875521097562313e+08,1.744000000000000000e+03,3.763687281213384271e+08,2.402929586164205933e+00
7.380000000000000000e+02,9.075608649552748203e+08,1.745000000000000000e+03,3.774564348705129027e+08,2.404412221152396612e+00
7.390000000000000000e+02,9.152116129896113873e+08,1.746000000000000000e+03,3.777337246739930511e+08,2.422901512909640509e+00
7.400000000000000000e+02,9.164574288573782444e+08,1.747000000000000000e+03,3.778865184741377831e+08,2.425218641188703117e+00
7.410000000000000000e+02,9.210671671763895750e+08,1.748000000000000000e+03,3.780903628821696043e+08,2.436103264190937701e+00
7.420000000000000000e+02,9.231297676017711163e+08,1.749000000000000000e+03,3.787178034946136475e+08,2.437513523482664812e+00
7.430000000000000000e+02,9.289133909243526459e+08,1.750000000000000000e+03,3.787955171627897024e+08,2.452281901016126309e+00
7.440000000000000000e+02,9.301413803564544916e+08,1.751000000000000000e+03,3.793898901489971280e+08,2.451676769750405604e+00
7.450000000000000000e+02,9.320041071245645285e+08,1.752000000000000000e+03,3.794532077132099867e+08,2.456176646236105654e+00
7.460000000000000000e+02,9.335714615134180784e+08,1.753000000000000000e+03,3.802567195972226262e+08,2.455108387045152440e+00
7.470000000000000000e+02,9.378160936468358040e+08,1.754000000000000000e+03,3.809403679798790812e+08,2.461844877769348017e+00
7.480000000000000000e+02,9.402969809954787493e+08,1.755000000000000000e+03,3.817138045398457050e+08,2.463355974586778796e+00
7.490000000000000000e+02,9.587668825000848770e+08,1.756000000000000000e+03,3.818210999031468034e+08,2.511036929973976761e+00
7.500000000000000000e+02,9.595096055589771271e+08,1.757000000000000000e+03,3.819630617338150740e+08,2.512048157755229383e+00
7.510000000000000000e+02,9.695229817949804068e+08,1.758000000000000000e+03,3.828326701572060585e+08,2.532498026871260244e+00
7.520000000000000000e+02,9.710248374309306145e+08,1.759000000000000000e+03,3.831240036907322407e+08,2.534492300343487159e+00
7.530000000000000000e+02,9.723295223041538000e+08,1.760000000000000000e+03,3.833202192332193255e+08,2.536598576117817583e+00
7.540000000000000000e+02,9.765149637025310993e+08,1.761000000000000000e+03,3.840935353537152410e+08,2.542388438803713679e+00
7.550000000000000000e+02,9.806783643401381969e+08,1.762000000000000000e+03,3.841170395322411656e+08,2.553071755250326813e+00
7.560000000000000000e+02,9.814149872139790058e+08,1.763000000000000000e+03,3.844583802994533777e+08,2.552721016120283348e+00
7.570000000000000000e+02,9.861475522395650148e+08,1.764000000000000000e+03,3.849702393868914247e+08,2.561620227605428290e+00
7.580000000000000000e+02,9.894796938296241760e+08,1.765000000000000000e+03,3.858011603763332367e+08,2.564740066785769379e+00
7.590000000000000000e+02,9.969688218533952236e+08,1.766000000000000000e+03,3.859498911974051595e+08,2.583156115837501154e+00
7.600000000000000000e+02,1.004094301498887420e+09,1.767000000000000000e+03,3.872919647583961487e+08,2.592602978802491354e+00
7.610000000000000000e+02,1.006901500153672576e+09,1.768000000000000000e+03,3.874477552810167074e+08,2.598805868479905801e+00
7.620000000000000000e+02,1.012332249464007974e+09,1.769000000000000000e+03,3.879665715664059520e+08,2.609328544407164330e+00
7.630000000000000000e+02,1.012917329348271012e+09,1.770000000000000000e+03,3.880549335273695588e+08,2.610242112221026201e+00
7.640000000000000000e+02,1.013203510567353845e+09,1.771000000000000000e+03,3.883442718398525119e+08,2.609034261705768465e+00
7.650000000000000000e+02,1.018877580390255213e+09,1.772000000000000000e+03,3.884943276009256840e+08,2.622631806961362333e+00
7.660000000000000000e+02,1.020486115769322157e+09,1.773000000000000000e+03,3.894700119240342379e+08,2.620191759380865903e+00
7.670000000000000000e+02,1.025194072914036512e+09,1.774000000000000000e+03,3.895913407183480859e+08,2.631460111571607641e+00
7.680000000000000000e+02,1.026195594966150999e+09,1.775000000000000000e+03,3.899866916757053733e+08,2.631360548629918750e+00
7.690000000000000000e+02,1.031098563281926394e+09,1.776000000000000000e+03,3.903893825888603926e+08,2.641205445814674313e+00
7.700000000000000000e+02,1.037769894327987075e+09,1.777000000000000000e+03,3.907900217099704146e+08,2.655569069514729375e+00
7.710000000000000000e+02,1.043074971777828217e+09,1.778000000000000000e+03,3.910145569575095177e+08,2.667611609895066849e+00
7.720000000000000000e+02,1.053986285641216516e+09,1.779000000000000000e+03,3.917073116861723661e+08,2.690749583162359126e+00
7.730000000000000000e+02,1.057947748357747674e+09,1.780000000000000000e+03,3.918496079981853366e+08,2.699882114881806849e+00
7.740000000000000000e+02,1.058550494998802304e+09,1.781000000000000000e+03,3.937677986876537204e+08,2.688260692028985765e+00
7.750000000000000000e+02,1.064633892792327762e+09,1.782000000000000000e+03,3.947258976719036102e+08,2.697147309237997170e+00
7.760000000000000000e+02,1.067267888266919613e+09,1.783000000000000000e+03,3.950906319670830965e+08,2.701324207443720926e+00
7.770000000000000000e+02,1.071474152794575810e+09,1.784000000000000000e+03,3.959647024860187769e+08,2.705984008340765801e+00
7.780000000000000000e+02,1.074926609262294054e+09,1.785000000000000000e+03,3.968515295645427108e+08,2.708636679419604842e+00
7.790000000000000000e+02,1.084963990402031183e+09,1.786000000000000000e+03,3.968999780298663974e+08,2.733595491205566663e+00
7.800000000000000000e+02,1.087286101833996058e+09,1.787000000000000000e+03,3.970247653559809923e+08,2.738585087655959871e+00
7.810000000000000000e+02,1.087726326648091793e+09,1.788000000000000000e+03,3.975113753850632310e+08,2.736340125095609643e+00
7.820000000000000000e+02,1.088237578932463408e+09,1.789000000000000000e+03,3.976639292318654060e+08,2.736576035534633800e+00
7.830000000000000000e+02,1.093490513993410110e+09,1.790000000000000000e+03,3.981455683247687817e+08,2.746459086796731341e+00
7.840000000000000000e+02,1.102615878407169580e+09,1.791000000000000000e+03,3.989393279778667092e+08,2.763868591236868788e+00
7.850000000000000000e+02,1.110835931749449015e+09,1.792000000000000000e+03,3.990931719565972090e+08,2.783399992296175629e+00
7.860000000000000000e+02,1.115537090027341843e+09,1.793000000000000000e+03,3.993466965399222970e+08,2.793405078075618331e+00
7.870000000000000000e+02,1.122697214203444004e+09,1.794000000000000000e+03,3.995701072637736201e+08,2.809762777029520819e+00
7.880000000000000000e+02,1.132856271152481556e+09,1.795000000000000000e+03,3.997796297874732018e+08,2.833701836571110633e+00
7.890000000000000000e+02,1.136232880664823771e+09,1.796000000000000000e+03,4.000970137697296143e+08,2.839893429743934661e+00
7.900000000000000000e+02,1.137090762368363619e+09,1.797000000000000000e+03,4.001451987436264753e+08,2.841695379423755163e+00
7.910000000000000000e+02,1.140367521734637737e+09,1.798000000000000000e+03,4.019474161455556154e+08,2.837106238099764255e+00
7.920000000000000000e+02,1.144367401114075422e+09,1.799000000000000000e+03,4.031923460888314247e+08,2.838266678956123279e+00
7.930000000000000000e+02,1.148121493866961479e+09,1.800000000000000000e+03,4.035730523789387941e+08,2.844891369974132278e+00
7.940000000000000000e+02,1.148499562391199112e+09,1.801000000000000000e+03,4.042394906508068442e+08,2.841136477146673833e+00
7.950000000000000000e+02,1.149164227762166977e+09,1.802000000000000000e+03,4.053507928551275134e+08,2.834986998959389215e+00
7.960000000000000000e+02,1.151229500564849377e+09,1.803000000000000000e+03,4.055300448939034939e+08,2.838826654301382035e+00
7.970000000000000000e+02,1.159980170804428101e+09,1.804000000000000000e+03,4.060298233691223860e+08,2.856884159836427184e+00
7.980000000000000000e+02,1.166359905986821890e+09,1.805000000000000000e+03,4.063254835742986202e+08,2.870506412068410729e+00
7.990000000000000000e+02,1.169788218115106106e+09,1.806000000000000000e+03,4.064063723197608590e+08,2.878370758406110230e+00
8.000000000000000000e+02,1.174304110983204842e+09,1.807000000000000000e+03,4.068489864953134656e+08,2.886339034782705149e+00
8.010000000000000000e+02,1.177979080582140207e+09,1.808000000000000000e+03,4.069960728481454849e+08,2.894325422696784944e+00
8.020000000000000000e+02,1.178712264000474930e+09,1.809000000000000000e+03,4.075597557204492688e+08,2.892121333022315444e+00
8.030000000000000000e+02,1.184787100354640722e+09,1.810000000000000000e+03,4.080366571725785732e+08,2.903629072359390051e+00
8.040000000000000000e+02,1.189501420698779345e+09,1.811000000000000000e+03,4.084085344760174155e+08,2.912528314876900115e+00
8.050000000000000000e+02,1.193612956526258707e+09,1.812000000000000000e+03,4.097185461155064702e+08,2.913250981296217290e+00
8.060000000000000000e+02,1.204314836581348181e+09,1.813000000000000000e+03,4.098081907222889066e+08,2.938728077783749448e+00
8.070000000000000000e+02,1.206138620631814718e+09,1.814000000000000000e+03,4.099715152085371017e+08,2.942005909894245708e+00
8.080000000000000000e+02,1.207728506294464588e+09,1.815000000000000000e+03,4.107140507079249024e+08,2.940558045707884371e+00
8.090000000000000000e+02,1.214088508128168344e+09,1.816000000000000000e+03,4.108169936218731403e+08,2.955302548281748098e+00
8.100000000000000000e+02,1.227368516245863676e+09,1.817000000000000000e+03,4.109166181591521502e+08,2.986904062786021274e+00
8.110000000000000000e+02,1.228618143892397165e+09,1.818000000000000000e+03,4.113874949003807902e+08,2.986522826100759698e+00
8.120000000000000000e+02,1.232508656283798933e+09,1.819000000000000000e+03,4.117953256574259400e+08,2.993012740773865588e+00
8.130000000000000000e+02,1.257532071207863808e+09,1.820000000000000000e+03,4.120054913249282241e+08,3.052221627347463606e+00
8.140000000000000000e+02,1.258940775481740952e+09,1.821000000000000000e+03,4.126622355145846009e+08,3.050777772072740479e+00
8.150000000000000000e+02,1.266698472181631327e+09,1.822000000000000000e+03,4.127049689971156120e+08,3.069259076913329665e+00
8.160000000000000000e+02,1.269190217498416901e+09,1.823000000000000000e+03,4.128563772533258796e+08,3.074168857320691117e+00
8.170000000000000000e+02,1.275607327993715286e+09,1.824000000000000000e+03,4.131763683950926661e+08,3.087319182722323863e+00
8.180000000000000000e+02,1.290349689490656376e+09,1.825000000000000000e+03,4.145778801643832922e+08,3.112442200194141861e+00
8.190000000000000000e+02,1.291905162865492344e+09,1.826000000000000000e+03,4.148425646419388652e+08,3.114205901172577118e+00
8.200000000000000000e+02,1.293128678872543573e+09,1.827000000000000000e+03,4.162436985016687512e+08,3.106662475677957502e+00
8.210000000000000000e+02,1.296780455216279745e+09,1.828000000000000000e+03,4.163008378061893582e+08,3.115008036135640701e+00
8.220000000000000000e+02,1.297928794827488422e+09,1.829000000000000000e+03,4.165703372000151873e+08,3.115749439942218313e+00
8.230000000000000000e+02,1.300575104620304823e+09,1.830000000000000000e+03,4.166665311849915981e+08,3.121381266024641388e+00
8.240000000000000000e+02,1.304612797053499699e+09,1.831000000000000000e+03,4.171016172684870958e+08,3.127805654643923905e+00
8.250000000000000000e+02,1.307347282378797054e+09,1.832000000000000000e+03,4.172667036198195219e+08,3.133121504873172647e+00
8.260000000000000000e+02,1.308272320605818033e+09,1.833000000000000000e+03,4.184105048440825939e+08,3.126767386237913726e+00
8.270000000000000000e+02,1.313349945357917309e+09,1.834000000000000000e+03,4.184812870637440681e+08,3.138371979719763782e+00
8.280000000000000000e+02,1.313769540528188229e+09,1.835000000000000000e+03,4.209594769814383984e+08,3.120893131920432051e+00
8.290000000000000000e+02,1.318207099789990902e+09,1.836000000000000000e+03,4.210246253253918290e+08,3.130950116685467854e+00
8.300000000000000000e+02,1.319036550337933064e+09,1.837000000000000000e+03,4.210867947201229334e+08,3.132457647394609079e+00
8.310000000000000000e+02,1.325305955110665560e+09,1.838000000000000000e+03,4.212501450403493643e+08,3.146125813164340812e+00
8.320000000000000000e+02,1.326540197683231592e+09,1.839000000000000000e+03,4.218844459840678573e+08,3.144321176830793707e+00
8.330000000000000000e+02,1.331970997577973127e+09,1.840000000000000000e+03,4.224938301280308962e+08,3.152640115890775974e+00
8.340000000000000000e+02,1.340047455782315254e+09,1.841000000000000000e+03,4.226896213888097405e+08,3.170287104233573849e+00
8.350000000000000000e+02,1.346682907328560829e+09,1.842000000000000000e+03,4.234721430987432003e+08,3.180097981119262673e+00
8.360000000000000000e+02,1.347226873033673525e+09,1.843000000000000000e+03,4.235593268090828061e+08,3.180727675584698044e+00
8.370000000000000000e+02,1.351871702022503614e+09,1.844000000000000000e+03,4.236474262856361270e+08,3.191030130585592595e+00
8.380000000000000000e+02,1.359488133021386147e+09,1.845000000000000000e+03,4.237445244666507244e+08,3.208273038412746914e+00
8.390000000000000000e+02,1.368376885370968342e+09,1.846000000000000000e+03,4.254426120952568650e+08,3.216360671141676786e+00
8.400000000000000000e+02,1.378139033455441952e+09,1.847000000000000000e+03,4.260284094668009877e+08,3.234852424936313753e+00
8.410000000000000000e+02,1.381651049679703474e+09,1.848000000000000000e+03,4.266379536358411312e+08,3.238462583802420802e+00
8.420000000000000000e+02,1.393401843856323004e+09,1.849000000000000000e+03,4.281734976431257725e+08,3.254292597571501577e+00
8.430000000000000000e+02,1.401013660058710814e+09,1.850000000000000000e+03,4.283663113879315257e+08,3.270597203405995579e+00
8.440000000000000000e+02,1.408801557071233749e+09,1.851000000000000000e+03,4.286134277297174335e+08,3.286881525232150381e+00
8.450000000000000000e+02,1.409591741657382488e+09,1.852000000000000000e+03,4.289578632755037546e+08,3.286084397413304714e+00
8.460000000000000000e+02,1.411998907050187349e+09,1.853000000000000000e+03,4.292448343384218812e+08,3.289495397717355107e+00
8.470000000000000000e+02,1.413645091331630945e+09,1.854000000000000000e+03,4.293591173904479146e+08,3.292453878523555755e+00
8.480000000000000000e+02,1.419391673772433996e+09,1.855000000000000000e+03,4.294041929098720551e+08,3.305490950504880399e+00
8.490000000000000000e+02,1.424022952094944239e+09,1.856000000000000000e+03,4.295503352515389919e+08,3.315148040243188987e+00
8.500000000000000000e+02,1.446641894489903212e+09,1.857000000000000000e+03,4.297258443184853792e+08,3.366429814767539330e+00
8.510000000000000000e+02,1.449993541837903976e+09,1.858000000000000000e+03,4.301594183211985826e+08,3.370828302439256685e+00
8.520000000000000000e+02,1.453331807829375267e+09,1.859000000000000000e+03,4.309402604746427536e+08,3.372467000944999516e+00
8.530000000000000000e+02,1.456543088423415184e+09,1.860000000000000000e+03,4.311170340146147609e+08,3.378532912188384252e+00
8.540000000000000000e+02,1.458360180927888870e+09,1.861000000000000000e+03,4.312844752175266743e+08,3.381434446932820137e+00
8.550000000000000000e+02,1.459801107615846157e+09,1.862000000000000000e+03,4.314103893861469030e+08,3.383787557117005740e+00
8.560000000000000000e+02,1.462562976190141678e+09,1.863000000000000000e+03,4.328010531717806458e+08,3.379296250486811815e+00
8.570000000000000000e+02,1.466122687110409498e+09,1.864000000000000000e+03,4.331101269314837456e+08,3.385103685978564148e+00
8.580000000000000000e+02,1.468321186370465755e+09,1.865000000000000000e+03,4.333786003971256614e+08,3.388079579898436222e+00
8.590000000000000000e+02,1.470218035920783043e+09,1.866000000000000000e+03,4.336442444072725177e+08,3.390378299452246669e+00
8.600000000000000000e+02,1.481364469017373800e+09,1.867000000000000000e+03,4.340553877998918891e+08,3.412846633527590434e+00
8.610000000000000000e+02,1.483353635206704140e+09,1.868000000000000000e+03,4.350327998177566528e+08,3.409751255142390747e+00
8.620000000000000000e+02,1.485782229953815460e+09,1.869000000000000000e+03,4.354630034634580016e+08,3.411959725939141208e+00
8.630000000000000000e+02,1.496015025411571741e+09,1.870000000000000000e+03,4.362534764561091065e+08,3.429233475832447198e+00
8.640000000000000000e+02,1.499081289365770578e+09,1.871000000000000000e+03,4.367981804720163941e+08,3.431976954999723439e+00
8.650000000000000000e+02,1.506957441091320992e+09,1.872000000000000000e+03,4.371198797934297919e+08,3.447469471769312843e+00
8.660000000000000000e+02,1.507213233458747149e+09,1.873000000000000000e+03,4.371847679923561811e+08,3.447542878449735060e+00
8.670000000000000000e+02,1.509877638257683039e+09,1.874000000000000000e+03,4.372836702659723759e+08,3.452856214226610820e+00
8.680000000000000000e+02,1.530606973688708782e+09,1.875000000000000000e+03,4.376581067293962836e+08,3.497266359640590405e+00
8.690000000000000000e+02,1.538352819722210169e+09,1.876000000000000000e+03,4.380558800465683937e+08,3.511773017539845831e+00
8.700000000000000000e+02,1.539033044425808668e+09,1.877000000000000000e+03,4.385500364144482017e+08,3.509367042832389316e+00
8.710000000000000000e+02,1.544544269142470837e+09,1.878000000000000000e+03,4.399004470594007373e+08,3.511122299300386107e+00
8.720000000000000000e+02,1.545737042227871895e+09,1.879000000000000000e+03,4.405820099242699742e+08,3.508397999486095653e+00
8.730000000000000000e+02,1.552011804553094149e+09,1.880000000000000000e+03,4.413910925737615824e+08,3.516182883309397322e+00
8.740000000000000000e+02,1.553046432411455870e+09,1.881000000000000000e+03,4.421778328526002765e+08,3.512266597337915464e+00
8.750000000000000000e+02,1.562099236234199047e+09,1.882000000000000000e+03,4.422203518049786091e+08,3.532400148157569753e+00
8.760000000000000000e+02,1.573491985369932175e+09,1.883000000000000000e+03,4.424132580285964608e+08,3.556611283263634959e+00
8.770000000000000000e+02,1.577322253752602339e+09,1.884000000000000000e+03,4.425543525666558146e+08,3.564132280260495556e+00
8.780000000000000000e+02,1.579230588056734800e+09,1.885000000000000000e+03,4.451497402951294184e+08,3.547639019197724508e+00
8.790000000000000000e+02,1.585698057088462353e+09,1.886000000000000000e+03,4.456069262411994934e+08,3.558513038529726114e+00
8.800000000000000000e+02,1.589927131687037706e+09,1.887000000000000000e+03,4.464850440737307668e+08,3.560986314749847281e+00
8.810000000000000000e+02,1.596424016852306366e+09,1.888000000000000000e+03,4.468913465521392822e+08,3.572286707203111700e+00
8.820000000000000000e+02,1.602417161128633499e+09,1.889000000000000000e+03,4.469758007588263154e+08,3.585019946064699869e+00
8.830000000000000000e+02,1.609710611242941618e+09,1.890000000000000000e+03,4.472270065180236697e+08,3.599314414788295391e+00
8.840000000000000000e+02,1.611384814155897856e+09,1.891000000000000000e+03,4.473608694115276337e+08,3.601979798267925137e+00
8.850000000000000000e+02,1.612006475463564157e+09,1.892000000000000000e+03,4.485391429924427271e+08,3.593903677411548259e+00
8.860000000000000000e+02,1.614104641625217676e+09,1.893000000000000000e+03,4.492227283712940216e+08,3.593105467920846507e+00
8.870000000000000000e+02,1.617417268172779799e+09,1.894000000000000000e+03,4.504656953956088424e+08,3.590544817740957129e+00
8.880000000000000000e+02,1.622182149662664175e+09,1.895000000000000000e+03,4.511814981260052919e+08,3.595409289610593806e+00
8.890000000000000000e+02,1.624735574568432331e+09,1.896000000000000000e+03,4.515873143387002945e+08,3.597832629438844965e+00
8.900000000000000000e+02,1.626434604877585173e+09,1.897000000000000000e+03,4.519176825674383044e+08,3.598962084505018755e+00
8.910000000000000000e+02,1.630589892945086002e+09,1.898000000000000000e+03,4.519796778424342871e+08,3.607661965530958526e+00
8.920000000000000000e+02,1.631660635026597261e+09,1.899000000000000000e+03,4.524860137062130570e+08,3.605991313769071560e+00
8.930000000000000000e+02,1.637453460723587036e+09,1.900000000000000000e+03,4.533178925322310925e+08,3.612152724828004313e+00
8.940000000000000000e+02,1.639488296374266148e+09,1.901000000000000000e+03,4.536643609215002060e+08,3.613879417470827082e+00
8.950000000000000000e+02,1.646423756305020571e+09,1.902000000000000000e+03,4.537624755150342584e+08,3.628382347915127593e+00
8.960000000000000000e+02,1.648880460079162836e+09,1.903000000000000000e+03,4.539580558802748322e+08,3.632230860804532835e+00
8.970000000000000000e+02,1.653567852227746248e+09,1.904000000000000000e+03,4.547033111505995989e+08,3.636586344716715491e+00
8.980000000000000000e+02,1.663348302438945532e+09,1.905000000000000000e+03,4.547542196512987614e+08,3.657686351353452547e+00
8.990000000000000000e+02,1.675242005837540865e+09,1.906000000000000000e+03,4.548520393569559455e+08,3.683048246207498710e+00
9.000000000000000000e+02,1.677499991183851242e+09,1.907000000000000000e+03,4.551073002528197765e+08,3.685943930699357551e+00
9.010000000000000000e+02,1.685343907507840395e+09,1.908000000000000000e+03,4.551233515193424225e+08,3.703048639191202973e+00
9.020000000000000000e+02,1.687025959192092419e+09,1.909000000000000000e+03,4.552359979185495377e+08,3.705827234457705899e+00
9.030000000000000000e+02,1.690048450262762547e+09,1.910000000000000000e+03,4.565140674735260606e+08,3.702073102842052155e+00
9.040000000000000000e+02,1.698337680627506733e+09,1.911000000000000000e+03,4.568657909395989180e+08,3.717366706609118054e+00
9.050000000000000000e+02,1.705256338350441933e+09,1.912000000000000000e+03,4.572365437151260376e+08,3.729483922030682574e+00
9.060000000000000000e+02,1.715182396619689703e+09,1.913000000000000000e+03,4.576615361150160432e+08,3.747709303210141396e+00
9.070000000000000000e+02,1.722535421654237747e+09,1.914000000000000000e+03,4.591510101788211465e+08,3.751566224330810773e+00
9.080000000000000000e+02,1.726820203811317444e+09,1.915000000000000000e+03,4.593513189890403152e+08,3.759258180888161771e+00
9.090000000000000000e+02,1.727712898812328815e+09,1.916000000000000000e+03,4.602280035889960527e+08,3.754036880283479594e+00
9.100000000000000000e+02,1.729561117194290638e+09,1.917000000000000000e+03,4.605171612476289272e+08,3.755693083203629712e+00
9.110000000000000000e+02,1.731242244947320938e+09,1.918000000000000000e+03,4.609963124796881676e+08,3.755436210834334432e+00
9.120000000000000000e+02,1.733153621332358360e+09,1.919000000000000000e+03,4.612306448460568786e+08,3.757672307118331556e+00
9.130000000000000000e+02,1.735731529828543186e+09,1.920000000000000000e+03,4.618984926799013019e+08,3.757820294580213272e+00
9.140000000000000000e+02,1.737908751851410151e+09,1.921000000000000000e+03,4.623536514451308846e+08,3.758829948502426355e+00
9.150000000000000000e+02,1.738782565651626825e+09,1.922000000000000000e+03,4.626385564573079348e+08,3.758403923284074466e+00
9.160000000000000000e+02,1.739957540381294489e+09,1.923000000000000000e+03,4.627301206317188144e+08,3.760199439807172528e+00
9.170000000000000000e+02,1.744961533829130411e+09,1.924000000000000000e+03,4.635375361722096205e+08,3.764444942773430114e+00
9.180000000000000000e+02,1.751669309464757442e+09,1.925000000000000000e+03,4.636779972770365477e+08,3.777771038849136342e+00
9.190000000000000000e+02,1.755613037412928820e+09,1.926000000000000000e+03,4.641508532767274976e+08,3.782419067031703719e+00
9.200000000000000000e+02,1.756512058132569313e+09,1.927000000000000000e+03,4.649205501494104266e+08,3.778090810501026908e+00
9.210000000000000000e+02,1.757452849597183228e+09,1.928000000000000000e+03,4.656090555632575154e+08,3.774524633055415634e+00
9.220000000000000000e+02,1.758922454861169577e+09,1.929000000000000000e+03,4.661578925206272006e+08,3.773233239386455828e+00
9.230000000000000000e+02,1.763330520209448338e+09,1.930000000000000000e+03,4.667106846904361844e+08,3.778209023388965360e+00
9.240000000000000000e+02,1.770661488224642754e+09,1.931000000000000000e+03,4.675463973468209505e+08,3.787135348005226554e+00
9.250000000000000000e+02,1.771387639638737679e+09,1.932000000000000000e+03,4.679464479127525687e+08,3.785449483674697024e+00
9.260000000000000000e+02,1.772959653512575865e+09,1.933000000000000000e+03,4.681020328868833184e+08,3.787549570289968859e+00
9.270000000000000000e+02,1.775442225847027779e+09,1.934000000000000000e+03,4.684586750033085942e+08,3.789965520084537687e+00
9.280000000000000000e+02,1.776164588356607199e+09,1.935000000000000000e+03,4.684950229234289527e+08,3.791213356490457986e+00
9.290000000000000000e+02,1.779257568586855650e+09,1.936000000000000000e+03,4.702281617932583690e+08,3.783817544660645460e+00
9.300000000000000000e+02,1.781409141763480663e+09,1.937000000000000000e+03,4.721854588869313598e+08,3.772689540170811373e+00
9.310000000000000000e+02,1.787000078634011269e+09,1.938000000000000000e+03,4.725096850644798279e+08,3.781933228289601878e+00
9.320000000000000000e+02,1.790639033526064873e+09,1.939000000000000000e+03,4.728895423118579388e+08,3.786590468404113174e+00
9.330000000000000000e+02,1.791831918864552259e+09,1.940000000000000000e+03,4.729868298684256077e+08,3.788333639993739066e+00
9.340000000000000000e+02,1.794012433775928736e+09,1.941000000000000000e+03,4.733674060658393502e+08,3.789894299411067813e+00
9.350000000000000000e+02,1.797859915828157902e+09,1.942000000000000000e+03,4.744138128066048026e+08,3.789644962468782463e+00
9.360000000000000000e+02,1.800589321014289141e+09,1.943000000000000000e+03,4.746294775421028137e+08,3.793673604805897881e+00
9.370000000000000000e+02,1.802571616822445869e+09,1.944000000000000000e+03,4.749493101738292575e+08,3.795292630623493313e+00
9.380000000000000000e+02,1.803126300968369722e+09,1.945000000000000000e+03,4.757130248013691306e+08,3.790365634241890547e+00
9.390000000000000000e+02,1.805534400631758213e+09,1.946000000000000000e+03,4.758176510490062833e+08,3.794593152757587351e+00
9.400000000000000000e+02,1.812754671424192190e+09,1.947000000000000000e+03,4.760165570594487190e+08,3.808175670658029421e+00
9.410000000000000000e+02,1.819735608930218935e+09,1.948000000000000000e+03,4.767117483290678859e+08,3.817266126351220645e+00
9.420000000000000000e+02,1.820678519050776243e+09,1.949000000000000000e+03,4.769771716662892103e+08,3.817118778851307237e+00
9.430000000000000000e+02,1.824182524714135408e+09,1.950000000000000000e+03,4.770017044904332161e+08,3.824268356992257534e+00
9.440000000000000000e+02,1.828503068642135382e+09,1.951000000000000000e+03,4.777985586405490637e+08,3.826932994198775084e+00
9.450000000000000000e+02,1.832335116727624655e+09,1.952000000000000000e+03,4.779276417673265934e+08,3.833917431416689947e+00
9.460000000000000000e+02,1.835179014339496374e+09,1.953000000000000000e+03,4.786562388223393559e+08,3.834022969918190693e+00
9.470000000000000000e+02,1.845509350148618460e+09,1.954000000000000000e+03,4.795296769599894285e+08,3.848582139583828887e+00
9.480000000000000000e+02,1.850137982865454912e+09,1.955000000000000000e+03,4.806055716448892355e+08,3.849597449595295817e+00
9.490000000000000000e+02,1.850712464330991507e+09,1.956000000000000000e+03,4.806760661192118526e+08,3.850228032514518173e+00
9.500000000000000000e+02,1.854850234314093590e+09,1.957000000000000000e+03,4.807036210974669456e+08,3.858615065306541858e+00
9.510000000000000000e+02,1.859691893263013601e+09,1.958000000000000000e+03,4.809169579523289800e+08,3.866970924005878274e+00
9.520000000000000000e+02,1.866483947151069641e+09,1.959000000000000000e+03,4.821546292417737246e+08,3.871131446121886643e+00
9.530000000000000000e+02,1.877550206517677784e+09,1.960000000000000000e+03,4.822862803567838669e+08,3.893020147968362377e+00
9.540000000000000000e+02,1.877942780447024584e+09,1.961000000000000000e+03,4.824989055993285179e+08,3.892118217583036888e+00
9.550000000000000000e+02,1.889945762652590513e+09,1.962000000000000000e+03,4.828159950787373781e+08,3.914422434046285204e+00
9.560000000000000000e+02,1.892771949018020153e+09,1.963000000000000000e+03,4.831880531659657359e+08,3.917257342386918584e+00
9.570000000000000000e+02,1.910367350887683868e+09,1.964000000000000000e+03,4.849599532119971514e+08,3.939227019127863993e+00
9.580000000000000000e+02,1.914498457665188551e+09,1.965000000000000000e+03,4.850678308756210804e+08,3.946867501415684654e+00
9.590000000000000000e+02,1.917183027359329462e+09,1.966000000000000000e+03,4.865477835469489098e+08,3.940379736976713509e+00
9.600000000000000000e+02,1.935123250831754923e+09,1.967000000000000000e+03,4.870612968178585768e+08,3.973058962957209950e+00
9.610000000000000000e+02,1.947897571233181953e+09,1.968000000000000000e+03,4.881553969668213725e+08,3.990322719643260019e+00
9.620000000000000000e+02,1.949843505276610613e+09,1.969000000000000000e+03,4.886712904964098930e+08,3.990092201438495412e+00
9.630000000000000000e+02,1.953884963701887608e+09,1.970000000000000000e+03,4.892377877985316515e+08,3.993732725540199535e+00
9.640000000000000000e+02,1.956145046510651588e+09,1.971000000000000000e+03,4.894317702282094955e+08,3.996767609913331132e+00
9.650000000000000000e+02,1.963793178337664366e+09,1.972000000000000000e+03,4.896708831682066917e+08,4.010434857044751666e+00
9.660000000000000000e+02,1.989109852216392994e+09,1.973000000000000000e+03,4.900269261676906943e+08,4.059184803929948515e+00
9.670000000000000000e+02,2.016510050196938753e+09,1.974000000000000000e+03,4.905290576525713801e+08,4.110888068174706866e+00
9.680000000000000000e+02,2.027057801757120609e+09,1.975000000000000000e+03,4.912909118850700855e+08,4.125982697256405984e+00
9.690000000000000000e+02,2.031168424380513430e+09,1.976000000000000000e+03,4.924773350585952401e+08,4.124389651635123499e+00
9.700000000000000000e+02,2.037542103155825853e+09,1.977000000000000000e+03,4.928834534790682197e+08,4.133922712912407427e+00
9.710000000000000000e+02,2.043162231623168230e+09,1.978000000000000000e+03,4.934369581068893671e+08,4.140675314354086645e+00
9.720000000000000000e+02,2.044904685836494684e+09,1.979000000000000000e+03,4.937910788377811313e+08,4.141234569586626613e+00
9.730000000000000000e+02,2.050921300789027929e+09,1.980000000000000000e+03,4.940329925545369387e+08,4.151385295512675988e+00
9.740000000000000000e+02,2.052381271600627661e+09,1.981000000000000000e+03,4.943862705330966115e+08,4.151371900735725262e+00
9.750000000000000000e+02,2.059523111130979061e+09,1.982000000000000000e+03,4.945130757065663338e+08,4.164749553261675175e+00
9.760000000000000000e+02,2.061635528407379866e+09,1.983000000000000000e+03,4.949565995347561240e+08,4.165285462089511448e+00
9.770000000000000000e+02,2.076158085236726522e+09,1.984000000000000000e+03,4.974373073321457505e+08,4.173708032418338654e+00
9.780000000000000000e+02,2.081245619357135534e+09,1.985000000000000000e+03,4.982263203303253055e+08,4.177309657139880450e+00
9.790000000000000000e+02,2.109796134978172779e+09,1.986000000000000000e+03,4.988021907787486315e+08,4.229725077358381213e+00
9.800000000000000000e+02,2.115582263337092876e+09,1.987000000000000000e+03,4.988506968341491222e+08,4.240912715494215668e+00
9.810000000000000000e+02,2.138022389899099112e+09,1.988000000000000000e+03,4.988758445661733150e+08,4.285680321440180407e+00
9.820000000000000000e+02,2.142444342169012785e+09,1.989000000000000000e+03,4.989970094279544950e+08,4.293501367122602552e+00
9.830000000000000000e+02,2.144956504899930716e+09,1.990000000000000000e+03,4.991285936471703053e+08,4.297402577613459229e+00
9.840000000000000000e+02,2.156209740475813866e+09,1.991000000000000000e+03,4.993374835194357634e+08,4.318141160319856731e+00
9.850000000000000000e+02,2.169412479273312092e+09,1.992000000000000000e+03,4.998727939027852416e+08,4.339929089429934272e+00
9.860000000000000000e+02,2.186446380079767704e+09,1.993000000000000000e+03,5.003325326295579672e+08,4.369986433999474507e+00
9.870000000000000000e+02,2.189584334881435394e+09,1.994000000000000000e+03,5.007665351597619653e+08,4.372465372876567891e+00
9.880000000000000000e+02,2.214801919477941513e+09,1.995000000000000000e+03,5.008515857735929489e+08,4.422072291249826925e+00
9.890000000000000000e+02,2.216305648098925591e+09,1.996000000000000000e+03,5.020309129602628350e+08,4.414679636021442199e+00
9.900000000000000000e+02,2.234356758428840160e+09,1.997000000000000000e+03,5.022563586316576600e+08,4.448638071036272734e+00
9.910000000000000000e+02,2.247094933197882652e+09,1.998000000000000000e+03,5.026507684113122225e+08,4.470489402214771424e+00
9.920000000000000000e+02,2.285044159463753700e+09,1.999000000000000000e+03,5.028067143219838142e+08,4.544577656535575549e+00
9.930000000000000000e+02,2.288420894257792473e+09,2.000000000000000000e+03,5.038840139939492345e+08,4.541562801564235308e+00
9.940000000000000000e+02,2.288759222765989780e+09,2.001000000000000000e+03,5.040815702687817812e+08,4.540454080766330058e+00
9.950000000000000000e+02,2.291548919284251213e+09,2.002000000000000000e+03,5.045523745571870208e+08,4.541746377262411372e+00
9.960000000000000000e+02,2.292350592444888592e+09,2.003000000000000000e+03,5.055536690973909497e+08,4.534336772864534737e+00
9.970000000000000000e+02,2.298873071966540813e+09,2.004000000000000000e+03,5.065204453585971594e+08,4.538559288241615697e+00
9.980000000000000000e+02,2.304584239577302933e+09,2.005000000000000000e+03,5.067127539679561257e+08,4.548107821503624137e+00
9.990000000000000000e+02,2.323930007488085270e+09,2.006000000000000000e+03,5.068636185135295391e+08,4.584921707940758928e+00
1.000000000000000000e+03,2.324936677891133308e+09,2.007000000000000000e+03,5.069189499139344692e+08,4.586407113574793470e+00
1.001000000000000000e+03,2.347128146914706707e+09,2.008000000000000000e+03,5.073677093070522547e+08,4.626088936799593654e+00
1.002000000000000000e+03,2.349588690429526806e+09,2.009000000000000000e+03,5.081449826230877638e+08,4.623854944509634635e+00
1.003000000000000000e+03,2.351725780613982201e+09,2.010000000000000000e+03,5.083041403924779892e+08,4.626611498379964438e+00
1.004000000000000000e+03,2.375317498833216667e+09,2.011000000000000000e+03,5.091381902558960915e+08,4.665368939696641348e+00
1.005000000000000000e+03,2.381346483132371426e+09,2.012000000000000000e+03,5.101679405637302399e+08,4.667769755388801123e+00
1.006000000000000000e+03,2.391737665898076057e+09,2.013000000000000000e+03,5.104675914487443566e+08,4.685385920603009957e+00
1.007000000000000000e+03,2.417879329324212074e+09,2.014000000000000000e+03,5.109949094012615085e+08,4.731709230053326110e+00
1.008000000000000000e+03,2.418963506635202885e+09,2.015000000000000000e+03,5.129878095935284495e+08,4.715440525871160915e+00
1.009000000000000000e+03,2.437750381668000698e+09,2.016000000000000000e+03,5.130090422970098853e+08,4.751866303862631646e+00
1.010000000000000000e+03,2.462475565664598465e+09,2.017000000000000000e+03,5.133213863719672561e+08,4.797141968053945327e+00
1.011000000000000000e+03,2.494499042527592182e+09,2.018000000000000000e+03,5.134096293199834228e+08,4.858691578947560430e+00
1.012000000000000000e+03,2.495227680717049599e+09,2.019000000000000000e+03,5.144990825862538815e+08,4.849819494670787989e+00
1.013000000000000000e+03,2.512335258189803123e+09,2.020000000000000000e+03,5.147200716823198795e+08,4.880973943717492602e+00
1.014000000000000000e+03,2.520220255906948090e+09,2.021000000000000000e+03,5.153871934797761440e+08,4.889955140117081100e+00
1.015000000000000000e+03,2.539913700594068050e+09,2.022000000000000000e+03,5.156015979029091001e+08,4.926116813688286911e+00
1.016000000000000000e+03,2.545803801529549122e+09,2.023000000000000000e+03,5.157674772186344266e+08,4.935952563853459374e+00
1.017000000000000000e+03,2.557547977087906361e+09,2.024000000000000000e+03,5.159977534547867775e+08,4.956509907192853781e+00
1.018000000000000000e+03,2.568255525015773773e+09,2.025000000000000000e+03,5.162187747340709567e+08,4.975130023774910981e+00
1.019000000000000000e+03,2.575072343005494595e+09,2.026000000000000000e+03,5.165872591043254733e+08,4.984777107105259120e+00
1.020000000000000000e+03,2.581152554319184303e+09,2.027000000000000000e+03,5.171127520286239386e+08,4.991469547392458850e+00
1.021000000000000000e+03,2.598280960774872780e+09,2.028000000000000000e+03,5.185807884653650522e+08,5.010368718949191447e+00
1.022000000000000000e+03,2.601715067430215836e+09,2.029000000000000000e+03,5.195746498486860991e+08,5.007394160180647980e+00
1.023000000000000000e+03,2.627083073636991024e+09,2.030000000000000000e+03,5.198009146158257127e+08,5.054017797522758926e+00
1.024000000000000000e+03,2.631268463382856369e+09,2.031000000000000000e+03,5.200158725714965463e+08,5.059977208717000075e+00
1.025000000000000000e+03,2.661420880167089462e+09,2.032000000000000000e+03,5.203597976628311276e+08,5.114578205543015343e+00
1.026000000000000000e+03,2.678245046136961937e+09,2.033000000000000000e+03,5.211656982951883674e+08,5.138951114583913515e+00
1.027000000000000000e+03,2.679998096269258976e+09,2.034000000000000000e+03,5.223790765009994507e+08,5.130370293964351625e+00
1.028000000000000000e+03,2.701255796673012257e+09,2.035000000000000000e+03,5.226141168137652874e+08,5.168738673080296664e+00
1.029000000000000000e+03,2.702467187421104908e+09,2.036000000000000000e+03,5.231001993328952789e+08,5.166251496114005803e+00
1.030000000000000000e+03,2.747135404729606152e+09,2.037000000000000000e+03,5.235950211651400924e+08,5.246679769063672616e+00
1.031000000000000000e+03,2.778713413641762733e+09,2.038000000000000000e+03,5.238815890273253918e+08,5.304086785719866803e+00
1.032000000000000000e+03,2.783356971638029575e+09,2.039000000000000000e+03,5.239811148758452535e+08,5.311941389905879163e+00
1.033000000000000000e+03,2.798728738382786274e+09,2.040000000000000000e+03,5.242083288809657097e+08,5.338962744749341738e+00
1.034000000000000000e+03,2.806807754932991028e+09,2.041000000000000000e+03,5.245763282680231929e+08,5.350618401329961138e+00
1.035000000000000000e+03,2.812160601392366886e+09,2.042000000000000000e+03,5.246568286461572051e+08,5.359999999712124819e+00
1.036000000000000000e+03,2.822841763746409893e+09,2.043000000000000000e+03,5.248011403283908963e+08,5.378878868251001144e+00
1.037000000000000000e+03,2.838800138313478947e+09,2.044000000000000000e+03,5.249517835538595915e+08,5.407735009671075233e+00
1.038000000000000000e+03,2.852982752441865444e+09,2.045000000000000000e+03,5.251587894720489979e+08,5.432609735638276760e+00
1.039000000000000000e+03,2.857118871864817619e+09,2.046000000000000000e+03,5.263278706744641662e+08,5.428401251492830148e+00
1.040000000000000000e+03,2.859971265981106758e+09,2.047000000000000000e+03,5.268995561915753484e+08,5.427924985651819689e+00
1.041000000000000000e+03,2.874431806788971424e+09,2.048000000000000000e+03,5.269879016299060583e+08,5.454455022399417707e+00
1.042000000000000000e+03,2.886300489717529297e+09,2.049000000000000000e+03,5.273594342923667431e+08,5.473118146810987739e+00
1.043000000000000000e+03,2.900480162625756741e+09,2.050000000000000000e+03,5.286193398072498441e+08,5.486897554076166195e+00
1.044000000000000000e+03,2.914285716565078735e+09,2.051000000000000000e+03,5.289400468178263307e+08,5.509671151008151746e+00
1.045000000000000000e+03,2.917765681526615620e+09,2.052000000000000000e+03,5.297517989028790593e+08,5.507797590436380730e+00
1.046000000000000000e+03,2.923370472916145802e+09,2.053000000000000000e+03,5.297680633766300678e+08,5.518208202818414954e+00
1.047000000000000000e+03,2.942006496905031681e+09,2.054000000000000000e+03,5.298957999088163972e+08,5.552047208925391608e+00
1.048000000000000000e+03,2.954360377824038029e+09,2.055000000000000000e+03,5.304050961513347030e+08,5.570007526815131449e+00
1.049000000000000000e+03,2.969174852349833012e+09,2.056000000000000000e+03,5.308546125387619734e+08,5.593197802596147739e+00
1.050000000000000000e+03,2.983850788708478451e+09,2.057000000000000000e+03,5.324453991055606008e+08,5.604050281439114656e+00
1.051000000000000000e+03,2.996683444931447506e+09,2.058000000000000000e+03,5.325786222418595552e+08,5.626743770369674991e+00
1.052000000000000000e+03,2.998955136838308811e+09,2.059000000000000000e+03,5.327895711287509799e+08,5.628779727209783701e+00
1.053000000000000000e+03,3.039584455131463528e+09,2.060000000000000000e+03,5.331418775556296706e+08,5.701267491999451487e+00
1.054000000000000000e+03,3.040134331782979965e+09,2.061000000000000000e+03,5.332420045554837584e+08,5.701228158718044448e+00
1.055000000000000000e+03,3.044388258670292854e+09,2.062000000000000000e+03,5.342180862862549424e+08,5.698774221281214025e+00
1.056000000000000000e+03,3.084428585640256882e+09,2.063000000000000000e+03,5.346295698208363056e+08,5.769281685399299420e+00
1.057000000000000000e+03,3.091332507390568256e+09,2.064000000000000000e+03,5.351826294908408523e+08,5.776219811789450986e+00
1.058000000000000000e+03,3.096211711130739212e+09,2.065000000000000000e+03,5.358170279258524179e+08,5.778486964320962649e+00
1.059000000000000000e+03,3.098564176417119503e+09,2.066000000000000000e+03,5.369014907260395288e+08,5.771196820904711089e+00
1.060000000000000000e+03,3.105953523834080219e+09,2.067000000000000000e+03,5.376037921954852343e+08,5.777402557280852058e+00
1.061000000000000000e+03,3.111247968854723930e+09,2.068000000000000000e+03,5.390957903750844002e+08,5.771234026312882293e+00
1.062000000000000000e+03,3.120522785529922009e+09,2.069000000000000000e+03,5.398676340511636734e+08,5.780162744918669659e+00
1.063000000000000000e+03,3.139877076842460632e+09,2.070000000000000000e+03,5.404130599814306498e+08,5.810142850637901368e+00
1.064000000000000000e+03,3.160258228193507671e+09,2.071000000000000000e+03,5.406570914964950085e+08,5.845217380662055540e+00
1.065000000000000000e+03,3.163987185990880013e+09,2.072000000000000000e+03,5.410965437794666290e+08,5.847361662839262841e+00
1.066000000000000000e+03,3.173792658675277233e+09,2.073000000000000000e+03,5.413327794597586393e+08,5.862923471663162189e+00
1.067000000000000000e+03,3.192856983003762722e+09,2.074000000000000000e+03,5.414400437209783792e+08,5.896972379547800180e+00
1.068000000000000000e+03,3.197631562891617298e+09,2.075000000000000000e+03,5.422636634439097643e+08,5.896820639951235066e+00
1.069000000000000000e+03,3.226502866459576607e+09,2.076000000000000000e+03,5.426764642373487949e+08,5.945536759170028773e+00
1.070000000000000000e+03,3.230901817271400452e+09,2.077000000000000000e+03,5.428343428227666616e+08,5.951911222990321271e+00
1.071000000000000000e+03,3.240548142617358208e+09,2.078000000000000000e+03,5.441090417147591114e+08,5.955696182523954718e+00
1.072000000000000000e+03,3.265552109917257786e+09,2.079000000000000000e+03,5.454257705179969072e+08,5.987161381861232812e+00
1.073000000000000000e+03,3.299624018761100292e+09,2.080000000000000000e+03,5.457384684213714600e+08,6.046163519140856479e+00
1.074000000000000000e+03,3.309648015762244701e+09,2.081000000000000000e+03,5.459323284098072052e+08,6.062377777484975638e+00
1.075000000000000000e+03,3.311112843533855915e+09,2.082000000000000000e+03,5.460098855314353704e+08,6.064199442673324114e+00
1.076000000000000000e+03,3.359891409621313572e+09,2.083000000000000000e+03,5.460351568109583855e+08,6.153251063986955316e+00
1.077000000000000000e+03,3.394365568783782959e+09,2.084000000000000000e+03,5.462918721746960878e+08,6.213465258546469805e+00
1.078000000000000000e+03,3.395339672298677921e+09,2.085000000000000000e+03,5.464053940754866600e+08,6.213957089577353265e+00
1.079000000000000000e+03,3.398815768934883595e+09,2.086000000000000000e+03,5.466738747157218456e+08,6.217263941325741783e+00
1.080000000000000000e+03,3.407705538671236992e+09,2.087000000000000000e+03,5.466962142211362123e+08,6.233270781884059808e+00
1.081000000000000000e+03,3.417280045490491390e+09,2.088000000000000000e+03,5.471625677496393919e+08,6.245456555160600054e+00
1.082000000000000000e+03,3.418870915226253510e+09,2.089000000000000000e+03,5.476808739052890539e+08,6.242450810538039185e+00
1.083000000000000000e+03,3.421011762639772415e+09,2.090000000000000000e+03,5.482151486788103580e+08,6.240272219555325073e+00
1.084000000000000000e+03,3.438708799482246876e+09,2.091000000000000000e+03,5.484431025803755522e+08,6.269946295802482972e+00
1.085000000000000000e+03,3.458568842584436893e+09,2.092000000000000000e+03,5.493864046869904995e+08,6.295330232197746234e+00
1.086000000000000000e+03,3.460786654759416580e+09,2.093000000000000000e+03,5.496082529600983858e+08,6.296824394685117454e+00
1.087000000000000000e+03,3.483223301388251305e+09,2.094000000000000000e+03,5.505819598202712536e+08,6.326439214472799222e+00
1.088000000000000000e+03,3.487268744042840004e+09,2.095000000000000000e+03,5.508584610473370552e+08,6.330607570976689580e+00
1.089000000000000000e+03,3.518188828247848511e+09,2.096000000000000000e+03,5.509676907380576134e+08,6.385472120034846988e+00
1.090000000000000000e+03,3.554186870840031147e+09,2.097000000000000000e+03,5.516599626634881496e+08,6.442713104790025014e+00
1.091000000000000000e+03,3.554375725296905041e+09,2.098000000000000000e+03,5.518472828842194080e+08,6.440868398807777950e+00
1.092000000000000000e+03,3.558370978857230186e+09,2.099000000000000000e+03,5.519450007031614780e+08,6.446966589649279378e+00
1.093000000000000000e+03,3.594909681146985054e+09,2.100000000000000000e+03,5.524437627060747147e+08,6.507286214143829461e+00
1.094000000000000000e+03,3.637618699265723228e+09,2.101000000000000000e+03,5.528265434131746292e+08,6.580036256593090549e+00
1.095000000000000000e+03,3.641443592896242619e+09,2.102000000000000000e+03,5.534080503225686550e+08,6.580033649264281692e+00
1.096000000000000000e+03,3.693035657625994682e+09,2.103000000000000000e+03,5.541097931467522383e+08,6.664808496983050112e+00
1.097000000000000000e+03,3.694755733901456356e+09,2.104000000000000000e+03,5.546117992557282448e+08,6.661877260562619973e+00
1.098000000000000000e+03,3.697125146990509987e+09,2.105000000000000000e+03,5.555105869782294035e+08,6.655363972631904268e+00
1.099000000000000000e+03,3.697384828949790478e+09,2.106000000000000000e+03,5.559583959683669806e+08,6.650470351310540984e+00
1.100000000000000000e+03,3.705297743781182766e+09,2.107000000000000000e+03,5.562952374374281168e+08,6.660667743354450998e+00
1.101000000000000000e+03,3.708692374815670490e+09,2.108000000000000000e+03,5.583897183875246048e+08,6.641763364707628625e+00
1.102000000000000000e+03,3.717538976439674854e+09,2.109000000000000000e+03,5.586569696455148458e+08,6.654421547445418028e+00
1.103000000000000000e+03,3.733835155008242130e+09,2.110000000000000000e+03,5.586763726851640940e+08,6.683359700827018024e+00
1.104000000000000000e+03,3.754189883325016499e+09,2.111000000000000000e+03,5.587290586742581129e+08,6.719159895196588295e+00
1.105000000000000000e+03,3.756197459910817623e+09,2.112000000000000000e+03,5.594772886550980806e+08,6.713762177800226993e+00
1.106000000000000000e+03,3.778640106841690540e+09,2.113000000000000000e+03,5.610104564706749916e+08,6.735418321100770100e+00
1.107000000000000000e+03,3.807231773540614128e+09,2.114000000000000000e+03,5.611856721039526463e+08,6.784264037367247369e+00
1.108000000000000000e+03,3.826462541755679131e+09,2.115000000000000000e+03,5.612272383149229288e+08,6.818027138605353699e+00
1.109000000000000000e+03,3.840606412058476448e+09,2.116000000000000000e+03,5.614269046050089598e+08,6.840795089363465920e+00
1.110000000000000000e+03,3.878417544438895226e+09,2.117000000000000000e+03,5.616772177252748013e+08,6.905064727649128820e+00
1.111000000000000000e+03,3.884072568981761456e+09,2.118000000000000000e+03,5.622482100915707350e+08,6.908110153608458148e+00
1.112000000000000000e+03,3.900876699420542240e+09,2.119000000000000000e+03,5.629760749176496267e+08,6.929027490184463289e+00
1.113000000000000000e+03,3.904186236024995327e+09,2.120000000000000000e+03,5.640186152238299847e+08,6.922087552864943483e+00
1.114000000000000000e+03,3.908056932285032272e+09,2.121000000000000000e+03,5.641007776339905262e+08,6.927941047478442194e+00
1.115000000000000000e+03,3.915794183228990078e+09,2.122000000000000000e+03,5.652847097565068007e+08,6.927118522126127331e+00
1.116000000000000000e+03,3.921729844078696251e+09,2.123000000000000000e+03,5.654166212127543688e+08,6.936000281822334301e+00
1.117000000000000000e+03,3.927388036868736267e+09,2.124000000000000000e+03,5.667788701258705854e+08,6.929312724725499528e+00
1.118000000000000000e+03,3.942831046465073586e+09,2.125000000000000000e+03,5.674319978666644096e+08,6.948552533675696807e+00
1.119000000000000000e+03,3.957249810761343479e+09,2.126000000000000000e+03,5.678259615412499905e+08,6.969124483178227081e+00
1.120000000000000000e+03,3.962133731966967583e+09,2.127000000000000000e+03,5.692176558717839718e+08,6.960665557533999959e+00
1.121000000000000000e+03,3.971475070160381794e+09,2.128000000000000000e+03,5.692362087303199768e+08,6.976848993880321537e+00
1.122000000000000000e+03,3.985339694308547020e+09,2.129000000000000000e+03,5.697244359531946182e+08,6.995205827253581532e+00
1.123000000000000000e+03,4.012500808848412037e+09,2.130000000000000000e+03,5.699657733820168972e+08,7.039897825863048908e+00
1.124000000000000000e+03,4.028960660385081291e+09,2.131000000000000000e+03,5.703617345692181587e+08,7.063869148634362105e+00
1.125000000000000000e+03,4.044254404128303528e+09,2.132000000000000000e+03,5.705023791660242081e+08,7.088935211874670905e+00
1.126000000000000000e+03,4.080260450530600071e+09,2.133000000000000000e+03,5.715829410003391504e+08,7.138527338464041527e+00
1.127000000000000000e+03,4.083569841385996342e+09,2.134000000000000000e+03,5.721024072705026865e+08,7.137830202233695687e+00
1.128000000000000000e+03,4.094907066951984882e+09,2.135000000000000000e+03,5.725079708757337332e+08,7.152576514678446351e+00
1.129000000000000000e+03,4.121564042701434612e+09,2.136000000000000000e+03,5.725434865220898390e+08,7.198691697180659155e+00
1.130000000000000000e+03,4.165011401200205326e+09,2.137000000000000000e+03,5.726699135352702141e+08,7.272970524133683057e+00
1.131000000000000000e+03,4.169072154251490593e+09,2.138000000000000000e+03,5.728423906181665659e+08,7.277869484750517870e+00
1.132000000000000000e+03,4.218348409803207397e+09,2.139000000000000000e+03,5.734339390019366741e+08,7.356293590060704268e+00
1.133000000000000000e+03,4.224062360228719234e+09,2.140000000000000000e+03,5.744601121888276339e+08,7.353099493947546250e+00
1.134000000000000000e+03,4.287270761227246761e+09,2.141000000000000000e+03,5.752175319812760353e+08,7.453303355445713763e+00
1.135000000000000000e+03,4.307080706792581558e+09,2.142000000000000000e+03,5.758511241199740171e+08,7.479503862000338010e+00
1.136000000000000000e+03,4.354638347240423203e+09,2.143000000000000000e+03,5.766694358899263144e+08,7.551359715328539224e+00
1.137000000000000000e+03,4.406049746618340492e+09,2.144000000000000000e+03,5.767097286396261454e+08,7.639978186273304495e+00
1.138000000000000000e+03,4.536463545627535820e+09,2.145000000000000000e+03,5.770140898551174402e+08,7.861963209194072100e+00
1.139000000000000000e+03,4.703570778605866432e+09,2.146000000000000000e+03,5.771145060542128086e+08,8.150151710385223680e+00
1.140000000000000000e+03,5.797728209716763496e+09,2.147000000000000000e+03,5.773527402309712172e+08,1.004191684861038247e+01
1.141000000000000000e+03,5.799439274034991264e+09,2.148000000000000000e+03,5.786606611587866545e+08,1.002217649014091805e+01
1.142000000000000000e+03,5.802865872795342445e+09,2.149000000000000000e+03,5.793985823924038410e+08,1.001532632136350287e+01
1.143000000000000000e+03,5.808019140890886307e+09,2.150000000000000000e+03,5.800759337405474186e+08,1.001251526405965109e+01
1.144000000000000000e+03,5.814923485080634117e+09,2.151000000000000000e+03,5.802788282853671312e+08,1.002091270891757446e+01
1.145000000000000000e+03,5.823625462958889961e+09,2.152000000000000000e+03,5.806601236170358658e+08,1.002931874619266850e+01
1.146000000000000000e+03,5.834201570673316956e+09,2.153000000000000000e+03,5.817965688108819723e+08,1.002790645980893558e+01
1.147000000000000000e+03,5.846729149719770432e+09,2.154000000000000000e+03,5.819028941893043518e+08,1.004760280126346217e+01
1.148000000000000000e+03,5.861797258695067406e+09,2.155000000000000000e+03,5.821080668503386974e+08,1.006994678911080676e+01
1.149000000000000000e+03,5.879072874514519691e+09,2.156000000000000000e+03,5.832856991578282118e+08,1.007923369800248103e+01
1.150000000000000000e+03,5.899401636705020905e+09,2.157000000000000000e+03,5.847369436555664539e+08,1.008898394519776609e+01
1.151000000000000000e+03,5.923375417028878212e+09,2.158000000000000000e+03,5.849531443353830576e+08,1.012623912597127429e+01
1.152000000000000000e+03,5.951746198530439377e+09,2.159000000000000000e+03,5.850668759860138893e+08,1.017276219662915437e+01
1.153000000000000000e+03,5.984805406376314163e+09,2.160000000000000000e+03,5.853882917480216026e+08,1.022365067894534008e+01
1.154000000000000000e+03,6.020036613853395462e+09,2.161000000000000000e+03,5.872136223987377882e+08,1.025186811787821206e+01
1.155000000000000000e+03,6.046571483665317535e+09,2.162000000000000000e+03,5.874508484437901974e+08,1.029289769464666904e+01
1.156000000000000000e+03,6.257514371802453995e+09,2.163000000000000000e+03,5.877892342997531891e+08,1.064584719598883922e+01


==> data/2D_spectra_divfiltered/2D_spectrum_cubic_uUconforming_C2_uU_divfiltered_normalized.csv <==
mode_number,eigfreq_norm,reference_mode_number,reference_eigfreq_norm,eigfreq_over_reference
1.010000000000000000e+02,1.166986117187637836e+07,1.297000000000000000e+03,1.166985115680403076e+07,1.000000858200521314e+00
1.020000000000000000e+02,1.946858883326862752e+07,1.298000000000000000e+03,1.946828197492270917e+07,1.000015761963295668e+00
1.030000000000000000e+02,2.985192750946080312e+07,1.299000000000000000e+03,2.985015266344690323e+07,1.000059458523844480e+00
1.040000000000000000e+02,3.384235554028438032e+07,1.300000000000000000e+03,3.384183734178389609e+07,1.000015312363074393e+00
1.050000000000000000e+02,3.708574841450309008e+07,1.301000000000000000e+03,3.708318660981028527e+07,1.000069082647070173e+00
1.060000000000000000e+02,3.980489462660499662e+07,1.302000000000000000e+03,3.980477550696732849e+07,1.000002992596645823e+00
1.070000000000000000e+02,4.116177839610130340e+07,1.303000000000000000e+03,4.115049043814557046e+07,1.000274309196209854e+00
1.080000000000000000e+02,4.329651489070353657e+07,1.304000000000000000e+03,4.328821275590983033e+07,1.000191787423530654e+00
1.090000000000000000e+02,5.148371348080703616e+07,1.305000000000000000e+03,5.145637578186827898e+07,1.000531279137392815e+00
1.100000000000000000e+02,5.240935525486136973e+07,1.306000000000000000e+03,5.234172646378161758e+07,1.001292062674442818e+00
1.110000000000000000e+02,5.774816915618790686e+07,1.307000000000000000e+03,5.773871833174724132e+07,1.000163682615647254e+00
1.120000000000000000e+02,5.907282148179750144e+07,1.308000000000000000e+03,5.906067321529315412e+07,1.000205691297491040e+00
1.130000000000000000e+02,6.093781693761046976e+07,1.309000000000000000e+03,6.083737975517161936e+07,1.001650912364126178e+00
1.140000000000000000e+02,6.296138436623106897e+07,1.310000000000000000e+03,6.291850206595917046e+07,1.000681553102248822e+00
1.150000000000000000e+02,6.381067260511973500e+07,1.311000000000000000e+03,6.353280466338851303e+07,1.004373613650513697e+00
1.160000000000000000e+02,6.873011385527618229e+07,1.312000000000000000e+03,6.867377778365060687e+07,1.000820343272843527e+00
1.170000000000000000e+02,7.001499016749016941e+07,1.313000000000000000e+03,6.983070197788664699e+07,1.002639071130372983e+00
1.180000000000000000e+02,7.143480335014405847e+07,1.314000000000000000e+03,7.103838863086740673e+07,1.005580288727219385e+00
1.190000000000000000e+02,7.599948070395097136e+07,1.315000000000000000e+03,7.585616680264611542e+07,1.001889284778622047e+00
1.200000000000000000e+02,7.732535372348660231e+07,1.316000000000000000e+03,7.637989280085721612e+07,1.012378400753905838e+00
1.210000000000000000e+02,7.854342642506887019e+07,1.317000000000000000e+03,7.811837365093627572e+07,1.005441137011273467e+00
1.220000000000000000e+02,8.162954192291474342e+07,1.318000000000000000e+03,8.145262699813088775e+07,1.002171997777160817e+00
1.230000000000000000e+02,8.263026739248250425e+07,1.319000000000000000e+03,8.159074503656056523e+07,1.012740689589930021e+00
1.240000000000000000e+02,8.330241768924514949e+07,1.320000000000000000e+03,8.312112560232777894e+07,1.002181059094227278e+00
1.250000000000000000e+02,8.444371100489744544e+07,1.321000000000000000e+03,8.405093664282800257e+07,1.004673051577503751e+00
1.260000000000000000e+02,8.470079529691128433e+07,1.322000000000000000e+03,8.457289037303002179e+07,1.001512363161730645e+00
1.270000000000000000e+02,8.895999868641161919e+07,1.323000000000000000e+03,8.768795908575133979e+07,1.014506434109343713e+00
1.280000000000000000e+02,9.032585689253208041e+07,1.324000000000000000e+03,8.885529545616300404e+07,1.016550070863188715e+00
1.290000000000000000e+02,9.428032862193828821e+07,1.325000000000000000e+03,9.231348988063561916e+07,1.021306081525526377e+00
1.300000000000000000e+02,9.439515331536915898e+07,1.326000000000000000e+03,9.305600134453438222e+07,1.014390817910568066e+00
1.310000000000000000e+02,9.484640436398452520e+07,1.327000000000000000e+03,9.445492933821672201e+07,1.004144569568900414e+00
1.320000000000000000e+02,1.015522448539517671e+08,1.328000000000000000e+03,9.871346789449483156e+07,1.028757747245705456e+00
1.330000000000000000e+02,1.017706660840786844e+08,1.329000000000000000e+03,1.010475963607395291e+08,1.007155734024170135e+00
1.340000000000000000e+02,1.046333485411444604e+08,1.330000000000000000e+03,1.018026178676007986e+08,1.027806069557318791e+00
1.350000000000000000e+02,1.048136090499458164e+08,1.331000000000000000e+03,1.026264725519312173e+08,1.021311621101542499e+00
1.360000000000000000e+02,1.052376324538331628e+08,1.332000000000000000e+03,1.032886063021244109e+08,1.018869711011568313e+00
1.370000000000000000e+02,1.076015897812519372e+08,1.333000000000000000e+03,1.046840363994538784e+08,1.027870088717875330e+00
1.380000000000000000e+02,1.098567533646523803e+08,1.334000000000000000e+03,1.050609313880813420e+08,1.045648005526011337e+00
1.390000000000000000e+02,1.104844538110546321e+08,1.335000000000000000e+03,1.073571449741477221e+08,1.029129955324910917e+00
1.400000000000000000e+02,1.133389386627280116e+08,1.336000000000000000e+03,1.085777591648131460e+08,1.043850412225654223e+00
1.410000000000000000e+02,1.151420178493911773e+08,1.337000000000000000e+03,1.102122463718355298e+08,1.044729797639034841e+00
1.420000000000000000e+02,1.179663317733249813e+08,1.338000000000000000e+03,1.107954475410843790e+08,1.064721831008277997e+00
1.430000000000000000e+02,1.187252238321673423e+08,1.339000000000000000e+03,1.125724751501972526e+08,1.054655888784189255e+00
1.440000000000000000e+02,1.209165408986646980e+08,1.340000000000000000e+03,1.143485219235637188e+08,1.057438599682918312e+00
1.450000000000000000e+02,1.222660795267098099e+08,1.341000000000000000e+03,1.148291942118272781e+08,1.064764760964564294e+00
1.460000000000000000e+02,1.267918400868248045e+08,1.342000000000000000e+03,1.168057076889650077e+08,1.085493531056301419e+00
1.470000000000000000e+02,1.279583031377440989e+08,1.343000000000000000e+03,1.202571678867815137e+08,1.064038887546503442e+00
1.480000000000000000e+02,1.284774152090361714e+08,1.344000000000000000e+03,1.211960042790753841e+08,1.060079628641832361e+00
1.490000000000000000e+02,1.286676412283245325e+08,1.345000000000000000e+03,1.228282204710614383e+08,1.047541360893027518e+00
1.500000000000000000e+02,1.310888635587819368e+08,1.346000000000000000e+03,1.231980690757777542e+08,1.064049660373740380e+00
1.510000000000000000e+02,1.328816411279985309e+08,1.347000000000000000e+03,1.254889381539128125e+08,1.058911192355604491e+00
1.520000000000000000e+02,1.339030989671488702e+08,1.348000000000000000e+03,1.255814018994417638e+08,1.066265362082600587e+00
1.530000000000000000e+02,1.355639631209339797e+08,1.349000000000000000e+03,1.266106606279281974e+08,1.070715233998477567e+00
1.540000000000000000e+02,1.361117800585909486e+08,1.350000000000000000e+03,1.277217597392823398e+08,1.065689827140145152e+00
1.550000000000000000e+02,1.370025123303243220e+08,1.351000000000000000e+03,1.280838113149454892e+08,1.069631758485454665e+00
1.560000000000000000e+02,1.390488902942422330e+08,1.352000000000000000e+03,1.303815191647571027e+08,1.066476991409592179e+00
1.570000000000000000e+02,1.419365835323800743e+08,1.353000000000000000e+03,1.321361839138816595e+08,1.074168931841453123e+00
1.580000000000000000e+02,1.480139642089751661e+08,1.354000000000000000e+03,1.332945661797463894e+08,1.110427592444990008e+00
1.590000000000000000e+02,1.529682636302648485e+08,1.355000000000000000e+03,1.336158594664353877e+08,1.144836131287924275e+00
1.600000000000000000e+02,1.538905734153707027e+08,1.356000000000000000e+03,1.336823971442119330e+08,1.151165573799210806e+00
1.610000000000000000e+02,1.540089892884363830e+08,1.357000000000000000e+03,1.337867992573748082e+08,1.151152356908985874e+00
1.620000000000000000e+02,1.546228857513695657e+08,1.358000000000000000e+03,1.348182820829569995e+08,1.146898501912569257e+00
1.630000000000000000e+02,1.549610779825798869e+08,1.359000000000000000e+03,1.356106591720108688e+08,1.142690987041251827e+00
1.640000000000000000e+02,1.563438804072988331e+08,1.360000000000000000e+03,1.360903518993094265e+08,1.148824132095525696e+00
1.650000000000000000e+02,1.604169120756172240e+08,1.361000000000000000e+03,1.379948476842792928e+08,1.162484793944174921e+00
1.660000000000000000e+02,1.610188040867530107e+08,1.362000000000000000e+03,1.407103543373585641e+08,1.144328040711944716e+00
1.670000000000000000e+02,1.649073036574796438e+08,1.363000000000000000e+03,1.413500342954426110e+08,1.166659099019380808e+00
1.680000000000000000e+02,1.702114077759191096e+08,1.364000000000000000e+03,1.439629478301205933e+08,1.182327886038929021e+00
1.690000000000000000e+02,1.712831694365162253e+08,1.365000000000000000e+03,1.444096001607008278e+08,1.186092678367020925e+00
1.700000000000000000e+02,1.729285979518690705e+08,1.366000000000000000e+03,1.454645038647818267e+08,1.188802720645971478e+00
1.710000000000000000e+02,1.759435771817952096e+08,1.367000000000000000e+03,1.461487621244527102e+08,1.203866352504380233e+00
1.720000000000000000e+02,1.767284801444230378e+08,1.368000000000000000e+03,1.480274699108991623e+08,1.193889757426777720e+00
1.730000000000000000e+02,1.790340269691976011e+08,1.369000000000000000e+03,1.495639274402941167e+08,1.197040155559353947e+00
1.740000000000000000e+02,1.798243428860783875e+08,1.370000000000000000e+03,1.508278189143320918e+08,1.192249176448118453e+00
1.750000000000000000e+02,1.807558553316768706e+08,1.371000000000000000e+03,1.514397096894648075e+08,1.193582949295969975e+00
1.760000000000000000e+02,1.827593781722691357e+08,1.372000000000000000e+03,1.522595050437564552e+08,1.200315068144662600e+00
1.770000000000000000e+02,1.850491131387689412e+08,1.373000000000000000e+03,1.524953594194264412e+08,1.213473733517398179e+00
1.780000000000000000e+02,1.878384100363982618e+08,1.374000000000000000e+03,1.540818755487548411e+08,1.219081798994341215e+00
1.790000000000000000e+02,1.881492574437055588e+08,1.375000000000000000e+03,1.542925515360202491e+08,1.219431888128321706e+00
1.800000000000000000e+02,1.904659148619987667e+08,1.376000000000000000e+03,1.547233805323778093e+08,1.231009264447536999e+00
1.810000000000000000e+02,1.910105699679564536e+08,1.377000000000000000e+03,1.569773652287900448e+08,1.216803261346398379e+00
1.820000000000000000e+02,1.931209314081850946e+08,1.378000000000000000e+03,1.576967830018142462e+08,1.224634565982004153e+00
1.830000000000000000e+02,1.966189789502619803e+08,1.379000000000000000e+03,1.582262580810885429e+08,1.242644434209508653e+00
1.840000000000000000e+02,1.983669196753237844e+08,1.380000000000000000e+03,1.587852619786475599e+08,1.249277906547768380e+00
1.850000000000000000e+02,2.005586704294244051e+08,1.381000000000000000e+03,1.590311532130150199e+08,1.261128190152687623e+00
1.860000000000000000e+02,2.025165601250028908e+08,1.382000000000000000e+03,1.616736954811471105e+08,1.252625292706434745e+00
1.870000000000000000e+02,2.053484512891975343e+08,1.383000000000000000e+03,1.620454659283104837e+08,1.267227380370176126e+00
1.880000000000000000e+02,2.066642414277527332e+08,1.384000000000000000e+03,1.643970171635319889e+08,1.257104569130812921e+00
1.890000000000000000e+02,2.114658529429088533e+08,1.385000000000000000e+03,1.656317921398437917e+08,1.276722603860780181e+00
1.900000000000000000e+02,2.115929611778024435e+08,1.386000000000000000e+03,1.663226233604859710e+08,1.272183885166349171e+00
1.910000000000000000e+02,2.159357159312949479e+08,1.387000000000000000e+03,1.666621511446899772e+08,1.295649398787775519e+00
1.920000000000000000e+02,2.219583171279599071e+08,1.388000000000000000e+03,1.672817081200301945e+08,1.326853483398779066e+00
1.930000000000000000e+02,2.255715853157078922e+08,1.389000000000000000e+03,1.685772732839714885e+08,1.338090128766814546e+00
1.940000000000000000e+02,2.261972247990908623e+08,1.390000000000000000e+03,1.711358082179474831e+08,1.321741061409081208e+00
1.950000000000000000e+02,2.273387510572632253e+08,1.391000000000000000e+03,1.720342622240297794e+08,1.321473688544749114e+00
1.960000000000000000e+02,2.292758391177942753e+08,1.392000000000000000e+03,1.731815062448975146e+08,1.323904867726310552e+00
1.970000000000000000e+02,2.294862202275401056e+08,1.393000000000000000e+03,1.740580106110429168e+08,1.318446760490439740e+00
1.980000000000000000e+02,2.298472989658676982e+08,1.394000000000000000e+03,1.741186455553016663e+08,1.320061376728697944e+00
1.990000000000000000e+02,2.318050410474234521e+08,1.395000000000000000e+03,1.744041984802211523e+08,1.329125348285190578e+00
2.000000000000000000e+02,2.349893628533752561e+08,1.396000000000000000e+03,1.747072564672157168e+08,1.345046379899346833e+00
2.010000000000000000e+02,2.390467031018614769e+08,1.397000000000000000e+03,1.759744174379860759e+08,1.358417357375837131e+00
2.020000000000000000e+02,2.393824291031125486e+08,1.398000000000000000e+03,1.762234972833060622e+08,1.358402442316014813e+00
2.030000000000000000e+02,2.435009283271944225e+08,1.399000000000000000e+03,1.766052844230854511e+08,1.378786196135841857e+00
2.040000000000000000e+02,2.448403133587954938e+08,1.400000000000000000e+03,1.776000600721138716e+08,1.378604901706558916e+00
2.050000000000000000e+02,2.513481518383021951e+08,1.401000000000000000e+03,1.780283964836675227e+08,1.411843036295398424e+00
2.060000000000000000e+02,2.553298402628283501e+08,1.402000000000000000e+03,1.782032130912450850e+08,1.432801551855814370e+00
2.070000000000000000e+02,2.645196824478767216e+08,1.403000000000000000e+03,1.800846383660458922e+08,1.468863112633768342e+00
2.080000000000000000e+02,2.686969025491152406e+08,1.404000000000000000e+03,1.817060544117614329e+08,1.478744907091676275e+00
2.090000000000000000e+02,2.743813660363507271e+08,1.405000000000000000e+03,1.823403627394864261e+08,1.504775804512165305e+00
2.100000000000000000e+02,2.776564789580708742e+08,1.406000000000000000e+03,1.827956859238299429e+08,1.518944375272450076e+00
2.110000000000000000e+02,2.807523174265856147e+08,1.407000000000000000e+03,1.835609252821379602e+08,1.529477567162302876e+00
2.120000000000000000e+02,2.897857708442125916e+08,1.408000000000000000e+03,1.845420804629980028e+08,1.570296433838658690e+00
2.130000000000000000e+02,3.022460547661365867e+08,1.409000000000000000e+03,1.851693725030539036e+08,1.632268072632539591e+00
2.140000000000000000e+02,3.053445679267875552e+08,1.410000000000000000e+03,1.862192967016767263e+08,1.639704226871554926e+00
2.150000000000000000e+02,3.093842843647142053e+08,1.411000000000000000e+03,1.870224239303978980e+08,1.654263044306678365e+00
2.160000000000000000e+02,3.220283803136478066e+08,1.412000000000000000e+03,1.877197110373604000e+08,1.715474515351011808e+00
2.170000000000000000e+02,3.240855176777183414e+08,1.413000000000000000e+03,1.879361189691772163e+08,1.724445090466460773e+00
2.180000000000000000e+02,3.364202113048735857e+08,1.414000000000000000e+03,1.909186242678464949e+08,1.762113112824958083e+00
2.190000000000000000e+02,3.375950828922536969e+08,1.415000000000000000e+03,1.915855780030393302e+08,1.762111148506690039e+00
2.200000000000000000e+02,3.512671876240785122e+08,1.416000000000000000e+03,1.917170097465267777e+08,1.832217120893427698e+00
2.210000000000000000e+02,3.585453623814257383e+08,1.417000000000000000e+03,1.925880385880329013e+08,1.861721865023995059e+00
2.220000000000000000e+02,3.603784159250749946e+08,1.418000000000000000e+03,1.940641230337106884e+08,1.857006902107681157e+00
2.230000000000000000e+02,3.649737650653936863e+08,1.419000000000000000e+03,1.957355120307281911e+08,1.864627227215146732e+00
2.240000000000000000e+02,3.703573060488073230e+08,1.420000000000000000e+03,1.960459813259494603e+08,1.889134903678769239e+00
2.250000000000000000e+02,3.728433458642885685e+08,1.421000000000000000e+03,1.972884719505460560e+08,1.889838479552665040e+00
2.260000000000000000e+02,3.787076196673158407e+08,1.422000000000000000e+03,1.979347994045455456e+08,1.913294785993143954e+00
2.270000000000000000e+02,3.840935698161263466e+08,1.423000000000000000e+03,1.981129322527683377e+08,1.938760713137439362e+00
2.280000000000000000e+02,3.890498085304879546e+08,1.424000000000000000e+03,1.983352176768364608e+08,1.961577036532150986e+00
2.290000000000000000e+02,3.903183398194176555e+08,1.425000000000000000e+03,1.988988017328042984e+08,1.962396637983579106e+00
2.300000000000000000e+02,3.929830395420037508e+08,1.426000000000000000e+03,1.990554144780785143e+08,1.974239387420843039e+00
2.310000000000000000e+02,3.976081225748468041e+08,1.427000000000000000e+03,1.998301788918817937e+08,1.989730103729591582e+00
2.320000000000000000e+02,3.998733609443622828e+08,1.428000000000000000e+03,2.002253057213877439e+08,1.997116995295207920e+00
2.330000000000000000e+02,4.031201411328818798e+08,1.429000000000000000e+03,2.018952209792434573e+08,1.996679956948193668e+00
2.340000000000000000e+02,4.058312591079509854e+08,1.430000000000000000e+03,2.033464925509435236e+08,1.995762277563158937e+00
2.350000000000000000e+02,4.062810839697985649e+08,1.431000000000000000e+03,2.038174154396010339e+08,1.993358041036465522e+00
2.360000000000000000e+02,4.087807251427684426e+08,1.432000000000000000e+03,2.049992545600259900e+08,1.994059568753568490e+00
2.370000000000000000e+02,4.105572704469727874e+08,1.433000000000000000e+03,2.053500406514374614e+08,1.999304549171506906e+00
2.380000000000000000e+02,4.149760994908632040e+08,1.434000000000000000e+03,2.060687426690871119e+08,2.013775083576102354e+00
2.390000000000000000e+02,4.170773317354640961e+08,1.435000000000000000e+03,2.062511880282710493e+08,2.022181475523403549e+00
2.400000000000000000e+02,4.304642047256683707e+08,1.436000000000000000e+03,2.064433200004673302e+08,2.085144749293384336e+00
2.410000000000000000e+02,4.326794979740286469e+08,1.437000000000000000e+03,2.069235655671316385e+08,2.091011223338192782e+00
2.420000000000000000e+02,4.361481220828815699e+08,1.438000000000000000e+03,2.086051236053622365e+08,2.090783364017384738e+00
2.430000000000000000e+02,4.382098219029350877e+08,1.439000000000000000e+03,2.089906990047939122e+08,2.096791024622982391e+00
2.440000000000000000e+02,4.531575387406480908e+08,1.440000000000000000e+03,2.094148814292676151e+08,2.163922332777040491e+00
2.450000000000000000e+02,4.592732431970714927e+08,1.441000000000000000e+03,2.100964138477827609e+08,2.186011816126572249e+00
2.460000000000000000e+02,4.671043452790180445e+08,1.442000000000000000e+03,2.102347960947205722e+08,2.221822238544021832e+00
2.470000000000000000e+02,4.707301099162029028e+08,1.443000000000000000e+03,2.136858110798932016e+08,2.202907659321402090e+00
2.480000000000000000e+02,4.715874390939288735e+08,1.444000000000000000e+03,2.149276694683607221e+08,2.194168113674869414e+00
2.490000000000000000e+02,4.814695953718608022e+08,1.445000000000000000e+03,2.151293210243197381e+08,2.238047296757990967e+00
2.500000000000000000e+02,4.930854203559123278e+08,1.446000000000000000e+03,2.162482745297664404e+08,2.280181987246512776e+00
2.510000000000000000e+02,5.023213269389794469e+08,1.447000000000000000e+03,2.167892671210026443e+08,2.317095000181004671e+00
2.520000000000000000e+02,5.072958830684758425e+08,1.448000000000000000e+03,2.169916409628244638e+08,2.337859102855427640e+00
2.530000000000000000e+02,5.132572155037889481e+08,1.449000000000000000e+03,2.172104813059946895e+08,2.362948658912730870e+00
2.540000000000000000e+02,5.245760360542430282e+08,1.450000000000000000e+03,2.183818334323838353e+08,2.402104734671824726e+00
2.550000000000000000e+02,5.338502345839062929e+08,1.451000000000000000e+03,2.185471549572640359e+08,2.442723332126187863e+00
2.560000000000000000e+02,5.356769813278987408e+08,1.452000000000000000e+03,2.188035903867678046e+08,2.448209283865087293e+00
2.570000000000000000e+02,5.367982935035364032e+08,1.453000000000000000e+03,2.204592121390835643e+08,2.434909788051317303e+00
2.580000000000000000e+02,5.429890332870597839e+08,1.454000000000000000e+03,2.207085013340072930e+08,2.460208963429696194e+00
2.590000000000000000e+02,5.550344861992138624e+08,1.455000000000000000e+03,2.210369653290852904e+08,2.511048255538908869e+00
2.600000000000000000e+02,5.555404849664885998e+08,1.456000000000000000e+03,2.217784295327251852e+08,2.504934705043143861e+00
2.610000000000000000e+02,5.589204299221023321e+08,1.457000000000000000e+03,2.233863436094862223e+08,2.502034909077438751e+00
2.620000000000000000e+02,5.623308616928824186e+08,1.458000000000000000e+03,2.236425277205346823e+08,2.514418288079694364e+00
2.630000000000000000e+02,5.673354837210031748e+08,1.459000000000000000e+03,2.238632196501404643e+08,2.534295203149720344e+00
2.640000000000000000e+02,5.729465163012448549e+08,1.460000000000000000e+03,2.242243779700656235e+08,2.555237398753021694e+00
2.650000000000000000e+02,5.811424540739310980e+08,1.461000000000000000e+03,2.257081034107701182e+08,2.574752280897508516e+00
2.660000000000000000e+02,5.844566701627529860e+08,1.462000000000000000e+03,2.264787566816440523e+08,2.580624685185419764e+00
2.670000000000000000e+02,5.884590806149379015e+08,1.463000000000000000e+03,2.265849366742984653e+08,2.597079440725623467e+00
2.680000000000000000e+02,5.920868900358886719e+08,1.464000000000000000e+03,2.275559073907125592e+08,2.601940317986462414e+00
2.690000000000000000e+02,6.000459128994661570e+08,1.465000000000000000e+03,2.280296759192187488e+08,2.631437818260273342e+00
2.700000000000000000e+02,6.067065447514243126e+08,1.466000000000000000e+03,2.280532900111681521e+08,2.660371813630546090e+00
2.710000000000000000e+02,6.147292000057926178e+08,1.467000000000000000e+03,2.284175632895059884e+08,2.691251894788226462e+00
2.720000000000000000e+02,6.246658573644806147e+08,1.468000000000000000e+03,2.295087029922596514e+08,2.721752374617131487e+00
2.730000000000000000e+02,6.345192706079703569e+08,1.469000000000000000e+03,2.296779029192982018e+08,2.762648311147812397e+00
2.740000000000000000e+02,6.397961353861837387e+08,1.470000000000000000e+03,2.311129118321436644e+08,2.768327093082817214e+00
2.750000000000000000e+02,6.470264085465776920e+08,1.471000000000000000e+03,2.317949930075968504e+08,2.791373532927745593e+00
2.760000000000000000e+02,6.535645782141625881e+08,1.472000000000000000e+03,2.324652579253901541e+08,2.811450554146566194e+00
2.770000000000000000e+02,6.629567478095558882e+08,1.473000000000000000e+03,2.325674963297867775e+08,2.850599323946223063e+00
2.780000000000000000e+02,6.649764707560054064e+08,1.474000000000000000e+03,2.351466958187108040e+08,2.827921814681491952e+00
2.790000000000000000e+02,6.708315000830423832e+08,1.475000000000000000e+03,2.358861171563042998e+08,2.843878682519208834e+00
2.800000000000000000e+02,6.742014162890421152e+08,1.476000000000000000e+03,2.363597713457499743e+08,2.852437250427070303e+00
2.810000000000000000e+02,6.785671634206473827e+08,1.477000000000000000e+03,2.370386448922595084e+08,2.862685802684513892e+00
2.820000000000000000e+02,6.812977553933453560e+08,1.478000000000000000e+03,2.378368900495520532e+08,2.864558795952135917e+00
2.830000000000000000e+02,6.902315170469487906e+08,1.479000000000000000e+03,2.380843183120042384e+08,2.899105333524804706e+00
2.840000000000000000e+02,6.930462337574273348e+08,1.480000000000000000e+03,2.389565305859202743e+08,2.900302544810477556e+00
2.850000000000000000e+02,7.013559267375162840e+08,1.481000000000000000e+03,2.395865602988763452e+08,2.927359221913774512e+00
2.860000000000000000e+02,7.059301184243059158e+08,1.482000000000000000e+03,2.397297242868905067e+08,2.944691654421217386e+00
2.870000000000000000e+02,7.266327014820898771e+08,1.483000000000000000e+03,2.400597716906216145e+08,3.026882415011799221e+00
2.880000000000000000e+02,7.316695389786968231e+08,1.484000000000000000e+03,2.415052927280069590e+08,3.029621134650380743e+00
2.890000000000000000e+02,7.536977571968572140e+08,1.485000000000000000e+03,2.415521159090321064e+08,3.120228338139243718e+00
2.900000000000000000e+02,7.539439206750749350e+08,1.486000000000000000e+03,2.425349090608449578e+08,3.108599597453957752e+00
2.910000000000000000e+02,7.621034596772732735e+08,1.487000000000000000e+03,2.436644916214715540e+08,3.127675495948697648e+00
2.920000000000000000e+02,7.986554985014747381e+08,1.488000000000000000e+03,2.441882284696383476e+08,3.270655197045164719e+00
2.930000000000000000e+02,8.015259979357013702e+08,1.489000000000000000e+03,2.444541513089829981e+08,3.278839789153736195e+00
2.940000000000000000e+02,8.231287820904949903e+08,1.490000000000000000e+03,2.449815234270105958e+08,3.359962704843480363e+00
2.950000000000000000e+02,8.265875845678559542e+08,1.491000000000000000e+03,2.454919499974900484e+08,3.367065944835694768e+00
2.960000000000000000e+02,8.368127135423538685e+08,1.492000000000000000e+03,2.464649353331196904e+08,3.395260718979459025e+00
2.970000000000000000e+02,8.530648308571435213e+08,1.493000000000000000e+03,2.475683680256192386e+08,3.445774747640075741e+00
2.980000000000000000e+02,8.655334646585854292e+08,1.494000000000000000e+03,2.477853033028526306e+08,3.493078294480998824e+00
2.990000000000000000e+02,8.827775486267782450e+08,1.495000000000000000e+03,2.479399666193690300e+08,3.560448767753507493e+00
3.000000000000000000e+02,8.846808701854088306e+08,1.496000000000000000e+03,2.487001133303794861e+08,3.557219409104878327e+00
3.010000000000000000e+02,9.229169126169549227e+08,1.497000000000000000e+03,2.495349459459154904e+08,3.698547748967349502e+00
3.020000000000000000e+02,9.296827695865978003e+08,1.498000000000000000e+03,2.496870545121820867e+08,3.723391953190905657e+00
3.030000000000000000e+02,9.395143584600458145e+08,1.499000000000000000e+03,2.497817767921361327e+08,3.761340681157427479e+00
3.040000000000000000e+02,9.768410717272170782e+08,1.500000000000000000e+03,2.499665509076863825e+08,3.907887148020729562e+00
3.050000000000000000e+02,9.777870905321966410e+08,1.501000000000000000e+03,2.507746171676988304e+08,3.899067224488384387e+00
3.060000000000000000e+02,9.831741219230520725e+08,1.502000000000000000e+03,2.510976994507417381e+08,3.915504300014198247e+00
3.070000000000000000e+02,1.024536833907060862e+09,1.503000000000000000e+03,2.519611308637038171e+08,4.066249545693915834e+00
3.080000000000000000e+02,1.037282957314473867e+09,1.504000000000000000e+03,2.527354920217468739e+08,4.104223546193582983e+00
3.090000000000000000e+02,1.039404997099429369e+09,1.505000000000000000e+03,2.555015801519524455e+08,4.068096160036553499e+00
3.100000000000000000e+02,1.053956237209306002e+09,1.506000000000000000e+03,2.557508419633140266e+08,4.121027438730738623e+00
3.110000000000000000e+02,1.055971794560252786e+09,1.507000000000000000e+03,2.564061671578591764e+08,4.118355678668729425e+00
3.120000000000000000e+02,1.059457884553219557e+09,1.508000000000000000e+03,2.568537485054388642e+08,4.124751500485832167e+00
3.130000000000000000e+02,1.062628771378662825e+09,1.509000000000000000e+03,2.569088583084066212e+08,4.136209153609754274e+00
3.140000000000000000e+02,1.064108109975713253e+09,1.510000000000000000e+03,2.579183863557293415e+08,4.125755146855103028e+00
3.150000000000000000e+02,1.064998917545433164e+09,1.511000000000000000e+03,2.582256317024953663e+08,4.124295913321378571e+00
3.160000000000000000e+02,1.067652777738545418e+09,1.512000000000000000e+03,2.594562985887402892e+08,4.114961878149905772e+00
3.170000000000000000e+02,1.069084433737948895e+09,1.513000000000000000e+03,2.602267575418771803e+08,4.108280193153871274e+00
3.180000000000000000e+02,1.074537604146761656e+09,1.514000000000000000e+03,2.609690240840857625e+08,4.117490985445610541e+00
3.190000000000000000e+02,1.075675929176663637e+09,1.515000000000000000e+03,2.613712112485335469e+08,4.115510365653167746e+00
3.200000000000000000e+02,1.078098763090737343e+09,1.516000000000000000e+03,2.615601542205661833e+08,4.121800456584864492e+00
3.210000000000000000e+02,1.080257367459431171e+09,1.517000000000000000e+03,2.616690654888461232e+08,4.128334258546423996e+00
3.220000000000000000e+02,1.083751884016502857e+09,1.518000000000000000e+03,2.631894321987193823e+08,4.117763676765803460e+00
3.230000000000000000e+02,1.090601470938610315e+09,1.519000000000000000e+03,2.645556898205918074e+08,4.122389020165095452e+00
3.240000000000000000e+02,1.096417456670777559e+09,1.520000000000000000e+03,2.651399426272348464e+08,4.135240604665329833e+00
3.250000000000000000e+02,1.111604689658248663e+09,1.521000000000000000e+03,2.654969019112602174e+08,4.186883845559115969e+00
3.260000000000000000e+02,1.120851665686270237e+09,1.522000000000000000e+03,2.666093327580155432e+08,4.204097636385431436e+00
3.270000000000000000e+02,1.124048573816758394e+09,1.523000000000000000e+03,2.668325240034553409e+08,4.212562085580701776e+00
3.280000000000000000e+02,1.131586803444686890e+09,1.524000000000000000e+03,2.671341673919757009e+08,4.236024221432776571e+00
3.290000000000000000e+02,1.146233734661633015e+09,1.525000000000000000e+03,2.672504825587648749e+08,4.288986585495093706e+00
3.300000000000000000e+02,1.151385209364615679e+09,1.526000000000000000e+03,2.679564897542525232e+08,4.296911078438782283e+00
3.310000000000000000e+02,1.168186311796907425e+09,1.527000000000000000e+03,2.680980757666096985e+08,4.357309572090555250e+00
3.320000000000000000e+02,1.170814408494293213e+09,1.528000000000000000e+03,2.682022990993731618e+08,4.365415257161863849e+00
3.330000000000000000e+02,1.183896800676234245e+09,1.529000000000000000e+03,2.689928687753810883e+08,4.401220025148069759e+00
3.340000000000000000e+02,1.215984300564675093e+09,1.530000000000000000e+03,2.698388196231428385e+08,4.506335679436042518e+00
3.350000000000000000e+02,1.228184378964207411e+09,1.531000000000000000e+03,2.699202623789569736e+08,4.550174811403699060e+00
3.360000000000000000e+02,1.236300382939921618e+09,1.532000000000000000e+03,2.704011951097460985e+08,4.572096593131372622e+00
3.370000000000000000e+02,1.273119269281343937e+09,1.533000000000000000e+03,2.709076344848979115e+08,4.699458808911180618e+00
3.380000000000000000e+02,1.281746330290791988e+09,1.534000000000000000e+03,2.713192797274071574e+08,4.724125508436240573e+00
3.390000000000000000e+02,1.320799436203456879e+09,1.535000000000000000e+03,2.724159844515853524e+08,4.848465257508387971e+00
3.400000000000000000e+02,1.323113908945268631e+09,1.536000000000000000e+03,2.725155990701395273e+08,4.855185954345050625e+00
3.410000000000000000e+02,1.332751923588000536e+09,1.537000000000000000e+03,2.731717164143095613e+08,4.878806419207266210e+00
3.420000000000000000e+02,1.353920918902614355e+09,1.538000000000000000e+03,2.737518142064501643e+08,4.945797063765041024e+00
3.430000000000000000e+02,1.356100643683872700e+09,1.539000000000000000e+03,2.740932501949484348e+08,4.947588613434836802e+00
3.440000000000000000e+02,1.389803268191005230e+09,1.540000000000000000e+03,2.749834982966989279e+08,5.054133345454239645e+00
3.450000000000000000e+02,1.433303500682216406e+09,1.541000000000000000e+03,2.750204532439575195e+08,5.211625112881336008e+00
3.460000000000000000e+02,1.435345995368106604e+09,1.542000000000000000e+03,2.752595763686850071e+08,5.214517926328535502e+00
3.470000000000000000e+02,1.450117758028121233e+09,1.543000000000000000e+03,2.757047447497981191e+08,5.259676467824673018e+00
3.480000000000000000e+02,1.466964178975938320e+09,1.544000000000000000e+03,2.770278433497636914e+08,5.295367285965588700e+00
3.490000000000000000e+02,1.487132740906902313e+09,1.545000000000000000e+03,2.784852378116723299e+08,5.340077458298118529e+00
3.500000000000000000e+02,1.552764807987387896e+09,1.546000000000000000e+03,2.785794092785947919e+08,5.573867831827216790e+00
3.510000000000000000e+02,1.580702085462779284e+09,1.547000000000000000e+03,2.787358443827363849e+08,5.670968113065119276e+00
3.520000000000000000e+02,1.590348342341045380e+09,1.548000000000000000e+03,2.796699951719613671e+08,5.686517573553730998e+00
3.530000000000000000e+02,1.603669888543679237e+09,1.549000000000000000e+03,2.798612525654754639e+08,5.730231941159805942e+00
3.540000000000000000e+02,1.609090121412077427e+09,1.550000000000000000e+03,2.807271052021877170e+08,5.731865899636462203e+00
3.550000000000000000e+02,1.612869631634455442e+09,1.551000000000000000e+03,2.813901944778439999e+08,5.731790457827942831e+00
3.560000000000000000e+02,1.626819485352082729e+09,1.552000000000000000e+03,2.821495732124314308e+08,5.765805231706816691e+00
3.570000000000000000e+02,1.637837960620170116e+09,1.553000000000000000e+03,2.826412820413796306e+08,5.794758461293652019e+00
3.580000000000000000e+02,1.674904177288799524e+09,1.554000000000000000e+03,2.832560508129223585e+08,5.913039359554571384e+00
3.590000000000000000e+02,1.721464420990677118e+09,1.555000000000000000e+03,2.836265051584157944e+08,6.069476546379810600e+00
3.600000000000000000e+02,1.779258617025953054e+09,1.556000000000000000e+03,2.850525452135549188e+08,6.241861884421950002e+00
3.610000000000000000e+02,1.780993747532294035e+09,1.557000000000000000e+03,2.864912697227947116e+08,6.216572495404697030e+00
3.620000000000000000e+02,1.843381850022307873e+09,1.558000000000000000e+03,2.868381670778502822e+08,6.426557068055725352e+00
3.630000000000000000e+02,1.846463619342176914e+09,1.559000000000000000e+03,2.874263423469757438e+08,6.424128019251486243e+00
3.640000000000000000e+02,1.854590828598327637e+09,1.560000000000000000e+03,2.877359967063132524e+08,6.445459900143372778e+00
3.650000000000000000e+02,1.870737175287317276e+09,1.561000000000000000e+03,2.890443000716121793e+08,6.472146915970433234e+00
3.660000000000000000e+02,1.894750314397918701e+09,1.562000000000000000e+03,2.891843901544914842e+08,6.552049069404067616e+00
3.670000000000000000e+02,1.926634995254513264e+09,1.563000000000000000e+03,2.895729790880991817e+08,6.653365936703496963e+00
3.680000000000000000e+02,1.967062156634086132e+09,1.564000000000000000e+03,2.896728926407654285e+08,6.790632491365065526e+00
3.690000000000000000e+02,1.985074510829240561e+09,1.565000000000000000e+03,2.900503669267835617e+08,6.843895878712424441e+00
3.700000000000000000e+02,2.017785654002351046e+09,1.566000000000000000e+03,2.901831828499566913e+08,6.953489289714199550e+00
3.710000000000000000e+02,2.074296591367032528e+09,1.567000000000000000e+03,2.906197373499149084e+08,7.137493861504379034e+00
3.720000000000000000e+02,2.088331717359259129e+09,1.568000000000000000e+03,2.908432559567222595e+08,7.180265227363583413e+00
3.730000000000000000e+02,2.106794096334512711e+09,1.569000000000000000e+03,2.913979048446297646e+08,7.229956225861791097e+00
3.740000000000000000e+02,2.144024811015146494e+09,1.570000000000000000e+03,2.915420098842668533e+08,7.354085306149388046e+00
3.750000000000000000e+02,2.200657282216384411e+09,1.571000000000000000e+03,2.925953378843889236e+08,7.521163180959206329e+00
3.760000000000000000e+02,2.203103163587446213e+09,1.572000000000000000e+03,2.927028240328044891e+08,7.526757457388026040e+00
3.770000000000000000e+02,2.277882661102251530e+09,1.573000000000000000e+03,2.937676250678185225e+08,7.754028921928973084e+00
3.780000000000000000e+02,2.318400072515419006e+09,1.574000000000000000e+03,2.938253761159235239e+08,7.890401105453655362e+00
3.790000000000000000e+02,2.324953924398105621e+09,1.575000000000000000e+03,2.943150721590312123e+08,7.899540812989122252e+00
3.800000000000000000e+02,2.338016333259617329e+09,1.576000000000000000e+03,2.954862180679410100e+08,7.912437840745717210e+00
3.810000000000000000e+02,2.357540833749460220e+09,1.577000000000000000e+03,2.962571842516342998e+08,7.957750762077780315e+00
3.820000000000000000e+02,2.378404623749705315e+09,1.578000000000000000e+03,2.963446643320686817e+08,8.025805455652093912e+00
3.830000000000000000e+02,2.383635687332746029e+09,1.579000000000000000e+03,2.972324650933392048e+08,8.019432488924850944e+00
3.840000000000000000e+02,2.416985725058026791e+09,1.580000000000000000e+03,2.973327056292908192e+08,8.128892917927037942e+00
3.850000000000000000e+02,2.459235534697917938e+09,1.581000000000000000e+03,2.978671530002299547e+08,8.256148789578082514e+00
3.860000000000000000e+02,2.506556849164676189e+09,1.582000000000000000e+03,2.980875235507431030e+08,8.408794904621320399e+00
3.870000000000000000e+02,2.507937218780874729e+09,1.583000000000000000e+03,2.993998094628760219e+08,8.376549147710282028e+00
3.880000000000000000e+02,2.618317355166468143e+09,1.584000000000000000e+03,2.997301785566735864e+08,8.735581341107403475e+00
3.890000000000000000e+02,2.657364178768650055e+09,1.585000000000000000e+03,2.997778075391092300e+08,8.864445972779250837e+00
3.900000000000000000e+02,2.993555367717415333e+09,1.586000000000000000e+03,3.005210364683012366e+08,9.961217367334528561e+00
3.910000000000000000e+02,4.172346968684067726e+09,1.587000000000000000e+03,3.014475412688435316e+08,1.384103831506455684e+01
3.920000000000000000e+02,4.174627248500422001e+09,1.588000000000000000e+03,3.016181105629431009e+08,1.384077116824601639e+01
3.930000000000000000e+02,4.179196999981084347e+09,1.589000000000000000e+03,3.018892053182273507e+08,1.384347941681356353e+01
3.940000000000000000e+02,4.186090718666753292e+09,1.590000000000000000e+03,3.020025770497597456e+08,1.386110926456441383e+01
3.950000000000000000e+02,4.195429493458921432e+09,1.591000000000000000e+03,3.021241429153612852e+08,1.388644235106444924e+01
3.960000000000000000e+02,4.207595773221911907e+09,1.592000000000000000e+03,3.022612529432854056e+08,1.392039413669538916e+01
3.970000000000000000e+02,4.223409385226988792e+09,1.593000000000000000e+03,3.028435748169630170e+08,1.394584444388359223e+01
3.980000000000000000e+02,4.241490757932587147e+09,1.594000000000000000e+03,3.045326036249440312e+08,1.392787080084311135e+01
3.990000000000000000e+02,4.290521276034573555e+09,1.595000000000000000e+03,3.053213493027998209e+08,1.405247712232362112e+01
4.000000000000000000e+02,4.497711546173011780e+09,1.596000000000000000e+03,3.067514581249157190e+08,1.466239663102578561e+01


==> data/2D_spectra_divfiltered/2D_spectrum_cubic_uUconforming_C2_upU_divfiltered_normalized.csv <==
mode_number,eigfreq_norm,reference_mode_number,reference_eigfreq_norm,eigfreq_over_reference
1.010000000000000000e+02,1.166986117187631875e+07,1.297000000000000000e+03,1.166985115680403076e+07,1.000000858200516207e+00
1.020000000000000000e+02,1.946858883327172324e+07,1.298000000000000000e+03,1.946828197492270917e+07,1.000015761963454652e+00
1.030000000000000000e+02,2.985192750946088508e+07,1.299000000000000000e+03,2.985015266344690323e+07,1.000059458523847145e+00
1.040000000000000000e+02,3.384235554028483480e+07,1.300000000000000000e+03,3.384183734178389609e+07,1.000015312363087938e+00
1.050000000000000000e+02,3.708574841450343281e+07,1.301000000000000000e+03,3.708318660981028527e+07,1.000069082647079499e+00
1.060000000000000000e+02,3.980489462660738081e+07,1.302000000000000000e+03,3.980477550696732849e+07,1.000002992596705775e+00
1.070000000000000000e+02,4.116177839610249549e+07,1.303000000000000000e+03,4.115049043814557046e+07,1.000274309196238942e+00
1.080000000000000000e+02,4.329651489070443064e+07,1.304000000000000000e+03,4.328821275590983033e+07,1.000191787423551304e+00
1.090000000000000000e+02,5.148371348080713302e+07,1.305000000000000000e+03,5.145637578186827898e+07,1.000531279137394813e+00
1.100000000000000000e+02,5.240935525486279279e+07,1.306000000000000000e+03,5.234172646378161758e+07,1.001292062674470129e+00
1.110000000000000000e+02,5.774816915618767589e+07,1.307000000000000000e+03,5.773871833174724132e+07,1.000163682615643257e+00
1.120000000000000000e+02,5.907282148179753870e+07,1.308000000000000000e+03,5.906067321529315412e+07,1.000205691297491706e+00
1.130000000000000000e+02,6.093781693761091679e+07,1.309000000000000000e+03,6.083737975517161936e+07,1.001650912364133506e+00
1.140000000000000000e+02,6.296138436623091251e+07,1.310000000000000000e+03,6.291850206595917046e+07,1.000681553102246157e+00
1.150000000000000000e+02,6.381067260511920601e+07,1.311000000000000000e+03,6.353280466338851303e+07,1.004373613650505481e+00
1.160000000000000000e+02,6.873011385527648032e+07,1.312000000000000000e+03,6.867377778365060687e+07,1.000820343272847968e+00
1.170000000000000000e+02,7.001499016749034822e+07,1.313000000000000000e+03,6.983070197788664699e+07,1.002639071130375648e+00
1.180000000000000000e+02,7.143480335014478862e+07,1.314000000000000000e+03,7.103838863086740673e+07,1.005580288727229599e+00
1.190000000000000000e+02,7.599948070395131409e+07,1.315000000000000000e+03,7.585616680264611542e+07,1.001889284778626488e+00
1.200000000000000000e+02,7.732535372348722816e+07,1.316000000000000000e+03,7.637989280085721612e+07,1.012378400753914054e+00
1.210000000000000000e+02,7.854342642506968975e+07,1.317000000000000000e+03,7.811837365093627572e+07,1.005441137011283903e+00
1.220000000000000000e+02,8.162954192291466892e+07,1.318000000000000000e+03,8.145262699813088775e+07,1.002171997777159929e+00
1.230000000000000000e+02,8.263026739248257875e+07,1.319000000000000000e+03,8.159074503656056523e+07,1.012740689589930909e+00
1.240000000000000000e+02,8.330241768924532831e+07,1.320000000000000000e+03,8.312112560232777894e+07,1.002181059094229498e+00
1.250000000000000000e+02,8.444371100489753485e+07,1.321000000000000000e+03,8.405093664282800257e+07,1.004673051577504861e+00
1.260000000000000000e+02,8.470079529691167176e+07,1.322000000000000000e+03,8.457289037303002179e+07,1.001512363161735308e+00
1.270000000000000000e+02,8.895999868641166389e+07,1.323000000000000000e+03,8.768795908575133979e+07,1.014506434109344157e+00
1.280000000000000000e+02,9.032585689253233373e+07,1.324000000000000000e+03,8.885529545616300404e+07,1.016550070863191602e+00
1.290000000000000000e+02,9.428032862193883955e+07,1.325000000000000000e+03,9.231348988063561916e+07,1.021306081525532372e+00
1.300000000000000000e+02,9.439515331536911428e+07,1.326000000000000000e+03,9.305600134453438222e+07,1.014390817910567621e+00
1.310000000000000000e+02,9.484640436398452520e+07,1.327000000000000000e+03,9.445492933821672201e+07,1.004144569568900414e+00
1.320000000000000000e+02,1.015522448539522439e+08,1.328000000000000000e+03,9.871346789449483156e+07,1.028757747245710119e+00
1.330000000000000000e+02,1.017706660840795636e+08,1.329000000000000000e+03,1.010475963607395291e+08,1.007155734024178795e+00
1.340000000000000000e+02,1.046333485411444157e+08,1.330000000000000000e+03,1.018026178676007986e+08,1.027806069557318347e+00
1.350000000000000000e+02,1.048136090499457866e+08,1.331000000000000000e+03,1.026264725519312173e+08,1.021311621101542055e+00
1.360000000000000000e+02,1.052376324538334459e+08,1.332000000000000000e+03,1.032886063021244109e+08,1.018869711011571200e+00
1.370000000000000000e+02,1.076015897812520117e+08,1.333000000000000000e+03,1.046840363994538784e+08,1.027870088717875996e+00
1.380000000000000000e+02,1.098567533646525145e+08,1.334000000000000000e+03,1.050609313880813420e+08,1.045648005526012669e+00
1.390000000000000000e+02,1.104844538110546768e+08,1.335000000000000000e+03,1.073571449741477221e+08,1.029129955324911361e+00
1.400000000000000000e+02,1.133389386627283841e+08,1.336000000000000000e+03,1.085777591648131460e+08,1.043850412225657776e+00
1.410000000000000000e+02,1.151420178493912220e+08,1.337000000000000000e+03,1.102122463718355298e+08,1.044729797639035285e+00
1.420000000000000000e+02,1.179663317733253837e+08,1.338000000000000000e+03,1.107954475410843790e+08,1.064721831008281772e+00
1.430000000000000000e+02,1.187252238321673274e+08,1.339000000000000000e+03,1.125724751501972526e+08,1.054655888784189033e+00
1.440000000000000000e+02,1.209165408986646980e+08,1.340000000000000000e+03,1.143485219235637188e+08,1.057438599682918312e+00
1.450000000000000000e+02,1.222660795267092735e+08,1.341000000000000000e+03,1.148291942118272781e+08,1.064764760964559631e+00
1.460000000000000000e+02,1.267918400868247449e+08,1.342000000000000000e+03,1.168057076889650077e+08,1.085493531056300975e+00
1.470000000000000000e+02,1.279583031377441436e+08,1.343000000000000000e+03,1.202571678867815137e+08,1.064038887546503886e+00
1.480000000000000000e+02,1.284774152090362161e+08,1.344000000000000000e+03,1.211960042790753841e+08,1.060079628641832805e+00
1.490000000000000000e+02,1.286676412283245772e+08,1.345000000000000000e+03,1.228282204710614383e+08,1.047541360893027962e+00
1.500000000000000000e+02,1.310888635587818921e+08,1.346000000000000000e+03,1.231980690757777542e+08,1.064049660373740158e+00
1.510000000000000000e+02,1.328816411279984713e+08,1.347000000000000000e+03,1.254889381539128125e+08,1.058911192355604047e+00
1.520000000000000000e+02,1.339030989671481848e+08,1.348000000000000000e+03,1.255814018994417638e+08,1.066265362082595258e+00
1.530000000000000000e+02,1.355639631209340096e+08,1.349000000000000000e+03,1.266106606279281974e+08,1.070715233998477789e+00
1.540000000000000000e+02,1.361117800585903227e+08,1.350000000000000000e+03,1.277217597392823398e+08,1.065689827140140267e+00
1.550000000000000000e+02,1.370025123303243518e+08,1.351000000000000000e+03,1.280838113149454892e+08,1.069631758485454887e+00
1.560000000000000000e+02,1.390488902942421436e+08,1.352000000000000000e+03,1.303815191647571027e+08,1.066476991409591513e+00
1.570000000000000000e+02,1.419365835323800147e+08,1.353000000000000000e+03,1.321361839138816595e+08,1.074168931841452679e+00
1.580000000000000000e+02,1.480139642089751065e+08,1.354000000000000000e+03,1.332945661797463894e+08,1.110427592444989564e+00
1.590000000000000000e+02,1.529682636302649379e+08,1.355000000000000000e+03,1.336158594664353877e+08,1.144836131287924941e+00
1.600000000000000000e+02,1.538905734153706133e+08,1.356000000000000000e+03,1.336823971442119330e+08,1.151165573799210140e+00
1.610000000000000000e+02,1.540089892884362638e+08,1.357000000000000000e+03,1.337867992573748082e+08,1.151152356908984986e+00
1.620000000000000000e+02,1.546228857513695359e+08,1.358000000000000000e+03,1.348182820829569995e+08,1.146898501912569035e+00
1.630000000000000000e+02,1.549610779825798571e+08,1.359000000000000000e+03,1.356106591720108688e+08,1.142690987041251605e+00
1.640000000000000000e+02,1.563438804072988927e+08,1.360000000000000000e+03,1.360903518993094265e+08,1.148824132095526140e+00
1.650000000000000000e+02,1.604169120756171644e+08,1.361000000000000000e+03,1.379948476842792928e+08,1.162484793944174477e+00
1.660000000000000000e+02,1.610188040867528915e+08,1.362000000000000000e+03,1.407103543373585641e+08,1.144328040711943828e+00
1.670000000000000000e+02,1.649073036574795842e+08,1.363000000000000000e+03,1.413500342954426110e+08,1.166659099019380363e+00
1.680000000000000000e+02,1.702114077759191394e+08,1.364000000000000000e+03,1.439629478301205933e+08,1.182327886038929243e+00
1.690000000000000000e+02,1.712831694365162551e+08,1.365000000000000000e+03,1.444096001607008278e+08,1.186092678367021147e+00
1.700000000000000000e+02,1.729285979518687725e+08,1.366000000000000000e+03,1.454645038647818267e+08,1.188802720645969480e+00
1.710000000000000000e+02,1.759435771817951798e+08,1.367000000000000000e+03,1.461487621244527102e+08,1.203866352504380011e+00
1.720000000000000000e+02,1.767284801444235444e+08,1.368000000000000000e+03,1.480274699108991623e+08,1.193889757426781051e+00
1.730000000000000000e+02,1.790340269691972733e+08,1.369000000000000000e+03,1.495639274402941167e+08,1.197040155559351726e+00
1.740000000000000000e+02,1.798243428860784769e+08,1.370000000000000000e+03,1.508278189143320918e+08,1.192249176448119119e+00
1.750000000000000000e+02,1.807558553316769004e+08,1.371000000000000000e+03,1.514397096894648075e+08,1.193582949295969975e+00
1.760000000000000000e+02,1.827593781722691953e+08,1.372000000000000000e+03,1.522595050437564552e+08,1.200315068144663044e+00
1.770000000000000000e+02,1.850491131387688816e+08,1.373000000000000000e+03,1.524953594194264412e+08,1.213473733517397735e+00
1.780000000000000000e+02,1.878384100363979340e+08,1.374000000000000000e+03,1.540818755487548411e+08,1.219081798994339216e+00
1.790000000000000000e+02,1.881492574437039793e+08,1.375000000000000000e+03,1.542925515360202491e+08,1.219431888128311492e+00
1.800000000000000000e+02,1.904659148619987667e+08,1.376000000000000000e+03,1.547233805323778093e+08,1.231009264447536999e+00
1.810000000000000000e+02,1.910105699679564238e+08,1.377000000000000000e+03,1.569773652287900448e+08,1.216803261346398157e+00
1.820000000000000000e+02,1.931209314081850946e+08,1.378000000000000000e+03,1.576967830018142462e+08,1.224634565982004153e+00
1.830000000000000000e+02,1.966189789502620697e+08,1.379000000000000000e+03,1.582262580810885429e+08,1.242644434209509319e+00
1.840000000000000000e+02,1.983669196753237545e+08,1.380000000000000000e+03,1.587852619786475599e+08,1.249277906547768158e+00
1.850000000000000000e+02,2.005586704294242859e+08,1.381000000000000000e+03,1.590311532130150199e+08,1.261128190152686956e+00
1.860000000000000000e+02,2.025165601250028908e+08,1.382000000000000000e+03,1.616736954811471105e+08,1.252625292706434745e+00
1.870000000000000000e+02,2.053484512891974747e+08,1.383000000000000000e+03,1.620454659283104837e+08,1.267227380370175904e+00
1.880000000000000000e+02,2.066642414277516603e+08,1.384000000000000000e+03,1.643970171635319889e+08,1.257104569130806260e+00
1.890000000000000000e+02,2.114658529429087639e+08,1.385000000000000000e+03,1.656317921398437917e+08,1.276722603860779515e+00
1.900000000000000000e+02,2.115929611778022945e+08,1.386000000000000000e+03,1.663226233604859710e+08,1.272183885166348283e+00
1.910000000000000000e+02,2.159357159312949777e+08,1.387000000000000000e+03,1.666621511446899772e+08,1.295649398787775741e+00
1.920000000000000000e+02,2.219583171279590130e+08,1.388000000000000000e+03,1.672817081200301945e+08,1.326853483398773736e+00
1.930000000000000000e+02,2.255715853157078028e+08,1.389000000000000000e+03,1.685772732839714885e+08,1.338090128766814102e+00
1.940000000000000000e+02,2.261972247990908027e+08,1.390000000000000000e+03,1.711358082179474831e+08,1.321741061409080764e+00
1.950000000000000000e+02,2.273387510572630763e+08,1.391000000000000000e+03,1.720342622240297794e+08,1.321473688544748226e+00
1.960000000000000000e+02,2.292758391177941859e+08,1.392000000000000000e+03,1.731815062448975146e+08,1.323904867726310108e+00
1.970000000000000000e+02,2.294862202275400460e+08,1.393000000000000000e+03,1.740580106110429168e+08,1.318446760490439296e+00
1.980000000000000000e+02,2.298472989658678770e+08,1.394000000000000000e+03,1.741186455553016663e+08,1.320061376728699054e+00
1.990000000000000000e+02,2.318050410474233329e+08,1.395000000000000000e+03,1.744041984802211523e+08,1.329125348285189911e+00
2.000000000000000000e+02,2.349893628533750176e+08,1.396000000000000000e+03,1.747072564672157168e+08,1.345046379899345501e+00
2.010000000000000000e+02,2.390467031018613577e+08,1.397000000000000000e+03,1.759744174379860759e+08,1.358417357375836465e+00
2.020000000000000000e+02,2.393824291031128168e+08,1.398000000000000000e+03,1.762234972833060622e+08,1.358402442316016367e+00
2.030000000000000000e+02,2.435009283271942437e+08,1.399000000000000000e+03,1.766052844230854511e+08,1.378786196135840747e+00
2.040000000000000000e+02,2.448403133587953746e+08,1.400000000000000000e+03,1.776000600721138716e+08,1.378604901706558250e+00
2.050000000000000000e+02,2.513481518383021951e+08,1.401000000000000000e+03,1.780283964836675227e+08,1.411843036295398424e+00
2.060000000000000000e+02,2.553298402628280818e+08,1.402000000000000000e+03,1.782032130912450850e+08,1.432801551855813038e+00
2.070000000000000000e+02,2.645196824478766024e+08,1.403000000000000000e+03,1.800846383660458922e+08,1.468863112633767676e+00
2.080000000000000000e+02,2.686969025491158962e+08,1.404000000000000000e+03,1.817060544117614329e+08,1.478744907091679828e+00
2.090000000000000000e+02,2.743813660363507271e+08,1.405000000000000000e+03,1.823403627394864261e+08,1.504775804512165305e+00
2.100000000000000000e+02,2.776564789580706954e+08,1.406000000000000000e+03,1.827956859238299429e+08,1.518944375272449188e+00
2.110000000000000000e+02,2.807523174265854359e+08,1.407000000000000000e+03,1.835609252821379602e+08,1.529477567162301765e+00
2.120000000000000000e+02,2.897857708442126513e+08,1.408000000000000000e+03,1.845420804629980028e+08,1.570296433838659134e+00
2.130000000000000000e+02,3.022460547661366463e+08,1.409000000000000000e+03,1.851693725030539036e+08,1.632268072632540035e+00
2.140000000000000000e+02,3.053445679267880917e+08,1.410000000000000000e+03,1.862192967016767263e+08,1.639704226871557813e+00
2.150000000000000000e+02,3.093842843647143245e+08,1.411000000000000000e+03,1.870224239303978980e+08,1.654263044306679031e+00
2.160000000000000000e+02,3.220283803136474490e+08,1.412000000000000000e+03,1.877197110373604000e+08,1.715474515351009810e+00
2.170000000000000000e+02,3.240855176777186394e+08,1.413000000000000000e+03,1.879361189691772163e+08,1.724445090466462327e+00
2.180000000000000000e+02,3.364202113048744798e+08,1.414000000000000000e+03,1.909186242678464949e+08,1.762113112824962746e+00
2.190000000000000000e+02,3.375950828922539353e+08,1.415000000000000000e+03,1.915855780030393302e+08,1.762111148506691372e+00
2.200000000000000000e+02,3.512671876240785718e+08,1.416000000000000000e+03,1.917170097465267777e+08,1.832217120893427920e+00
2.210000000000000000e+02,3.585453623814256787e+08,1.417000000000000000e+03,1.925880385880329013e+08,1.861721865023994837e+00
2.220000000000000000e+02,3.603784159250743389e+08,1.418000000000000000e+03,1.940641230337106884e+08,1.857006902107677826e+00
2.230000000000000000e+02,3.649737650653939843e+08,1.419000000000000000e+03,1.957355120307281911e+08,1.864627227215148286e+00
2.240000000000000000e+02,3.703573060488066077e+08,1.420000000000000000e+03,1.960459813259494603e+08,1.889134903678765465e+00
2.250000000000000000e+02,3.728433458642891645e+08,1.421000000000000000e+03,1.972884719505460560e+08,1.889838479552668149e+00
2.260000000000000000e+02,3.787076196673159599e+08,1.422000000000000000e+03,1.979347994045455456e+08,1.913294785993144620e+00
2.270000000000000000e+02,3.840935698161265254e+08,1.423000000000000000e+03,1.981129322527683377e+08,1.938760713137440250e+00
2.280000000000000000e+02,3.890498085304883122e+08,1.424000000000000000e+03,1.983352176768364608e+08,1.961577036532152762e+00
2.290000000000000000e+02,3.903183398194175959e+08,1.425000000000000000e+03,1.988988017328042984e+08,1.962396637983578884e+00
2.300000000000000000e+02,3.929830395420034528e+08,1.426000000000000000e+03,1.990554144780785143e+08,1.974239387420841707e+00
2.310000000000000000e+02,3.976081225748469830e+08,1.427000000000000000e+03,1.998301788918817937e+08,1.989730103729592470e+00
2.320000000000000000e+02,3.998733609443621635e+08,1.428000000000000000e+03,2.002253057213877439e+08,1.997116995295207253e+00
2.330000000000000000e+02,4.031201411328816414e+08,1.429000000000000000e+03,2.018952209792434573e+08,1.996679956948192558e+00
2.340000000000000000e+02,4.058312591079508662e+08,1.430000000000000000e+03,2.033464925509435236e+08,1.995762277563158271e+00
2.350000000000000000e+02,4.062810839697985649e+08,1.431000000000000000e+03,2.038174154396010339e+08,1.993358041036465522e+00
2.360000000000000000e+02,4.087807251427682638e+08,1.432000000000000000e+03,2.049992545600259900e+08,1.994059568753567602e+00
2.370000000000000000e+02,4.105572704469727874e+08,1.433000000000000000e+03,2.053500406514374614e+08,1.999304549171506906e+00
2.380000000000000000e+02,4.149760994908631444e+08,1.434000000000000000e+03,2.060687426690871119e+08,2.013775083576101910e+00
2.390000000000000000e+02,4.170773317354642153e+08,1.435000000000000000e+03,2.062511880282710493e+08,2.022181475523403993e+00
2.400000000000000000e+02,4.304642047256686091e+08,1.436000000000000000e+03,2.064433200004673302e+08,2.085144749293385669e+00
2.410000000000000000e+02,4.326794979740289450e+08,1.437000000000000000e+03,2.069235655671316385e+08,2.091011223338194114e+00
2.420000000000000000e+02,4.361481220828819871e+08,1.438000000000000000e+03,2.086051236053622365e+08,2.090783364017386514e+00
2.430000000000000000e+02,4.382098219029353857e+08,1.439000000000000000e+03,2.089906990047939122e+08,2.096791024622983723e+00
2.440000000000000000e+02,4.531575387406480908e+08,1.440000000000000000e+03,2.094148814292676151e+08,2.163922332777040491e+00
2.450000000000000000e+02,4.592732431970716715e+08,1.441000000000000000e+03,2.100964138477827609e+08,2.186011816126573137e+00
2.460000000000000000e+02,4.671043452790184617e+08,1.442000000000000000e+03,2.102347960947205722e+08,2.221822238544024053e+00
2.470000000000000000e+02,4.707301099162027240e+08,1.443000000000000000e+03,2.136858110798932016e+08,2.202907659321401646e+00
2.480000000000000000e+02,4.715874390939285159e+08,1.444000000000000000e+03,2.149276694683607221e+08,2.194168113674867637e+00
2.490000000000000000e+02,4.814695953718614578e+08,1.445000000000000000e+03,2.151293210243197381e+08,2.238047296757994076e+00
2.500000000000000000e+02,4.930854203559130430e+08,1.446000000000000000e+03,2.162482745297664404e+08,2.280181987246516329e+00
2.510000000000000000e+02,5.023213269389796853e+08,1.447000000000000000e+03,2.167892671210026443e+08,2.317095000181005560e+00
2.520000000000000000e+02,5.072958830684757233e+08,1.448000000000000000e+03,2.169916409628244638e+08,2.337859102855427196e+00
2.530000000000000000e+02,5.132572155037891269e+08,1.449000000000000000e+03,2.172104813059946895e+08,2.362948658912731759e+00
2.540000000000000000e+02,5.245760360542426109e+08,1.450000000000000000e+03,2.183818334323838353e+08,2.402104734671822950e+00
2.550000000000000000e+02,5.338502345839062929e+08,1.451000000000000000e+03,2.185471549572640359e+08,2.442723332126187863e+00
2.560000000000000000e+02,5.356769813278993964e+08,1.452000000000000000e+03,2.188035903867678046e+08,2.448209283865090402e+00
2.570000000000000000e+02,5.367982935035365224e+08,1.453000000000000000e+03,2.204592121390835643e+08,2.434909788051318191e+00
2.580000000000000000e+02,5.429890332870599031e+08,1.454000000000000000e+03,2.207085013340072930e+08,2.460208963429696638e+00
2.590000000000000000e+02,5.550344861992135048e+08,1.455000000000000000e+03,2.210369653290852904e+08,2.511048255538907092e+00
2.600000000000000000e+02,5.555404849664883614e+08,1.456000000000000000e+03,2.217784295327251852e+08,2.504934705043142529e+00
2.610000000000000000e+02,5.589204299221023321e+08,1.457000000000000000e+03,2.233863436094862223e+08,2.502034909077438751e+00
2.620000000000000000e+02,5.623308616928825378e+08,1.458000000000000000e+03,2.236425277205346823e+08,2.514418288079694808e+00
2.630000000000000000e+02,5.673354837210034132e+08,1.459000000000000000e+03,2.238632196501404643e+08,2.534295203149721232e+00
2.640000000000000000e+02,5.729465163012444973e+08,1.460000000000000000e+03,2.242243779700656235e+08,2.555237398753020361e+00
2.650000000000000000e+02,5.811424540739310980e+08,1.461000000000000000e+03,2.257081034107701182e+08,2.574752280897508516e+00
2.660000000000000000e+02,5.844566701627527475e+08,1.462000000000000000e+03,2.264787566816440523e+08,2.580624685185418876e+00
2.670000000000000000e+02,5.884590806149373055e+08,1.463000000000000000e+03,2.265849366742984653e+08,2.597079440725620803e+00
2.680000000000000000e+02,5.920868900358881950e+08,1.464000000000000000e+03,2.275559073907125592e+08,2.601940317986460638e+00
2.690000000000000000e+02,6.000459128994657993e+08,1.465000000000000000e+03,2.280296759192187488e+08,2.631437818260271566e+00
2.700000000000000000e+02,6.067065447514244318e+08,1.466000000000000000e+03,2.280532900111681521e+08,2.660371813630546534e+00
2.710000000000000000e+02,6.147292000057923794e+08,1.467000000000000000e+03,2.284175632895059884e+08,2.691251894788225574e+00
2.720000000000000000e+02,6.246658573644806147e+08,1.468000000000000000e+03,2.295087029922596514e+08,2.721752374617131487e+00
2.730000000000000000e+02,6.345192706079701185e+08,1.469000000000000000e+03,2.296779029192982018e+08,2.762648311147811064e+00
2.740000000000000000e+02,6.397961353861836195e+08,1.470000000000000000e+03,2.311129118321436644e+08,2.768327093082816770e+00
2.750000000000000000e+02,6.470264085465776920e+08,1.471000000000000000e+03,2.317949930075968504e+08,2.791373532927745593e+00
2.760000000000000000e+02,6.535645782141627073e+08,1.472000000000000000e+03,2.324652579253901541e+08,2.811450554146566638e+00
2.770000000000000000e+02,6.629567478095560074e+08,1.473000000000000000e+03,2.325674963297867775e+08,2.850599323946223507e+00
2.780000000000000000e+02,6.649764707560054064e+08,1.474000000000000000e+03,2.351466958187108040e+08,2.827921814681491952e+00
2.790000000000000000e+02,6.708315000830427408e+08,1.475000000000000000e+03,2.358861171563042998e+08,2.843878682519210166e+00
2.800000000000000000e+02,6.742014162890419960e+08,1.476000000000000000e+03,2.363597713457499743e+08,2.852437250427069859e+00
2.810000000000000000e+02,6.785671634206476212e+08,1.477000000000000000e+03,2.370386448922595084e+08,2.862685802684514780e+00
2.820000000000000000e+02,6.812977553933455944e+08,1.478000000000000000e+03,2.378368900495520532e+08,2.864558795952136805e+00
2.830000000000000000e+02,6.902315170469485521e+08,1.479000000000000000e+03,2.380843183120042384e+08,2.899105333524803818e+00
2.840000000000000000e+02,6.930462337574272156e+08,1.480000000000000000e+03,2.389565305859202743e+08,2.900302544810477112e+00
2.850000000000000000e+02,7.013559267375165224e+08,1.481000000000000000e+03,2.395865602988763452e+08,2.927359221913775400e+00
2.860000000000000000e+02,7.059301184243057966e+08,1.482000000000000000e+03,2.397297242868905067e+08,2.944691654421216942e+00
2.870000000000000000e+02,7.266327014820903540e+08,1.483000000000000000e+03,2.400597716906216145e+08,3.026882415011800997e+00
2.880000000000000000e+02,7.316695389786968231e+08,1.484000000000000000e+03,2.415052927280069590e+08,3.029621134650380743e+00
2.890000000000000000e+02,7.536977571968566179e+08,1.485000000000000000e+03,2.415521159090321064e+08,3.120228338139241053e+00
2.900000000000000000e+02,7.539439206750745773e+08,1.486000000000000000e+03,2.425349090608449578e+08,3.108599597453956420e+00
2.910000000000000000e+02,7.621034596772730350e+08,1.487000000000000000e+03,2.436644916214715540e+08,3.127675495948696316e+00
2.920000000000000000e+02,7.986554985014734268e+08,1.488000000000000000e+03,2.441882284696383476e+08,3.270655197045159390e+00
2.930000000000000000e+02,8.015259979357011318e+08,1.489000000000000000e+03,2.444541513089829981e+08,3.278839789153735307e+00
2.940000000000000000e+02,8.231287820904949903e+08,1.490000000000000000e+03,2.449815234270105958e+08,3.359962704843480363e+00
2.950000000000000000e+02,8.265875845678559542e+08,1.491000000000000000e+03,2.454919499974900484e+08,3.367065944835694768e+00
2.960000000000000000e+02,8.368127135423539877e+08,1.492000000000000000e+03,2.464649353331196904e+08,3.395260718979459469e+00
2.970000000000000000e+02,8.530648308571436405e+08,1.493000000000000000e+03,2.475683680256192386e+08,3.445774747640076185e+00
2.980000000000000000e+02,8.655334646585856676e+08,1.494000000000000000e+03,2.477853033028526306e+08,3.493078294480999713e+00
2.990000000000000000e+02,8.827775486267782450e+08,1.495000000000000000e+03,2.479399666193690300e+08,3.560448767753507493e+00
3.000000000000000000e+02,8.846808701854090691e+08,1.496000000000000000e+03,2.487001133303794861e+08,3.557219409104879659e+00
3.010000000000000000e+02,9.229169126169551611e+08,1.497000000000000000e+03,2.495349459459154904e+08,3.698547748967350390e+00
3.020000000000000000e+02,9.296827695865982771e+08,1.498000000000000000e+03,2.496870545121820867e+08,3.723391953190907433e+00
3.030000000000000000e+02,9.395143584600454569e+08,1.499000000000000000e+03,2.497817767921361327e+08,3.761340681157426147e+00
3.040000000000000000e+02,9.768410717272173166e+08,1.500000000000000000e+03,2.499665509076863825e+08,3.907887148020730450e+00
3.050000000000000000e+02,9.777870905321962833e+08,1.501000000000000000e+03,2.507746171676988304e+08,3.899067224488383054e+00
3.060000000000000000e+02,9.831741219230520725e+08,1.502000000000000000e+03,2.510976994507417381e+08,3.915504300014198247e+00
3.070000000000000000e+02,1.024536833907060742e+09,1.503000000000000000e+03,2.519611308637038171e+08,4.066249545693914946e+00
3.080000000000000000e+02,1.037282957314472914e+09,1.504000000000000000e+03,2.527354920217468739e+08,4.104223546193578542e+00
3.090000000000000000e+02,1.039404997099429250e+09,1.505000000000000000e+03,2.555015801519524455e+08,4.068096160036552611e+00
3.100000000000000000e+02,1.053956237209305644e+09,1.506000000000000000e+03,2.557508419633140266e+08,4.121027438730737735e+00
3.110000000000000000e+02,1.055971794560252190e+09,1.507000000000000000e+03,2.564061671578591764e+08,4.118355678668726760e+00
3.120000000000000000e+02,1.059457884553219438e+09,1.508000000000000000e+03,2.568537485054388642e+08,4.124751500485832167e+00
3.130000000000000000e+02,1.062628771378662944e+09,1.509000000000000000e+03,2.569088583084066212e+08,4.136209153609754274e+00
3.140000000000000000e+02,1.064108109975712895e+09,1.510000000000000000e+03,2.579183863557293415e+08,4.125755146855101252e+00
3.150000000000000000e+02,1.064998917545432329e+09,1.511000000000000000e+03,2.582256317024953663e+08,4.124295913321375906e+00
3.160000000000000000e+02,1.067652777738544822e+09,1.512000000000000000e+03,2.594562985887402892e+08,4.114961878149903107e+00
3.170000000000000000e+02,1.069084433737948298e+09,1.513000000000000000e+03,2.602267575418771803e+08,4.108280193153869497e+00
3.180000000000000000e+02,1.074537604146760941e+09,1.514000000000000000e+03,2.609690240840857625e+08,4.117490985445607876e+00
3.190000000000000000e+02,1.075675929176663876e+09,1.515000000000000000e+03,2.613712112485335469e+08,4.115510365653168634e+00
3.200000000000000000e+02,1.078098763090737820e+09,1.516000000000000000e+03,2.615601542205661833e+08,4.121800456584866268e+00
3.210000000000000000e+02,1.080257367459431171e+09,1.517000000000000000e+03,2.616690654888461232e+08,4.128334258546423996e+00
3.220000000000000000e+02,1.083751884016502619e+09,1.518000000000000000e+03,2.631894321987193823e+08,4.117763676765802572e+00
3.230000000000000000e+02,1.090601470938610077e+09,1.519000000000000000e+03,2.645556898205918074e+08,4.122389020165094564e+00
3.240000000000000000e+02,1.096417456670777321e+09,1.520000000000000000e+03,2.651399426272348464e+08,4.135240604665328945e+00
3.250000000000000000e+02,1.111604689658248663e+09,1.521000000000000000e+03,2.654969019112602174e+08,4.186883845559115969e+00
3.260000000000000000e+02,1.120851665686269999e+09,1.522000000000000000e+03,2.666093327580155432e+08,4.204097636385430548e+00
3.270000000000000000e+02,1.124048573816758633e+09,1.523000000000000000e+03,2.668325240034553409e+08,4.212562085580702664e+00
3.280000000000000000e+02,1.131586803444687128e+09,1.524000000000000000e+03,2.671341673919757009e+08,4.236024221432777459e+00
3.290000000000000000e+02,1.146233734661633253e+09,1.525000000000000000e+03,2.672504825587648749e+08,4.288986585495094594e+00
3.300000000000000000e+02,1.151385209364615679e+09,1.526000000000000000e+03,2.679564897542525232e+08,4.296911078438782283e+00
3.310000000000000000e+02,1.168186311796907187e+09,1.527000000000000000e+03,2.680980757666096985e+08,4.357309572090554362e+00
3.320000000000000000e+02,1.170814408494293451e+09,1.528000000000000000e+03,2.682022990993731618e+08,4.365415257161864737e+00
3.330000000000000000e+02,1.183896800676234245e+09,1.529000000000000000e+03,2.689928687753810883e+08,4.401220025148069759e+00
3.340000000000000000e+02,1.215984300564675093e+09,1.530000000000000000e+03,2.698388196231428385e+08,4.506335679436042518e+00
3.350000000000000000e+02,1.228184378964207888e+09,1.531000000000000000e+03,2.699202623789569736e+08,4.550174811403700836e+00
3.360000000000000000e+02,1.236300382939921856e+09,1.532000000000000000e+03,2.704011951097460985e+08,4.572096593131373510e+00
3.370000000000000000e+02,1.273119269281343699e+09,1.533000000000000000e+03,2.709076344848979115e+08,4.699458808911179730e+00
3.380000000000000000e+02,1.281746330290791512e+09,1.534000000000000000e+03,2.713192797274071574e+08,4.724125508436238796e+00
3.390000000000000000e+02,1.320799436203457594e+09,1.535000000000000000e+03,2.724159844515853524e+08,4.848465257508390636e+00
3.400000000000000000e+02,1.323113908945268869e+09,1.536000000000000000e+03,2.725155990701395273e+08,4.855185954345051513e+00
3.410000000000000000e+02,1.332751923588000536e+09,1.537000000000000000e+03,2.731717164143095613e+08,4.878806419207266210e+00
3.420000000000000000e+02,1.353920918902614355e+09,1.538000000000000000e+03,2.737518142064501643e+08,4.945797063765041024e+00
3.430000000000000000e+02,1.356100643683872938e+09,1.539000000000000000e+03,2.740932501949484348e+08,4.947588613434837690e+00
3.440000000000000000e+02,1.389803268191005230e+09,1.540000000000000000e+03,2.749834982966989279e+08,5.054133345454239645e+00
3.450000000000000000e+02,1.433303500682216644e+09,1.541000000000000000e+03,2.750204532439575195e+08,5.211625112881336896e+00
3.460000000000000000e+02,1.435345995368106604e+09,1.542000000000000000e+03,2.752595763686850071e+08,5.214517926328535502e+00
3.470000000000000000e+02,1.450117758028122187e+09,1.543000000000000000e+03,2.757047447497981191e+08,5.259676467824676571e+00
3.480000000000000000e+02,1.466964178975938320e+09,1.544000000000000000e+03,2.770278433497636914e+08,5.295367285965588700e+00
3.490000000000000000e+02,1.487132740906902313e+09,1.545000000000000000e+03,2.784852378116723299e+08,5.340077458298118529e+00
3.500000000000000000e+02,1.552764807987387896e+09,1.546000000000000000e+03,2.785794092785947919e+08,5.573867831827216790e+00
3.510000000000000000e+02,1.580702085462779760e+09,1.547000000000000000e+03,2.787358443827363849e+08,5.670968113065121052e+00
3.520000000000000000e+02,1.590348342341045380e+09,1.548000000000000000e+03,2.796699951719613671e+08,5.686517573553730998e+00
3.530000000000000000e+02,1.603669888543679476e+09,1.549000000000000000e+03,2.798612525654754639e+08,5.730231941159806830e+00
3.540000000000000000e+02,1.609090121412077427e+09,1.550000000000000000e+03,2.807271052021877170e+08,5.731865899636462203e+00
3.550000000000000000e+02,1.612869631634455681e+09,1.551000000000000000e+03,2.813901944778439999e+08,5.731790457827943719e+00
3.560000000000000000e+02,1.626819485352082968e+09,1.552000000000000000e+03,2.821495732124314308e+08,5.765805231706817580e+00
3.570000000000000000e+02,1.637837960620170355e+09,1.553000000000000000e+03,2.826412820413796306e+08,5.794758461293652907e+00
3.580000000000000000e+02,1.674904177288800001e+09,1.554000000000000000e+03,2.832560508129223585e+08,5.913039359554573160e+00
3.590000000000000000e+02,1.721464420990677595e+09,1.555000000000000000e+03,2.836265051584157944e+08,6.069476546379812376e+00
3.600000000000000000e+02,1.779258617025953531e+09,1.556000000000000000e+03,2.850525452135549188e+08,6.241861884421951778e+00
3.610000000000000000e+02,1.780993747532294035e+09,1.557000000000000000e+03,2.864912697227947116e+08,6.216572495404697030e+00
3.620000000000000000e+02,1.843381850022308350e+09,1.558000000000000000e+03,2.868381670778502822e+08,6.426557068055727129e+00
3.630000000000000000e+02,1.846463619342176914e+09,1.559000000000000000e+03,2.874263423469757438e+08,6.424128019251486243e+00
3.640000000000000000e+02,1.854590828598328114e+09,1.560000000000000000e+03,2.877359967063132524e+08,6.445459900143374554e+00
3.650000000000000000e+02,1.870737175287317276e+09,1.561000000000000000e+03,2.890443000716121793e+08,6.472146915970433234e+00
3.660000000000000000e+02,1.894750314397918701e+09,1.562000000000000000e+03,2.891843901544914842e+08,6.552049069404067616e+00
3.670000000000000000e+02,1.926634995254513979e+09,1.563000000000000000e+03,2.895729790880991817e+08,6.653365936703499628e+00
3.680000000000000000e+02,1.967062156634086370e+09,1.564000000000000000e+03,2.896728926407654285e+08,6.790632491365066414e+00
3.690000000000000000e+02,1.985074510829241276e+09,1.565000000000000000e+03,2.900503669267835617e+08,6.843895878712427105e+00
3.700000000000000000e+02,2.017785654002351046e+09,1.566000000000000000e+03,2.901831828499566913e+08,6.953489289714199550e+00
3.710000000000000000e+02,2.074296591367033005e+09,1.567000000000000000e+03,2.906197373499149084e+08,7.137493861504380810e+00
3.720000000000000000e+02,2.088331717359259844e+09,1.568000000000000000e+03,2.908432559567222595e+08,7.180265227363585190e+00
3.730000000000000000e+02,2.106794096334513426e+09,1.569000000000000000e+03,2.913979048446297646e+08,7.229956225861793762e+00
3.740000000000000000e+02,2.144024811015146971e+09,1.570000000000000000e+03,2.915420098842668533e+08,7.354085306149389822e+00
3.750000000000000000e+02,2.200657282216385841e+09,1.571000000000000000e+03,2.925953378843889236e+08,7.521163180959211658e+00
3.760000000000000000e+02,2.203103163587447166e+09,1.572000000000000000e+03,2.927028240328044891e+08,7.526757457388028705e+00
3.770000000000000000e+02,2.277882661102251530e+09,1.573000000000000000e+03,2.937676250678185225e+08,7.754028921928973084e+00
3.780000000000000000e+02,2.318400072515419006e+09,1.574000000000000000e+03,2.938253761159235239e+08,7.890401105453655362e+00
3.790000000000000000e+02,2.324953924398105621e+09,1.575000000000000000e+03,2.943150721590312123e+08,7.899540812989122252e+00
3.800000000000000000e+02,2.338016333259617805e+09,1.576000000000000000e+03,2.954862180679410100e+08,7.912437840745718987e+00
3.810000000000000000e+02,2.357540833749460697e+09,1.577000000000000000e+03,2.962571842516342998e+08,7.957750762077782092e+00
3.820000000000000000e+02,2.378404623749705791e+09,1.578000000000000000e+03,2.963446643320686817e+08,8.025805455652095688e+00
3.830000000000000000e+02,2.383635687332746029e+09,1.579000000000000000e+03,2.972324650933392048e+08,8.019432488924850944e+00
3.840000000000000000e+02,2.416985725058027267e+09,1.580000000000000000e+03,2.973327056292908192e+08,8.128892917927039719e+00
3.850000000000000000e+02,2.459235534697917938e+09,1.581000000000000000e+03,2.978671530002299547e+08,8.256148789578082514e+00
3.860000000000000000e+02,2.506556849164677143e+09,1.582000000000000000e+03,2.980875235507431030e+08,8.408794904621322175e+00
3.870000000000000000e+02,2.507937218780874729e+09,1.583000000000000000e+03,2.993998094628760219e+08,8.376549147710282028e+00
3.880000000000000000e+02,2.618317355166468620e+09,1.584000000000000000e+03,2.997301785566735864e+08,8.735581341107405251e+00
3.890000000000000000e+02,2.657364178768649578e+09,1.585000000000000000e+03,2.997778075391092300e+08,8.864445972779249061e+00
3.900000000000000000e+02,2.993555367717415333e+09,1.586000000000000000e+03,3.005210364683012366e+08,9.961217367334528561e+00
3.910000000000000000e+02,4.172346968684067249e+09,1.587000000000000000e+03,3.014475412688435316e+08,1.384103831506455506e+01
3.920000000000000000e+02,4.174627248500423908e+09,1.588000000000000000e+03,3.016181105629431009e+08,1.384077116824602172e+01
3.930000000000000000e+02,4.179196999981085300e+09,1.589000000000000000e+03,3.018892053182273507e+08,1.384347941681356708e+01
3.940000000000000000e+02,4.186090718666753292e+09,1.590000000000000000e+03,3.020025770497597456e+08,1.386110926456441383e+01
3.950000000000000000e+02,4.195429493458921909e+09,1.591000000000000000e+03,3.021241429153612852e+08,1.388644235106445102e+01
3.960000000000000000e+02,4.207595773221911907e+09,1.592000000000000000e+03,3.022612529432854056e+08,1.392039413669538916e+01
3.970000000000000000e+02,4.223409385226987839e+09,1.593000000000000000e+03,3.028435748169630170e+08,1.394584444388358868e+01
3.980000000000000000e+02,4.241490757932587147e+09,1.594000000000000000e+03,3.045326036249440312e+08,1.392787080084311135e+01
3.990000000000000000e+02,4.290521276034571648e+09,1.595000000000000000e+03,3.053213493027998209e+08,1.405247712232361401e+01
4.000000000000000000e+02,4.497711546173012733e+09,1.596000000000000000e+03,3.067514581249157190e+08,1.466239663102578916e+01


==> data/analytical_participation_ratios.csv <==
FastRatio,SlowRatio
2.11687,-0.0389837


==> data/convergence2D.csv <==
element_count,linear_fem,quadratic_fem,cubic_fem,quadratic_iga,cubic_iga
2.000000000000000000e+00,8.367248666677240796e-07,5.431331843767216383e-07,3.142461608703024164e-07,6.277967277093902346e-07,4.553407189761784298e-07
4.000000000000000000e+00,5.761085996977973243e-07,2.399430254309377839e-07,5.653967262050536426e-08,3.497912432024589996e-07,1.772010974452754075e-07
8.000000000000000000e+00,2.447794169471175112e-07,4.667507949021937335e-08,6.249497965249968926e-09,6.914563462681543048e-08,1.493943666436965259e-08
1.600000000000000000e+01,6.587207650918418840e-08,7.225077681226774649e-09,5.876017145538945952e-09,7.917471033296458460e-09,5.969629093399479954e-09
3.200000000000000000e+01,1.629570618743058837e-08,5.872743990524229351e-09,5.878123819688272873e-09,5.877961038992726366e-09,5.878795896719215929e-09


==> data/damped_p5-5_c4-4.csv <==
real_omega,imag_omega,symlog_imag_omega
-1.371671110547595163e+00,2.298214586735842749e+07,1.334505801981778284e+01
-1.371671110547595163e+00,-2.298214586735842749e+07,-1.334505801981778284e+01
-1.371671109132876154e+00,4.501317470604632795e+07,1.401729559014283844e+01
-1.371671109132876154e+00,-4.501317470604632795e+07,-1.401729559014283844e+01
-1.371671108257032756e+00,1.273918260324630328e+07,1.275502286019109022e+01
-1.371671108257032756e+00,-1.273918260324630328e+07,-1.275502286019109022e+01
-6.445745344832448609e+01,1.631045119253237918e+07,1.300214645177842954e+01
-6.445745344832448609e+01,-1.631045119253237918e+07,-1.300214645177842954e+01
-1.371671116095967591e+00,1.592123764509530365e+07,1.297799429089679002e+01
-1.371671116095967591e+00,-1.592123764509530365e+07,-1.297799429089679002e+01
-1.371671108208829537e+00,1.119779482202969305e+07,1.262605724000146878e+01
-1.371671108208829537e+00,-1.119779482202969305e+07,-1.262605724000146878e+01
-1.371671104221604764e+00,1.121920655530579388e+07,1.262796755257424941e+01
-1.371671104221604764e+00,-1.121920655530579388e+07,-1.262796755257424941e+01
-1.371671108063310385e+00,1.151764050161663257e+07,1.265422018869794485e+01
-1.371671108063310385e+00,-1.151764050161663257e+07,-1.265422018869794485e+01
-1.371671109925955534e+00,1.151662195128823258e+07,1.265413175084749042e+01
-1.371671109925955534e+00,-1.151662195128823258e+07,-1.265413175084749042e+01
-1.371671108528971672e+00,1.151458696038135700e+07,1.265395503490348794e+01
-1.371671108528971672e+00,-1.151458696038135700e+07,-1.265395503490348794e+01
-1.371671109693124890e+00,1.151153973493046500e+07,1.265369035943209752e+01
-1.371671109693124890e+00,-1.151153973493046500e+07,-1.265369035943209752e+01
-1.371671109227463603e+00,1.150748655059617385e+07,1.265333819993361253e+01
-1.371671109227463603e+00,-1.150748655059617385e+07,-1.265333819993361253e+01
-1.371671110391616821e+00,1.150243571304536797e+07,1.265289918605307307e+01
-1.371671110391616821e+00,-1.150243571304536797e+07,-1.265289918605307307e+01
-1.371671110391616821e+00,1.149639750590145588e+07,1.265237409791271617e+01
-1.371671110391616821e+00,-1.149639750590145588e+07,-1.265237409791271617e+01
-1.371671111905016005e+00,1.148938412689629197e+07,1.265176386160795730e+01
-1.371671111905016005e+00,-1.148938412689629197e+07,-1.265176386160795730e+01
-1.371671111352043226e+00,1.148140961299395375e+07,1.265106954391802496e+01
-1.371671111352043226e+00,-1.148140961299395375e+07,-1.265106954391802496e+01
-1.371671110042370856e+00,1.147248975537541136e+07,1.265029234629034605e+01
-1.371671110042370856e+00,-1.147248975537541136e+07,-1.265029234629034605e+01
-1.371671110857278109e+00,1.146264200527184829e+07,1.264943359816441237e+01
-1.371671110857278109e+00,-1.146264200527184829e+07,-1.264943359816441237e+01
-1.371671110508032143e+00,1.145188537171513587e+07,1.264849474970641374e+01
-1.371671110508032143e+00,-1.145188537171513587e+07,-1.264849474970641374e+01
-1.371671109343878925e+00,1.144024031233566068e+07,1.264747736403025158e+01
-1.371671109343878925e+00,-1.144024031233566068e+07,-1.264747736403025158e+01
-1.371671107655856758e+00,1.142772861837754399e+07,1.264638310898342333e+01
-1.371671107655856758e+00,-1.142772861837754399e+07,-1.264638310898342333e+01
-1.371671106899157166e+00,1.141437329512152262e+07,1.264521374857793745e+01
-1.371671106899157166e+00,-1.141437329512152262e+07,-1.264521374857793745e+01
-1.371671108296141028e+00,1.140019843890953809e+07,1.264397113414702289e+01
-1.371671108296141028e+00,-1.140019843890953809e+07,-1.264397113414702289e+01
-1.371671107830479741e+00,1.124010054302612320e+07,1.262982816151080634e+01
-1.371671107830479741e+00,-1.124010054302612320e+07,-1.262982816151080634e+01
-1.371671111090108752e+00,1.138522911194702797e+07,1.264265719530758503e+01
-1.371671111090108752e+00,-1.138522911194702797e+07,-1.264265719530758503e+01
-1.371671111090108752e+00,1.126044869946226478e+07,1.263163684286911170e+01
-1.371671111090108752e+00,-1.126044869946226478e+07,-1.263163684286911170e+01
-1.371671108296141028e+00,1.136949121602804586e+07,1.264127393080671702e+01
-1.371671108296141028e+00,-1.136949121602804586e+07,-1.264127393080671702e+01
-1.371671107597649097e+00,1.128022275093221664e+07,1.263339136527418560e+01
-1.371671107597649097e+00,-1.128022275093221664e+07,-1.263339136527418560e+01
-1.371671109460294247e+00,1.135301136628018133e+07,1.263982339932782928e+01
-1.371671109460294247e+00,-1.135301136628018133e+07,-1.263982339932782928e+01
-1.371671108761802316e+00,1.133581676596751809e+07,1.263830771032844780e+01
-1.371671108761802316e+00,-1.133581676596751809e+07,-1.263830771032844780e+01
-1.371671108063310385e+00,1.129939433127248473e+07,1.263508949725556363e+01
-1.371671108063310385e+00,-1.129939433127248473e+07,-1.263508949725556363e+01
-1.371671108761802316e+00,1.131793508331923932e+07,1.263672901497757728e+01
-1.371671108761802316e+00,-1.131793508331923932e+07,-1.263672901497757728e+01
-1.371671109227463603e+00,1.117589315185431018e+07,1.262409943338534823e+01
-1.371671109227463603e+00,-1.117589315185431018e+07,-1.262409943338534823e+01
-1.371671110158786178e+00,1.115352899385029823e+07,1.262209632149682648e+01
-1.371671110158786178e+00,-1.115352899385029823e+07,-1.262209632149682648e+01
-1.371671109227463603e+00,1.113072936176556349e+07,1.262005006627249948e+01
-1.371671109227463603e+00,-1.113072936176556349e+07,-1.262005006627249948e+01
-1.371671107714064419e+00,1.110752076515540853e+07,1.261796279727392722e+01
-1.371671107714064419e+00,-1.110752076515540853e+07,-1.261796279727392722e+01
-1.371671107830479741e+00,1.108392914739794657e+07,1.261583660662500961e+01
-1.371671107830479741e+00,-1.108392914739794657e+07,-1.261583660662500961e+01
-1.371671107015572488e+00,1.105997983054696955e+07,1.261367354442919364e+01
-1.371671107015572488e+00,-1.105997983054696955e+07,-1.261367354442919364e+01
-1.371671109925955534e+00,1.103569746691279672e+07,1.261147561466377098e+01
-1.371671109925955534e+00,-1.103569746691279672e+07,-1.261147561466377098e+01
-1.371671108063310385e+00,1.101110599720861018e+07,1.260924477154469159e+01
-1.371671108063310385e+00,-1.101110599720861018e+07,-1.260924477154469159e+01
-1.371671109460294247e+00,1.098622861505527608e+07,1.260698291635197243e+01
-1.371671109460294247e+00,-1.098622861505527608e+07,-1.260698291635197243e+01
-1.371671109955059364e+00,1.096108773759307712e+07,1.260469189470223483e+01
-1.371671109955059364e+00,-1.096108773759307712e+07,-1.260469189470223483e+01
-1.371671108543523587e+00,1.093570498192039132e+07,1.260237349425271347e+01
-1.371671108543523587e+00,-1.093570498192039132e+07,-1.260237349425271347e+01
-1.371671108994632959e+00,1.091010114705011249e+07,1.260002944281852599e+01
-1.371671108994632959e+00,-1.091010114705011249e+07,-1.260002944281852599e+01
-1.371671107830479741e+00,1.088429620105205104e+07,1.259766140688300240e+01
-1.371671107830479741e+00,-1.088429620105205104e+07,-1.259766140688300240e+01
-1.371671112836338580e+00,1.085830927303885296e+07,1.259527099047973664e+01
-1.371671112836338580e+00,-1.085830927303885296e+07,-1.259527099047973664e+01
-1.371671110391616821e+00,1.083215864963761531e+07,1.259285973442340989e+01
-1.371671110391616821e+00,-1.083215864963761531e+07,-1.259285973442340989e+01
-1.371671103755943477e+00,1.064588186932665296e+07,1.257551351041557375e+01
-1.371671103755943477e+00,-1.064588186932665296e+07,-1.257551351041557375e+01
-1.371671108994632959e+00,1.080586177558961697e+07,1.259042911586608859e+01
-1.371671108994632959e+00,-1.080586177558961697e+07,-1.259042911586608859e+01
-1.371671106666326523e+00,1.067273610316162556e+07,1.257803283395458216e+01
-1.371671106666326523e+00,-1.067273610316162556e+07,-1.257803283395458216e+01
-1.371671109460294247e+00,1.075289487468023412e+07,1.258551538096555866e+01
-1.371671109460294247e+00,-1.075289487468023412e+07,-1.258551538096555866e+01
-1.371671107015572488e+00,1.077943525811394677e+07,1.258798054815467715e+01
-1.371671107015572488e+00,-1.077943525811394677e+07,-1.258798054815467715e+01
-1.371671109576709569e+00,1.069953153875656798e+07,1.258054033106098935e+01
-1.371671109576709569e+00,-1.069953153875656798e+07,-1.258054033106098935e+01
-1.371671110391616821e+00,1.072625558383718692e+07,1.258303490069206632e+01
-1.371671110391616821e+00,-1.072625558383718692e+07,-1.258303490069206632e+01
-1.371671108296141028e+00,1.061898067784664035e+07,1.257298340181309548e+01
-1.371671108296141028e+00,-1.061898067784664035e+07,-1.257298340181309548e+01
-1.371671110740862787e+00,1.059204363889625482e+07,1.257044349114877591e+01
-1.371671110740862787e+00,-1.059204363889625482e+07,-1.257044349114877591e+01
-1.371671110624447465e+00,1.056508115471241437e+07,1.256789470448298296e+01
-1.371671110624447465e+00,-1.056508115471241437e+07,-1.256789470448298296e+01
-1.371671108936425298e+00,1.053810294305811077e+07,1.256533791246277332e+01
-1.371671108936425298e+00,-1.053810294305811077e+07,-1.256533791246277332e+01
-1.371671110508032143e+00,1.051111806143829599e+07,1.256277393193377812e+01
-1.371671110508032143e+00,-1.051111806143829599e+07,-1.256277393193377812e+01
-1.371671107714064419e+00,1.048413493186256289e+07,1.256020352761993131e+01
-1.371671107714064419e+00,-1.048413493186256289e+07,-1.256020352761993131e+01
-1.371671109227463603e+00,1.045716136596601270e+07,1.255762741385599668e+01
-1.371671109227463603e+00,-1.045716136596601270e+07,-1.255762741385599668e+01
-1.371671108499867842e+00,1.043020459031732194e+07,1.255504625635902372e+01
-1.371671108499867842e+00,-1.043020459031732194e+07,-1.255504625635902372e+01
-1.371671109198359773e+00,1.040327127176345512e+07,1.255246067402635823e+01
-1.371671109198359773e+00,-1.040327127176345512e+07,-1.255246067402635823e+01
-1.371671106957364827e+00,1.037636754267454706e+07,1.254987124074871829e+01
-1.371671106957364827e+00,-1.037636754267454706e+07,-1.254987124074871829e+01
-1.371671111308387481e+00,1.034949902596964873e+07,1.254727848722812666e+01
-1.371671111308387481e+00,-1.034949902596964873e+07,-1.254727848722812666e+01
-1.371671109518501908e+00,1.032267085982105136e+07,1.254468290279178255e+01
-1.371671109518501908e+00,-1.032267085982105136e+07,-1.254468290279178255e+01
-1.371671110391616821e+00,1.029588772194554657e+07,1.254208493719360362e+01
-1.371671110391616821e+00,-1.029588772194554657e+07,-1.254208493719360362e+01
-1.371671108296141028e+00,1.026915385340696201e+07,1.253948500239649277e+01
-1.371671108296141028e+00,-1.026915385340696201e+07,-1.253948500239649277e+01
-1.371671106899157166e+00,1.010997350601761602e+07,1.252386278443318091e+01
-1.371671106899157166e+00,-1.010997350601761602e+07,-1.252386278443318091e+01
-1.371671107830479741e+00,1.021584884421769343e+07,1.253428069461200245e+01
-1.371671107830479741e+00,-1.021584884421769343e+07,-1.253428069461200245e+01
-1.371671108470764011e+00,1.013634429919844493e+07,1.252646778237376957e+01
-1.371671108470764011e+00,-1.013634429919844493e+07,-1.252646778237376957e+01
-1.371671108543523587e+00,1.016278189565443806e+07,1.252907258527518231e+01
-1.371671108543523587e+00,-1.016278189565443806e+07,-1.252907258527518231e+01
-1.371671106782741845e+00,1.018928420859280787e+07,1.253167697224824728e+01
-1.371671106782741845e+00,-1.018928420859280787e+07,-1.253167697224824728e+01
-1.371671110173338093e+00,1.024247308186492883e+07,1.253688347432911243e+01
-1.371671110173338093e+00,-1.024247308186492883e+07,-1.253688347432911243e+01
-1.371671109925955534e+00,1.008367131502331793e+07,1.252125778606846751e+01
-1.371671109925955534e+00,-1.008367131502331793e+07,-1.252125778606846751e+01
-1.371671110508032143e+00,1.005743925561764650e+07,1.251865295708984682e+01
-1.371671110508032143e+00,-1.005743925561764650e+07,-1.251865295708984682e+01
-1.371671110857278109e+00,1.003127860531268083e+07,1.251604844392236160e+01
-1.371671110857278109e+00,-1.003127860531268083e+07,-1.251604844392236160e+01
-1.371671106433495879e+00,1.000519040660025366e+07,1.251344437097524143e+01
-1.371671106433495879e+00,-1.000519040660025366e+07,-1.251344437097524143e+01
-1.371671113418415189e+00,9.979175483076892793e+06,1.251084084196042490e+01
-1.371671113418415189e+00,-9.979175483076892793e+06,-1.251084084196042490e+01
-1.371671108543523587e+00,9.953234454834321514e+06,1.250823794116022647e+01
-1.371671108543523587e+00,-9.953234454834321514e+06,-1.250823794116022647e+01
-1.371671107946895063e+00,9.927367753125637770e+06,1.250563573464410361e+01
-1.371671107946895063e+00,-9.927367753125637770e+06,-1.250563573464410361e+01
-1.371671109984163195e+00,9.901575634323056787e+06,1.250303427143504287e+01
-1.371671109984163195e+00,-9.901575634323056787e+06,-1.250303427143504287e+01
-1.371671109925955534e+00,9.875858193181177601e+06,1.250043358462589183e+01
-1.371671109925955534e+00,-9.875858193181177601e+06,-1.250043358462589183e+01
-1.371671107830479741e+00,9.850215375425364822e+06,1.249783369244654985e+01
-1.371671107830479741e+00,-9.850215375425364822e+06,-1.249783369244654985e+01
-1.371671110508032143e+00,9.824646989681646228e+06,1.249523459928262170e+01
-1.371671110508032143e+00,-9.824646989681646228e+06,-1.249523459928262170e+01
-1.371671113185584545e+00,9.799152718769988045e+06,1.249263629664669573e+01
-1.371671113185584545e+00,-9.799152718769988045e+06,-1.249263629664669573e+01
-1.371671107597649097e+00,9.773732130379922688e+06,1.249003876410317027e+01
-1.371671107597649097e+00,-9.773732130379922688e+06,-1.249003876410317027e+01
-1.371671109925955534e+00,9.748384687150266021e+06,1.248744197014783808e+01
-1.371671109925955534e+00,-9.748384687150266021e+06,-1.248744197014783808e+01
-1.371671108528971672e+00,9.523419886708013713e+06,1.246409438806822223e+01
-1.371671108528971672e+00,-9.523419886708013713e+06,-1.246409438806822223e+01
-1.371671115048229694e+00,9.723109756174586713e+06,1.248484587304345439e+01
-1.371671115048229694e+00,-9.723109756174586713e+06,-1.248484587304345439e+01
-1.371671105967834592e+00,9.697906617952596396e+06,1.248225042161242726e+01
-1.371671105967834592e+00,-9.697906617952596396e+06,-1.248225042161242726e+01
-1.371671108994632959e+00,9.672774474811160937e+06,1.247965555598813658e+01
-1.371671108994632959e+00,-9.672774474811160937e+06,-1.247965555598813658e+01
-1.371671109460294247e+00,9.548146251164546236e+06,1.246668739780136903e+01
-1.371671109460294247e+00,-9.548146251164546236e+06,-1.246668739780136903e+01
-1.371671108994632959e+00,9.597795029276505113e+06,1.247187375961809508e+01
-1.371671108994632959e+00,-9.597795029276505113e+06,-1.247187375961809508e+01
-1.371671110158786178e+00,9.622719639189794660e+06,1.247446730347625277e+01
-1.371671110158786178e+00,-9.622719639189794660e+06,-1.247446730347625277e+01
-1.371671109693124890e+00,9.647712458815118298e+06,1.247706120832608434e+01
-1.371671109693124890e+00,-9.647712458815118298e+06,-1.247706120832608434e+01
-1.371671108063310385e+00,9.572937593042472377e+06,1.246928048885955143e+01
-1.371671108063310385e+00,-9.572937593042472377e+06,-1.246928048885955143e+01
-1.371671110377064906e+00,9.498757350419895723e+06,1.246150135680797000e+01
-1.371671110377064906e+00,-9.498757350419895723e+06,-1.246150135680797000e+01
-1.371671108296141028e+00,9.474157465655000880e+06,1.245890819716028552e+01
-1.371671108296141028e+00,-9.474157465655000880e+06,-1.245890819716028552e+01
-1.371671110391616821e+00,9.449619032954681665e+06,1.245631479869615355e+01
-1.371671110391616821e+00,-9.449619032954681665e+06,-1.245631479869615355e+01
-1.371671111315663438e+00,9.425140834295583889e+06,1.245372104782944866e+01
-1.371671111315663438e+00,-9.425140834295583889e+06,-1.245372104782944866e+01
-1.371671112254261971e+00,9.400721637025514618e+06,1.245112682820181504e+01
-1.371671112254261971e+00,-9.400721637025514618e+06,-1.245112682820181504e+01
-1.371671110042370856e+00,9.376360197504175827e+06,1.244853202104222767e+01
-1.371671110042370856e+00,-9.376360197504175827e+06,-1.244853202104222767e+01
-1.371671107364818454e+00,9.352055264463881031e+06,1.244593650550230102e+01
-1.371671107364818454e+00,-9.352055264463881031e+06,-1.244593650550230102e+01
-1.371671108587179333e+00,9.327805582107571885e+06,1.244334015896869694e+01
-1.371671108587179333e+00,-9.327805582107571885e+06,-1.244334015896869694e+01
-1.371671107597649097e+00,9.303609892956774682e+06,1.244074285735356789e+01
-1.371671107597649097e+00,-9.303609892956774682e+06,-1.244074285735356789e+01
-1.371671108761802316e+00,9.279466940466109663e+06,1.243814447536433221e+01
-1.371671108761802316e+00,-9.279466940466109663e+06,-1.243814447536433221e+01
-1.371671110449824482e+00,9.255375471416650340e+06,1.243554488675372305e+01
-1.371671110449824482e+00,-9.255375471416650340e+06,-1.243554488675372305e+01
-1.371671107834117720e+00,9.231334238102680072e+06,1.243294396455127959e+01
-1.371671107834117720e+00,-9.231334238102680072e+06,-1.243294396455127959e+01
-1.371671107830479741e+00,9.207342000322664157e+06,1.243034158127710143e+01
-1.371671107830479741e+00,-9.207342000322664157e+06,-1.243034158127710143e+01
-1.371671110158786178e+00,9.017022872199639678e+06,1.240945459305496179e+01
-1.371671110158786178e+00,-9.017022872199639678e+06,-1.240945459305496179e+01
-1.371671110158786178e+00,9.183397527188189328e+06,1.242773760913899217e+01
-1.371671110158786178e+00,-9.183397527188189328e+06,-1.242773760913899217e+01
-1.371671108063310385e+00,9.040666369820995256e+06,1.241207325713933685e+01
-1.371671108063310385e+00,-9.040666369820995256e+06,-1.241207325713933685e+01
-1.371671104338020086e+00,9.135647007532157004e+06,1.242252438661407155e+01
-1.371671104338020086e+00,-9.135647007532157004e+06,-1.242252438661407155e+01
-1.371671109925955534e+00,9.088073076585968956e+06,1.241730327492022568e+01
-1.371671109925955534e+00,-9.088073076585968956e+06,-1.241730327492022568e+01
-1.371671108558075503e+00,9.064349395239334553e+06,1.241468944253610474e+01
-1.371671108558075503e+00,-9.064349395239334553e+06,-1.241468944253610474e+01
-1.371671106200665236e+00,9.159499598761379719e+06,1.242513192021382373e+01
-1.371671106200665236e+00,-9.159499598761379719e+06,-1.242513192021382373e+01
-1.371671111788600683e+00,9.111838559744900092e+06,1.241991488064024018e+01
-1.371671111788600683e+00,-9.111838559744900092e+06,-1.241991488064024018e+01
-1.371671110624447465e+00,8.993417792711749673e+06,1.240683332537550676e+01
-1.371671110624447465e+00,-8.993417792711749673e+06,-1.240683332537550676e+01
-1.371671109460294247e+00,8.969850040778500959e+06,1.240420933004521409e+01
-1.371671109460294247e+00,-8.969850040778500959e+06,-1.240420933004521409e+01
-1.371671109227463603e+00,8.946318545431813225e+06,1.240158248393526641e+01
-1.371671109227463603e+00,-8.946318545431813225e+06,-1.240158248393526641e+01
-1.371671107364818454e+00,8.922822255755653605e+06,1.239895266491048176e+01
-1.371671107364818454e+00,-8.922822255755653605e+06,-1.239895266491048176e+01
-1.371671106899157166e+00,8.899360141250204295e+06,1.239631975188821222e+01
-1.371671106899157166e+00,-8.899360141250204295e+06,-1.239631975188821222e+01
-1.371671107131987810e+00,8.875931192122919485e+06,1.239368362488972686e+01
-1.371671107131987810e+00,-8.875931192122919485e+06,-1.239368362488972686e+01
-1.371671107364818454e+00,8.852534419513642788e+06,1.239104416508478934e+01
-1.371671107364818454e+00,-8.852534419513642788e+06,-1.239104416508478934e+01
-1.371671108296141028e+00,8.829168855658348650e+06,1.238840125482978571e+01
-1.371671108296141028e+00,-8.829168855658348650e+06,-1.238840125482978571e+01
-1.371671108528971672e+00,8.805833553996736184e+06,1.238575477769989774e+01
-1.371671108528971672e+00,-8.805833553996736184e+06,-1.238575477769989774e+01
-1.371671107597649097e+00,8.782527589227739722e+06,1.238310461851568434e+01
-1.371671107597649097e+00,-8.782527589227739722e+06,-1.238310461851568434e+01
-1.371671108528971672e+00,8.759250057317929342e+06,1.238045066336453282e+01
-1.371671108528971672e+00,-8.759250057317929342e+06,-1.238045066336453282e+01
-1.371671108412556350e+00,8.550893003963079304e+06,1.235637609437882389e+01
-1.371671108412556350e+00,-8.550893003963079304e+06,-1.235637609437882389e+01
-1.371671112254261971e+00,8.736000075466785580e+06,1.237779279961732826e+01
-1.371671112254261971e+00,-8.736000075466785580e+06,-1.237779279961732826e+01
-1.371671107655856758e+00,8.712776782031975687e+06,1.237513091594065706e+01
-1.371671107655856758e+00,-8.712776782031975687e+06,-1.237513091594065706e+01
-1.371671111090108752e+00,8.666406918940709904e+06,1.236979464998896283e+01
-1.371671111090108752e+00,-8.666406918940709904e+06,-1.236979464998896283e+01
-1.371671107364818454e+00,8.597031948194522411e+06,1.236175739336427348e+01
-1.371671107364818454e+00,-8.597031948194522411e+06,-1.236175739336427348e+01
-1.371671108528971672e+00,8.573951857897026464e+06,1.235906912524199264e+01
-1.371671108528971672e+00,-8.573951857897026464e+06,-1.235906912524199264e+01
-1.371671110624447465e+00,8.620133993094202131e+06,1.236444100097345355e+01
-1.371671110624447465e+00,-8.620133993094202131e+06,-1.236444100097345355e+01
-1.371671112254261971e+00,8.689579336419515312e+06,1.237246490230497820e+01
-1.371671112254261971e+00,-8.689579336419515312e+06,-1.237246490230497820e+01
-1.371671110158786178e+00,8.643258730639511719e+06,1.236712005158030614e+01
-1.371671110158786178e+00,-8.643258730639511719e+06,-1.236712005158030614e+01
-1.371671108761802316e+00,8.527854687677921727e+06,1.235367819981710547e+01
-1.371671108761802316e+00,-8.527854687677921727e+06,-1.235367819981710547e+01
-1.371671107597649097e+00,8.504836229557147250e+06,1.235097534185462109e+01
-1.371671107597649097e+00,-8.504836229557147250e+06,-1.235097534185462109e+01
-1.371671111090108752e+00,8.481836969038089737e+06,1.234826742202778860e+01
-1.371671111090108752e+00,-8.481836969038089737e+06,-1.234826742202778860e+01
-1.371671110158786178e+00,8.458856264162225649e+06,1.234555434309342914e+01
-1.371671110158786178e+00,-8.458856264162225649e+06,-1.234555434309342914e+01
-1.371671110391616821e+00,8.435893491246318445e+06,1.234283600900877786e+01
-1.371671110391616821e+00,-8.435893491246318445e+06,-1.234283600900877786e+01
-1.371671111206524074e+00,8.412948044546287507e+06,1.234011232491022980e+01
-1.371671111206524074e+00,-8.412948044546287507e+06,-1.234011232491022980e+01
-1.371671110624447465e+00,8.390019335914511234e+06,1.233738319709084230e+01
-1.371671110624447465e+00,-8.390019335914511234e+06,-1.233738319709084230e+01
-1.371671110391616821e+00,8.367106794451540336e+06,1.233464853297674679e+01
-1.371671110391616821e+00,-8.367106794451540336e+06,-1.233464853297674679e+01
-1.371671107597649097e+00,8.138756596609081142e+06,1.230697778806348985e+01
-1.371671107597649097e+00,-8.138756596609081142e+06,-1.230697778806348985e+01
-1.371671108470764011e+00,8.344209866153440438e+06,1.233190824110253381e+01
-1.371671108470764011e+00,-8.344209866153440438e+06,-1.233190824110253381e+01
-1.371671110508032143e+00,8.161535325797802769e+06,1.230977267592500368e+01
-1.371671110508032143e+00,-8.161535325797802769e+06,-1.230977267592500368e+01
-1.371671108528971672e+00,8.275607466159898788e+06,1.232365270035278293e+01
-1.371671108528971672e+00,-8.275607466159898788e+06,-1.232365270035278293e+01
-1.371671108354348689e+00,8.298460715377924033e+06,1.232641041360108503e+01
-1.371671108354348689e+00,-8.298460715377924033e+06,-1.232641041360108503e+01
-1.371671107131987810e+00,8.229941169729106128e+06,1.231811923836854383e+01
-1.371671107131987810e+00,-8.229941169729106128e+06,-1.231811923836854383e+01
-1.371671110158786178e+00,8.184325383410598151e+06,1.231256115831641651e+01
-1.371671110158786178e+00,-8.184325383410598151e+06,-1.231256115831641651e+01
-1.371671108761802316e+00,8.321328013556146063e+06,1.232916223108581910e+01
-1.371671108761802316e+00,-8.321328013556146063e+06,-1.232916223108581910e+01
-6.445745345018804073e+01,8.327543456088932231e+06,1.232990888143180541e+01
-6.445745345018804073e+01,-8.327543456088932231e+06,-1.232990888143180541e+01
-1.371671111788600683e+00,8.252767775907146744e+06,1.232088900404800569e+01
-1.371671111788600683e+00,-8.252767775907146744e+06,-1.232088900404800569e+01
-1.371671106899157166e+00,8.207127187481650151e+06,1.231534331794264503e+01
-1.371671106899157166e+00,-8.207127187481650151e+06,-1.231534331794264503e+01
-1.371671108063310385e+00,8.115988791146734729e+06,1.230417641285781372e+01
-1.371671108063310385e+00,-8.115988791146734729e+06,-1.230417641285781372e+01
-1.371671110857278109e+00,8.093231517704289407e+06,1.230136846923543104e+01
-1.371671110857278109e+00,-8.093231517704289407e+06,-1.230136846923543104e+01
-1.371671105618588626e+00,8.070484397226192988e+06,1.229855387689607404e+01
-1.371671105618588626e+00,-8.070484397226192988e+06,-1.229855387689607404e+01
-1.371671110158786178e+00,8.047747062971490435e+06,1.229573255628245754e+01
-1.371671110158786178e+00,-8.047747062971490435e+06,-1.229573255628245754e+01
-1.371671111090108752e+00,8.025019160181994550e+06,1.229290442855103116e+01
-1.371671111090108752e+00,-8.025019160181994550e+06,-1.229290442855103116e+01
-1.371671109445742331e+00,8.002300345755630173e+06,1.229006941554284360e+01
-1.371671109445742331e+00,-8.002300345755630173e+06,-1.229006941554284360e+01
-1.371671109925955534e+00,7.979590287924678996e+06,1.228722743975450626e+01
-1.371671109925955534e+00,-7.979590287924678996e+06,-1.228722743975450626e+01
-1.371671110864554066e+00,7.956888665939508937e+06,1.228437842430932214e+01
-1.371671110864554066e+00,-7.956888665939508937e+06,-1.228437842430932214e+01
-1.371671109925955534e+00,7.934195169757771306e+06,1.228152229292858166e+01
-1.371671109925955534e+00,-7.934195169757771306e+06,-1.228152229292858166e+01
-1.371671108965529129e+00,7.911509499738692306e+06,1.227865896990300243e+01
-1.371671108965529129e+00,-7.911509499738692306e+06,-1.227865896990300243e+01
-1.371671106666326523e+00,7.730273125388532877e+06,1.225548456711929823e+01
-1.371671106666326523e+00,-7.730273125388532877e+06,-1.225548456711929823e+01
-1.371671106666326523e+00,7.888831366344030946e+06,1.227578838006450113e+01
-1.371671106666326523e+00,-7.888831366344030946e+06,-1.227578838006450113e+01
-1.371671108063310385e+00,7.752905821068677120e+06,1.225840808972127860e+01
-1.371671108063310385e+00,-7.752905821068677120e+06,-1.225840808972127860e+01
-1.371671107946895063e+00,7.843496600029818714e+06,1.227002510181409711e+01
-1.371671107946895063e+00,-7.843496600029818714e+06,-1.227002510181409711e+01
-1.371671112137846649e+00,7.798188745542527176e+06,1.226423186659638986e+01
-1.371671112137846649e+00,-7.798188745542527176e+06,-1.226423186659638986e+01
-1.371671111090108752e+00,7.775544285549427383e+06,1.226132383216354782e+01
-1.371671111090108752e+00,-7.775544285549427383e+06,-1.226132383216354782e+01
-1.371671109693124890e+00,7.866160489843986928e+06,1.227291044875808268e+01
-1.371671109693124890e+00,-7.866160489843986928e+06,-1.227291044875808268e+01
-1.371671109634917229e+00,7.820839435931561515e+06,1.226713226552064917e+01
-1.371671109634917229e+00,-7.820839435931561515e+06,-1.226713226552064917e+01
-1.371671109227463603e+00,7.707645979717819020e+06,1.225255319253189334e+01
-1.371671109227463603e+00,-7.707645979717819020e+06,-1.225255319253189334e+01
-1.371671109460294247e+00,7.685024172939934768e+06,1.224961389443218351e+01
-1.371671109460294247e+00,-7.685024172939934768e+06,-1.224961389443218351e+01
-1.371671111788600683e+00,7.662407501373325475e+06,1.224666660156673714e+01
-1.371671111788600683e+00,-7.662407501373325475e+06,-1.224666660156673714e+01
-1.371671108063310385e+00,7.639795768537771888e+06,1.224371124293052482e+01
-1.371671108063310385e+00,-7.639795768537771888e+06,-1.224371124293052482e+01
-1.371671108063310385e+00,7.617188784926339984e+06,1.224074774774216401e+01
-1.371671108063310385e+00,-7.617188784926339984e+06,-1.224074774774216401e+01
-1.371671108994632959e+00,7.594586367783675902e+06,1.223777604541955100e+01
-1.371671108994632959e+00,-7.594586367783675902e+06,-1.223777604541955100e+01
-1.371671108965529129e+00,7.571988340889483690e+06,1.223479606555576105e+01
-1.371671108965529129e+00,-7.571988340889483690e+06,-1.223479606555576105e+01
-1.371671109693124890e+00,7.549394534347905777e+06,1.223180773789528963e+01
-1.371671109693124890e+00,-7.549394534347905777e+06,-1.223180773789528963e+01
-1.371671109460294247e+00,7.526804784382699989e+06,1.222881099231064894e+01
-1.371671109460294247e+00,-7.526804784382699989e+06,-1.222881099231064894e+01
-1.371671107830479741e+00,7.504218933137640357e+06,1.222580575877924680e+01
-1.371671107830479741e+00,-7.504218933137640357e+06,-1.222580575877924680e+01
-1.371671108296141028e+00,7.323655339205123484e+06,1.220144993858844096e+01
-1.371671108296141028e+00,-7.323655339205123484e+06,-1.220144993858844096e+01
-1.371671108528971672e+00,7.481636828482668847e+06,1.222279196736061380e+01
-1.371671108528971672e+00,-7.481636828482668847e+06,-1.222279196736061380e+01
-1.371671109460294247e+00,7.459058323824864812e+06,1.221976954817388261e+01
-1.371671109460294247e+00,-7.459058323824864812e+06,-1.221976954817388261e+01
-1.371671109925955534e+00,7.436483277925792150e+06,1.221673843137571858e+01
-1.371671109925955534e+00,-7.436483277925792150e+06,-1.221673843137571858e+01
-1.371671109809540212e+00,7.346215034693986177e+06,1.220452559129671322e+01
-1.371671109809540212e+00,-7.346215034693986177e+06,-1.220452559129671322e+01
-1.371671108558075503e+00,7.413911554722399451e+06,1.221369854713834080e+01
-1.371671108558075503e+00,-7.413911554722399451e+06,-1.221369854713834080e+01
-1.371671111090108752e+00,7.391343023154540919e+06,1.221064982562804246e+01
-1.371671111090108752e+00,-7.391343023154540919e+06,-1.221064982562804246e+01
-1.371671109343878925e+00,7.368777556996540166e+06,1.220759219698388343e+01
-1.371671109343878925e+00,-7.368777556996540166e+06,-1.220759219698388343e+01
-1.371671107830479741e+00,7.301098357847429812e+06,1.219836516879166055e+01
-1.371671107830479741e+00,-7.301098357847429812e+06,-1.219836516879166055e+01
-1.371671109693124890e+00,7.278543982148015872e+06,1.219527121172942330e+01
-1.371671109693124890e+00,-7.278543982148015872e+06,-1.219527121172942330e+01
-1.371671109227463603e+00,7.255992107698992826e+06,1.219216799709534449e+01
-1.371671109227463603e+00,-7.255992107698992826e+06,-1.219216799709534449e+01
-1.371671108761802316e+00,7.233442634017177857e+06,1.218905545443394089e+01
-1.371671108761802316e+00,-7.233442634017177857e+06,-1.218905545443394089e+01
-1.371671108936425298e+00,7.210895464407954365e+06,1.218593351312120987e+01
-1.371671108936425298e+00,-7.210895464407954365e+06,-1.218593351312120987e+01
-1.371671110624447465e+00,7.188350505833528936e+06,1.218280210234546601e+01
-1.371671110624447465e+00,-7.188350505833528936e+06,-1.218280210234546601e+01
-1.371671110624447465e+00,7.165807668784838170e+06,1.217966115108832881e+01
-1.371671110624447465e+00,-7.165807668784838170e+06,-1.217966115108832881e+01
-1.371671108761802316e+00,7.143266867158080451e+06,1.217651058810604425e+01
-1.371671108761802316e+00,-7.143266867158080451e+06,-1.217651058810604425e+01
-1.371671110042370856e+00,7.120728018134307116e+06,1.217335034191088283e+01
-1.371671110042370856e+00,-7.120728018134307116e+06,-1.217335034191088283e+01
-1.371671108063310385e+00,7.098191042063734494e+06,1.217018034075287325e+01
-1.371671108063310385e+00,-7.098191042063734494e+06,-1.217018034075287325e+01
-1.371671109925955534e+00,7.075655862352928147e+06,1.216700051260161608e+01
-1.371671109925955534e+00,-7.075655862352928147e+06,-1.216700051260161608e+01
-1.371671108645386994e+00,7.053122405356064439e+06,1.216381078512834080e+01
-1.371671108645386994e+00,-7.053122405356064439e+06,-1.216381078512834080e+01
-1.371671108296141028e+00,7.030590600269312970e+06,1.216061108568810489e+01
-1.371671108296141028e+00,-7.030590600269312970e+06,-1.216061108568810489e+01
-1.371671106899157166e+00,7.008060379029324278e+06,1.215740134130222749e+01
-1.371671106899157166e+00,-7.008060379029324278e+06,-1.215740134130222749e+01
-1.371671108528971672e+00,6.872908821870962158e+06,1.213792779789510234e+01
-1.371671108528971672e+00,-6.872908821870962158e+06,-1.213792779789510234e+01
-1.371671107830479741e+00,6.985531676213895902e+06,1.215418147864074960e+01
-1.371671107830479741e+00,-6.985531676213895902e+06,-1.215418147864074960e+01
-1.371671108063310385e+00,6.963004428947114386e+06,1.215095142400519812e+01
-1.371671108063310385e+00,-6.963004428947114386e+06,-1.215095142400519812e+01
-1.371671108063310385e+00,6.895430827951019630e+06,1.214119936538121891e+01
-1.371671108063310385e+00,-6.895430827951019630e+06,-1.214119936538121891e+01
-1.371671107597649097e+00,6.917954061734504066e+06,1.214446044207224951e+01
-1.371671107597649097e+00,-6.917954061734504066e+06,-1.214446044207224951e+01
-1.371671110915485770e+00,6.940478576806621626e+06,1.214771110331135695e+01
-1.371671110915485770e+00,-6.940478576806621626e+06,-1.214771110331135695e+01
-1.371671106200665236e+00,6.850387992023137398e+06,1.213464566381752618e+01
-1.371671106200665236e+00,-6.850387992023137398e+06,-1.213464566381752618e+01
-1.371671108121518046e+00,6.827868288972510956e+06,1.213135288688232905e+01
-1.371671108121518046e+00,-6.827868288972510956e+06,-1.213135288688232905e+01
-1.371671109693124890e+00,6.805349665244726464e+06,1.212804939033699725e+01
-1.371671109693124890e+00,-6.805349665244726464e+06,-1.212804939033699725e+01
-1.371671107364818454e+00,6.782832075253348798e+06,1.212473509692621931e+01
-1.371671107364818454e+00,-6.782832075253348798e+06,-1.212473509692621931e+01
-1.371671108528971672e+00,6.760315475229810923e+06,1.212140992887554525e+01
-1.371671108528971672e+00,-6.760315475229810923e+06,-1.212140992887554525e+01
-1.371671108412556350e+00,6.737799823155258782e+06,1.211807380787501565e+01
-1.371671108412556350e+00,-6.737799823155258782e+06,-1.211807380787501565e+01
-1.371671110347961076e+00,6.715285078695152886e+06,1.211472665506291868e+01
-1.371671110347961076e+00,-6.715285078695152886e+06,-1.211472665506291868e+01
-1.371671109809540212e+00,6.692771203136169352e+06,1.211136839100958795e+01
-1.371671109809540212e+00,-6.692771203136169352e+06,-1.211136839100958795e+01
-1.371671111322939396e+00,6.670258159324686043e+06,1.210799893570114349e+01
-1.371671111322939396e+00,-6.670258159324686043e+06,-1.210799893570114349e+01
-1.371671111439354718e+00,6.647745911608269438e+06,1.210461820852338555e+01
-1.371671111439354718e+00,-6.647745911608269438e+06,-1.210461820852338555e+01
-1.371671107364818454e+00,6.625234425778539851e+06,1.210122612824560839e+01
-1.371671107364818454e+00,-6.625234425778539851e+06,-1.210122612824560839e+01
-1.371671109460294247e+00,6.602723669016269036e+06,1.209782261300445505e+01
-1.371671109460294247e+00,-6.602723669016269036e+06,-1.209782261300445505e+01
-1.371671109067392536e+00,6.580213609838542528e+06,1.209440758028777907e+01
-1.371671109067392536e+00,-6.580213609838542528e+06,-1.209440758028777907e+01
-1.371671108878217638e+00,6.557704218047502451e+06,1.209098094691847081e+01
-1.371671108878217638e+00,-6.557704218047502451e+06,-1.209098094691847081e+01
-1.371671110391616821e+00,6.535195464681270532e+06,1.208754262903830679e+01
-1.371671110391616821e+00,-6.535195464681270532e+06,-1.208754262903830679e+01
-1.371671105385757983e+00,6.512687321966137737e+06,1.208409254209170314e+01
-1.371671105385757983e+00,-6.512687321966137737e+06,-1.208409254209170314e+01
-1.371671109111048281e+00,6.490179763270999305e+06,1.208063060080950812e+01
-1.371671109111048281e+00,-6.490179763270999305e+06,-1.208063060080950812e+01
-1.371671107714064419e+00,6.467672763062978163e+06,1.207715671919269873e+01
-1.371671107714064419e+00,-6.467672763062978163e+06,-1.207715671919269873e+01
-1.371671107539441437e+00,6.422660341214296408e+06,1.207017278721168907e+01
-1.371671107539441437e+00,-6.422660341214296408e+06,-1.207017278721168907e+01
-1.371671108063310385e+00,6.445166296864883043e+06,1.207367081049603463e+01
-1.371671108063310385e+00,-6.445166296864883043e+06,-1.207367081049603463e+01
-1.371671109343878925e+00,6.400154873623587191e+06,1.206666256105270207e+01
-1.371671109343878925e+00,-6.400154873623587191e+06,-1.206666256105270207e+01
-1.371671108179725707e+00,6.377649872542409226e+06,1.206314004293653852e+01
-1.371671108179725707e+00,-6.377649872542409226e+06,-1.206314004293653852e+01
-1.371671110391616821e+00,6.355145317320222035e+06,1.205960514296831398e+01
-1.371671110391616821e+00,-6.355145317320222035e+06,-1.205960514296831398e+01
-1.371671107830479741e+00,6.332641188171466812e+06,1.205605777042416449e+01
-1.371671107830479741e+00,-6.332641188171466812e+06,-1.205605777042416449e+01
-1.371671108616283163e+00,6.310137466141262092e+06,1.205249783373436046e+01
-1.371671108616283163e+00,-6.310137466141262092e+06,-1.205249783373436046e+01
-1.371671110391616821e+00,6.287634133072437719e+06,1.204892524046632829e+01
-1.371671110391616821e+00,-6.287634133072437719e+06,-1.204892524046632829e+01
-1.371671109111048281e+00,6.265131171574097127e+06,1.204533989730760268e+01
-1.371671109111048281e+00,-6.265131171574097127e+06,-1.204533989730760268e+01
-1.371671108063310385e+00,6.242628564990970306e+06,1.204174171004858707e+01
-1.371671108063310385e+00,-6.242628564990970306e+06,-1.204174171004858707e+01
-1.371671108878217638e+00,6.220126297374299727e+06,1.203813058356522525e+01
-1.371671108878217638e+00,-6.220126297374299727e+06,-1.203813058356522525e+01
-1.371671111672185361e+00,6.197624353453354910e+06,1.203450642180146168e+01
-1.371671111672185361e+00,-6.197624353453354910e+06,-1.203450642180146168e+01
-1.371671108645386994e+00,6.175122718608474359e+06,1.203086912775161110e+01
-1.371671108645386994e+00,-6.175122718608474359e+06,-1.203086912775161110e+01
-1.371671111555770040e+00,6.152621378844766878e+06,1.202721860344251148e+01
-1.371671111555770040e+00,-6.152621378844766878e+06,-1.202721860344251148e+01
-1.371671108092414215e+00,6.130120320767005906e+06,1.202355474991552242e+01
-1.371671108092414215e+00,-6.130120320767005906e+06,-1.202355474991552242e+01
-1.371671108063310385e+00,6.107619531555314548e+06,1.201987746720832106e+01
-1.371671108063310385e+00,-6.107619531555314548e+06,-1.201987746720832106e+01
-1.371671107364818454e+00,6.085118998942025937e+06,1.201618665433653810e+01
-1.371671107364818454e+00,-6.085118998942025937e+06,-1.201618665433653810e+01
-1.371671110275201499e+00,6.062618711189012975e+06,1.201248220927512733e+01
-1.371671110275201499e+00,-6.062618711189012975e+06,-1.201248220927512733e+01
-1.371671106899157166e+00,6.040118657066375948e+06,1.200876402893960559e+01
-1.371671106899157166e+00,-6.040118657066375948e+06,-1.200876402893960559e+01
-1.371671108994632959e+00,6.017618825831431895e+06,1.200503200916697466e+01
-1.371671108994632959e+00,-6.017618825831431895e+06,-1.200503200916697466e+01
-1.371671109111048281e+00,5.995119207209113985e+06,1.200128604469651883e+01
-1.371671109111048281e+00,-5.995119207209113985e+06,-1.200128604469651883e+01
-1.371671107248403132e+00,5.972619791372354142e+06,1.199752602915023125e+01
-1.371671107248403132e+00,-5.972619791372354142e+06,-1.199752602915023125e+01
-1.371671106899157166e+00,5.950120568924038671e+06,1.199375185501312657e+01
-1.371671106899157166e+00,-5.950120568924038671e+06,-1.199375185501312657e+01
-1.371671111308387481e+00,5.927621530879023485e+06,1.198996341361317874e+01
-1.371671111308387481e+00,-5.927621530879023485e+06,-1.198996341361317874e+01
-1.371671107364818454e+00,5.905122668647089042e+06,1.198616059510103149e+01
-1.371671107364818454e+00,-5.905122668647089042e+06,-1.198616059510103149e+01
-1.371671110216993839e+00,5.882623974016746506e+06,1.198234328842945828e+01
-1.371671110216993839e+00,-5.882623974016746506e+06,-1.198234328842945828e+01
-1.371671109824092127e+00,5.860125439139259979e+06,1.197851138133245996e+01
-1.371671109824092127e+00,-5.860125439139259979e+06,-1.197851138133245996e+01
-1.371671110973693430e+00,5.837627056513673626e+06,1.197466476030412608e+01
-1.371671110973693430e+00,-5.837627056513673626e+06,-1.197466476030412608e+01
-1.371671108878217638e+00,5.815128818972276524e+06,1.197080331057715341e+01
-1.371671108878217638e+00,-5.815128818972276524e+06,-1.197080331057715341e+01
-1.371671107131987810e+00,5.792630719666458666e+06,1.196692691610100923e+01
-1.371671107131987810e+00,-5.792630719666458666e+06,-1.196692691610100923e+01
-1.371671107248403132e+00,5.770132752053502016e+06,1.196303545951982805e+01
-1.371671107248403132e+00,-5.770132752053502016e+06,-1.196303545951982805e+01
-1.371671106782741845e+00,5.747634909883626737e+06,1.195912882214991946e+01
-1.371671106782741845e+00,-5.747634909883626737e+06,-1.195912882214991946e+01
-1.371671109343878925e+00,5.725137187187564559e+06,1.195520688395690456e+01
-1.371671109343878925e+00,-5.725137187187564559e+06,-1.195520688395690456e+01
-1.371671110508032143e+00,5.702639578264705837e+06,1.195126952353251504e+01
-1.371671110508032143e+00,-5.702639578264705837e+06,-1.195126952353251504e+01
-1.371671108587179333e+00,5.680142077671702020e+06,1.194731661807100132e+01
-1.371671108587179333e+00,-5.680142077671702020e+06,-1.194731661807100132e+01
-1.371671107466681860e+00,5.657644680211480707e+06,1.194334804334513933e+01
-1.371671107466681860e+00,-5.657644680211480707e+06,-1.194334804334513933e+01
-1.371671102941036224e+00,5.635147380922754295e+06,1.193936367368184293e+01
-1.371671102941036224e+00,-5.635147380922754295e+06,-1.193936367368184293e+01
-1.371671109809540212e+00,5.612650175069919787e+06,1.193536338193735169e+01
-1.371671109809540212e+00,-5.612650175069919787e+06,-1.193536338193735169e+01
-1.371671105385757983e+00,5.590153058133362792e+06,1.193134703947198894e+01
-1.371671105385757983e+00,-5.590153058133362792e+06,-1.193134703947198894e+01
-6.445745345513569191e+01,5.769034759646454826e+06,1.196284515247917923e+01
-6.445745345513569191e+01,-5.769034759646454826e+06,-1.196284515247917923e+01
-1.371671112719923258e+00,5.567656025800181553e+06,1.192731451612448268e+01
-1.371671112719923258e+00,-5.567656025800181553e+06,-1.192731451612448268e+01
-1.371671109402086586e+00,5.545159073955242522e+06,1.192326568018582478e+01
-1.371671109402086586e+00,-5.545159073955242522e+06,-1.192326568018582478e+01
-1.371671108296141028e+00,5.522662198672626168e+06,1.191920039837265399e+01
-1.371671108296141028e+00,-5.522662198672626168e+06,-1.191920039837265399e+01
-1.371671108296141028e+00,5.500165396207464859e+06,1.191511853580017366e+01
-1.371671108296141028e+00,-5.500165396207464859e+06,-1.191511853580017366e+01
-1.371671109576709569e+00,5.477668662987941876e+06,1.191101995595454177e+01
-1.371671109576709569e+00,-5.477668662987941876e+06,-1.191101995595454177e+01
-1.371671108761802316e+00,5.455171995607887395e+06,1.190690452066478144e+01
-1.371671108761802316e+00,-5.455171995607887395e+06,-1.190690452066478144e+01
-1.371671108761802316e+00,5.432675390819492750e+06,1.190277209007414960e+01
-1.371671108761802316e+00,-5.432675390819492750e+06,-1.190277209007414960e+01
-1.371671109460294247e+00,5.410178845526295714e+06,1.189862252261094788e+01
-1.371671109460294247e+00,-5.410178845526295714e+06,-1.189862252261094788e+01
-1.371671112428884953e+00,5.387682356776604429e+06,1.189445567495880063e+01
-1.371671112428884953e+00,-5.387682356776604429e+06,-1.189445567495880063e+01
-1.371671106084249914e+00,5.365185921757098287e+06,1.189027140202634669e+01
-1.371671106084249914e+00,-5.365185921757098287e+06,-1.189027140202634669e+01
-1.371671108296141028e+00,5.342689537786608562e+06,1.188606955691632017e+01
-1.371671108296141028e+00,-5.342689537786608562e+06,-1.188606955691632017e+01
-1.371671105152927339e+00,5.320193202310518362e+06,1.188184999089409821e+01
-1.371671105152927339e+00,-5.320193202310518362e+06,-1.188184999089409821e+01
-1.371671110740862787e+00,5.297696912894770503e+06,1.187761255335549748e+01
-1.371671110740862787e+00,-5.297696912894770503e+06,-1.187761255335549748e+01
-1.371671106549911201e+00,5.275200667220844887e+06,1.187335709179407317e+01
-1.371671106549911201e+00,-5.275200667220844887e+06,-1.187335709179407317e+01
-1.371671109925955534e+00,5.252704463080319576e+06,1.186908345176762758e+01
-1.371671109925955534e+00,-5.252704463080319576e+06,-1.186908345176762758e+01
-1.371671109111048281e+00,5.230208298370212317e+06,1.186479147686416269e+01
-1.371671109111048281e+00,-5.230208298370212317e+06,-1.186479147686416269e+01
-1.371671108528971672e+00,5.207712171087879688e+06,1.186048100866699606e+01
-1.371671108528971672e+00,-5.207712171087879688e+06,-1.186048100866699606e+01
-1.371671108878217638e+00,5.185216079326873645e+06,1.185615188671930476e+01
-1.371671108878217638e+00,-5.185216079326873645e+06,-1.185615188671930476e+01
-1.371671104221604764e+00,5.162720021272364073e+06,1.185180394848782548e+01
-1.371671104221604764e+00,-5.162720021272364073e+06,-1.185180394848782548e+01
-1.371671111090108752e+00,5.140223995196973905e+06,1.184743702932582288e+01
-1.371671111090108752e+00,-5.140223995196973905e+06,-1.184743702932582288e+01
-1.371671107131987810e+00,5.117727999457024038e+06,1.184305096243533306e+01
-1.371671107131987810e+00,-5.117727999457024038e+06,-1.184305096243533306e+01
-1.371671111090108752e+00,5.095232032488377765e+06,1.183864557882849944e+01
-1.371671111090108752e+00,-5.095232032488377765e+06,-1.183864557882849944e+01
-1.371671107364818454e+00,5.072736092803149484e+06,1.183422070728819975e+01
-1.371671107364818454e+00,-5.072736092803149484e+06,-1.183422070728819975e+01
-1.371671113884076476e+00,5.050240178985945880e+06,1.182977617432773698e+01
-1.371671113884076476e+00,-5.050240178985945880e+06,-1.182977617432773698e+01
-1.371671108296141028e+00,5.027744289690756239e+06,1.182531180414972205e+01
-1.371671108296141028e+00,-5.027744289690756239e+06,-1.182531180414972205e+01
-1.371671105618588626e+00,5.005248423637544736e+06,1.182082741860400255e+01
-1.371671105618588626e+00,-5.005248423637544736e+06,-1.182082741860400255e+01
-1.371671107714064419e+00,4.982752579609300010e+06,1.181632283714471043e+01
-1.371671107714064419e+00,-4.982752579609300010e+06,-1.181632283714471043e+01
-1.371671109693124890e+00,4.960256756449164823e+06,1.181179787678637361e+01
-1.371671109693124890e+00,-4.960256756449164823e+06,-1.181179787678637361e+01
-1.371671107655856758e+00,4.937760953057541512e+06,1.180725235205900425e+01
-1.371671107655856758e+00,-4.937760953057541512e+06,-1.180725235205900425e+01
-1.371671108296141028e+00,4.915265168389483355e+06,1.180268607496223154e+01
-1.371671108296141028e+00,-4.915265168389483355e+06,-1.180268607496223154e+01
-1.371671107190195471e+00,4.892769401452051476e+06,1.179809885491836674e+01
-1.371671107190195471e+00,-4.892769401452051476e+06,-1.179809885491836674e+01
-1.371671107059228234e+00,4.870273651302054524e+06,1.179349049872446820e+01
-1.371671107059228234e+00,-4.870273651302054524e+06,-1.179349049872446820e+01
-1.371671105735003948e+00,4.847777917043546215e+06,1.178886081050323575e+01
-1.371671105735003948e+00,-4.847777917043546215e+06,-1.178886081050323575e+01
-1.371671106258872896e+00,4.825282197825538926e+06,1.178420959165282333e+01
-1.371671106258872896e+00,-4.825282197825538926e+06,-1.178420959165282333e+01
-1.371671109867747873e+00,4.802786492840122432e+06,1.177953664079555018e+01
-1.371671109867747873e+00,-4.802786492840122432e+06,-1.177953664079555018e+01
-1.371671108237933367e+00,4.780290801320232451e+06,1.177484175372532960e+01
-1.371671108237933367e+00,-4.780290801320232451e+06,-1.177484175372532960e+01
-1.371671106433495879e+00,4.757795122537739575e+06,1.177012472335393056e+01
-1.371671106433495879e+00,-4.757795122537739575e+06,-1.177012472335393056e+01
-1.371671106084249914e+00,4.735299455801615492e+06,1.176538533965599065e+01
-1.371671106084249914e+00,-4.735299455801615492e+06,-1.176538533965599065e+01
-1.371671105618588626e+00,4.712803800456079654e+06,1.176062338961268949e+01
-1.371671105618588626e+00,-4.712803800456079654e+06,-1.176062338961268949e+01
-1.371671108470764011e+00,4.690308155879075639e+06,1.175583865715416643e+01
-1.371671108470764011e+00,-4.690308155879075639e+06,-1.175583865715416643e+01
-1.371671107364818454e+00,4.667812521480426192e+06,1.175103092310047614e+01
-1.371671107364818454e+00,-4.667812521480426192e+06,-1.175103092310047614e+01
-1.371671108179725707e+00,4.645316896700482816e+06,1.174619996510121389e+01
-1.371671108179725707e+00,-4.645316896700482816e+06,-1.174619996510121389e+01
-1.371671107321162708e+00,4.622821281008522958e+06,1.174134555757364318e+01
-1.371671107321162708e+00,-4.622821281008522958e+06,-1.174134555757364318e+01
-6.445745344948954880e+01,4.616022251746233553e+06,1.173987372173930410e+01
-6.445745344948954880e+01,-4.616022251746233553e+06,-1.173987372173930410e+01
-1.371671108325244859e+00,4.600325673901416361e+06,1.173646747163934556e+01
-1.371671108325244859e+00,-4.600325673901416361e+06,-1.173646747163934556e+01
-1.371671109052840620e+00,4.577830074902185239e+06,1.173156547505930725e+01
-1.371671109052840620e+00,-4.577830074902185239e+06,-1.173156547505930725e+01
-1.371671107015572488e+00,4.555334483558858745e+06,1.172663933216747445e+01
-1.371671107015572488e+00,-4.555334483558858745e+06,-1.172663933216747445e+01
-1.371671109431190416e+00,4.532838899443121627e+06,1.172168880380260703e+01
-1.371671109431190416e+00,-4.532838899443121627e+06,-1.172168880380260703e+01
-1.371671106899157166e+00,4.510343322149235755e+06,1.171671364723849962e+01
-1.371671106899157166e+00,-4.510343322149235755e+06,-1.171671364723849962e+01
-1.371671105385757983e+00,4.487847751292854548e+06,1.171171361611244066e+01
-1.371671105385757983e+00,-4.487847751292854548e+06,-1.171171361611244066e+01
-1.371671108645386994e+00,4.465352186509989202e+06,1.170668846035189681e+01
-1.371671108645386994e+00,-4.465352186509989202e+06,-1.170668846035189681e+01
-1.371671108558075503e+00,4.442856627456039190e+06,1.170163792609937126e+01
-1.371671108558075503e+00,-4.442856627456039190e+06,-1.170163792609937126e+01
-1.371671105735003948e+00,4.420361073804779910e+06,1.169656175563532763e+01
-1.371671105735003948e+00,-4.420361073804779910e+06,-1.169656175563532763e+01
-1.371671107539441437e+00,4.397865525247412734e+06,1.169145968729917939e+01
-1.371671107539441437e+00,-4.397865525247412734e+06,-1.169145968729917939e+01
-1.371671110391616821e+00,4.375369981491752900e+06,1.168633145540827201e+01
-1.371671110391616821e+00,-4.375369981491752900e+06,-1.168633145540827201e+01
-1.371671109576709569e+00,4.352874442261381075e+06,1.168117679017477251e+01
-1.371671109576709569e+00,-4.352874442261381075e+06,-1.168117679017477251e+01
-1.371671108005102724e+00,4.330378907294745557e+06,1.167599541762039728e+01
-1.371671108005102724e+00,-4.330378907294745557e+06,-1.167599541762039728e+01
-1.371671106171561405e+00,4.307883376344704069e+06,1.167078705948900819e+01
-1.371671106171561405e+00,-4.307883376344704069e+06,-1.167078705948900819e+01
-1.371671107364818454e+00,4.285387849177321419e+06,1.166555143315676268e+01
-1.371671107364818454e+00,-4.285387849177321419e+06,-1.166555143315676268e+01
-1.371671108325244859e+00,4.262892325571550056e+06,1.166028825154009319e+01
-1.371671108325244859e+00,-4.262892325571550056e+06,-1.166028825154009319e+01
-1.371671109620365314e+00,4.240396805318558589e+06,1.165499722300117469e+01
-1.371671109620365314e+00,-4.240396805318558589e+06,-1.165499722300117469e+01
-1.371671109925955534e+00,4.217901288220905699e+06,1.164967805125083977e+01
-1.371671109925955534e+00,-4.217901288220905699e+06,-1.164967805125083977e+01
-1.371671107619476970e+00,4.195405774092112668e+06,1.164433043524899070e+01
-1.371671107619476970e+00,-4.195405774092112668e+06,-1.164433043524899070e+01
-6.445745344937313348e+01,4.173398443036753684e+06,1.163907105022495969e+01
-6.445745344937313348e+01,-4.173398443036753684e+06,-1.163907105022495969e+01
-6.445745344902388752e+01,4.171187840075854212e+06,1.163854122095898624e+01
-6.445745344902388752e+01,-4.171187840075854212e+06,-1.163854122095898624e+01
-1.371671108121518046e+00,4.172910262756039854e+06,1.163895406910229013e+01
-1.371671108121518046e+00,-4.172910262756039854e+06,-1.163895406910229013e+01
-6.445745344820898026e+01,4.169719175274964888e+06,1.163818906146041776e+01
-6.445745344820898026e+01,-4.169719175274964888e+06,-1.163818906146041776e+01
-6.445745344867464155e+01,4.172291997299151029e+06,1.163880589643043706e+01
-6.445745344867464155e+01,-4.172291997299151029e+06,-1.163880589643043706e+01
-6.445745344983879477e+01,4.173029372969405726e+06,1.163898261237448573e+01
-6.445745344983879477e+01,-4.173029372969405726e+06,-1.163898261237448573e+01
-6.445745345030445606e+01,4.167889012441478670e+06,1.163775004757977527e+01
-6.445745345030445606e+01,-4.167889012441478670e+06,-1.163775004757977527e+01
-6.445745344785973430e+01,4.165701077829763293e+06,1.163722495943930291e+01
-6.445745344785973430e+01,-4.165701077829763293e+06,-1.163722495943930291e+01
-6.445745344762690365e+01,4.163159791268185247e+06,1.163661472313439127e+01
-6.445745344762690365e+01,-4.163159791268185247e+06,-1.163661472313439127e+01
-6.445745344774331897e+01,4.160270239028112963e+06,1.163592040544429551e+01
-6.445745344774331897e+01,-4.160270239028112963e+06,-1.163592040544429551e+01
-6.445745344812166877e+01,4.157038143018469680e+06,1.163514320781643896e+01
-6.445745344812166877e+01,-4.157038143018469680e+06,-1.163514320781643896e+01
-6.445745344937313348e+01,4.153469826664673630e+06,1.163428445969030811e+01
-6.445745344937313348e+01,-4.153469826664673630e+06,-1.163428445969030811e+01
-1.371671106957364827e+00,4.150414754046353977e+06,1.163354864195910743e+01
-1.371671106957364827e+00,-4.150414754046353977e+06,-1.163354864195910743e+01
-6.445745344954775646e+01,4.149572177858707961e+06,1.163334561123208388e+01
-6.445745344954775646e+01,-4.149572177858707961e+06,-1.163334561123208388e+01
-6.445745344995521009e+01,4.145352609389984515e+06,1.163232822555568191e+01
-6.445745344995521009e+01,-4.145352609389984515e+06,-1.163232822555568191e+01
-6.445745344906754326e+01,4.140819017280625179e+06,1.163123397050859964e+01
-6.445745344906754326e+01,-4.140819017280625179e+06,-1.163123397050859964e+01
-6.445745344931492582e+01,4.135979737456939649e+06,1.163006461010283843e+01
-6.445745344931492582e+01,-4.135979737456939649e+06,-1.163006461010283843e+01
-6.445745344960596412e+01,4.130843501189501490e+06,1.162882199567162012e+01
-6.445745344960596412e+01,-4.130843501189501490e+06,-1.162882199567162012e+01
-1.371671107190195471e+00,4.127919247805991676e+06,1.162811383790160313e+01
-1.371671107190195471e+00,-4.127919247805991676e+06,-1.162811383790160313e+01
-6.445745344948954880e+01,4.125419389728093520e+06,1.162750805683187139e+01
-6.445745344948954880e+01,-4.125419389728093520e+06,-1.162750805683187139e+01
-6.445745344937313348e+01,4.119716788545912597e+06,1.162612479233067475e+01
-6.445745344937313348e+01,-4.119716788545912597e+06,-1.162612479233067475e+01
-6.445745344956958434e+01,4.113745341591520701e+06,1.162467426085144595e+01
-6.445745344956958434e+01,-4.113745341591520701e+06,-1.162467426085144595e+01
-6.445745344937313348e+01,4.049566842497861944e+06,1.160895029490514396e+01
-6.445745344937313348e+01,-4.049566842497861944e+06,-1.160895029490514396e+01
-6.445745344914030284e+01,4.101035507080629934e+06,1.162157987650044610e+01
-6.445745344914030284e+01,-4.101035507080629934e+06,-1.162157987650044610e+01
-1.371671106317080557e+00,4.105423743886756245e+06,1.162264933583490034e+01
-1.371671106317080557e+00,-4.105423743886756245e+06,-1.162264933583490034e+01
-6.445745344948954880e+01,4.094317295504920650e+06,1.161994035877804166e+01
-6.445745344948954880e+01,-4.094317295504920650e+06,-1.161994035877804166e+01
-6.445745344983879477e+01,4.065261384322155267e+06,1.161281841409498483e+01
-6.445745344983879477e+01,-4.065261384322155267e+06,-1.161281841409498483e+01
-1.371671106746362057e+00,4.082928242148756981e+06,1.161715480937318112e+01
-1.371671106746362057e+00,-4.082928242148756981e+06,-1.161715480937318112e+01
-1.371671107772272080e+00,4.060432742459962144e+06,1.161162992672265126e+01
-1.371671107772272080e+00,-4.060432742459962144e+06,-1.161162992672265126e+01
-6.445745344995521009e+01,4.057502877332332078e+06,1.161090810152174768e+01
-6.445745344995521009e+01,-4.057502877332332078e+06,-1.161090810152174768e+01
-6.445745344960596412e+01,4.072832287045681383e+06,1.161467902303201072e+01
-6.445745344960596412e+01,-4.072832287045681383e+06,-1.161467902303201072e+01
-6.445745344902388752e+01,4.107514905923715793e+06,1.162315857185170564e+01
-6.445745344902388752e+01,-4.107514905923715793e+06,-1.162315857185170564e+01
-6.445745344797614962e+01,4.080205408684366383e+06,1.161648770439074774e+01
-6.445745344797614962e+01,-4.080205408684366383e+06,-1.161648770439074774e+01
-6.445745344855822623e+01,4.087370504315284546e+06,1.161824222679624441e+01
-6.445745344855822623e+01,-4.087370504315284546e+06,-1.161824222679624441e+01
-6.445745344867464155e+01,4.041463225945219398e+06,1.160694718301612305e+01
-6.445745344867464155e+01,-4.041463225945219398e+06,-1.160694718301612305e+01
-1.371671107888687402e+00,4.037937244695933536e+06,1.160607435056130043e+01
-1.371671107888687402e+00,-4.037937244695933536e+06,-1.160607435056130043e+01
-6.445745344832539558e+01,4.033201816062383819e+06,1.160490092779128979e+01
-6.445745344832539558e+01,-4.033201816062383819e+06,-1.160490092779128979e+01
-6.445745344879105687e+01,4.024792218543898314e+06,1.160281365879219706e+01
-6.445745344879105687e+01,-4.024792218543898314e+06,-1.160281365879219706e+01
-1.371671106928260997e+00,4.015441748739292845e+06,1.160048773791524646e+01
-1.371671106928260997e+00,-4.015441748739292845e+06,-1.160048773791524646e+01
-6.445745344716124237e+01,4.016243833930933848e+06,1.160068746814274476e+01
-6.445745344716124237e+01,-4.016243833930933848e+06,-1.160068746814274476e+01
-6.445745345077011734e+01,4.007565837628875859e+06,1.159852440594639233e+01
-6.445745345077011734e+01,-4.007565837628875859e+06,-1.159852440594639233e+01
-6.445745344838360325e+01,3.998767162362477742e+06,1.159632647618041013e+01
-6.445745344838360325e+01,-3.998767162362477742e+06,-1.159632647618041013e+01
-1.371671107233851217e+00,3.992946254479332827e+06,1.159486974003162807e+01
-1.371671107233851217e+00,-3.992946254479332827e+06,-1.159486974003162807e+01
-6.445745344972237945e+01,3.989856483010570053e+06,1.159409563306076585e+01
-6.445745344972237945e+01,-3.989856483010570053e+06,-1.159409563306076585e+01
-6.445745344867464155e+01,3.980842203744243365e+06,1.159183377786747116e+01
-6.445745344867464155e+01,-3.980842203744243365e+06,-1.159183377786747116e+01
-1.371671109285671264e+00,3.970450761811699718e+06,1.158922000224793436e+01
-1.371671109285671264e+00,-3.970450761811699718e+06,-1.158922000224793436e+01
-6.445745344995521009e+01,3.962535046832747292e+06,1.158722435576702914e+01
-6.445745344995521009e+01,-3.962535046832747292e+06,-1.158722435576702914e+01
-1.371671107641304843e+00,3.947955270638117101e+06,1.158353816385763402e+01
-1.371671107641304843e+00,-3.947955270638117101e+06,-1.158353816385763402e+01
-6.445745344803617627e+01,3.971732447378046345e+06,1.158954275621714380e+01
-6.445745344803617627e+01,-3.971732447378046345e+06,-1.158954275621714380e+01
-6.445745345032628393e+01,3.953257538597045466e+06,1.158488030433223592e+01
-6.445745345032628393e+01,-3.953257538597045466e+06,-1.158488030433223592e+01
-6.445745344925671816e+01,3.943907158068865072e+06,1.158251226839610837e+01
-6.445745344925671816e+01,-3.943907158068865072e+06,-1.158251226839610837e+01
-6.445745344873284921e+01,3.934490836651103571e+06,1.158012185199219601e+01
-6.445745344873284921e+01,-3.934490836651103571e+06,-1.158012185199219601e+01
-1.371671108674490824e+00,3.925459780865908600e+06,1.157782385797189839e+01
-1.371671108674490824e+00,-3.925459780865908600e+06,-1.157782385797189839e+01
-6.445745344832539558e+01,3.925015200473877601e+06,1.157771059593525287e+01
-6.445745344832539558e+01,-3.925015200473877601e+06,-1.157771059593525287e+01
-6.445745344994793413e+01,3.915486570610783529e+06,1.157527997737728676e+01
-6.445745344994793413e+01,-3.915486570610783529e+06,-1.157527997737728676e+01
-1.371671107743168250e+00,3.902964292407896835e+06,1.157207671137746807e+01
-1.371671107743168250e+00,-3.902964292407896835e+06,-1.157207671137746807e+01
-6.445745344884926453e+01,3.905910964660983067e+06,1.157283140966523405e+01
-6.445745344884926453e+01,-3.905910964660983067e+06,-1.157283140966523405e+01
-6.445745344948954880e+01,3.896294099565019365e+06,1.157036624247545120e+01
-6.445745344948954880e+01,-3.896294099565019365e+06,-1.157036624247545120e+01
-6.445745344809256494e+01,3.886641395528964698e+06,1.156788576220129627e+01
-6.445745344809256494e+01,-3.886641395528964698e+06,-1.156788576220129627e+01
-1.371671108005102724e+00,3.880468805181846488e+06,1.156629634439027754e+01
-1.371671108005102724e+00,-3.880468805181846488e+06,-1.156629634439027754e+01
-6.445745344884926453e+01,3.876957980931736529e+06,1.156539119256954784e+01
-6.445745344884926453e+01,-3.876957980931736529e+06,-1.156539119256954784e+01
-6.445745344879105687e+01,3.867248698096884880e+06,1.156288369546246919e+01
-6.445745344879105687e+01,-3.867248698096884880e+06,-1.156288369546246919e+01
-1.371671106142457575e+00,3.857973319110468030e+06,1.156048237070497819e+01
-1.371671106142457575e+00,-3.857973319110468030e+06,-1.156048237070497819e+01
-6.445745344966417179e+01,3.857518109814613592e+06,1.156036437192276800e+01
-6.445745344966417179e+01,-3.857518109814613592e+06,-1.156036437192276800e+01
-1.371671105764108223e+00,3.745495903670455795e+06,1.153089439771443914e+01
-1.371671105764108223e+00,-3.745495903670455795e+06,-1.153089439771443914e+01
-6.445745344948954880e+01,3.847770506505533587e+06,1.155783426331961117e+01
-6.445745344948954880e+01,-3.847770506505533587e+06,-1.155783426331961117e+01
-6.445745344983879477e+01,3.750124264942319598e+06,1.153212934872742501e+01
-6.445745344983879477e+01,-3.750124264942319598e+06,-1.153212934872742501e+01
-6.445745344762690365e+01,3.838009913923380896e+06,1.155529435265459703e+01
-6.445745344762690365e+01,-3.838009913923380896e+06,-1.155529435265459703e+01
-1.371671107219299302e+00,3.835477834120891988e+06,1.155463439723991925e+01
-1.371671107219299302e+00,-3.835477834120891988e+06,-1.155463439723991925e+01
-6.445745344844181091e+01,3.759860028599525802e+06,1.153472210224876804e+01
-6.445745344844181091e+01,-3.759860028599525802e+06,-1.153472210224876804e+01
-6.445745345059549436e+01,3.828240101301918272e+06,1.155274556598809355e+01
-6.445745345059549436e+01,-3.828240101301918272e+06,-1.155274556598809355e+01
-6.445745345030445606e+01,3.818464589856973849e+06,1.155018877396718402e+01
-6.445745345030445606e+01,-3.818464589856973849e+06,-1.155018877396718402e+01
-1.371671112545300275e+00,3.767991384978251066e+06,1.153688244232310289e+01
-1.371671112545300275e+00,-3.767991384978251066e+06,-1.153688244232310289e+01
-6.445745344852912240e+01,3.779367795909734443e+06,1.153989711786054784e+01
-6.445745344852912240e+01,-3.779367795909734443e+06,-1.153989711786054784e+01
-1.371671105560380965e+00,3.812982350144661963e+06,1.154875202397770728e+01
-1.371671105560380965e+00,-3.812982350144661963e+06,-1.154875202397770728e+01
-6.445745344820898026e+01,3.808686661560721695e+06,1.154762479343746584e+01
-6.445745344820898026e+01,-3.808686661560721695e+06,-1.154762479343746584e+01
-6.445745344919851050e+01,3.798909368114914745e+06,1.154505438912292092e+01
-6.445745344919851050e+01,-3.798909368114914745e+06,-1.154505438912292092e+01
-6.445745345106115565e+01,3.769608551407196093e+06,1.153731153552714694e+01
-6.445745345106115565e+01,-3.769608551407196093e+06,-1.153731153552714694e+01
-1.371671109925955534e+00,3.790486867117311340e+06,1.154283484380093228e+01
-1.371671109925955534e+00,-3.790486867117311340e+06,-1.154283484380093228e+01
-6.445745345018804073e+01,3.789135540052693337e+06,1.154247827535824733e+01
-6.445745345018804073e+01,-3.789135540052693337e+06,-1.154247827535824733e+01
-1.371671104780062489e+00,3.723000423140415456e+06,1.152487028052252072e+01
-1.371671104780062489e+00,-3.723000423140415456e+06,-1.152487028052252072e+01
-6.445745344901661156e+01,3.721011321356416680e+06,1.152433586389352804e+01
-6.445745344901661156e+01,-3.721011321356416680e+06,-1.152433586389352804e+01
-6.445745345019801675e+01,3.730698295467938296e+06,1.152693579869140983e+01
-6.445745345019801675e+01,-3.730698295467938296e+06,-1.152693579869140983e+01
-6.445745344855731673e+01,3.740403122244075406e+06,1.152953376429033128e+01
-6.445745344855731673e+01,-3.740403122244075406e+06,-1.152953376429033128e+01
-6.445745344902483964e+01,3.672887993768370245e+06,1.151131864386695192e+01
-6.445745344902483964e+01,-3.672887993768370245e+06,-1.151131864386695192e+01
-1.371671107894016473e+00,3.678009464215198997e+06,1.151271207135108554e+01
-1.371671107894016473e+00,-3.678009464215198997e+06,-1.151271207135108554e+01
-6.445745344940243626e+01,3.692070684482540935e+06,1.151652783374298217e+01
-6.445745344940243626e+01,-3.692070684482540935e+06,-1.151652783374298217e+01
-6.445745344838354640e+01,3.711343586855928414e+06,1.152173433582538742e+01
-6.445745344838354640e+01,-3.711343586855928414e+06,-1.152173433582538742e+01
-6.445745344972236524e+01,3.682467614168989472e+06,1.151392344676914092e+01
-6.445745344972236524e+01,-3.682467614168989472e+06,-1.151392344676914092e+01
-1.371671106840949506e+00,3.700504943337719887e+06,1.151880965348737540e+01
-1.371671106840949506e+00,-3.700504943337719887e+06,-1.151880965348737540e+01
-6.445745345053728670e+01,3.701696337320959195e+06,1.151913155610751538e+01
-6.445745345053728670e+01,-3.701696337320959195e+06,-1.151913155610751538e+01
-6.445745344882743666e+01,3.663332579426655546e+06,1.150871364592557988e+01
-6.445745344882743666e+01,-3.663332579426655546e+06,-1.150871364592557988e+01
-1.371671107859583572e+00,3.655513985728298780e+06,1.150657708066136387e+01
-1.371671107859583572e+00,-3.655513985728298780e+06,-1.150657708066136387e+01
-6.445745344925671816e+01,3.644296878594229929e+06,1.150350381858066129e+01
-6.445745344925671816e+01,-3.644296878594229929e+06,-1.150350381858066129e+01
-1.371671108041482512e+00,3.610523030497437809e+06,1.149419301762063306e+01
-1.371671108041482512e+00,-3.610523030497437809e+06,-1.149419301762063306e+01
-6.445745344861643389e+01,3.625364592492091469e+06,1.149829523246446605e+01
-6.445745344861643389e+01,-3.625364592492091469e+06,-1.149829523246446605e+01
-6.445745344983879477e+01,3.653802022976508364e+06,1.150610864756008311e+01
-6.445745344983879477e+01,-3.653802022976508364e+06,-1.150610864756008311e+01
-6.445745345026080031e+01,3.606538437236182857e+06,1.149308880264783994e+01
-6.445745345026080031e+01,-3.606538437236182857e+06,-1.149308880264783994e+01
-6.445745344880560879e+01,3.615938126946269535e+06,1.149569170344884306e+01
-6.445745344880560879e+01,-3.615938126946269535e+06,-1.149569170344884306e+01
-1.371671106142457575e+00,3.633018507835433353e+06,1.150040421956930459e+01
-1.371671106142457575e+00,-3.633018507835433353e+06,-1.150040421956930459e+01
-6.445745344692841172e+01,3.634817609184366651e+06,1.150089930541238559e+01
-6.445745344692841172e+01,-3.634817609184366651e+06,-1.150089930541238559e+01
-6.445745344850001857e+01,3.597165679625619203e+06,1.149048659613089640e+01
-6.445745344850001857e+01,-3.597165679625619203e+06,-1.149048659613089640e+01
-1.371671105269342661e+00,3.588027553677494172e+06,1.148794299554054099e+01
-1.371671105269342661e+00,-3.588027553677494172e+06,-1.148794299554054099e+01
-6.445745344785973430e+01,3.587819947010708973e+06,1.148788513292101854e+01
-6.445745344785973430e+01,-3.587819947010708973e+06,-1.148788513292101854e+01
-6.445745344948954880e+01,3.578501273725647945e+06,1.148528444611105748e+01
-6.445745344948954880e+01,-3.578501273725647945e+06,-1.148528444611105748e+01
-6.445745344937313348e+01,3.569209640104039572e+06,1.148268455393089660e+01
-6.445745344937313348e+01,-3.569209640104039572e+06,-1.148268455393089660e+01
-1.371671104512643069e+00,3.565532077341264114e+06,1.148165366501182838e+01
-1.371671104512643069e+00,-3.565532077341264114e+06,-1.148165366501182838e+01
-6.445745344919851050e+01,3.559944976801833604e+06,1.148008546076613534e+01
-6.445745344919851050e+01,-3.559944976801833604e+06,-1.148008546076613534e+01
-6.445745344855822623e+01,3.550707168889376335e+06,1.147748715812937270e+01
-6.445745344855822623e+01,-3.550707168889376335e+06,-1.147748715812937270e+01
-1.371671109023736790e+00,3.543036601456336677e+06,1.147532452844582274e+01
-1.371671109023736790e+00,-3.543036601456336677e+06,-1.147532452844582274e+01
-6.445745344844181091e+01,3.541496059719700832e+06,1.147488962558501413e+01
-6.445745344844181091e+01,-3.541496059719700832e+06,-1.147488962558501413e+01
-6.445745344922761433e+01,3.532311454580786638e+06,1.147229283162883462e+01
-6.445745344922761433e+01,-3.532311454580786638e+06,-1.147229283162883462e+01
-1.371671108046484733e+00,3.520541125992432702e+06,1.146895507874622311e+01
-1.371671108046484733e+00,-3.520541125992432702e+06,-1.146895507874622311e+01
-1.371671107459405903e+00,3.498045650921182707e+06,1.146254479906524537e+01
-1.371671107459405903e+00,-3.498045650921182707e+06,-1.146254479906524537e+01
-6.445745344998431392e+01,3.523153124140075408e+06,1.146969673452360716e+01
-6.445745344998431392e+01,-3.523153124140075408e+06,-1.146969673452360716e+01
-6.445745344995521009e+01,3.504914216188329272e+06,1.146450641746660004e+01
-6.445745344995521009e+01,-3.504914216188329272e+06,-1.146450641746660004e+01
-6.445745344925671816e+01,3.514020807687772438e+06,1.146710128309173271e+01
-6.445745344925671816e+01,-3.514020807687772438e+06,-1.146710128309173271e+01
-6.445745344879105687e+01,3.495833035146746784e+06,1.146191206980368094e+01
-6.445745344879105687e+01,-3.495833035146746784e+06,-1.146191206980368094e+01
-6.445745344943134114e+01,3.486776927298433147e+06,1.145931816495299138e+01
-6.445745344943134114e+01,-3.486776927298433147e+06,-1.145931816495299138e+01
-1.371671104687266052e+00,3.475550176215921063e+06,1.145609316255191423e+01
-1.371671104687266052e+00,-3.475550176215921063e+06,-1.145609316255191423e+01
-6.445745344947499689e+01,3.477745535129126161e+06,1.145672462109396150e+01
-6.445745344947499689e+01,-3.477745535129126161e+06,-1.145672462109396150e+01
-6.445745344919851050e+01,3.468738483234064654e+06,1.145413135033454033e+01
-6.445745344919851050e+01,-3.468738483234064654e+06,-1.145413135033454033e+01
-6.445745344972237945e+01,3.459755380522280466e+06,1.145153825927548752e+01
-6.445745344972237945e+01,-3.459755380522280466e+06,-1.145153825927548752e+01
-1.371671106026042253e+00,3.453054701851759106e+06,1.144959963209225506e+01
-1.371671106026042253e+00,-3.453054701851759106e+06,-1.144959963209225506e+01
-6.445745344980969094e+01,3.450795822274304461e+06,1.144894524954148274e+01
-6.445745344980969094e+01,-3.450795822274304461e+06,-1.144894524954148274e+01
-6.445745344879105687e+01,3.441859392059998587e+06,1.144635221828033522e+01
-6.445745344879105687e+01,-3.441859392059998587e+06,-1.144635221828033522e+01
-1.371671103581320494e+00,3.430559227805398405e+06,1.144306366004092723e+01
-1.371671103581320494e+00,-3.430559227805398405e+06,-1.144306366004092723e+01
-6.445745344995521009e+01,3.432945663524034899e+06,1.144375905863176079e+01
-6.445745344995521009e+01,-3.432945663524034899e+06,-1.144375905863176079e+01
-6.445745344934402965e+01,3.424054202044498641e+06,1.144116566016674419e+01
-6.445745344934402965e+01,-3.424054202044498641e+06,-1.144116566016674419e+01
-6.445745345111936331e+01,3.415184566272533499e+06,1.143857190929914047e+01
-6.445745345111936331e+01,-3.415184566272533499e+06,-1.143857190929914047e+01
-1.371671107597649097e+00,3.408063754054898862e+06,1.143648468794400763e+01
-1.371671107597649097e+00,-3.408063754054898862e+06,-1.143648468794400763e+01
-6.445745344751048833e+01,3.406336309558646753e+06,1.143597768967060802e+01
-6.445745344751048833e+01,-3.406336309558646753e+06,-1.143597768967060802e+01
-1.371671107830479741e+00,3.318081861622228287e+06,1.140972723541785250e+01
-1.371671107830479741e+00,-3.318081861622228287e+06,-1.140972723541785250e+01
-6.445745344937313348e+01,3.397508981271751691e+06,1.143338288251011114e+01
-6.445745344937313348e+01,-3.397508981271751691e+06,-1.143338288251011114e+01
-6.445745344948954880e+01,3.318929893368314952e+06,1.140998278167330859e+01
-6.445745344948954880e+01,-3.318929893368314952e+06,-1.140998278167330859e+01
-6.445745345007162541e+01,3.388702128017046023e+06,1.143078736696926789e+01
-6.445745345007162541e+01,-3.388702128017046023e+06,-1.143078736696926789e+01
-6.445745344879105687e+01,3.327589269158360083e+06,1.141258847059943093e+01
-6.445745344879105687e+01,-3.327589269158360083e+06,-1.141258847059943093e+01
-1.371671103988774121e+00,3.385568280579857063e+06,1.142986214625272545e+01
-1.371671103988774121e+00,-3.385568280579857063e+06,-1.142986214625272545e+01
-6.445745344919851050e+01,3.379915294758500997e+06,1.142819102043474722e+01
-6.445745344919851050e+01,-3.379915294758500997e+06,-1.142819102043474722e+01
-6.445745344919851050e+01,3.371148025850824546e+06,1.142559371881870156e+01
-6.445745344919851050e+01,-3.371148025850824546e+06,-1.142559371881870156e+01
-1.371671098866499960e+00,3.340577334380805027e+06,1.141648401863218609e+01
-1.371671098866499960e+00,-3.340577334380805027e+06,-1.141648401863218609e+01
-6.445745344785973430e+01,3.353670361064536497e+06,1.142039574821698267e+01
-6.445745344785973430e+01,-3.353670361064536497e+06,-1.142039574821698267e+01
-6.445745344879105687e+01,3.344959058980034664e+06,1.141779482601361906e+01
-6.445745344879105687e+01,-3.344959058980034664e+06,-1.141779482601361906e+01
-6.445745344861643389e+01,3.336265510348088574e+06,1.141519244273849232e+01
-6.445745344861643389e+01,-3.336265510348088574e+06,-1.141519244273849232e+01
-1.371671109074668493e+00,3.363072807361115236e+06,1.142319545402750691e+01
-1.371671109074668493e+00,-3.363072807361115236e+06,-1.142319545402750691e+01
-6.445745344774331897e+01,3.362399865986798890e+06,1.142299533682853863e+01
-6.445745344774331897e+01,-3.362399865986798890e+06,-1.142299533682853863e+01
-1.371671109110309539e+00,3.273090916708567180e+06,1.139607514490000995e+01
-1.371671109110309539e+00,-3.273090916708567180e+06,-1.139607514490000995e+01
-6.445745344903295404e+01,3.284452370710944757e+06,1.139954030399169760e+01
-6.445745344903295404e+01,-3.284452370710944757e+06,-1.139954030399169760e+01
-6.445745344960414513e+01,3.310286945438591298e+06,1.140737524807258474e+01
-6.445745344960414513e+01,-3.310286945438591298e+06,-1.140737524807258474e+01
-1.371671108005017903e+00,3.295586389069659635e+06,1.140292448739589837e+01
-1.371671108005017903e+00,-3.295586389069659635e+06,-1.140292448739589837e+01
-6.445745344867464155e+01,3.301659992813839111e+06,1.140476574209778704e+01
-6.445745344867464155e+01,-3.301659992813839111e+06,-1.140476574209778704e+01
-6.445745344954184475e+01,3.293048608352787793e+06,1.140215413637679731e+01
-6.445745344954184475e+01,-3.293048608352787793e+06,-1.140215413637679731e+01
-1.371671106811845675e+00,3.228099972507171798e+06,1.138223409232165118e+01
-1.371671106811845675e+00,-3.228099972507171798e+06,-1.138223409232165118e+01
-6.445745344879102845e+01,3.275870864679088816e+06,1.139692411859394561e+01
-6.445745344879102845e+01,-3.275870864679088816e+06,-1.139692411859394561e+01
-6.445745344832539558e+01,3.267303681480658241e+06,1.139430545450858112e+01
-6.445745344832539558e+01,-3.267303681480658241e+06,-1.139430545450858112e+01
-6.445745344819437150e+01,3.258750419030863792e+06,1.139168418682812778e+01
-6.445745344819437150e+01,-3.258750419030863792e+06,-1.139168418682812778e+01
-6.445745344855822623e+01,3.241684082805200480e+06,1.138643334538587304e+01
-6.445745344855822623e+01,-3.241684082805200480e+06,-1.138643334538587304e+01
-6.445745344931492582e+01,3.233170240168075543e+06,1.138380352636007942e+01
-6.445745344931492582e+01,-3.233170240168075543e+06,-1.138380352636007942e+01
-1.371671105736822938e+00,3.250595444525314029e+06,1.138917856523634420e+01
-1.371671105736822938e+00,-3.250595444525314029e+06,-1.138917856523634420e+01
-6.445745345158502460e+01,3.250210682160287630e+06,1.138906019149684923e+01
-6.445745345158502460e+01,-3.250210682160287630e+06,-1.138906019149684923e+01
-6.445745344914030284e+01,3.224668780848899856e+06,1.138117061333679736e+01
-6.445745344914030284e+01,-3.224668780848899856e+06,-1.138117061333679736e+01
-6.445745344937313348e+01,3.216179338950883131e+06,1.137853448633726927e+01
-6.445745344937313348e+01,-3.216179338950883131e+06,-1.137853448633726927e+01
-6.445745344937677146e+01,3.207701556162278634e+06,1.137589502653130324e+01
-6.445745344937677146e+01,-3.207701556162278634e+06,-1.137589502653130324e+01
-1.371671106026042253e+00,3.205604500642188825e+06,1.137524105630869009e+01
-1.371671106026042253e+00,-3.205604500642188825e+06,-1.137524105630869009e+01
-6.445745344972237945e+01,3.199235081815267913e+06,1.137325211627525334e+01
-6.445745344972237945e+01,-3.199235081815267913e+06,-1.137325211627525334e+01
-6.445745344914030284e+01,3.190779572925284505e+06,1.137060563914431377e+01
-6.445745344914030284e+01,-3.190779572925284505e+06,-1.137060563914431377e+01
-6.445745344948954880e+01,3.173900118097297847e+06,1.136530152480682787e+01
-6.445745344948954880e+01,-3.173900118097297847e+06,-1.136530152480682787e+01
-1.371671103202970698e+00,3.183109028919357341e+06,1.136819877319856609e+01
-1.371671103202970698e+00,-3.183109028919357341e+06,-1.136819877319856609e+01
-6.445745345027535222e+01,3.165475524702884723e+06,1.136264366105855039e+01
-6.445745345027535222e+01,-3.165475524702884723e+06,-1.136264366105855039e+01
-1.371671110799070448e+00,3.160613557328296825e+06,1.136110654443915635e+01
-1.371671110799070448e+00,-3.160613557328296825e+06,-1.136110654443915635e+01
-6.445745345117757097e+01,3.148655044839920476e+06,1.135731576374403673e+01
-6.445745345117757097e+01,-3.148655044839920476e+06,-1.135731576374403673e+01
-6.445745344812166877e+01,3.157060601813057903e+06,1.135998177738080095e+01
-6.445745344812166877e+01,-3.157060601813057903e+06,-1.135998177738080095e+01
-6.445745345170143992e+01,3.182334694210976828e+06,1.136795547995904343e+01
-6.445745345170143992e+01,-3.182334694210976828e+06,-1.136795547995904343e+01
-1.371671100503590424e+00,3.138118085859393701e+06,1.135396365650933248e+01
-1.371671100503590424e+00,-3.138118085859393701e+06,-1.135396365650933248e+01
-6.445745345193427056e+01,3.140258556770589668e+06,1.135464551142692180e+01
-6.445745345193427056e+01,-3.140258556770589668e+06,-1.135464551142692180e+01
-6.445745344852912240e+01,3.131870848104701843e+06,1.135197091301717798e+01
-6.445745344852912240e+01,-3.131870848104701843e+06,-1.135197091301717798e+01
-6.445745345065370202e+01,3.123491636782326270e+06,1.134929186240922228e+01
-6.445745345065370202e+01,-3.123491636782326270e+06,-1.134929186240922228e+01
-1.371671107655856758e+00,3.115622614503643475e+06,1.134676938048815309e+01
-1.371671107655856758e+00,-3.115622614503643475e+06,-1.134676938048815309e+01
-6.445745345036266372e+01,3.115120648103366606e+06,1.134660825479890356e+01
-6.445745345036266372e+01,-3.115120648103366606e+06,-1.134660825479890356e+01
-6.445745344948954880e+01,3.106757614639169537e+06,1.134391998667551071e+01
-6.445745344948954880e+01,-3.106757614639169537e+06,-1.134391998667551071e+01
-6.445745344943134114e+01,3.098402276136972476e+06,1.134122695581120865e+01
-6.445745344943134114e+01,-3.098402276136972476e+06,-1.134122695581120865e+01
-1.371671105793211609e+00,3.093127143252694048e+06,1.133952297160848488e+01
-1.371671105793211609e+00,-3.093127143252694048e+06,-1.133952297160848488e+01
-6.445745344818260492e+01,3.090054379418691620e+06,1.133852906124836046e+01
-6.445745344818260492e+01,-3.090054379418691620e+06,-1.133852906124836046e+01
-6.445745345018804073e+01,3.081713678274107166e+06,1.133582620328470192e+01
-6.445745345018804073e+01,-3.081713678274107166e+06,-1.133582620328470192e+01
-6.445745344832539558e+01,3.073379933349658735e+06,1.133311828345673966e+01
-6.445745344832539558e+01,-3.073379933349658735e+06,-1.133311828345673966e+01
-1.371671109198359773e+00,3.070631672098726034e+06,1.133222366879429721e+01
-1.371671109198359773e+00,-3.070631672098726034e+06,-1.133222366879429721e+01
-6.445745344951865263e+01,3.065052912032485940e+06,1.133040520452121669e+01
-6.445745344951865263e+01,-3.065052912032485940e+06,-1.133040520452121669e+01
-1.371671111381147057e+00,2.980649788315160666e+06,1.130248169849428841e+01
-1.371671111381147057e+00,-2.980649788315160666e+06,-1.130248169849428841e+01
-6.445745345135219395e+01,2.982105897070250940e+06,1.130297009978418288e+01
-6.445745345135219395e+01,-2.982105897070250940e+06,-1.130297009978418288e+01
-6.445745344815080102e+01,3.056732388331978116e+06,1.132768687043536993e+01
-6.445745344815080102e+01,-3.056732388331978116e+06,-1.132768687043536993e+01
-6.445745345212344546e+01,2.990377080973072909e+06,1.130573986546488818e+01
-6.445745345212344546e+01,-2.990377080973072909e+06,-1.130573986546488818e+01
-6.445745344442548230e+01,3.040109962195851840e+06,1.132223405851508069e+01
-6.445745344442548230e+01,-3.040109962195851840e+06,-1.132223405851508069e+01
-6.445745344995521009e+01,3.031807639781258535e+06,1.131949939439978081e+01
-6.445745344995521009e+01,-3.031807639781258535e+06,-1.131949939439978081e+01
-6.445745344716124237e+01,2.998653005869293585e+06,1.130850356177091953e+01
-6.445745344716124237e+01,-2.998653005869293585e+06,-1.130850356177091953e+01
-1.371671105735003948e+00,3.048136201034508180e+06,1.132487069418099601e+01
-1.371671105735003948e+00,-3.048136201034508180e+06,-1.132487069418099601e+01
-1.371671116677362079e+00,3.025640730053263716e+06,1.131746325261793551e+01
-1.371671116677362079e+00,-3.025640730053263716e+06,-1.131746325261793551e+01
-1.371671111759496853e+00,3.003145259148786776e+06,1.131000053115243631e+01
-1.371671111759496853e+00,-3.003145259148786776e+06,-1.131000053115243631e+01
-6.445745344884926453e+01,3.048418142757925205e+06,1.132496318633565302e+01
-6.445745344884926453e+01,-3.048418142757925205e+06,-1.132496318633565302e+01
-6.445745345071190968e+01,3.015219772418069653e+06,1.131401309250641596e+01
-6.445745345071190968e+01,-3.015219772418069653e+06,-1.131401309250641596e+01
-6.445745344698661938e+01,3.006933843834649771e+06,1.131126127502045264e+01
-6.445745344698661938e+01,-3.006933843834649771e+06,-1.131126127502045264e+01
-6.445745344989700243e+01,3.023510974771747366e+06,1.131675910252435635e+01
-6.445745344989700243e+01,-3.023510974771747366e+06,-1.131675910252435635e+01
-6.445745344947498268e+01,2.949065314186388161e+06,1.129182864947399167e+01
-6.445745344947498268e+01,-2.949065314186388161e+06,-1.129182864947399167e+01
-6.445745345050821129e+01,2.965577090528745670e+06,1.129741201972949405e+01
-6.445745345050821129e+01,-2.965577090528745670e+06,-1.129741201972949405e+01
-6.445745344978058711e+01,2.973839287428200711e+06,1.130019417935700154e+01
-6.445745344978058711e+01,-2.973839287428200711e+06,-1.130019417935700154e+01
-1.371671110435272123e+00,2.958154317547019571e+06,1.129490590446013165e+01
-1.371671110435272123e+00,-2.958154317547019571e+06,-1.129490590446013165e+01
-6.445745344960596412e+01,2.957319149939483963e+06,1.129462353733679869e+01
-6.445745344960596412e+01,-2.957319149939483963e+06,-1.129462353733679869e+01
-6.445745344925671816e+01,2.940815436627873685e+06,1.128902727426700103e+01
-6.445745344925671816e+01,-2.940815436627873685e+06,-1.128902727426700103e+01
-1.371671103072003461e+00,2.935658846839299425e+06,1.128727227939648614e+01
-1.371671103072003461e+00,-2.935658846839299425e+06,-1.128727227939648614e+01
-6.445745344884926453e+01,2.932569375329785980e+06,1.128621933064330563e+01
-6.445745344884926453e+01,-2.932569375329785980e+06,-1.128621933064330563e+01
-6.445745344850001857e+01,2.924326992941916455e+06,1.128340473830261814e+01
-6.445745344850001857e+01,-2.924326992941916455e+06,-1.128340473830261814e+01
-1.371671107219299302e+00,2.913163376187332440e+06,1.127957993358067235e+01
-1.371671107219299302e+00,-2.913163376187332440e+06,-1.127957993358067235e+01
-6.445745344954775646e+01,2.907852737686846871e+06,1.127775528995488585e+01
-6.445745344954775646e+01,-2.907852737686846871e+06,-1.127775528995488585e+01
-6.445745344815077260e+01,2.899620611951080617e+06,1.127492027694533050e+01
-6.445745344815077260e+01,-2.899620611951080617e+06,-1.127492027694533050e+01
-1.371671105691348203e+00,2.868172435033634771e+06,1.126401541669755879e+01
-1.371671105691348203e+00,-2.868172435033634771e+06,-1.126401541669755879e+01
-6.445745345074101351e+01,2.883165763071138412e+06,1.126922928570906990e+01
-6.445745345074101351e+01,-2.883165763071138412e+06,-1.126922928570906990e+01
-6.445745344873284921e+01,2.874942811360405758e+06,1.126637315432692610e+01
-6.445745344873284921e+01,-2.874942811360405758e+06,-1.126637315432692610e+01
-6.445745344535680488e+01,2.916088156576298177e+06,1.128058341768766581e+01
-6.445745344535680488e+01,-2.916088156576298177e+06,-1.128058341768766581e+01
-1.371671101824176731e+00,2.890667905586792622e+06,1.127182795659848757e+01
-1.371671101824176731e+00,-2.890667905586792622e+06,-1.127182795659848757e+01
-6.445745344506576657e+01,2.891391659153585322e+06,1.127207830115563780e+01
-6.445745344506576657e+01,-2.891391659153585322e+06,-1.127207830115563780e+01
-6.445745344979513902e+01,2.866722695447093341e+06,1.126350983129993999e+01
-6.445745344979513902e+01,-2.866722695447093341e+06,-1.126350983129993999e+01
-6.445745345030445606e+01,2.858505310417456087e+06,1.126063924146001760e+01
-6.445745345030445606e+01,-2.858505310417456087e+06,-1.126063924146001760e+01
-1.371671107131987810e+00,2.845676964524106123e+06,1.125614136011525268e+01
-1.371671107131987810e+00,-2.845676964524106123e+06,-1.125614136011525268e+01
-6.445745344768511131e+01,2.850290554911879357e+06,1.125776131015217274e+01
-6.445745344768511131e+01,-2.850290554911879357e+06,-1.125776131015217274e+01
-6.445745344861643389e+01,2.842078331020621117e+06,1.125487596320674299e+01
-6.445745344861643389e+01,-2.842078331020621117e+06,-1.125487596320674299e+01
-6.445745345018804073e+01,2.833868544181659352e+06,1.125198312691184022e+01
-6.445745345018804073e+01,-2.833868544181659352e+06,-1.125198312691184022e+01
-1.371671103283006232e+00,2.823181494054813869e+06,1.124820481037995634e+01
-1.371671103283006232e+00,-2.823181494054813869e+06,-1.124820481037995634e+01
-6.445745345001341775e+01,2.825661103080781642e+06,1.124908272798611897e+01
-6.445745345001341775e+01,-2.825661103080781642e+06,-1.124908272798611897e+01
-6.445745344745228067e+01,2.817455919553784654e+06,1.124617469355179367e+01
-6.445745344745228067e+01,-2.817455919553784654e+06,-1.124617469355179367e+01
-6.445745345079922117e+01,2.809252908490992151e+06,1.124325895110802875e+01
-6.445745345079922117e+01,-2.809252908490992151e+06,-1.124325895110802875e+01
-1.371671104046981782e+00,2.800686023622503038e+06,1.124020476758428266e+01
-1.371671104046981782e+00,-2.800686023622503038e+06,-1.124020476758428266e+01
-6.445745344948954880e+01,2.792853078033566475e+06,1.123740405391563257e+01
-6.445745344948954880e+01,-2.792853078033566475e+06,-1.123740405391563257e+01
-6.445745344960596412e+01,2.801051987743802834e+06,1.124033542850454737e+01
-6.445745344960596412e+01,-2.801051987743802834e+06,-1.124033542850454737e+01
-6.445745344550232403e+01,2.784656102862483356e+06,1.123446475581438797e+01
-6.445745344550232403e+01,-2.784656102862483356e+06,-1.123446475581438797e+01
-1.371671102177060675e+00,2.778190553224181291e+06,1.123214020762910792e+01
-1.371671102177060675e+00,-2.778190553224181291e+06,-1.123214020762910792e+01
-6.445745345079922117e+01,2.776460988426955882e+06,1.123151746294741038e+01
-6.445745345079922117e+01,-2.776460988426955882e+06,-1.123151746294741038e+01
-6.445745345217801514e+01,2.768267663532578386e+06,1.122856210430963309e+01
-6.445745345217801514e+01,-2.768267663532578386e+06,-1.122856210430963309e+01
-6.445745344873284921e+01,2.760076059511905536e+06,1.122559860911970020e+01
-6.445745344873284921e+01,-2.760076059511905536e+06,-1.122559860911970020e+01
-1.371671102679101750e+00,2.755695082857141271e+06,1.122401008143682866e+01
-1.371671102679101750e+00,-2.755695082857141271e+06,-1.122401008143682866e+01
-6.445745344855822623e+01,2.719141616065735463e+06,1.121065662014873254e+01
-6.445745344855822623e+01,-2.719141616065735463e+06,-1.121065662014873254e+01
-1.371671106258872896e+00,2.710704142206930090e+06,1.120754880419021227e+01
-1.371671106258872896e+00,-2.710704142206930090e+06,-1.120754880419021227e+01
-6.445745344960596412e+01,2.743697751575145405e+06,1.121964692693011401e+01
-6.445745344960596412e+01,-2.743697751575145405e+06,-1.121964692693011401e+01
-6.445745344640454277e+01,2.727325562807629351e+06,1.121366185368177604e+01
-6.445745344640454277e+01,-2.727325562807629351e+06,-1.121366185368177604e+01
-6.445745345437899232e+01,2.751886110143851023e+06,1.122262690679551866e+01
-6.445745345437899232e+01,-2.751886110143851023e+06,-1.122262690679551866e+01
-6.445745344844181091e+01,2.710959026894696988e+06,1.120764282872844220e+01
-6.445745344844181091e+01,-2.710959026894696988e+06,-1.120764282872844220e+01
-1.371671102722757496e+00,2.733199612518869340e+06,1.121581331413235283e+01
-1.371671102722757496e+00,-2.733199612518869340e+06,-1.121581331413235283e+01
-6.445745345097384416e+01,2.735510922244462650e+06,1.121665859926804387e+01
-6.445745345097384416e+01,-2.735510922244462650e+06,-1.121665859926804387e+01
-6.445745344937131449e+01,2.702777742176833097e+06,1.120462040954004834e+01
-6.445745344937131449e+01,-2.702777742176833097e+06,-1.120462040954004834e+01
-6.445745344597889925e+01,2.694597710734543856e+06,1.120158929274018611e+01
-6.445745344597889925e+01,-2.694597710734543856e+06,-1.120158929274018611e+01
-6.445745344855822623e+01,2.678241212280828040e+06,1.119550068698910117e+01
-6.445745344855822623e+01,-2.678241212280828040e+06,-1.119550068698910117e+01
-1.371671102911932394e+00,2.688208671919222455e+06,1.119921542254629188e+01
-1.371671102911932394e+00,-2.688208671919222455e+06,-1.119921542254629188e+01
-6.445745344960596412e+01,2.686418883265729994e+06,1.119854940850112257e+01
-6.445745344960596412e+01,-2.686418883265729994e+06,-1.119854940850112257e+01
-6.445745344873284921e+01,2.670064652042224538e+06,1.119244305834320485e+01
-6.445745344873284921e+01,-2.670064652042224538e+06,-1.119244305834320485e+01
-1.371671104803681374e+00,2.665713201653713360e+06,1.119081201167203155e+01
-1.371671104803681374e+00,-2.665713201653713360e+06,-1.119081201167203155e+01
-6.445745345117757097e+01,2.661889158504893072e+06,1.118937645265428493e+01
-6.445745345117757097e+01,-2.661889158504893072e+06,-1.118937645265428493e+01
-6.445745344902388752e+01,2.653714689258931670e+06,1.118630079994425053e+01
-6.445745344902388752e+01,-2.653714689258931670e+06,-1.118630079994425053e+01
-1.371671105618588626e+00,2.598226790972623043e+06,1.116516958086138800e+01
-1.371671105618588626e+00,-2.598226790972623043e+06,-1.116516958086138800e+01
-6.445745345308387186e+01,2.637368661845164839e+06,1.118012207308167305e+01
-6.445745345308387186e+01,-2.637368661845164839e+06,-1.118012207308167305e+01
-6.445745344995521009e+01,2.629197026540313382e+06,1.117701885844577880e+01
-6.445745344995521009e+01,-2.629197026540313382e+06,-1.117701885844577880e+01
-6.445745344893657602e+01,2.645541203474021517e+06,1.118321603014569909e+01
-6.445745344893657602e+01,-2.645541203474021517e+06,-1.118321603014569909e+01
-1.371671107757720165e+00,2.643217731408567633e+06,1.118233738460955706e+01
-1.371671107757720165e+00,-2.643217731408567633e+06,-1.118233738460955706e+01
-6.445745345129353154e+01,2.604687201286900789e+06,1.116765296369035809e+01
-6.445745345129353154e+01,-2.604687201286900789e+06,-1.116765296369035809e+01
-6.445745345304021612e+01,2.612856330635808874e+06,1.117078437446797246e+01
-6.445745345304021612e+01,-2.612856330635808874e+06,-1.117078437446797246e+01
-1.371671091725147562e+00,2.620722261182057206e+06,1.117379032396547878e+01
-1.371671091725147562e+00,-2.620722261182057206e+06,-1.117379032396547878e+01
-6.445745345269097015e+01,2.621026261149591766e+06,1.117390631578255267e+01
-6.445745345269097015e+01,-2.621026261149591766e+06,-1.117390631578255267e+01
-6.445745344989700243e+01,2.588351217583772726e+06,1.116136144944715980e+01
-6.445745344989700243e+01,-2.588351217583772726e+06,-1.116136144944715980e+01
-6.445745344839815516e+01,2.596518840669450816e+06,1.116451201243135394e+01
-6.445745344839815516e+01,-2.596518840669450816e+06,-1.116451201243135394e+01
-1.371671107306610793e+00,2.575731320778764784e+06,1.115647387383864775e+01
-1.371671107306610793e+00,-2.575731320778764784e+06,-1.115647387383864775e+01
-6.445745344980969094e+01,2.580184302020680625e+06,1.115820120325009412e+01
-6.445745344980969094e+01,-2.580184302020680625e+06,-1.115820120325009412e+01
-6.445745345062459819e+01,2.572018065119105857e+06,1.115503120209015009e+01
-6.445745345062459819e+01,-2.572018065119105857e+06,-1.115503120209015009e+01
-6.445745345027535222e+01,2.563852479125569109e+06,1.115185137393693360e+01
-6.445745345027535222e+01,-2.563852479125569109e+06,-1.115185137393693360e+01
-1.371671104815959552e+00,2.553235850599221420e+06,1.114770188771525739e+01
-1.371671104815959552e+00,-2.553235850599221420e+06,-1.114770188771525739e+01
-6.445745344870374538e+01,2.555687517354658805e+06,1.114866164646169366e+01
-6.445745344870374538e+01,-2.555687517354658805e+06,-1.114866164646169366e+01
-6.445745344611350447e+01,2.547523154150702525e+06,1.114546194701947535e+01
-6.445745344611350447e+01,-2.547523154150702525e+06,-1.114546194701947535e+01
-6.445745345015166095e+01,2.539359364850996528e+06,1.114225220263157645e+01
-6.445745345015166095e+01,-2.539359364850996528e+06,-1.114225220263157645e+01
-1.371671106389840133e+00,2.530740380432729144e+06,1.113885227239198095e+01
-1.371671106389840133e+00,-2.530740380432729144e+06,-1.113885227239198095e+01
-6.445745345042087138e+01,2.531196125750043895e+06,1.113903233996809128e+01
-6.445745345042087138e+01,-2.531196125750043895e+06,-1.113903233996809128e+01
-6.445745344861643389e+01,2.523033414064703975e+06,1.113580228533048277e+01
-6.445745344861643389e+01,-2.523033414064703975e+06,-1.113580228533048277e+01
-6.445745345356408507e+01,2.457748252523935400e+06,1.110958595823439232e+01
-6.445745345356408507e+01,-2.457748252523935400e+06,-1.110958595823439232e+01
-6.445745344244642183e+01,2.514871207901107613e+06,1.113256196463456504e+01
-6.445745344244642183e+01,-2.514871207901107613e+06,-1.113256196463456504e+01
-1.371671099564991891e+00,2.463253970000597183e+06,1.111182359988744395e+01
-1.371671099564991891e+00,-2.463253970000597183e+06,-1.111182359988744395e+01
-6.445745344969327562e+01,2.498548228815929964e+06,1.112605022670024013e+01
-6.445745344969327562e+01,-2.498548228815929964e+06,-1.112605022670024013e+01
-1.371671103261178359e+00,2.508244910278141499e+06,1.112992364160530023e+01
-1.371671103261178359e+00,-2.508244910278141499e+06,-1.112992364160530023e+01
-1.371671098246224574e+00,2.485749440134417731e+06,1.112091457162415864e+01
-1.371671098246224574e+00,-2.485749440134417731e+06,-1.112091457162415864e+01
-6.445745345269097015e+01,2.506709486222104635e+06,1.112931130339337749e+01
-6.445745345269097015e+01,-2.506709486222104635e+06,-1.112931130339337749e+01
-6.445745345327304676e+01,2.465907464911228511e+06,1.111290025164738005e+01
-6.445745345327304676e+01,-2.465907464911228511e+06,-1.111290025164738005e+01
-6.445745345097384416e+01,2.490387416266074404e+06,1.112277865921198483e+01
-6.445745345097384416e+01,-2.490387416266074404e+06,-1.112277865921198483e+01
-6.445745344908209518e+01,2.474067051871228497e+06,1.111620374819490387e+01
-6.445745344908209518e+01,-2.474067051871228497e+06,-1.111620374819490387e+01
-6.445745345309842378e+01,2.482227029922101647e+06,1.111949652513227171e+01
-6.445745345309842378e+01,-2.482227029922101647e+06,-1.111949652513227171e+01
-6.445745345152045047e+01,2.425114840881077573e+06,1.109621925230868023e+01
-6.445745345152045047e+01,-2.425114840881077573e+06,-1.109621925230868023e+01
-6.445745345001338933e+01,2.449589398849853780e+06,1.110626079018147649e+01
-6.445745345001338933e+01,-2.449589398849853780e+06,-1.110626079018147649e+01
-6.445745345094474033e+01,2.433272707349887118e+06,1.109957751636432199e+01
-6.445745345094474033e+01,-2.433272707349887118e+06,-1.109957751636432199e+01
-1.371671097294893116e+00,2.440758499875796493e+06,1.110264922357898065e+01
-1.371671097294893116e+00,-2.440758499875796493e+06,-1.110264922357898065e+01
-6.445745345088653266e+01,2.441430888663553167e+06,1.110292466917868914e+01
-6.445745345088653266e+01,-2.441430888663553167e+06,-1.110292466917868914e+01
-1.371671108186092169e+00,2.418263029759231955e+06,1.109338989813656440e+01
-1.371671108186092169e+00,-2.418263029759231955e+06,-1.109338989813656440e+01
-6.445745344922761433e+01,2.416957275794610381e+06,1.109284979699789986e+01
-6.445745344922761433e+01,-2.416957275794610381e+06,-1.109284979699789986e+01
-6.445745345199247822e+01,2.408799999171923380e+06,1.108946906981779712e+01
-6.445745345199247822e+01,-2.408799999171923380e+06,-1.108946906981779712e+01
-6.445745344979513902e+01,2.400642998617599718e+06,1.108607698953764142e+01
-6.445745344979513902e+01,-2.400642998617599718e+06,-1.108607698953764142e+01
-1.371671105145651381e+00,2.395767559650143608e+06,1.108404403569127261e+01
-1.371671105145651381e+00,-2.395767559650143608e+06,-1.108404403569127261e+01
-6.445745344899478368e+01,2.384329778630384710e+06,1.107925844157498929e+01
-6.445745344899478368e+01,-2.384329778630384710e+06,-1.107925844157498929e+01
-6.445745344868919346e+01,2.392486262239683885e+06,1.108267347429408822e+01
-6.445745344868919346e+01,-2.392486262239683885e+06,-1.108267347429408822e+01
-1.371671106266148854e+00,2.350776619451761246e+06,1.106508612189941587e+01
-1.371671106266148854e+00,-2.350776619451761246e+06,-1.106508612189941587e+01
-1.371671102577238344e+00,2.373272089547866024e+06,1.107461000343321622e+01
-1.371671102577238344e+00,-2.373272089547866024e+06,-1.107461000343321622e+01
-6.445745344948954880e+01,2.368017526396905072e+06,1.107239349032059650e+01
-6.445745344948954880e+01,-2.368017526396905072e+06,-1.107239349032059650e+01
-6.445745344800525345e+01,2.359861737214665394e+06,1.106894340337148996e+01
-6.445745344800525345e+01,-2.359861737214665394e+06,-1.106894340337148996e+01
-6.445745344850547554e+01,2.376173536847553216e+06,1.107583180820323143e+01
-6.445745344850547554e+01,-2.376173536847553216e+06,-1.107583180820323143e+01
-6.445745344911119901e+01,2.351706159651133697e+06,1.106548146208677963e+01
-6.445745344911119901e+01,-2.351706159651133697e+06,-1.106548146208677963e+01
-6.445745345071190968e+01,2.343550784454458393e+06,1.106200758046741406e+01
-6.445745345071190968e+01,-2.343550784454458393e+06,-1.106200758046741406e+01
-6.445745344733586535e+01,2.335395602755419910e+06,1.105852167176817602e+01
-6.445745344733586535e+01,-2.335395602755419910e+06,-1.105852167176817602e+01
-1.371671103633616440e+00,2.328281149361244868e+06,1.105547066317939375e+01
-1.371671103633616440e+00,-2.328281149361244868e+06,-1.105547066317939375e+01
-6.445745344494753226e+01,2.327240606052383315e+06,1.105502364848121211e+01
-6.445745344494753226e+01,-2.327240606052383315e+06,-1.105502364848121211e+01
-6.445745345152681693e+01,2.319085786197094712e+06,1.105151342231960676e+01
-6.445745345152681693e+01,-2.319085786197094712e+06,-1.105151342231960676e+01
-6.445745344950410072e+01,2.310931135380686726e+06,1.104799090420076269e+01
-6.445745344950410072e+01,-2.310931135380686726e+06,-1.104799090420076269e+01
-1.371671100481762551e+00,2.305785679275847040e+06,1.104576184903367242e+01
-1.371671100481762551e+00,-2.305785679275847040e+06,-1.104576184903367242e+01
-6.445745345024670314e+01,2.302776646120599005e+06,1.104445600422985585e+01
-6.445745345024670314e+01,-2.302776646120599005e+06,-1.104445600422985585e+01
-6.445745344655006193e+01,2.294622311247540638e+06,1.104090863168300984e+01
-6.445745344655006193e+01,-2.294622311247540638e+06,-1.104090863168300984e+01
-1.371671105589484796e+00,2.283290209195026662e+06,1.103595784891992437e+01
-1.371671105589484796e+00,-2.283290209195026662e+06,-1.103595784891992437e+01
-6.445745344934402965e+01,2.286468123893145006e+06,1.103734869499044891e+01
-6.445745344934402965e+01,-2.286468123893145006e+06,-1.103734869499044891e+01
-6.445745345012983307e+01,2.278314077478280757e+06,1.103377610171964385e+01
-6.445745345012983307e+01,-2.278314077478280757e+06,-1.103377610171964385e+01
-1.371671102111577056e+00,2.215803798976132181e+06,1.100595559857329597e+01
-1.371671102111577056e+00,-2.215803798976132181e+06,-1.100595559857329597e+01
-6.445745345279283356e+01,2.270160165701345075e+06,1.103019075855810982e+01
-6.445745345279283356e+01,-2.270160165701345075e+06,-1.103019075855810982e+01
-6.445745345091563649e+01,2.221239201831706800e+06,1.100840561114853777e+01
-6.445745345091563649e+01,-2.221239201831706800e+06,-1.100840561114853777e+01
-6.445745345190516673e+01,2.253852722177271266e+06,1.102298144481002495e+01
-6.445745345190516673e+01,-2.253852722177271266e+06,-1.102298144481002495e+01
-1.371671101995161735e+00,2.260794739118420985e+06,1.102605677792161032e+01
-1.371671101995161735e+00,-2.260794739118420985e+06,-1.102605677792161032e+01
-6.445745344833994750e+01,2.229392423907400575e+06,1.101206946467852177e+01
-6.445745344833994750e+01,-2.229392423907400575e+06,-1.101206946467852177e+01
-6.445745345143950544e+01,2.245699179117807187e+06,1.101935728304336592e+01
-6.445745345143950544e+01,-2.245699179117807187e+06,-1.101935728304336592e+01
-6.445745346133480780e+01,2.262006382527366746e+06,1.102659257129626624e+01
-6.445745346133480780e+01,-2.262006382527366746e+06,-1.102659257129626624e+01
-1.371671100627281703e+00,2.238299269045533612e+06,1.101605669457277159e+01
-1.371671100627281703e+00,-2.238299269045533612e+06,-1.101605669457277159e+01
-6.445745345832256135e+01,2.237545748051533941e+06,1.101571998899058968e+01
-6.445745345832256135e+01,-2.237545748051533941e+06,-1.101571998899058968e+01
-6.445745344785973430e+01,2.188627244260508101e+06,1.099361489016030191e+01
-6.445745344785973430e+01,-2.188627244260508101e+06,-1.099361489016030191e+01
-6.445745345410250593e+01,2.204933045504651498e+06,1.100103751556347120e+01
-6.445745345410250593e+01,-2.204933045504651498e+06,-1.100103751556347120e+01
-1.371671106229769066e+00,2.193308328909751959e+06,1.099575142838719444e+01
-1.371671106229769066e+00,-2.193308328909751959e+06,-1.099575142838719444e+01
-6.445745345274917781e+01,2.196780102554812096e+06,1.099733307049896780e+01
-6.445745345274917781e+01,-2.196780102554812096e+06,-1.099733307049896780e+01
-6.445745345298200846e+01,2.213086077179184649e+06,1.100472832843831306e+01
-6.445745345298200846e+01,-2.213086077179184649e+06,-1.100472832843831306e+01
-6.445745345138129778e+01,2.180474466729204170e+06,1.098988287038450551e+01
-6.445745345138129778e+01,-2.180474466729204170e+06,-1.098988287038450551e+01
-1.371671100583625957e+00,2.103326448669453152e+06,1.095386048664004619e+01
-1.371671100583625957e+00,-2.103326448669453152e+06,-1.095386048664004619e+01
-1.371671099303057417e+00,2.170812858846167102e+06,1.098544205871751345e+01
-1.371671099303057417e+00,-2.170812858846167102e+06,-1.098544205871751345e+01
-6.445745344902388752e+01,2.164169139225232881e+06,1.098237689036133169e+01
-6.445745344902388752e+01,-2.164169139225232881e+06,-1.098237689036133169e+01
-6.445745345513569191e+01,2.172321766237739474e+06,1.098613690591086112e+01
-6.445745345513569191e+01,-2.172321766237739474e+06,-1.098613690591086112e+01
-6.445745344989700243e+01,2.156016582286714111e+06,1.097860271622096029e+01
-6.445745344989700243e+01,-2.156016582286714111e+06,-1.097860271622096029e+01
-6.445745344680472044e+01,2.139711665751620661e+06,1.097101145630219854e+01
-6.445745344680472044e+01,-2.139711665751620661e+06,-1.097101145630219854e+01
-1.371671105109271593e+00,2.125821918726244010e+06,1.096449888485335578e+01
-1.371671105109271593e+00,-2.125821918726244010e+06,-1.096449888485335578e+01
-1.371671106535359286e+00,2.148317388785081450e+06,1.097502529784937586e+01
-1.371671106535359286e+00,-2.148317388785081450e+06,-1.097502529784937586e+01
-6.445745345100294799e+01,2.115254739638263825e+06,1.095951562149500447e+01
-6.445745345100294799e+01,-2.115254739638263825e+06,-1.095951562149500447e+01
-6.445745344742317684e+01,2.123406992268543225e+06,1.096336224252681468e+01
-6.445745344742317684e+01,-2.123406992268543225e+06,-1.096336224252681468e+01
-6.445745345024624839e+01,2.131559300066985190e+06,1.096719414962723071e+01
-6.445745345024624839e+01,-2.131559300066985190e+06,-1.096719414962723071e+01
-6.445745344751048833e+01,2.147864092166377697e+06,1.097481427481769245e+01
-6.445745344751048833e+01,-2.147864092166377697e+06,-1.097481427481769245e+01
-6.445745345091563649e+01,2.107102539578998461e+06,1.095565417176452527e+01
-6.445745345091563649e+01,-2.107102539578998461e+06,-1.095565417176452527e+01
-6.445745345125033055e+01,2.098950389609154314e+06,1.095177777728483903e+01
-6.445745345125033055e+01,-2.098950389609154314e+06,-1.095177777728483903e+01
-6.445745344765600748e+01,2.090798287357962690e+06,1.094788632070006962e+01
-6.445745344765600748e+01,-2.090798287357962690e+06,-1.094788632070006962e+01
-1.371671107626752928e+00,2.080830978614444612e+06,1.094310769485620938e+01
-1.371671107626752928e+00,-2.080830978614444612e+06,-1.094310769485620938e+01
-6.445745345731847920e+01,2.082646230560861761e+06,1.094397968332653726e+01
-6.445745345731847920e+01,-2.082646230560861761e+06,-1.094397968332653726e+01
-6.445745344777242281e+01,2.074494217054849723e+06,1.094005774512984530e+01
-6.445745344777242281e+01,-2.074494217054849723e+06,-1.094005774512984530e+01
-6.445745345254545100e+01,2.066342244774362305e+06,1.093612038470174497e+01
-6.445745345254545100e+01,-2.066342244774362305e+06,-1.093612038470174497e+01
-1.371671107553993352e+00,2.058335508561122231e+06,1.093223802261238475e+01
-1.371671107553993352e+00,-2.058335508561122231e+06,-1.093223802261238475e+01
-6.445745345266186632e+01,2.050038416089533363e+06,1.092819890450678599e+01
-6.445745345266186632e+01,-2.050038416089533363e+06,-1.092819890450678599e+01
-6.445745344625902362e+01,2.058190311746978201e+06,1.093216747923646892e+01
-6.445745344625902362e+01,-2.058190311746978201e+06,-1.093216747923646892e+01
-6.445745345213799737e+01,2.041886556004385930e+06,1.092421453483964555e+01
-6.445745345213799737e+01,-2.041886556004385930e+06,-1.092421453483964555e+01
-6.445745345074101351e+01,1.984824396740688011e+06,1.089587081708402572e+01
-6.445745345074101351e+01,-1.984824396740688011e+06,-1.089587081708402572e+01
-1.371671098953811452e+00,2.035840038509233389e+06,1.092124890103041857e+01
-1.371671098953811452e+00,-2.035840038509233389e+06,-1.092124890103041857e+01
-6.445745345359318890e+01,2.033734729775527027e+06,1.092021424309124988e+01
-6.445745345359318890e+01,-2.033734729775527027e+06,-1.092021424309124988e+01
-1.371671098328533844e+00,1.990849098409273429e+06,1.089890160232716632e+01
-1.371671098328533844e+00,-1.990849098409273429e+06,-1.089890160232716632e+01
-6.445745344733586535e+01,2.025582935765311588e+06,1.091619790062194006e+01
-6.445745344733586535e+01,-2.025582935765311588e+06,-1.091619790062194006e+01
-1.371671111306568491e+00,2.013344568458676338e+06,1.091013767559949521e+01
-1.371671111306568491e+00,-2.013344568458676338e+06,-1.091013767559949521e+01
-6.445745345223986078e+01,2.001127731773969019e+06,1.090405125951047616e+01
-6.445745345223986078e+01,-2.001127731773969019e+06,-1.090405125951047616e+01
-6.445745345365139656e+01,2.017431172410968225e+06,1.091216537727044411e+01
-6.445745345365139656e+01,-2.017431172410968225e+06,-1.091216537727044411e+01
-6.445745345370960422e+01,2.009279438221374061e+06,1.090811654132774500e+01
-6.445745345370960422e+01,-2.009279438221374061e+06,-1.090811654132774500e+01
-6.445745344640454277e+01,1.992976051711808657e+06,1.089996939693384626e+01
-6.445745344640454277e+01,-1.992976051711808657e+06,-1.089996939693384626e+01
-6.445745344870377380e+01,1.976672765626345994e+06,1.089175538179001812e+01
-6.445745344870377380e+01,-1.976672765626345994e+06,-1.089175538179001812e+01
-6.445745344919853892e+01,1.935914928586963331e+06,1.087092041801951936e+01
-6.445745344919853892e+01,-1.935914928586963331e+06,-1.087092041801951936e+01
-6.445745344970782753e+01,1.960369570315536344e+06,1.088347338372754436e+01
-6.445745344970782753e+01,-1.960369570315536344e+06,-1.088347338372754436e+01
-1.371671099943341687e+00,1.945858158313417807e+06,1.087604346424144985e+01
-1.371671099943341687e+00,-1.945858158313417807e+06,-1.087604346424144985e+01
-6.445745344831084367e+01,1.952218003927496728e+06,1.087930653607098108e+01
-6.445745344831084367e+01,-1.952218003927496728e+06,-1.087930653607098108e+01
-6.445745345205068588e+01,1.944066457008484751e+06,1.087512226313406494e+01
-6.445745345205068588e+01,-1.944066457008484751e+06,-1.087512226313406494e+01
-1.371671099375816993e+00,1.968353628360865405e+06,1.088753784367182931e+01
-1.371671099375816993e+00,-1.968353628360865405e+06,-1.088753784367182931e+01
-6.445745345653267577e+01,1.968521157191950129e+06,1.088762295119508572e+01
-6.445745345653267577e+01,-1.968521157191950129e+06,-1.088762295119508572e+01
-1.371671104760025628e+00,1.923362688266801182e+06,1.086441542624200984e+01
-1.371671104760025628e+00,-1.923362688266801182e+06,-1.086441542624200984e+01
-6.445745345101022394e+01,1.927763417737258133e+06,1.086670085199271441e+01
-6.445745345101022394e+01,-1.927763417737258133e+06,-1.086670085199271441e+01
-6.445745345216710120e+01,1.919611923577427631e+06,1.086246341444948271e+01
-6.445745345216710120e+01,-1.919611923577427631e+06,-1.086246341444948271e+01
-6.445745345047907904e+01,1.911460445267320843e+06,1.085820795288335638e+01
-6.445745345047907904e+01,-1.911460445267320843e+06,-1.085820795288335638e+01
-6.445745344815077260e+01,1.870703264755636686e+06,1.083665480955272464e+01
-6.445745344815077260e+01,-1.870703264755636686e+06,-1.083665480955272464e+01
-1.371671097678699880e+00,1.900867218220928451e+06,1.085265058465838983e+01
-1.371671097678699880e+00,-1.900867218220928451e+06,-1.085265058465838983e+01
-6.445745344882016070e+01,1.895157533033691347e+06,1.084964233794388200e+01
-6.445745344882016070e+01,-1.895157533033691347e+06,-1.084964233794388200e+01
-6.445745345143950544e+01,1.887006097622493748e+06,1.084533186974184460e+01
-6.445745345143950544e+01,-1.887006097622493748e+06,-1.084533186974184460e+01
-1.371671104730921797e+00,1.878371748175674584e+06,1.084074568214827217e+01
-1.371671104730921797e+00,-1.878371748175674584e+06,-1.084074568214827217e+01
-6.445745344867464155e+01,1.903308982006769162e+06,1.085393431285216970e+01
-6.445745344867464155e+01,-1.903308982006769162e+06,-1.085393431285216970e+01
-6.445745344923489029e+01,1.878854675082318019e+06,1.084100274778920081e+01
-6.445745344923489029e+01,-1.878854675082318019e+06,-1.084100274778920081e+01
-6.445745345071009069e+01,1.862551866016465239e+06,1.083228789038564344e+01
-6.445745345071009069e+01,-1.862551866016465239e+06,-1.083228789038564344e+01
-1.371671098881051876e+00,1.855876278131010244e+06,1.082869734362852476e+01
-1.371671098881051876e+00,-1.855876278131010244e+06,-1.082869734362852476e+01
-6.445745345091563649e+01,1.854400478269233601e+06,1.082790182349000041e+01
-6.445745345091563649e+01,-1.854400478269233601e+06,-1.082790182349000041e+01
-6.445745344966326229e+01,1.846249100947241066e+06,1.082349643987796739e+01
-6.445745344966326229e+01,-1.846249100947241066e+06,-1.082349643987796739e+01
-1.371671100008825306e+00,1.833380808086849516e+06,1.081650207053131929e+01
-1.371671100008825306e+00,-1.833380808086849516e+06,-1.081650207053131929e+01
-6.445745345126488246e+01,1.838097733511296799e+06,1.081907156833239547e+01
-6.445745345126488246e+01,-1.838097733511296799e+06,-1.081907156833239547e+01
-6.445745345081377309e+01,1.829946375448535895e+06,1.081462703536658232e+01
-6.445745345081377309e+01,-1.829946375448535895e+06,-1.081462703536658232e+01
-6.445745344911119901e+01,1.821795026271258714e+06,1.081016266518315483e+01
-6.445745344911119901e+01,-1.821795026271258714e+06,-1.081016266518315483e+01
-6.445745345074101351e+01,1.813643685515625402e+06,1.080567827963194460e+01
-6.445745345074101351e+01,-1.813643685515625402e+06,-1.080567827963194460e+01
-1.371671093959662358e+00,1.810885338043135824e+06,1.080415623470579689e+01
-1.371671093959662358e+00,-1.810885338043135824e+06,-1.080415623470579689e+01
-1.371671105822315440e+00,1.743398927914107684e+06,1.076617698663162059e+01
-1.371671105822315440e+00,-1.743398927914107684e+06,-1.076617698663162059e+01
-6.445745345077011734e+01,1.805492352740647271e+06,1.080117369816708361e+01
-6.445745345077011734e+01,-1.805492352740647271e+06,-1.080117369816708361e+01
-6.445745345525210723e+01,1.748433214059748221e+06,1.076906045263401168e+01
-6.445745345525210723e+01,-1.748433214059748221e+06,-1.076906045263401168e+01
-6.445745344569877489e+01,1.797341027527143015e+06,1.079664873780309797e+01
-6.445745344569877489e+01,-1.797341027527143015e+06,-1.079664873780309797e+01
-6.445745345171599183e+01,1.756584501610257896e+06,1.077371167149054720e+01
-6.445745345171599183e+01,-1.756584501610257896e+06,-1.077371167149054720e+01
-6.445745345012983307e+01,1.781038398210637271e+06,1.078753693596743091e+01
-6.445745345012983307e+01,-1.781038398210637271e+06,-1.078753693596743091e+01
-6.445745344986789860e+01,1.772887093369216193e+06,1.078294971591769169e+01
-6.445745344986789860e+01,-1.772887093369216193e+06,-1.078294971591769169e+01
-1.371671097731450573e+00,1.765894397956817877e+06,1.077899767506357520e+01
-1.371671097731450573e+00,-1.765894397956817877e+06,-1.077899767506357520e+01
-6.445745345302566420e+01,1.764735794610645622e+06,1.077834135971783347e+01
-6.445745345302566420e+01,-1.764735794610645622e+06,-1.077834135971783347e+01
-6.445745344561873935e+01,1.789189709476682590e+06,1.079210321307000342e+01
-6.445745344561873935e+01,-1.789189709476682590e+06,-1.079210321307000342e+01
-1.371671100096136797e+00,1.788389867999816546e+06,1.079165607193847976e+01
-1.371671100096136797e+00,-1.788389867999816546e+06,-1.079165607193847976e+01
-6.445745345248059266e+01,1.715828112719145138e+06,1.075023620061177709e+01
-6.445745345248059266e+01,-1.715828112719145138e+06,-1.075023620061177709e+01
-1.371671097018407171e+00,1.720903457871659659e+06,1.075318979110199358e+01
-1.371671097018407171e+00,-1.720903457871659659e+06,-1.075318979110199358e+01
-6.445745344572060276e+01,1.732130654152079253e+06,1.075969261469399640e+01
-6.445745344572060276e+01,-1.732130654152079253e+06,-1.075969261469399640e+01
-6.445745344602619298e+01,1.723979381253162166e+06,1.075497558431621137e+01
-6.445745344602619298e+01,-1.723979381253162166e+06,-1.075497558431621137e+01
-6.445745345531031489e+01,1.740281931666323915e+06,1.076438750177051595e+01
-6.445745345531031489e+01,-1.740281931666323915e+06,-1.076438750177051595e+01
-6.445745345119212288e+01,1.707676848312455462e+06,1.074547425056189986e+01
-6.445745345119212288e+01,-1.707676848312455462e+06,-1.074547425056189986e+01
-6.445745345152681693e+01,1.691374330990936607e+06,1.073588178403624127e+01
-6.445745345152681693e+01,-1.691374330990936607e+06,-1.073588178403624127e+01
-1.371671102140680887e+00,1.698407987829414196e+06,1.074003170652171057e+01
-1.371671102140680887e+00,-1.698407987829414196e+06,-1.074003170652171057e+01
-6.445745345062459819e+01,1.683223077659467701e+06,1.073105082603010807e+01
-6.445745345062459819e+01,-1.683223077659467701e+06,-1.073105082603010807e+01
-6.445745345167233609e+01,1.666920580693110125e+06,1.072131833255419764e+01
-6.445745345167233609e+01,-1.666920580693110125e+06,-1.072131833255419764e+01
-1.371671102158870781e+00,1.653417047745463671e+06,1.071318445648008044e+01
-1.371671102158870781e+00,-1.653417047745463671e+06,-1.071318445648008044e+01
-6.445745345364412060e+01,1.658769336703072069e+06,1.071641633596698284e+01
-6.445745345364412060e+01,-1.658769336703072069e+06,-1.071641633596698284e+01
-1.371671099579543807e+00,1.675912517787358491e+06,1.072669817564951344e+01
-1.371671099579543807e+00,-1.675912517787358491e+06,-1.072669817564951344e+01
-6.445745344858733006e+01,1.650618095487084473e+06,1.071149019306786876e+01
-6.445745344858733006e+01,-1.650618095487084473e+06,-1.071149019306786876e+01
-6.445745344952592859e+01,1.699525587807683740e+06,1.074068951809671191e+01
-6.445745344952592859e+01,-1.699525587807683740e+06,-1.074068951809671191e+01
-6.445745344452734571e+01,1.675071827620980795e+06,1.072619641849557759e+01
-6.445745344452734571e+01,-1.675071827620980795e+06,-1.072619641849557759e+01
-6.445745344902388752e+01,1.642466856889941031e+06,1.070653966469560991e+01
-6.445745344902388752e+01,-1.642466856889941031e+06,-1.070653966469560991e+01
-1.371671095803321805e+00,1.630921577703694347e+06,1.069948561211920968e+01
-1.371671095803321805e+00,-1.630921577703694347e+06,-1.069948561211920968e+01
-6.445745345107934554e+01,1.634315620764621068e+06,1.070156450812400095e+01
-6.445745345107934554e+01,-1.634315620764621068e+06,-1.070156450812400095e+01
-6.445745345121031278e+01,1.626164386971854838e+06,1.069656447699032320e+01
-6.445745345121031278e+01,-1.626164386971854838e+06,-1.069656447699032320e+01
-6.445745345225441270e+01,1.618013155379763804e+06,1.069153932122205219e+01
-6.445745345225441270e+01,-1.618013155379763804e+06,-1.069153932122205219e+01
-1.371671099233935820e+00,1.608426107662043301e+06,1.068559649995583349e+01
-1.371671099233935820e+00,-1.608426107662043301e+06,-1.068559649995583349e+01
-6.445745345600880682e+01,1.609861925863472046e+06,1.068648878696167870e+01
-6.445745345600880682e+01,-1.609861925863472046e+06,-1.068648878696167870e+01
-6.445745345015893690e+01,1.601710698304756079e+06,1.068141261648965923e+01
-6.445745345015893690e+01,-1.601710698304756079e+06,-1.068141261648965923e+01
-6.445745345164323226e+01,1.528349721756571205e+06,1.063452891202764938e+01
-6.445745345164323226e+01,-1.528349721756571205e+06,-1.063452891202764938e+01
-6.445745344727765769e+01,1.593559472591761500e+06,1.067631054814542502e+01
-6.445745344727765769e+01,-1.593559472591761500e+06,-1.067631054814542502e+01
-6.445745345349132549e+01,1.536500936070749769e+06,1.063984808378714497e+01
-6.445745345349132549e+01,-1.536500936070749769e+06,-1.063984808378714497e+01
-1.371671090403197013e+00,1.540939697537502740e+06,1.064273279551571427e+01
-1.371671090403197013e+00,-1.540939697537502740e+06,-1.064273279551571427e+01
-6.445745345007162541e+01,1.544652151528190123e+06,1.064513911233508381e+01
-6.445745345007162541e+01,-1.544652151528190123e+06,-1.064513911233508381e+01
-6.445745345189061482e+01,1.552803368200436933e+06,1.065040229396063332e+01
-6.445745345189061482e+01,-1.552803368200436933e+06,-1.065040229396063332e+01
-6.445745344833994750e+01,1.577257026285066037e+06,1.066602765100446071e+01
-6.445745344833994750e+01,-1.577257026285066037e+06,-1.066602765100446071e+01
-6.445745344975148328e+01,1.569105805496468907e+06,1.066084627844163002e+01
-6.445745344975148328e+01,-1.569105805496468907e+06,-1.066084627844163002e+01
-1.371671091053940472e+00,1.585930637620462803e+06,1.067151176007135227e+01
-1.371671091053940472e+00,-1.585930637620462803e+06,-1.067151176007135227e+01
-1.371671095603232970e+00,1.563435167578957044e+06,1.065722580282110243e+01
-1.371671095603232970e+00,-1.563435167578957044e+06,-1.065722580282110243e+01
-6.445745345267005177e+01,1.560954586163154105e+06,1.065563792030162027e+01
-6.445745345267005177e+01,-1.560954586163154105e+06,-1.065563792030162027e+01
-6.445745344836541335e+01,1.585408248618590645e+06,1.067118231624630731e+01
-6.445745344836541335e+01,-1.585408248618590645e+06,-1.067118231624630731e+01
-1.371671098886167339e+00,1.495948757454628125e+06,1.061310099790346939e+01
-1.371671098886167339e+00,-1.495948757454628125e+06,-1.061310099790346939e+01
-6.445745345223829759e+01,1.503896085016336525e+06,1.061839950270749000e+01
-6.445745345223829759e+01,-1.503896085016336525e+06,-1.061839950270749000e+01
-6.445745344952024425e+01,1.512047296291381121e+06,1.062380492986028813e+01
-6.445745344952024425e+01,-1.512047296291381121e+06,-1.062380492986028813e+01
-1.371671095261049800e+00,1.518444227496048668e+06,1.062802664812311448e+01
-1.371671095261049800e+00,-1.518444227496048668e+06,-1.062802664812311448e+01
-6.445745345528121106e+01,1.520198508518043440e+06,1.062918129601646733e+01
-6.445745345528121106e+01,-1.520198508518043440e+06,-1.062918129601646733e+01
-6.445745345215254929e+01,1.487593665096572833e+06,1.060750019656357068e+01
-6.445745345215254929e+01,-1.487593665096572833e+06,-1.060750019656357068e+01
-1.371671094766270471e+00,1.428462347330393270e+06,1.056693895613085665e+01
-1.371671094766270471e+00,-1.428462347330393270e+06,-1.056693895613085665e+01
-6.445745345005705929e+01,1.479442456347428262e+06,1.060200567009172623e+01
-6.445745345005705929e+01,-1.479442456347428262e+06,-1.060200567009172623e+01
-1.371671091525968222e+00,1.473453287413235521e+06,1.059794919287982573e+01
-1.371671091525968222e+00,-1.473453287413235521e+06,-1.059794919287982573e+01
-6.445745345427712891e+01,1.463140041031465866e+06,1.059092521125914743e+01
-6.445745345427712891e+01,-1.463140041031465866e+06,-1.059092521125914743e+01
-1.371671098639126285e+00,1.450957817371831276e+06,1.058256427403720323e+01
-1.371671098639126285e+00,-1.450957817371831276e+06,-1.058256427403720323e+01
-6.445745344788883813e+01,1.438686422874249751e+06,1.057407086291336995e+01
-6.445745344788883813e+01,-1.438686422874249751e+06,-1.057407086291336995e+01
-6.445745345643081237e+01,1.471291248340763384e+06,1.059648078743092725e+01
-6.445745345643081237e+01,-1.471291248340763384e+06,-1.059648078743092725e+01
-6.445745345804607496e+01,1.454988834376950283e+06,1.058533859860246196e+01
-6.445745345804607496e+01,-1.454988834376950283e+06,-1.058533859860246196e+01
-6.445745345227624057e+01,1.446837628337166039e+06,1.057972060070805220e+01
-6.445745345227624057e+01,-1.446837628337166039e+06,-1.057972060070805220e+01
-6.445745346756302752e+01,1.495744874635995366e+06,1.061296469864022818e+01
-6.445745346756302752e+01,-1.495744874635995366e+06,-1.061296469864022818e+01
-6.445745344774695695e+01,1.430535217952605337e+06,1.056838902451188744e+01
-6.445745344774695695e+01,-1.430535217952605337e+06,-1.056838902451188744e+01
-6.445745345326577080e+01,1.422384013538684230e+06,1.056267471861479912e+01
-6.445745345326577080e+01,-1.422384013538684230e+06,-1.056267471861479912e+01
-6.445745345439172524e+01,1.414232809600819601e+06,1.055692757200878518e+01
-6.445745345439172524e+01,-1.414232809600819601e+06,-1.055692757200878518e+01
-6.445745344930764986e+01,1.397930403036028380e+06,1.054533323131254363e+01
-6.445745344930764986e+01,-1.397930403036028380e+06,-1.054533323131254363e+01
-1.371671093898839899e+00,1.405966877288921969e+06,1.055106560697117146e+01
-1.371671093898839899e+00,-1.405966877288921969e+06,-1.055106560697117146e+01
-6.445745344222086715e+01,1.406081606109266169e+06,1.055114720500981562e+01
-6.445745344222086715e+01,-1.406081606109266169e+06,-1.055114720500981562e+01
-6.445745344768511131e+01,1.389779200354700908e+06,1.053948525783531487e+01
-6.445745344768511131e+01,-1.389779200354700908e+06,-1.053948525783531487e+01
-6.445745345074465149e+01,1.324569590322862379e+06,1.049142794115106270e+01
-6.445745345074465149e+01,-1.324569590322862379e+06,-1.049142794115106270e+01
-1.371671091808821075e+00,1.383471407247414114e+06,1.053493622503775740e+01
-1.371671091808821075e+00,-1.383471407247414114e+06,-1.053493622503775740e+01
-6.445745345389877912e+01,1.373476796069904696e+06,1.052768570437130968e+01
-6.445745345389877912e+01,-1.373476796069904696e+06,-1.052768570437130968e+01
-6.445745345084287692e+01,1.332720790648825467e+06,1.049756293185484957e+01
-6.445745345084287692e+01,-1.332720790648825467e+06,-1.049756293185484957e+01
-6.445745345592149533e+01,1.365325594421111280e+06,1.052173330288061592e+01
-6.445745345592149533e+01,-1.365325594421111280e+06,-1.052173330288061592e+01
-1.371671089391384157e+00,1.338480467164298985e+06,1.050187536276937550e+01
-1.371671089391384157e+00,-1.338480467164298985e+06,-1.050187536276937550e+01
-6.445745344950410072e+01,1.349023192007480655e+06,1.050972114105363531e+01
-6.445745344950410072e+01,-1.349023192007480655e+06,-1.050972114105363531e+01
-6.445745345148316119e+01,1.357174393073452869e+06,1.051574525825888173e+01
-6.445745345148316119e+01,-1.357174393073452869e+06,-1.051574525825888173e+01
-6.445745346064359182e+01,1.381627998040424893e+06,1.053360288456069149e+01
-6.445745346064359182e+01,-1.381627998040424893e+06,-1.053360288456069149e+01
-6.445745344787428621e+01,1.340871991204994731e+06,1.050366051400495060e+01
-6.445745344787428621e+01,-1.340871991204994731e+06,-1.050366051400495060e+01
-1.371671091868847725e+00,1.360975937205888098e+06,1.051854241525841971e+01
-1.371671091868847725e+00,-1.360975937205888098e+06,-1.051854241525841971e+01
-6.445745345103200918e+01,1.308267190302123548e+06,1.047904387808139859e+01
-6.445745345103200918e+01,-1.308267190302123548e+06,-1.047904387808139859e+01
-1.371671085991692962e+00,1.315984997122607660e+06,1.048492580445156364e+01
-1.371671085991692962e+00,-1.315984997122607660e+06,-1.048492580445156364e+01
-6.445745345024261042e+01,1.316418390212030616e+06,1.048525508004467710e+01
-6.445745345024261042e+01,-1.316418390212030616e+06,-1.048525508004467710e+01
-6.445745345478647437e+01,1.267511193328462774e+06,1.044739565944876247e+01
-6.445745345478647437e+01,-1.267511193328462774e+06,-1.044739565944876247e+01
-1.371671096450369554e+00,1.270994057039070642e+06,1.045013968835751683e+01
-1.371671096450369554e+00,-1.270994057039070642e+06,-1.045013968835751683e+01
-6.445745344993710546e+01,1.283813591648930451e+06,1.046017538886111709e+01
-6.445745344993710546e+01,-1.283813591648930451e+06,-1.046017538886111709e+01
-1.371671094064368379e+00,1.293489527080884203e+06,1.046768399801285199e+01
-1.371671094064368379e+00,-1.293489527080884203e+06,-1.046768399801285199e+01
-6.445745345223986078e+01,1.300115990579841426e+06,1.047279385598644730e+01
-6.445745345223986078e+01,-1.300115990579841426e+06,-1.047279385598644730e+01
-6.445745345423347317e+01,1.275662392417623196e+06,1.045380593914578071e+01
-6.445745345423347317e+01,-1.275662392417623196e+06,-1.045380593914578071e+01
-6.445745344857277814e+01,1.291964791032687295e+06,1.046650452544257526e+01
-6.445745344857277814e+01,-1.291964791032687295e+06,-1.046650452544257526e+01
-6.445745345100249324e+01,1.259359994371774606e+06,1.044094402291906931e+01
-6.445745345100249324e+01,-1.259359994371774606e+06,-1.044094402291906931e+01
-1.371671090979361907e+00,1.203507646913074423e+06,1.039558070409235313e+01
-1.371671090979361907e+00,-1.203507646913074423e+06,-1.039558070409235313e+01
-1.371671088385483017e+00,1.248498586997162784e+06,1.043228207095285143e+01
-1.371671088385483017e+00,-1.248498586997162784e+06,-1.043228207095285143e+01
-6.445745345042087138e+01,1.251208795538540697e+06,1.043445049244272127e+01
-6.445745345042087138e+01,-1.251208795538540697e+06,-1.043445049244272127e+01
-6.445745345339855703e+01,1.243057596820324427e+06,1.042791452037437416e+01
-6.445745345339855703e+01,-1.243057596820324427e+06,-1.042791452037437416e+01
-6.445745344979513902e+01,1.218604001278967829e+06,1.040804631430786387e+01
-6.445745344979513902e+01,-1.218604001278967829e+06,-1.040804631430786387e+01
-6.445745344977331115e+01,1.234906398209180450e+06,1.042133554826010489e+01
-6.445745344977331115e+01,-1.234906398209180450e+06,-1.042133554826010489e+01
-6.445745345107570756e+01,1.210452802946475567e+06,1.040133487889413466e+01
-6.445745345107570756e+01,-1.210452802946475567e+06,-1.040133487889413466e+01
-1.371671088499169855e+00,1.226003116955172736e+06,1.041409975186476267e+01
-1.371671088499169855e+00,-1.226003116955172736e+06,-1.041409975186476267e+01
-6.445745345677278237e+01,1.226755199697714532e+06,1.041471300655113374e+01
-6.445745345677278237e+01,-1.226755199697714532e+06,-1.041471300655113374e+01
-6.445745344531314913e+01,1.202301604694145033e+06,1.039457809566098945e+01
-6.445745344531314913e+01,-1.202301604694145033e+06,-1.039457809566098945e+01
-6.445745345039176755e+01,1.194150406516349642e+06,1.038777534761987198e+01
-6.445745345039176755e+01,-1.194150406516349642e+06,-1.038777534761987198e+01
-1.371671086619926427e+00,1.181012176870869705e+06,1.037671221978251168e+01
-1.371671086619926427e+00,-1.181012176870869705e+06,-1.037671221978251168e+01
-6.445745345319301123e+01,1.185999208407776663e+06,1.038092600510442409e+01
-6.445745345319301123e+01,-1.185999208407776663e+06,-1.038092600510442409e+01
-6.445745344986789860e+01,1.177848010363439098e+06,1.037402942542075657e+01
-6.445745344986789860e+01,-1.177848010363439098e+06,-1.037402942542075657e+01
-6.445745345191971865e+01,1.169696812378778821e+06,1.036708495248565143e+01
-6.445745345191971865e+01,-1.169696812378778821e+06,-1.036708495248565143e+01
-6.445745345226168865e+01,1.161545614449476125e+06,1.036009191645187322e+01
-6.445745345226168865e+01,-1.161545614449476125e+06,-1.036009191645187322e+01
-6.445745345260002068e+01,1.104487230188281275e+06,1.030972155416518277e+01
-6.445745345260002068e+01,-1.104487230188281275e+06,-1.030972155416518277e+01
-1.371671085815250990e+00,1.158516706828541588e+06,1.035748085784884864e+01
-1.371671085815250990e+00,-1.158516706828541588e+06,-1.035748085784884864e+01
-6.445745345267641824e+01,1.153394416571496753e+06,1.035304963332047912e+01
-6.445745345267641824e+01,-1.153394416571496753e+06,-1.035304963332047912e+01
-6.445745345666364301e+01,1.145243218741089571e+06,1.034595740453934098e+01
-6.445745345666364301e+01,-1.145243218741089571e+06,-1.034595740453934098e+01
-6.445745345100294799e+01,1.120789625501499046e+06,1.032437383164057820e+01
-6.445745345100294799e+01,-1.120789625501499046e+06,-1.032437383164057820e+01
-1.371671086963033304e+00,1.113525766743522603e+06,1.031787171974122153e+01
-1.371671086963033304e+00,-1.113525766743522603e+06,-1.031787171974122153e+01
-1.371671090579638985e+00,1.136021236786103109e+06,1.033787238645436801e+01
-1.371671090579638985e+00,-1.136021236786103109e+06,-1.033787238645436801e+01
-6.445745344510214636e+01,1.128940823209214490e+06,1.033162024054342254e+01
-6.445745344510214636e+01,-1.128940823209214490e+06,-1.033162024054342254e+01
-6.445745344828537782e+01,1.112638427828726824e+06,1.031707452880269926e+01
-6.445745344828537782e+01,-1.112638427828726824e+06,-1.031707452880269926e+01
-6.445745344783063047e+01,1.137092020954753505e+06,1.033881451658731088e+01
-6.445745344783063047e+01,-1.137092020954753505e+06,-1.033881451658731088e+01
-1.371671081597583663e+00,1.068534826657865895e+06,1.027662876119293855e+01
-1.371671081597583663e+00,-1.068534826657865895e+06,-1.027662876119293855e+01
-6.445745345007411231e+01,1.080033637437242549e+06,1.028733255840251637e+01
-6.445745345007411231e+01,-1.080033637437242549e+06,-1.028733255840251637e+01
-1.371671079753325362e+00,1.091030296700770268e+06,1.029746284810311430e+01
-1.371671079753325362e+00,-1.091030296700770268e+06,-1.029746284810311430e+01
-6.445745345162143281e+01,1.096336032577716047e+06,1.030231411257737584e+01
-6.445745345162143281e+01,-1.096336032577716047e+06,-1.030231411257737584e+01
-6.445745345501927659e+01,1.088184834994730772e+06,1.029485139108654401e+01
-6.445745345501927659e+01,-1.088184834994730772e+06,-1.029485139108654401e+01
-1.371671079868974630e+00,1.001048416528150556e+06,1.021138823929955386e+01
-1.371671079868974630e+00,-1.001048416528150556e+06,-1.021138823929955386e+01
-6.445745345024624839e+01,1.071882439903243212e+06,1.027975676434186347e+01
-6.445745345024624839e+01,-1.071882439903243212e+06,-1.027975676434186347e+01
-6.445745345603245369e+01,1.063731242390925530e+06,1.027212313925111786e+01
-6.445745345603245369e+01,-1.063731242390925530e+06,-1.027212313925111786e+01
-6.445745345468822052e+01,1.055580044898583088e+06,1.026443079340756981e+01
-6.445745345468822052e+01,-1.055580044898583088e+06,-1.026443079340756981e+01
-6.445745345179602737e+01,1.039277649967660662e+06,1.024886627646703197e+01
-6.445745345179602737e+01,-1.039277649967660662e+06,-1.024886627646703197e+01
-1.371671076752136287e+00,1.046039356614828575e+06,1.025535136273787629e+01
-1.371671076752136287e+00,-1.046039356614828575e+06,-1.025535136273787629e+01
-6.445745345615432598e+01,1.031126452526240028e+06,1.024099221985499142e+01
-6.445745345615432598e+01,-1.031126452526240028e+06,-1.024099221985499142e+01
-1.371671080207306659e+00,1.023543886571571697e+06,1.023361137609313687e+01
-1.371671080207306659e+00,-1.023543886571571697e+06,-1.023361137609313687e+01
-6.445745345058639941e+01,1.014824057685197331e+06,1.022505562726236938e+01
-6.445745345058639941e+01,-1.014824057685197331e+06,-1.022505562726236938e+01
-6.445745345444447594e+01,1.047428847424650914e+06,1.025667881639700418e+01
-6.445745345444447594e+01,-1.047428847424650914e+06,-1.025667881639700418e+01
-6.445745345806062687e+01,1.022975255099150236e+06,1.023305567008924299e+01
-6.445745345806062687e+01,-1.022975255099150236e+06,-1.023305567008924299e+01
-6.445745344863824755e+01,1.006672860283314367e+06,1.021699106727524331e+01
-6.445745344863824755e+01,-1.006672860283314367e+06,-1.021699106727524331e+01
-6.445745345332579745e+01,9.985216628925041296e+05,1.020886094105023112e+01
-6.445745345332579745e+01,-9.985216628925041296e+05,-1.020886094105023112e+01
-6.445745345214527333e+01,9.903704655118369265e+05,1.020066417371219814e+01
-6.445745345214527333e+01,-9.903704655118369265e+05,-1.020066417371219814e+01
-1.371671074514324573e+00,9.785529464844976319e+05,1.018865998821248198e+01
-1.371671074514324573e+00,-9.785529464844976319e+05,-1.018865998821248198e+01
-6.445745345608520438e+01,9.822192681404493051e+05,1.019239966373567619e+01
-6.445745345608520438e+01,-9.822192681404493051e+05,-1.019239966373567619e+01
-6.445745345314571750e+01,9.740680707775570918e+05,1.018406628205650577e+01
-6.445745345314571750e+01,-9.740680707775570918e+05,-1.018406628205650577e+01
-6.445745345178147545e+01,9.659168734224026557e+05,1.017566287114608592e+01
-6.445745345178147545e+01,-9.659168734224026557e+05,-1.017566287114608592e+01
-1.371671073711695499e+00,9.560574764406662434e+05,1.016540312603806306e+01
-1.371671073711695499e+00,-9.560574764406662434e+05,-1.016540312603806306e+01
-6.445745345202612953e+01,9.577656760743346531e+05,1.016718824404652999e+01
-6.445745345202612953e+01,-9.577656760743346531e+05,-1.016718824404652999e+01
-6.445745345053137498e+01,9.496144787327096565e+05,1.015864118336440924e+01
-6.445745345053137498e+01,-9.496144787327096565e+05,-1.015864118336440924e+01
-6.445745344976057822e+01,8.925560974785177968e+05,1.009667445899025751e+01
-6.445745344976057822e+01,-8.925560974785177968e+05,-1.009667445899025751e+01
-6.445745345032628393e+01,9.414632813969535055e+05,1.015002044022127947e+01
-6.445745345032628393e+01,-9.414632813969535055e+05,-1.015002044022127947e+01
-6.445745345256727887e+01,9.007072947889266070e+05,1.010576543077273648e+01
-6.445745345256727887e+01,-9.007072947889266070e+05,-1.010576543077273648e+01
-6.445745345575915053e+01,9.251608867409660015e+05,1.013255274699397646e+01
-6.445745345575915053e+01,-9.251608867409660015e+05,-1.013255274699397646e+01
-1.371671074788537226e+00,9.335620063965923619e+05,1.014159247733344493e+01
-1.371671074788537226e+00,-9.335620063965923619e+05,-1.014159247733344493e+01
-6.445745344881288474e+01,9.088584921025732765e+05,1.011477450079843443e+01
-6.445745344881288474e+01,-9.088584921025732765e+05,-1.011477450079843443e+01
-1.371671070128059000e+00,9.110665363522467669e+05,1.011720102419755030e+01
-1.371671070128059000e+00,-9.110665363522467669e+05,-1.011720102419755030e+01
-6.445745345469913445e+01,9.170096894197863294e+05,1.012370313162847602e+01
-6.445745345469913445e+01,-9.170096894197863294e+05,-1.012370313162847602e+01
-6.445745345125487802e+01,9.333120840665587457e+05,1.014132473315851257e+01
-6.445745345125487802e+01,-9.333120840665587457e+05,-1.014132473315851257e+01
-1.371671069238799223e+00,8.885710663076124620e+05,1.009219972197947612e+01
-1.371671069238799223e+00,-8.885710663076124620e+05,-1.009219972197947612e+01
-6.445745345166324114e+01,8.844049001710057491e+05,1.008750008263476694e+01
-6.445745345166324114e+01,-8.844049001710057491e+05,-1.008750008263476694e+01
-6.445745345456816722e+01,8.762537028660733486e+05,1.007824075714398582e+01
-6.445745345456816722e+01,-8.762537028660733486e+05,-1.007824075714398582e+01
-6.445745345445175190e+01,8.518001109641212970e+05,1.004993698075330855e+01
-6.445745345445175190e+01,-8.518001109641212970e+05,-1.004993698075330855e+01
-6.445745345034083584e+01,8.599513082628878765e+05,1.005946086233975478e+01
-6.445745345034083584e+01,-8.599513082628878765e+05,-1.005946086233975478e+01
-1.371671070017328020e+00,8.660755962627237896e+05,1.006655729135253274e+01
-1.371671070017328020e+00,-8.660755962627237896e+05,-1.006655729135253274e+01
-6.445745345406157867e+01,8.681025055634550517e+05,1.006889489464896670e+01
-6.445745345406157867e+01,-8.681025055634550517e+05,-1.006889489464896670e+01
-6.445745345669683957e+01,8.354977163712159963e+05,1.003061270777766190e+01
-6.445745345669683957e+01,-8.354977163712159963e+05,-1.003061270777766190e+01
-6.445745345470277243e+01,8.110441244905234780e+05,1.000090755313931723e+01
-6.445745345470277243e+01,-8.110441244905234780e+05,-1.000090755313931723e+01
-6.445745345311661367e+01,8.273465190766658634e+05,1.002080870760651443e+01
-6.445745345311661367e+01,-8.273465190766658634e+05,-1.002080870760651443e+01
-1.371671064982365351e+00,8.210846561718904413e+05,1.001321131061650327e+01
-1.371671064982365351e+00,-8.210846561718904413e+05,-1.001321131061650327e+01
-1.371671076785786036e+00,8.435801262174708536e+05,1.004023998302039367e+01
-1.371671076785786036e+00,-8.435801262174708536e+05,-1.004023998302039367e+01
-6.445745345847171848e+01,8.436489136669707950e+05,1.004032152197913952e+01
-6.445745345847171848e+01,-8.436489136669707950e+05,-1.004032152197913952e+01
-6.445745345332761644e+01,8.028929271986151580e+05,9.990806457077027858e+00
-6.445745345332761644e+01,-8.028929271986151580e+05,-9.990806457077027858e+00
-1.371671058768583862e+00,7.985891861259581055e+05,9.985431746492114513e+00
-1.371671058768583862e+00,-7.985891861259581055e+05,-9.985431746492114513e+00
-6.445745345447357977e+01,8.191953217831604416e+05,1.001090763654906723e+01
-6.445745345447357977e+01,-8.191953217831604416e+05,-1.001090763654906723e+01
-6.445745346013563903e+01,7.947417299072977621e+05,9.980602286826188774e+00
-6.445745346013563903e+01,-7.947417299072977621e+05,-9.980602286826188774e+00
-6.445745345752948197e+01,7.865905326164762955e+05,9.970292917089773610e+00
-6.445745345752948197e+01,-7.865905326164762955e+05,-9.970292917089773610e+00
-1.371671059007894655e+00,7.760937160796000389e+05,9.956858374029193826e+00
-1.371671059007894655e+00,-7.760937160796000389e+05,-9.956858374029193826e+00
-6.445745345432078466e+01,7.784393353259955766e+05,9.959876156152777327e+00
-6.445745345432078466e+01,-7.784393353259955766e+05,-9.959876156152777327e+00
-6.445745345494651701e+01,7.702881380357682938e+05,9.949349743085713627e+00
-6.445745345494651701e+01,-7.702881380357682938e+05,-9.949349743085713627e+00
-6.445745345819796057e+01,7.621369407456823392e+05,9.938711344799051162e+00
-6.445745345819796057e+01,-7.621369407456823392e+05,-9.938711344799051162e+00
-6.445745345636350976e+01,7.458345461655700346e+05,9.917088880617404456e+00
-6.445745345636350976e+01,-7.458345461655700346e+05,-9.917088880617404456e+00
-6.445745345335308230e+01,7.376833488753819838e+05,9.906099758954598045e+00
-6.445745345335308230e+01,-7.376833488753819838e+05,-9.906099758954598045e+00
-1.371671058560423262e+00,7.535982460327694425e+05,9.927444488802281697e+00
-1.371671058560423262e+00,-7.535982460327694425e+05,-9.927444488802281697e+00
-6.445745345506475132e+01,7.539857434556292137e+05,9.927958552939463388e+00
-6.445745345506475132e+01,-7.539857434556292137e+05,-9.927958552939463388e+00
-1.371671051708290179e+00,7.311027759855219629e+05,9.897139139284496068e+00
-1.371671051708290179e+00,-7.311027759855219629e+05,-9.897139139284496068e+00
-6.445745346400099152e+01,7.295321515849799616e+05,9.894988533440072231e+00
-6.445745346400099152e+01,-7.295321515849799616e+05,-9.894988533440072231e+00
-6.445745345577597618e+01,7.213809542943227571e+05,9.883752460081318247e+00
-6.445745345577597618e+01,-7.213809542943227571e+05,-9.883752460081318247e+00
-6.445745346377680107e+01,6.561713759516282007e+05,9.789007091648608494e+00
-6.445745346377680107e+01,-6.561713759516282007e+05,-9.789007091648608494e+00
-6.445745345341492794e+01,7.132297570033385418e+05,9.872388701336616279e+00
-6.445745345341492794e+01,-7.132297570033385418e+05,-9.872388701336616279e+00
-1.371671046427309193e+00,7.086073059377176687e+05,9.865886595755721800e+00
-1.371671046427309193e+00,-7.086073059377176687e+05,-9.865886595755721800e+00
-6.445745345298564644e+01,7.050785597119356971e+05,9.860894321813717056e+00
-6.445745345298564644e+01,-7.050785597119356971e+05,-9.860894321813717056e+00
-6.445745345659088343e+01,6.969273624200650956e+05,9.849266283718492332e+00
-6.445745345659088343e+01,-6.969273624200650956e+05,-9.849266283718492332e+00
-6.445745346182593494e+01,6.724737705410510534e+05,9.813548200796471832e+00
-6.445745346182593494e+01,-6.724737705410510534e+05,-9.813548200796471832e+00
-6.445745345444993291e+01,6.806249678346780129e+05,9.825596539422761566e+00
-6.445745345444993291e+01,-6.806249678346780129e+05,-9.825596539422761566e+00
-1.371671036305542657e+00,6.861118358893155819e+05,9.833625733510343636e+00
-1.371671036305542657e+00,-6.861118358893155819e+05,-9.833625733510343636e+00
-6.445745345605382681e+01,6.887761651276707416e+05,9.837501442035668120e+00
-6.445745345605382681e+01,-6.887761651276707416e+05,-9.837501442035668120e+00
-1.371671036060433835e+00,6.636163658403046429e+05,9.800289313212834585e+00
-1.371671036060433835e+00,-6.636163658403046429e+05,-9.800289313212834585e+00
-6.445745345741079291e+01,6.643225732467002235e+05,9.801352927588744990e+00
-6.445745345741079291e+01,-6.643225732467002235e+05,-9.801352927588744990e+00
-6.445745345590879083e+01,6.480201786557111191e+05,9.776506928762271897e+00
-6.445745345590879083e+01,-6.480201786557111191e+05,-9.776506928762271897e+00
-1.371671040875299230e+00,6.411208957905373536e+05,9.765803137108470366e+00
-1.371671040875299230e+00,-6.411208957905373536e+05,-9.765803137108470366e+00
-6.445745345629985934e+01,6.398689813589332625e+05,9.763848531763787975e+00
-6.445745345629985934e+01,-6.398689813589332625e+05,-9.763848531763787975e+00
-6.445745345489558531e+01,6.317177840612466680e+05,9.751027843203459611e+00
-6.445745345489558531e+01,-6.317177840612466680e+05,-9.751027843203459611e+00
-6.445745345800423820e+01,6.235665867625914980e+05,9.738040647540397998e+00
-6.445745345800423820e+01,-6.235665867625914980e+05,-9.738040647540397998e+00
-1.371671034175960813e+00,6.186254257399877533e+05,9.730085054469515882e+00
-1.371671034175960813e+00,-6.186254257399877533e+05,-9.730085054469515882e+00
-6.445745345956675010e+01,6.154153894628965063e+05,9.724882562821335341e+00
-6.445745345956675010e+01,-6.154153894628965063e+05,-9.724882562821335341e+00
-6.445745346308558510e+01,6.072641921621140791e+05,9.711549031804731058e+00
-6.445745346308558510e+01,-6.072641921621140791e+05,-9.711549031804731058e+00
-6.445745346007652188e+01,5.991129948601709912e+05,9.698035312484925896e+00
-6.445745346007652188e+01,-5.991129948601709912e+05,-9.698035312484925896e+00
-6.445745346140211041e+01,5.909617975570482668e+05,9.684336467967462170e+00
-6.445745346140211041e+01,-5.909617975570482668e+05,-9.684336467967462170e+00
-1.371671028364289668e+00,5.961299556886225473e+05,9.693043782748141268e+00
-1.371671028364289668e+00,-5.961299556886225473e+05,-9.693043782748141268e+00
-6.445745345627256029e+01,5.828106002526462544e+05,9.670447355640844123e+00
-6.445745345627256029e+01,-5.828106002526462544e+05,-9.670447355640844123e+00
-6.445745346488729410e+01,5.665082056398064597e+05,9.642076658158273972e+00
-6.445745346488729410e+01,-5.665082056398064597e+05,-9.642076658158273972e+00
-1.371671026107719626e+00,5.736344856362394057e+05,9.654577501874328505e+00
-1.371671026107719626e+00,-5.736344856362394057e+05,-9.654577501874328505e+00
-6.445745345945670124e+01,5.583570083312221104e+05,9.627583650667414616e+00
-6.445745345945670124e+01,-5.583570083312221104e+05,-9.627583650667414616e+00
-6.445745346011608490e+01,5.746594029469151283e+05,9.656362615586131071e+00
-6.445745346011608490e+01,-5.746594029469151283e+05,-9.656362615586131071e+00
-6.445745345759200973e+01,5.420546137093799189e+05,9.597951852658850314e+00
-6.445745345759200973e+01,-5.420546137093799189e+05,-9.597951852658850314e+00
-1.371670999271771052e+00,5.511390155827950221e+05,9.614572167208928377e+00
-1.371670999271771052e+00,-5.511390155827950221e+05,-9.614572167208928377e+00
-6.445745346568901368e+01,5.339034163959538564e+05,9.582800047423248202e+00
-6.445745346568901368e+01,-5.339034163959538564e+05,-9.582800047423248202e+00
-6.445745346139301546e+01,5.502058110211029416e+05,9.612877503081058705e+00
-6.445745346139301546e+01,-5.502058110211029416e+05,-9.612877503081058705e+00
-1.371670996436478163e+00,5.286435455280172173e+05,9.572899470749739237e+00
-1.371670996436478163e+00,-5.286435455280172173e+05,-9.572899470749739237e+00
-6.445745346605144732e+01,5.257522190807738807e+05,9.567415128358767618e+00
-6.445745346605144732e+01,-5.257522190807738807e+05,-9.567415128358767618e+00
-1.371670993941449979e+00,5.061480754719093093e+05,9.529414358743538926e+00
-1.371670993941449979e+00,-5.061480754719093093e+05,-9.529414358743538926e+00
-6.445745346305193380e+01,5.094498244447520119e+05,9.535916460816679319e+00
-6.445745346305193380e+01,-5.094498244447520119e+05,-9.535916460816679319e+00
-6.445745346772628181e+01,5.012986271237131441e+05,9.519787078627622634e+00
-6.445745346772628181e+01,-5.012986271237131441e+05,-9.519787078627622634e+00
-6.445745346529929520e+01,5.176010217637549504e+05,9.551789810220045140e+00
-6.445745346529929520e+01,-5.176010217637549504e+05,-9.551789810220045140e+00
-6.445745346577905366e+01,4.931474298005299061e+05,9.503393268579857889e+00
-6.445745346577905366e+01,-4.931474298005299061e+05,-9.503393268579857889e+00
-6.445745347511353884e+01,4.034842590655584936e+05,9.302722568953159410e+00
-6.445745347511353884e+01,-4.034842590655584936e+05,-9.302722568953159410e+00
-6.445745347663887514e+01,4.116354564217092702e+05,9.322723236153738213e+00
-6.445745347663887514e+01,-4.116354564217092702e+05,-9.322723236153738213e+00
-6.445745346298099321e+01,4.768450351472347393e+05,9.469776657194259428e+00
-6.445745346298099321e+01,-4.768450351472347393e+05,-9.469776657194259428e+00
-1.371670990184441052e+00,4.836526054142102366e+05,9.483951984590849094e+00
-1.371670990184441052e+00,-4.836526054142102366e+05,-9.483951984590849094e+00
-1.371670934818439491e+00,4.161661952288401080e+05,9.333669781234966933e+00
-1.371670934818439491e+00,-4.161661952288401080e+05,-9.333669781234966933e+00
-6.445745347344609399e+01,4.197866537739654887e+05,9.342331708007566959e+00
-6.445745347344609399e+01,-4.197866537739654887e+05,-9.342331708007566959e+00
-6.445745346845217227e+01,4.686938378168984200e+05,9.452534850443273129e+00
-6.445745346845217227e+01,-4.686938378168984200e+05,-9.452534850443273129e+00
-6.445745346571004575e+01,4.523914431481275824e+05,9.417132922707281750e+00
-6.445745346571004575e+01,-4.523914431481275824e+05,-9.417132922707281750e+00
-6.445745347083902743e+01,4.279378511225287803e+05,9.361563070374547380e+00
-6.445745347083902743e+01,-4.279378511225287803e+05,-9.361563070374547380e+00
-6.445745346612056892e+01,4.442402458094587200e+05,9.398950603253055647e+00
-6.445745346612056892e+01,-4.442402458094587200e+05,-9.398950603253055647e+00
-1.371670950640350384e+00,4.386616652929483098e+05,9.386313514838334982e+00
-1.371670950640350384e+00,-4.386616652929483098e+05,-9.386313514838334982e+00
-6.445745346354169669e+01,4.360890484676351771e+05,9.380431555093679208e+00
-6.445745346354169669e+01,-4.360890484676351771e+05,-9.380431555093679208e+00
-1.371670979547161551e+00,4.611571353546056198e+05,9.436323935514121075e+00
-1.371670979547161551e+00,-4.611571353546056198e+05,-9.436323935514121075e+00
-6.445745346852140756e+01,4.849962324750729022e+05,9.486726215808722884e+00
-6.445745346852140756e+01,-4.849962324750729022e+05,-9.486726215808722884e+00
-6.445745346848570989e+01,4.605426404839166207e+05,9.434990540458935371e+00
-6.445745346848570989e+01,-4.605426404839166207e+05,-9.434990540458935371e+00
-6.445745347602311881e+01,3.790306669710727292e+05,9.240202210293947616e+00
-6.445745347602311881e+01,-3.790306669710727292e+05,-9.240202210293947616e+00
-6.445745347075498444e+01,3.871818643405078910e+05,9.261479609335971475e+00
-6.445745347075498444e+01,-3.871818643405078910e+05,-9.261479609335971475e+00
-1.371670919166719127e+00,3.936707251618279261e+05,9.278099929941353352e+00
-1.371670919166719127e+00,-3.936707251618279261e+05,-9.278099929941353352e+00
-6.445745347548248105e+01,3.953330617052402231e+05,9.282313696797132252e+00
-6.445745347548248105e+01,-3.953330617052402231e+05,-9.282313696797132252e+00
-6.445745347820997040e+01,3.627282722169004846e+05,9.196239085560977244e+00
-6.445745347820997040e+01,-3.627282722169004846e+05,-9.196239085560977244e+00
-1.371670904348775366e+00,3.711752550914931344e+05,9.219259429753840607e+00
-1.371670904348775366e+00,-3.711752550914931344e+05,-9.219259429753840607e+00
-6.445745347646879964e+01,3.545770748314210796e+05,9.173510833758586003e+00
-6.445745347646879964e+01,-3.545770748314210796e+05,-9.173510833758586003e+00
-6.445745348703985655e+01,3.382746800416990882e+05,9.126443321290668820e+00
-6.445745348703985655e+01,-3.382746800416990882e+05,-9.126443321290668820e+00
-1.371670859928372010e+00,3.486797850169251324e+05,9.156739072574552551e+00
-1.371670859928372010e+00,-3.486797850169251324e+05,-9.156739072574552551e+00
-6.445745348493835536e+01,3.301234826364952605e+05,9.102051867270585461e+00
-6.445745348493835536e+01,-3.301234826364952605e+05,-9.102051867270585461e+00
-1.371670826972490431e+00,3.261843149375845678e+05,9.090047697835988316e+00
-1.371670826972490431e+00,-3.261843149375845678e+05,-9.090047697835988316e+00
-6.445745348790592288e+01,3.219722852237190236e+05,9.077050564100364483e+00
-6.445745348790592288e+01,-3.219722852237190236e+05,-9.077050564100364483e+00
-6.445745349851870287e+01,2.893674954840262071e+05,8.970282583965740741e+00
-6.445745349851870287e+01,-2.893674954840262071e+05,-8.970282583965740741e+00
-6.445745349177582284e+01,2.975186929337017937e+05,8.998062149396389486e+00
-6.445745349177582284e+01,-2.975186929337017937e+05,-8.998062149396389486e+00
-1.371670782621407625e+00,3.036888448521895916e+05,9.018588733558477344e+00
-1.371670782621407625e+00,-3.036888448521895916e+05,-9.018588733558477344e+00
-6.445745348886885040e+01,3.138210878027682775e+05,9.051408132446052690e+00
-6.445745348886885040e+01,-3.138210878027682775e+05,-9.051408132446052690e+00
-6.445745349358981002e+01,3.056698903730007005e+05,9.025090823003342422e+00
-6.445745349358981002e+01,-3.056698903730007005e+05,-9.025090823003342422e+00
-6.445745348577952427e+01,3.464258774398444220e+05,9.150253970817773919e+00
-6.445745348577952427e+01,-3.464258774398444220e+05,-9.150253970817773919e+00
-6.445745347457248897e+01,3.708794695966740837e+05,9.218462223023276891e+00
-6.445745347457248897e+01,-3.708794695966740837e+05,-9.218462223023276891e+00
-6.445745350240147786e+01,2.730651005499060266e+05,8.912295323303860428e+00
-6.445745350240147786e+01,-2.730651005499060266e+05,-8.912295323303860428e+00
-6.445745350374420468e+01,2.649139030633335933e+05,8.881989972090117647e+00
-6.445745350374420468e+01,-2.649139030633335933e+05,-8.881989972090117647e+00
-6.445745351388811173e+01,2.486115080447073851e+05,8.818476562409971464e+00
-6.445745351388811173e+01,-2.486115080447073851e+05,-8.818476562409971464e+00
-1.371670655292028584e+00,2.586979046572249790e+05,8.858246082645013786e+00
-1.371670655292028584e+00,-2.586979046572249790e+05,-8.858246082645013786e+00
-6.445745350681522723e+01,2.567627055620915780e+05,8.850737426701359212e+00
-6.445745350681522723e+01,-2.567627055620915780e+05,-8.850737426701359212e+00
-6.445745351850575844e+01,2.404603105095896171e+05,8.785140139854910046e+00
-6.445745351850575844e+01,-2.404603105095896171e+05,-8.785140139854910046e+00
-1.371670725745445241e+00,2.811933747593380394e+05,8.941627692053206289e+00
-1.371670725745445241e+00,-2.811933747593380394e+05,-8.941627692053206289e+00
-1.371670578105174343e+00,2.362024345428759116e+05,8.767274303828981985e+00
-1.371670578105174343e+00,-2.362024345428759116e+05,-8.767274303828981985e+00
-6.445745351804993106e+01,2.241579153783231159e+05,8.714935875835372769e+00
-6.445745351804993106e+01,-2.241579153783231159e+05,-8.714935875835372769e+00
-6.445745353031749403e+01,2.323091129548193712e+05,8.750653961251153135e+00
-6.445745353031749403e+01,-2.323091129548193712e+05,-8.750653961251153135e+00
-6.445745353281273538e+01,2.160067177775823802e+05,8.677894601016731713e+00
-6.445745353281273538e+01,-2.160067177775823802e+05,-8.677894601016731713e+00
-1.371670453378595500e+00,2.137069644129366206e+05,8.667190844460257892e+00
-1.371670453378595500e+00,-2.137069644129366206e+05,-8.667190844460257892e+00
-6.445745354098802693e+01,2.078555201498009556e+05,8.639428316674404584e+00
-6.445745354098802693e+01,-2.078555201498009556e+05,-8.639428316674404584e+00
-6.445745369723135809e+01,1.263435412296219583e+05,8.141589807433998516e+00
-6.445745369723135809e+01,-1.263435412296219583e+05,-8.141589807433998516e+00
-6.445745366655081909e+01,1.344947394689077919e+05,8.204110179515723189e+00
-6.445745366655081909e+01,-1.344947394689077919e+05,-8.204110179515723189e+00
-1.371669699436280254e+00,1.462205538545209565e+05,8.287701217668487885e+00
-1.371669699436280254e+00,-1.462205538545209565e+05,-8.287701217668487885e+00
-6.445745364175297709e+01,1.426459375956218573e+05,8.262950692124118035e+00
-6.445745364175297709e+01,-1.426459375956218573e+05,-8.262950692124118035e+00
-6.445745355430764789e+01,1.997043224916152249e+05,8.599422978107032378e+00
-6.445745355430764789e+01,-1.997043224916152249e+05,-8.599422978107032378e+00
-6.445745360401110702e+01,1.589483335810933495e+05,8.371164296377017422e+00
-6.445745360401110702e+01,-1.589483335810933495e+05,-8.371164296377017422e+00
-6.445745357776905848e+01,1.752507292922601337e+05,8.468802780339515834e+00
-6.445745357776905848e+01,-1.752507292922601337e+05,-8.468802780339515834e+00
-1.371670056043853947e+00,1.687160240799275052e+05,8.430802063689695203e+00
-1.371670056043853947e+00,-1.687160240799275052e+05,-8.430802063689695203e+00
-6.445745356247664404e+01,1.834019270678274042e+05,8.514265160219371964e+00
-6.445745356247664404e+01,-1.834019270678274042e+05,-8.514265160219371964e+00
-1.371670293453732370e+00,1.912114942614767933e+05,8.555965208234743713e+00
-1.371670293453732370e+00,-1.912114942614767933e+05,-8.555965208234743713e+00
-6.445745359138936692e+01,1.670995314659423602e+05,8.421174724677293000e+00
-6.445745359138936692e+01,-1.670995314659423602e+05,-8.421174724677293000e+00
-6.445745362314931981e+01,1.507971356282096531e+05,8.318520553879610091e+00
-6.445745362314931981e+01,-1.507971356282096531e+05,-8.318520553879610091e+00
-1.371669145610091789e+00,1.237250835611616203e+05,8.120647129209917381e+00
-1.371669145610091789e+00,-1.237250835611616203e+05,-8.120647129209917381e+00
-6.445745377498454332e+01,1.100411443140688934e+05,8.003439428070040051e+00
-6.445745377498454332e+01,-1.100411443140688934e+05,-8.003439428070040051e+00
-6.445745373297876313e+01,1.181923428547643125e+05,8.074898414605076624e+00
-6.445745373297876313e+01,-1.181923428547643125e+05,-8.074898414605076624e+00
-6.445745390260151453e+01,9.373874656216903531e+04,7.843096713969391232e+00
-6.445745390260151453e+01,-9.373874656216903531e+04,-7.843096713969391232e+00
-6.445745398304855200e+01,8.558754722318977292e+04,7.752124889194423218e+00
-6.445745398304855200e+01,-8.558754722318977292e+04,-7.752124889194423218e+00
-6.445745427465779187e+01,6.928514707455069583e+04,7.540815648289829198e+00
-6.445745427465779187e+01,-6.928514707455069583e+04,-7.540815648289829198e+00
-1.371661585699854413e+00,5.623867146106999280e+04,7.332189717547983321e+00
-1.371661585699854413e+00,-5.623867146106999280e+04,-7.332189717547983321e+00
-6.445745450835391921e+01,6.113394587271415367e+04,7.415652383826251359e+00
-6.445745450835391921e+01,-6.113394587271415367e+04,-7.415652383826251359e+00
-6.445745486002037694e+01,5.298274345666627050e+04,7.272551358371315722e+00
-6.445745486002037694e+01,-5.298274345666627050e+04,-7.272551358371315722e+00
-6.445745830625713779e+01,2.852911851502442732e+04,6.653510360967670678e+00
-6.445745830625713779e+01,-2.852911851502442732e+04,-6.653510360967670678e+00
-1.371644647255537919e+00,3.374319899788941257e+04,6.821363978832832409e+00
-1.371644647255537919e+00,-3.374319899788941257e+04,-6.821363978832832409e+00
-6.445746297451796636e+01,2.037789250764399185e+04,6.317035705610448026e+00
-6.445746297451796636e+01,-2.037789250764399185e+04,-6.317035705610448026e+00
-6.445745541661491984e+01,4.483153916400708840e+04,7.105496983920380316e+00
-6.445745541661491984e+01,-4.483153916400708840e+04,-7.105496983920380316e+00
-1.371666251113008883e+00,7.873414253901122720e+04,7.668661985839233530e+00
-1.371666251113008883e+00,-7.873414253901122720e+04,-7.668661985839233530e+00
-6.445769151366172878e+01,4.075095437376920472e+03,4.707479259627817214e+00
-6.445769151366172878e+01,-4.075095437376920472e+03,-4.707479259627817214e+00
-6.445745355974351298e+01,1.915531247991345590e+05,8.557750277237268222e+00
-6.445745355974351298e+01,-1.915531247991345590e+05,-8.557750277237268222e+00
-6.445745639140147887e+01,3.668033174373963266e+04,6.904825784609121442e+00
-6.445745639140147887e+01,-3.668033174373963266e+04,-6.904825784609121442e+00
-6.445745411241517786e+01,7.743634744560065155e+04,7.652041368600013271e+00
-6.445745411241517786e+01,-7.743634744560065155e+04,-7.652041368600013271e+00
-6.445745382875840335e+01,1.018899455677170772e+05,7.926478358754137865e+00
-6.445745382875840335e+01,-1.018899455677170772e+05,-7.926478358754137865e+00
-1.371668172015505949e+00,1.012296131551257422e+05,7.919976427152434439e+00
-1.371668172015505949e+00,-1.012296131551257422e+05,-7.919976427152434439e+00
-1.371433040688026628e+00,1.124771684144794199e+04,5.722750253621009087e+00
-1.371433040688026628e+00,-1.124771684144794199e+04,-5.722750253621009087e+00
-6.445747990408517580e+01,1.222662816391576962e+04,5.806201302629288463e+00
-6.445747990408517580e+01,-1.222662816391576962e+04,-5.806201302629288463e+00
-6.445745349780750644e+01,2.812162980230843532e+05,8.941709210081320691e+00
-6.445745349780750644e+01,-2.812162980230843532e+05,-8.941709210081320691e+00


==> data/maxeigfreqinverse/maxeigfreqinverse_fem.csv <==
element_count,linear,quadratic,quadratic_normalized_by_linear,cubic,cubic_normalized_by_linear,quartic,quartic_normalized_by_linear,quintic,quintic_normalized_by_linear
1.600000000000000000e+01,2.528778269541166475e-06,1.128641015239042547e-06,4.463186942221820663e-01,6.699306397445642012e-07,2.649226497292384575e-01,4.480083961289226012e-07,1.771639694650695429e-01,3.213333553198411498e-07,1.270705934127413228e-01
3.200000000000000000e+01,1.260974854577418681e-06,5.636422561969280278e-07,4.469892909845671336e-01,3.346884481343914877e-07,2.654203982890310787e-01,2.238582660524825359e-07,1.775279381978655813e-01,1.605792441218274880e-07,1.273453182186105037e-01
6.400000000000000000e+01,6.300605634323553643e-07,2.817362956816200524e-07,4.471574829994384714e-01,1.673095956881842998e-07,2.655452592949772983e-01,1.119108821237979920e-07,1.776192458612956548e-01,8.027868747693670075e-08,1.274142394178834903e-01
1.280000000000000000e+02,3.149769212348171008e-07,1.408575421924003404e-07,4.471995650988989102e-01,8.365046868942442983e-08,2.655765011655013552e-01,5.595315940508730570e-08,1.776420925880277668e-01,4.013797674688704161e-08,1.274314847879408630e-01
2.560000000000000000e+02,1.574817904788543135e-07,7.042744534024179146e-08,4.472100877574055611e-01,4.182469318139560997e-08,2.655843132988227606e-01,2.797629448625274270e-08,1.776478055093565211e-01,2.006881749422681101e-08,1.274357970734497636e-01
5.120000000000000000e+02,7.874006146965618327e-08,3.521355694906632195e-08,4.472127185554263806e-01,2.091227894468997461e-08,2.655862664362901859e-01,1.398811159080281543e-08,1.776492338171893892e-01,1.003438738704668757e-08,1.274368752037818575e-01


==> data/maxeigfreqinverse/maxeigfreqinverse_iga.csv <==
element_count,linear,quadratic,quadratic_normalized_by_linear,cubic,cubic_normalized_by_linear,quartic,quartic_normalized_by_linear,quintic,quintic_normalized_by_linear
1.600000000000000000e+01,2.528778269541166475e-06,1.879054998419871009e-06,7.430683113078220270e-01,1.270391248007422718e-06,5.023735229415462467e-01,9.237475194529983518e-07,3.652939961480322073e-01,7.109017396568709816e-07,2.811245842387993799e-01
3.200000000000000000e+01,1.260974854577418681e-06,9.395274997061733564e-07,7.450802815739179241e-01,6.351956291073151534e-07,5.037337793069502911e-01,4.618738397085551790e-07,3.662831483371170038e-01,3.554514895789181390e-07,2.818862630675042502e-01
6.400000000000000000e+01,6.300605634323553643e-07,4.697637498530868900e-07,7.455850708921916148e-01,3.175978145536575767e-07,5.040750572032199894e-01,2.309369198542847363e-07,3.665313039054833855e-01,1.777257447901054350e-07,2.820772400385069267e-01
1.280000000000000000e+02,3.149769212348171008e-07,2.348818749265433920e-07,7.457113810298425793e-01,1.587989072768288413e-07,5.041604529445614657e-01,1.154684599271424343e-07,3.665933982542804448e-01,8.886287239505283664e-08,2.821250269596897176e-01
2.560000000000000000e+02,1.574817904788543135e-07,1.174409374632717490e-07,7.457429656226889358e-01,7.939945363841438094e-08,5.041818066519611063e-01,5.773422996357118409e-08,3.666089253114211965e-01,4.443143619752637861e-08,2.821369763604025249e-01
5.120000000000000000e+02,7.874006146965618327e-08,5.872046873163586124e-08,7.457508622121763464e-01,3.969972681920721032e-08,5.041871453771492595e-01,2.886711498178561520e-08,3.666128072926390646e-01,2.221571809876318600e-08,2.821399638775287100e-01


==> data/maxeigfreqinverse/maxeigfreqinverse_outlierfree_iga.csv <==
element_count,linear,quadratic,quadratic_normalized_by_linear,cubic,cubic_normalized_by_linear,quartic,quartic_normalized_by_linear,quintic,quintic_normalized_by_linear
1.600000000000000000e+01,2.528778269541166475e-06,2.776338638896371955e-06,1.097897222677464812e+00,2.846461494377733131e-06,1.125627157059605921e+00,2.806318376752246027e-06,1.109752646388185715e+00,2.870044654860018847e-06,1.134953067823053274e+00
3.200000000000000000e+01,1.260974854577418681e-06,1.382027968229015774e-06,1.095999625378861975e+00,1.397746569337176738e-06,1.108465061189180867e+00,1.392456967962720785e-06,1.104270210391598006e+00,1.402566730173529246e-06,1.112287628164925879e+00
6.400000000000000000e+01,6.300605634323553643e-07,6.902794310353666018e-07,1.095576316148021423e+00,6.953659983169749230e-07,1.103649456377427951e+00,6.949495808965464411e-07,1.102988539880512153e+00,6.963921818669513783e-07,1.105278162583679169e+00
1.280000000000000000e+02,3.149769212348171008e-07,3.450499671888162655e-07,1.095476982364620655e+00,3.472245416807376851e-07,1.102380899271917736e+00,3.473191729394295543e-07,1.102681337978096199e+00,3.475248353569324780e-07,1.103334282380170617e+00
2.560000000000000000e+02,1.574817904788543135e-07,1.725138943166064547e-07,1.095452965019283020e+00,1.735537574349429337e-07,1.102056033952996339e+00,1.736404150405473961e-07,1.102606304592801623e+00,1.736747051171831043e-07,1.102824044539314929e+00
5.120000000000000000e+02,7.874006146965618327e-08,8.625556906933545669e-08,1.095447062897906276e+00,8.676949152103361194e-08,1.101973885992858948e+00,8.681782907933656545e-08,1.102587773731841470e+00,8.682615438870256140e-08,1.102693505289711995e+00


==> data/spectra_1D/spectrum_p1-0-1_c0--1-0.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.61,1,-0.0389837,1,0.00390625
11247.8,1,2.11687,0,0.00390625
12227,1.00001,-0.0389837,1,0.0078125
20378.8,1.00004,-0.0389837,1,0.0117188
28531.4,1.00008,-0.0389837,1,0.015625
33743.7,1.00001,2.11687,0,0.0078125
36685,1.00013,-0.0389837,1,0.0195312
44840.1,1.00019,-0.0389837,1,0.0234375
52996.8,1.00027,-0.0389837,1,0.0273438
56240.9,1.00004,2.11687,0,0.0117188
61155.6,1.00035,-0.0389837,1,0.03125
69316.6,1.00045,-0.0389837,1,0.0351562
77480.2,1.00057,-0.0389837,1,0.0390625
78740.2,1.00008,2.11687,0,0.015625
85646.8,1.00069,-0.0389837,1,0.0429688
93816.6,1.00083,-0.0389837,1,0.046875
101242,1.00013,2.11687,0,0.0195312
101990,1.00098,-0.0389837,1,0.0507812
110167,1.00114,-0.0389837,1,0.0546875
118348,1.00132,-0.0389837,1,0.0585938
123749,1.00019,2.11687,0,0.0234375
126534,1.00151,-0.0389837,1,0.0625
134725,1.00171,-0.0389837,1,0.0664062
142920,1.00192,-0.0389837,1,0.0703125
146259,1.00027,2.11687,0,0.0273438
151121,1.00215,-0.0389837,1,0.0742188
159328,1.00239,-0.0389837,1,0.078125
167541,1.00264,-0.0389837,1,0.0820312
168776,1.00035,2.11687,0,0.03125
175760,1.0029,-0.0389837,1,0.0859375
183985,1.00318,-0.0389837,1,0.0898438
191298,1.00045,2.11687,0,0.0351562
192218,1.00347,-0.0389837,1,0.09375
200457,1.00377,-0.0389837,1,0.0976562
208705,1.00409,-0.0389837,1,0.101562
213828,1.00057,2.11687,0,0.0390625
216960,1.00441,-0.0389837,1,0.105469
225223,1.00475,-0.0389837,1,0.109375
233495,1.0051,-0.0389837,1,0.113281
236366,1.00069,2.11687,0,0.0429688
241775,1.00547,-0.0389837,1,0.117188
250065,1.00585,-0.0389837,1,0.121094
258364,1.00624,-0.0389837,1,0.125
258913,1.00083,2.11687,0,0.046875
266673,1.00664,-0.0389837,1,0.128906
274992,1.00706,-0.0389837,1,0.132812
281469,1.00098,2.11687,0,0.0507812
283321,1.00748,-0.0389837,1,0.136719
291661,1.00793,-0.0389837,1,0.140625
300012,1.00838,-0.0389837,1,0.144531
304036,1.00114,2.11687,0,0.0546875
308374,1.00885,-0.0389837,1,0.148438
316748,1.00933,-0.0389837,1,0.152344
325133,1.00982,-0.0389837,1,0.15625
326615,1.00132,2.11687,0,0.0585938
333531,1.01032,-0.0389837,1,0.160156
341941,1.01084,-0.0389837,1,0.164062
349206,1.00151,2.11687,0,0.0625
350364,1.01137,-0.0389837,1,0.167969
358801,1.01191,-0.0389837,1,0.171875
367251,1.01247,-0.0389837,1,0.175781
371810,1.00171,2.11687,0,0.0664062
375714,1.01304,-0.0389837,1,0.179688
384192,1.01362,-0.0389837,1,0.183594
392684,1.01421,-0.0389837,1,0.1875
394428,1.00192,2.11687,0,0.0703125
401191,1.01482,-0.0389837,1,0.191406
409713,1.01544,-0.0389837,1,0.195312
417061,1.00215,2.11687,0,0.0742188
418250,1.01607,-0.0389837,1,0.199219
426803,1.01671,-0.0389837,1,0.203125
435372,1.01737,-0.0389837,1,0.207031
439709,1.00239,2.11687,0,0.078125
443958,1.01804,-0.0389837,1,0.210938
452560,1.01873,-0.0389837,1,0.214844
461178,1.01942,-0.0389837,1,0.21875
462374,1.00264,2.11687,0,0.0820312
469814,1.02013,-0.0389837,1,0.222656
478468,1.02085,-0.0389837,1,0.226562
485057,1.0029,2.11687,0,0.0859375
487140,1.02159,-0.0389837,1,0.230469
495829,1.02234,-0.0389837,1,0.234375
504538,1.0231,-0.0389837,1,0.238281
507757,1.00318,2.11687,0,0.0898438
513265,1.02387,-0.0389837,1,0.242188
522011,1.02466,-0.0389837,1,0.246094
530477,1.00347,2.11687,0,0.09375
530776,1.02545,-0.0389837,1,0.25
539562,1.02627,-0.0389837,1,0.253906
548367,1.02709,-0.0389837,1,0.257812
553217,1.00377,2.11687,0,0.0976562
557193,1.02793,-0.0389837,1,0.261719
566040,1.02878,-0.0389837,1,0.265625
574907,1.02964,-0.0389837,1,0.269531
575978,1.00409,2.11687,0,0.101562
583796,1.03052,-0.0389837,1,0.273438
592707,1.0314,-0.0389837,1,0.277344
598760,1.00441,2.11687,0,0.105469
601639,1.03231,-0.0389837,1,0.28125
610594,1.03322,-0.0389837,1,0.285156
619571,1.03415,-0.0389837,1,0.289062
621565,1.00475,2.11687,0,0.109375
628571,1.03509,-0.0389837,1,0.292969
637594,1.03604,-0.0389837,1,0.296875
644393,1.0051,2.11687,0,0.113281
646640,1.037,-0.0389837,1,0.300781
655711,1.03798,-0.0389837,1,0.304688
664805,1.03897,-0.0389837,1,0.308594
667246,1.00547,2.11687,0,0.117188
673924,1.03997,-0.0389837,1,0.3125
683067,1.04099,-0.0389837,1,0.316406
690124,1.00585,2.11687,0,0.121094
692235,1.04202,-0.0389837,1,0.320312
701428,1.04306,-0.0389837,1,0.324219
710647,1.04411,-0.0389837,1,0.328125
713027,1.00624,2.11687,0,0.125
719892,1.04518,-0.0389837,1,0.332031
729163,1.04625,-0.0389837,1,0.335938
735958,1.00664,2.11687,0,0.128906
738460,1.04734,-0.0389837,1,0.339844
747784,1.04845,-0.0389837,1,0.34375
757134,1.04956,-0.0389837,1,0.347656
758916,1.00706,2.11687,0,0.132812
766512,1.05069,-0.0389837,1,0.351562
775917,1.05183,-0.0389837,1,0.355469
781902,1.00748,2.11687,0,0.136719
785350,1.05298,-0.0389837,1,0.359375
794811,1.05415,-0.0389837,1,0.363281
804300,1.05532,-0.0389837,1,0.367188
804918,1.00793,2.11687,0,0.140625
813818,1.05651,-0.0389837,1,0.371094
823364,1.05771,-0.0389837,1,0.375
827965,1.00838,2.11687,0,0.144531
832939,1.05892,-0.0389837,1,0.378906
842544,1.06015,-0.0389837,1,0.382812
851042,1.00885,2.11687,0,0.148438
852178,1.06138,-0.0389837,1,0.386719
861841,1.06263,-0.0389837,1,0.390625
871535,1.06389,-0.0389837,1,0.394531
874152,1.00933,2.11687,0,0.152344
881258,1.06516,-0.0389837,1,0.398438
891012,1.06644,-0.0389837,1,0.402344
897294,1.00982,2.11687,0,0.15625
900797,1.06774,-0.0389837,1,0.40625
910612,1.06904,-0.0389837,1,0.410156
920458,1.07036,-0.0389837,1,0.414062
920470,1.01032,2.11687,0,0.160156
930335,1.07169,-0.0389837,1,0.417969
940243,1.07303,-0.0389837,1,0.421875
943681,1.01084,2.11687,0,0.164062
950183,1.07438,-0.0389837,1,0.425781
960155,1.07574,-0.0389837,1,0.429688
966927,1.01137,2.11687,0,0.167969
970158,1.07711,-0.0389837,1,0.433594
980193,1.07849,-0.0389837,1,0.4375
990210,1.01191,2.11687,0,0.171875
990261,1.07988,-0.0389837,1,0.441406
1.00036e+06,1.08128,-0.0389837,1,0.445312
1.01049e+06,1.08269,-0.0389837,1,0.449219
1.01353e+06,1.01247,2.11687,0,0.175781
1.02066e+06,1.08412,-0.0389837,1,0.453125
1.03085e+06,1.08555,-0.0389837,1,0.457031
1.03689e+06,1.01304,2.11687,0,0.179688
1.04108e+06,1.08699,-0.0389837,1,0.460938
1.05134e+06,1.08844,-0.0389837,1,0.464844
1.06028e+06,1.01362,2.11687,0,0.183594
1.06164e+06,1.0899,-0.0389837,1,0.46875
1.07196e+06,1.09137,-0.0389837,1,0.472656
1.08232e+06,1.09285,-0.0389837,1,0.476562
1.08372e+06,1.01421,2.11687,0,0.1875
1.09272e+06,1.09433,-0.0389837,1,0.480469
1.10314e+06,1.09583,-0.0389837,1,0.484375
1.1072e+06,1.01482,2.11687,0,0.191406
1.1136e+06,1.09733,-0.0389837,1,0.488281
1.12409e+06,1.09885,-0.0389837,1,0.492188
1.13072e+06,1.01544,2.11687,0,0.195312
1.13462e+06,1.10036,-0.0389837,1,0.496094
1.14517e+06,1.10189,-0.0389837,1,0.5
1.15428e+06,1.01607,2.11687,0,0.199219
1.15576e+06,1.10343,-0.0389837,1,0.503906
1.16638e+06,1.10497,-0.0389837,1,0.507812
1.17703e+06,1.10652,-0.0389837,1,0.511719
1.17788e+06,1.01671,2.11687,0,0.203125
1.18772e+06,1.10807,-0.0389837,1,0.515625
1.19844e+06,1.10963,-0.0389837,1,0.519531
1.20153e+06,1.01737,2.11687,0,0.207031
1.20919e+06,1.1112,-0.0389837,1,0.523438
1.21997e+06,1.11277,-0.0389837,1,0.527344
1.22522e+06,1.01804,2.11687,0,0.210938
1.23078e+06,1.11435,-0.0389837,1,0.53125
1.24162e+06,1.11593,-0.0389837,1,0.535156
1.24896e+06,1.01873,2.11687,0,0.214844
1.2525e+06,1.11752,-0.0389837,1,0.539062
1.2634e+06,1.11911,-0.0389837,1,0.542969
1.27275e+06,1.01942,2.11687,0,0.21875
1.27434e+06,1.1207,-0.0389837,1,0.546875
1.28531e+06,1.1223,-0.0389837,1,0.550781
1.2963e+06,1.1239,-0.0389837,1,0.554688
1.29658e+06,1.02013,2.11687,0,0.222656
1.30732e+06,1.1255,-0.0389837,1,0.558594
1.31838e+06,1.12711,-0.0389837,1,0.5625
1.32046e+06,1.02085,2.11687,0,0.226562
1.32946e+06,1.12872,-0.0389837,1,0.566406
1.34057e+06,1.13033,-0.0389837,1,0.570312
1.3444e+06,1.02159,2.11687,0,0.230469
1.3517e+06,1.13194,-0.0389837,1,0.574219
1.36287e+06,1.13355,-0.0389837,1,0.578125
1.36838e+06,1.02234,2.11687,0,0.234375
1.37405e+06,1.13516,-0.0389837,1,0.582031
1.38527e+06,1.13677,-0.0389837,1,0.585938
1.39241e+06,1.0231,2.11687,0,0.238281
1.39651e+06,1.13837,-0.0389837,1,0.589844
1.40777e+06,1.13998,-0.0389837,1,0.59375
1.41649e+06,1.02387,2.11687,0,0.242188
1.41906e+06,1.14158,-0.0389837,1,0.597656
1.43036e+06,1.14319,-0.0389837,1,0.601562
1.44063e+06,1.02466,2.11687,0,0.246094
1.44169e+06,1.14478,-0.0389837,1,0.605469
1.45305e+06,1.14638,-0.0389837,1,0.609375
1.46442e+06,1.14797,-0.0389837,1,0.613281
1.46482e+06,1.02545,2.11687,0,0.25
1.47581e+06,1.14955,-0.0389837,1,0.617188
1.48721e+06,1.15113,-0.0389837,1,0.621094
1.48907e+06,1.02627,2.11687,0,0.253906
1.49864e+06,1.1527,-0.0389837,1,0.625
1.51008e+06,1.15426,-0.0389837,1,0.628906
1.51337e+06,1.02709,2.11687,0,0.257812
1.52153e+06,1.15581,-0.0389837,1,0.632812
1.533e+06,1.15736,-0.0389837,1,0.636719
1.53773e+06,1.02793,2.11687,0,0.261719
1.54448e+06,1.1589,-0.0389837,1,0.640625
1.55598e+06,1.16042,-0.0389837,1,0.644531
1.56214e+06,1.02878,2.11687,0,0.265625
1.56748e+06,1.16194,-0.0389837,1,0.648438
1.57899e+06,1.16344,-0.0389837,1,0.652344
1.58661e+06,1.02964,2.11687,0,0.269531
1.5905e+06,1.16493,-0.0389837,1,0.65625
1.60202e+06,1.1664,-0.0389837,1,0.660156
1.61115e+06,1.03052,2.11687,0,0.273438
1.61355e+06,1.16786,-0.0389837,1,0.664062
1.62508e+06,1.16931,-0.0389837,1,0.667969
1.63574e+06,1.0314,2.11687,0,0.277344
1.6366e+06,1.17073,-0.0389837,1,0.671875
1.64813e+06,1.17214,-0.0389837,1,0.675781
1.65965e+06,1.17354,-0.0389837,1,0.679688
1.66039e+06,1.03231,2.11687,0,0.28125
1.67117e+06,1.17491,-0.0389837,1,0.683594
1.68268e+06,1.17626,-0.0389837,1,0.6875
1.6851e+06,1.03322,2.11687,0,0.285156
1.69418e+06,1.17759,-0.0389837,1,0.691406
1.70567e+06,1.1789,-0.0389837,1,0.695312
1.70988e+06,1.03415,2.11687,0,0.289062
1.71715e+06,1.18018,-0.0389837,1,0.699219
1.72861e+06,1.18144,-0.0389837,1,0.703125
1.73471e+06,1.03509,2.11687,0,0.292969
1.74005e+06,1.18267,-0.0389837,1,0.707031
1.75148e+06,1.18388,-0.0389837,1,0.710938
1.75962e+06,1.03604,2.11687,0,0.296875
1.76288e+06,1.18505,-0.0389837,1,0.714844
1.77425e+06,1.1862,-0.0389837,1,0.71875
1.78458e+06,1.037,2.11687,0,0.300781
1.7856e+06,1.18732,-0.0389837,1,0.722656
1.79692e+06,1.1884,-0.0389837,1,0.726562
1.8082e+06,1.18945,-0.0389837,1,0.730469
1.80961e+06,1.03798,2.11687,0,0.304688
1.81945e+06,1.19047,-0.0389837,1,0.734375
1.83066e+06,1.19145,-0.0389837,1,0.738281
1.83471e+06,1.03897,2.11687,0,0.308594
1.84183e+06,1.19239,-0.0389837,1,0.742188
1.85295e+06,1.19329,-0.0389837,1,0.746094
1.85988e+06,1.03997,2.11687,0,0.3125
1.86403e+06,1.19416,-0.0389837,1,0.75
1.87505e+06,1.19498,-0.0389837,1,0.753906
1.88511e+06,1.04099,2.11687,0,0.316406
1.88602e+06,1.19576,-0.0389837,1,0.757812
1.89694e+06,1.1965,-0.0389837,1,0.761719
1.90779e+06,1.19719,-0.0389837,1,0.765625
1.91041e+06,1.04202,2.11687,0,0.320312
1.91858e+06,1.19783,-0.0389837,1,0.769531
1.9293e+06,1.19843,-0.0389837,1,0.773438
1.93578e+06,1.04306,2.11687,0,0.324219
1.93995e+06,1.19897,-0.0389837,1,0.777344
1.95053e+06,1.19947,-0.0389837,1,0.78125
1.96103e+06,1.19991,-0.0389837,1,0.785156
1.96123e+06,1.04411,2.11687,0,0.328125
1.97145e+06,1.2003,-0.0389837,1,0.789062
1.98178e+06,1.20063,-0.0389837,1,0.792969
1.98674e+06,1.04518,2.11687,0,0.332031
1.99202e+06,1.2009,-0.0389837,1,0.796875
2.00217e+06,1.20112,-0.0389837,1,0.800781
2.01222e+06,1.20127,-0.0389837,1,0.804688
2.01233e+06,1.04625,2.11687,0,0.335938
2.02216e+06,1.20136,-0.0389837,1,0.808594
2.03201e+06,1.20139,-0.0389837,1,0.8125
2.03798e+06,1.04734,2.11687,0,0.339844
2.04174e+06,1.20136,-0.0389837,1,0.816406
2.05136e+06,1.20126,-0.0389837,1,0.820312
2.06086e+06,1.20109,-0.0389837,1,0.824219
2.06371e+06,1.04845,2.11687,0,0.34375
2.07024e+06,1.20085,-0.0389837,1,0.828125
2.07949e+06,1.20054,-0.0389837,1,0.832031
2.08862e+06,1.20016,-0.0389837,1,0.835938
2.08952e+06,1.04956,2.11687,0,0.347656
2.0976e+06,1.19971,-0.0389837,1,0.839844
2.10645e+06,1.19918,-0.0389837,1,0.84375
2.11516e+06,1.19857,-0.0389837,1,0.847656
2.1154e+06,1.05069,2.11687,0,0.351562
2.12371e+06,1.19789,-0.0389837,1,0.851562
2.13212e+06,1.19712,-0.0389837,1,0.855469
2.14037e+06,1.19628,-0.0389837,1,0.859375
2.14136e+06,1.05183,2.11687,0,0.355469
2.14845e+06,1.19535,-0.0389837,1,0.863281
2.15638e+06,1.19434,-0.0389837,1,0.867188
2.16413e+06,1.19325,-0.0389837,1,0.871094
2.16739e+06,1.05298,2.11687,0,0.359375
2.17171e+06,1.19207,-0.0389837,1,0.875
2.17911e+06,1.19081,-0.0389837,1,0.878906
2.18633e+06,1.18945,-0.0389837,1,0.882812
2.19336e+06,1.18801,-0.0389837,1,0.886719
2.1935e+06,1.05415,2.11687,0,0.363281
2.20021e+06,1.18648,-0.0389837,1,0.890625
2.20686e+06,1.18486,-0.0389837,1,0.894531
2.21331e+06,1.18314,-0.0389837,1,0.898438
2.21956e+06,1.18134,-0.0389837,1,0.902344
2.21969e+06,1.05532,2.11687,0,0.367188
2.2256e+06,1.17944,-0.0389837,1,0.90625
2.23144e+06,1.17744,-0.0389837,1,0.910156
2.23706e+06,1.17535,-0.0389837,1,0.914062
2.24246e+06,1.17317,-0.0389837,1,0.917969
2.24595e+06,1.05651,2.11687,0,0.371094
2.24764e+06,1.17089,-0.0389837,1,0.921875
2.2526e+06,1.16851,-0.0389837,1,0.925781
2.25734e+06,1.16603,-0.0389837,1,0.929688
2.26184e+06,1.16346,-0.0389837,1,0.933594
2.26611e+06,1.16079,-0.0389837,1,0.9375
2.27014e+06,1.15802,-0.0389837,1,0.941406
2.2723e+06,1.05771,2.11687,0,0.375
2.27394e+06,1.15516,-0.0389837,1,0.945312
2.2775e+06,1.15219,-0.0389837,1,0.949219
2.28081e+06,1.14913,-0.0389837,1,0.953125
2.28387e+06,1.14597,-0.0389837,1,0.957031
2.28669e+06,1.14271,-0.0389837,1,0.960938
2.28926e+06,1.13935,-0.0389837,1,0.964844
2.29158e+06,1.13589,-0.0389837,1,0.96875
2.29364e+06,1.13234,-0.0389837,1,0.972656
2.29545e+06,1.12869,-0.0389837,1,0.976562
2.297e+06,1.12495,-0.0389837,1,0.980469
2.2983e+06,1.12111,-0.0389837,1,0.984375
2.29872e+06,1.05892,2.11687,0,0.378906
2.29933e+06,1.11717,-0.0389837,1,0.988281
2.30011e+06,1.11314,-0.0389837,1,0.992188
2.30063e+06,1.10902,-0.0389837,1,0.996094
2.30089e+06,1.1048,-0.0389837,1,1
2.32523e+06,1.06015,2.11687,0,0.382812
2.35182e+06,1.06138,2.11687,0,0.386719
2.37849e+06,1.06263,2.11687,0,0.390625
2.40524e+06,1.06389,2.11687,0,0.394531
2.43207e+06,1.06516,2.11687,0,0.398438
2.45899e+06,1.06644,2.11687,0,0.402344
2.486e+06,1.06774,2.11687,0,0.40625
2.51308e+06,1.06904,2.11687,0,0.410156
2.54026e+06,1.07036,2.11687,0,0.414062
2.56752e+06,1.07169,2.11687,0,0.417969
2.59486e+06,1.07303,2.11687,0,0.421875
2.62229e+06,1.07438,2.11687,0,0.425781
2.64981e+06,1.07574,2.11687,0,0.429688
2.67742e+06,1.07711,2.11687,0,0.433594
2.70511e+06,1.07849,2.11687,0,0.4375
2.7329e+06,1.07988,2.11687,0,0.441406
2.76077e+06,1.08128,2.11687,0,0.445312
2.78873e+06,1.08269,2.11687,0,0.449219
2.81678e+06,1.08412,2.11687,0,0.453125
2.84492e+06,1.08555,2.11687,0,0.457031
2.87315e+06,1.08699,2.11687,0,0.460938
2.90147e+06,1.08844,2.11687,0,0.464844
2.92988e+06,1.0899,2.11687,0,0.46875
2.95838e+06,1.09137,2.11687,0,0.472656
2.98697e+06,1.09285,2.11687,0,0.476562
3.01565e+06,1.09433,2.11687,0,0.480469
3.04443e+06,1.09583,2.11687,0,0.484375
3.07329e+06,1.09733,2.11687,0,0.488281
3.10224e+06,1.09885,2.11687,0,0.492188
3.13128e+06,1.10036,2.11687,0,0.496094
3.16042e+06,1.10189,2.11687,0,0.5
3.18964e+06,1.10343,2.11687,0,0.503906
3.21895e+06,1.10497,2.11687,0,0.507812
3.24835e+06,1.10652,2.11687,0,0.511719
3.27784e+06,1.10807,2.11687,0,0.515625
3.30742e+06,1.10963,2.11687,0,0.519531
3.33709e+06,1.1112,2.11687,0,0.523438
3.36684e+06,1.11277,2.11687,0,0.527344
3.39668e+06,1.11435,2.11687,0,0.53125
3.4266e+06,1.11593,2.11687,0,0.535156
3.45662e+06,1.11752,2.11687,0,0.539062
3.48671e+06,1.11911,2.11687,0,0.542969
3.51689e+06,1.1207,2.11687,0,0.546875
3.54715e+06,1.1223,2.11687,0,0.550781
3.5775e+06,1.1239,2.11687,0,0.554688
3.60792e+06,1.1255,2.11687,0,0.558594
3.63842e+06,1.12711,2.11687,0,0.5625
3.669e+06,1.12872,2.11687,0,0.566406
3.69966e+06,1.13033,2.11687,0,0.570312
3.73039e+06,1.13194,2.11687,0,0.574219
3.7612e+06,1.13355,2.11687,0,0.578125
3.79208e+06,1.13516,2.11687,0,0.582031
3.82303e+06,1.13677,2.11687,0,0.585938
3.85404e+06,1.13837,2.11687,0,0.589844
3.88513e+06,1.13998,2.11687,0,0.59375
3.91627e+06,1.14158,2.11687,0,0.597656
3.94748e+06,1.14319,2.11687,0,0.601562
3.97875e+06,1.14478,2.11687,0,0.605469
4.01008e+06,1.14638,2.11687,0,0.609375
4.04146e+06,1.14797,2.11687,0,0.613281
4.07289e+06,1.14955,2.11687,0,0.617188
4.10438e+06,1.15113,2.11687,0,0.621094
4.13591e+06,1.1527,2.11687,0,0.625
4.16748e+06,1.15426,2.11687,0,0.628906
4.19909e+06,1.15581,2.11687,0,0.632812
4.23074e+06,1.15736,2.11687,0,0.636719
4.26243e+06,1.1589,2.11687,0,0.640625
4.29414e+06,1.16042,2.11687,0,0.644531
4.32589e+06,1.16194,2.11687,0,0.648438
4.35765e+06,1.16344,2.11687,0,0.652344
4.38943e+06,1.16493,2.11687,0,0.65625
4.42123e+06,1.1664,2.11687,0,0.660156
4.45304e+06,1.16786,2.11687,0,0.664062
4.48485e+06,1.16931,2.11687,0,0.667969
4.51666e+06,1.17073,2.11687,0,0.671875
4.54847e+06,1.17214,2.11687,0,0.675781
4.58027e+06,1.17354,2.11687,0,0.679688
4.61205e+06,1.17491,2.11687,0,0.683594
4.64382e+06,1.17626,2.11687,0,0.6875
4.67556e+06,1.17759,2.11687,0,0.691406
4.70727e+06,1.1789,2.11687,0,0.695312
4.73894e+06,1.18018,2.11687,0,0.699219
4.77057e+06,1.18144,2.11687,0,0.703125
4.80215e+06,1.18267,2.11687,0,0.707031
4.83368e+06,1.18388,2.11687,0,0.710938
4.86514e+06,1.18505,2.11687,0,0.714844
4.89653e+06,1.1862,2.11687,0,0.71875
4.92785e+06,1.18732,2.11687,0,0.722656
4.95908e+06,1.1884,2.11687,0,0.726562
4.99023e+06,1.18945,2.11687,0,0.730469
5.02127e+06,1.19047,2.11687,0,0.734375
5.05221e+06,1.19145,2.11687,0,0.738281
5.08303e+06,1.19239,2.11687,0,0.742188
5.11373e+06,1.19329,2.11687,0,0.746094
5.14429e+06,1.19416,2.11687,0,0.75
5.17472e+06,1.19498,2.11687,0,0.753906
5.205e+06,1.19576,2.11687,0,0.757812
5.23512e+06,1.1965,2.11687,0,0.761719
5.26507e+06,1.19719,2.11687,0,0.765625
5.29485e+06,1.19783,2.11687,0,0.769531
5.32444e+06,1.19843,2.11687,0,0.773438
5.35384e+06,1.19897,2.11687,0,0.777344
5.38303e+06,1.19947,2.11687,0,0.78125
5.412e+06,1.19991,2.11687,0,0.785156
5.44075e+06,1.2003,2.11687,0,0.789062
5.46926e+06,1.20063,2.11687,0,0.792969
5.49752e+06,1.2009,2.11687,0,0.796875
5.52553e+06,1.20112,2.11687,0,0.800781
5.55326e+06,1.20127,2.11687,0,0.804688
5.58072e+06,1.20136,2.11687,0,0.808594
5.60788e+06,1.20139,2.11687,0,0.8125
5.63474e+06,1.20136,2.11687,0,0.816406
5.66129e+06,1.20126,2.11687,0,0.820312
5.68751e+06,1.20109,2.11687,0,0.824219
5.7134e+06,1.20085,2.11687,0,0.828125
5.73893e+06,1.20054,2.11687,0,0.832031
5.76411e+06,1.20016,2.11687,0,0.835938
5.78891e+06,1.19971,2.11687,0,0.839844
5.81333e+06,1.19918,2.11687,0,0.84375
5.83736e+06,1.19857,2.11687,0,0.847656
5.86097e+06,1.19789,2.11687,0,0.851562
5.88417e+06,1.19712,2.11687,0,0.855469
5.90693e+06,1.19628,2.11687,0,0.859375
5.92925e+06,1.19535,2.11687,0,0.863281
5.95111e+06,1.19434,2.11687,0,0.867188
5.97251e+06,1.19325,2.11687,0,0.871094
5.99343e+06,1.19207,2.11687,0,0.875
6.01386e+06,1.19081,2.11687,0,0.878906
6.03378e+06,1.18945,2.11687,0,0.882812
6.05319e+06,1.18801,2.11687,0,0.886719
6.07208e+06,1.18648,2.11687,0,0.890625
6.09043e+06,1.18486,2.11687,0,0.894531
6.10823e+06,1.18314,2.11687,0,0.898438
6.12548e+06,1.18134,2.11687,0,0.902344
6.14216e+06,1.17944,2.11687,0,0.90625
6.15826e+06,1.17744,2.11687,0,0.910156
6.17377e+06,1.17535,2.11687,0,0.914062
6.18868e+06,1.17317,2.11687,0,0.917969
6.20299e+06,1.17089,2.11687,0,0.921875
6.21668e+06,1.16851,2.11687,0,0.925781
6.22974e+06,1.16603,2.11687,0,0.929688
6.24217e+06,1.16346,2.11687,0,0.933594
6.25395e+06,1.16079,2.11687,0,0.9375
6.26509e+06,1.15802,2.11687,0,0.941406
6.27556e+06,1.15516,2.11687,0,0.945312
6.28537e+06,1.15219,2.11687,0,0.949219
6.29451e+06,1.14913,2.11687,0,0.953125
6.30297e+06,1.14597,2.11687,0,0.957031
6.31075e+06,1.14271,2.11687,0,0.960938
6.31784e+06,1.13935,2.11687,0,0.964844
6.32423e+06,1.13589,2.11687,0,0.96875
6.32993e+06,1.13234,2.11687,0,0.972656
6.33492e+06,1.12869,2.11687,0,0.976562
6.3392e+06,1.12495,2.11687,0,0.980469
6.34278e+06,1.12111,2.11687,0,0.984375
6.34564e+06,1.11717,2.11687,0,0.988281
6.34779e+06,1.11314,2.11687,0,0.992188
6.34922e+06,1.10902,2.11687,0,0.996094
6.34994e+06,1.1048,2.11687,0,1


==> data/spectra_1D/spectrum_p1-1_c0-0.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.61,1,-0.0389837,1,0.00390625
11247.8,1,2.11687,0,0.00390625
12227,1.00001,-0.0389837,1,0.0078125
20378.8,1.00004,-0.0389837,1,0.0117188
28531.4,1.00008,-0.0389837,1,0.015625
33743.7,1.00001,2.11687,0,0.0078125
36685,1.00013,-0.0389837,1,0.0195312
44840.1,1.00019,-0.0389837,1,0.0234375
52996.8,1.00027,-0.0389837,1,0.0273438
56240.9,1.00004,2.11687,0,0.0117188
61155.6,1.00035,-0.0389837,1,0.03125
69316.6,1.00045,-0.0389837,1,0.0351562
77480.2,1.00057,-0.0389837,1,0.0390625
78740.2,1.00008,2.11687,0,0.015625
85646.8,1.00069,-0.0389837,1,0.0429688
93816.6,1.00083,-0.0389837,1,0.046875
101242,1.00013,2.11687,0,0.0195312
101990,1.00098,-0.0389837,1,0.0507812
110167,1.00114,-0.0389837,1,0.0546875
118348,1.00132,-0.0389837,1,0.0585938
123749,1.00019,2.11687,0,0.0234375
126534,1.00151,-0.0389837,1,0.0625
134725,1.00171,-0.0389837,1,0.0664062
142920,1.00192,-0.0389837,1,0.0703125
146259,1.00027,2.11687,0,0.0273438
151121,1.00215,-0.0389837,1,0.0742188
159328,1.00239,-0.0389837,1,0.078125
167541,1.00264,-0.0389837,1,0.0820312
168776,1.00035,2.11687,0,0.03125
175760,1.0029,-0.0389837,1,0.0859375
183985,1.00318,-0.0389837,1,0.0898438
191298,1.00045,2.11687,0,0.0351562
192218,1.00347,-0.0389837,1,0.09375
200457,1.00377,-0.0389837,1,0.0976562
208705,1.00409,-0.0389837,1,0.101562
213828,1.00057,2.11687,0,0.0390625
216960,1.00441,-0.0389837,1,0.105469
225223,1.00475,-0.0389837,1,0.109375
233495,1.0051,-0.0389837,1,0.113281
236366,1.00069,2.11687,0,0.0429688
241775,1.00547,-0.0389837,1,0.117188
250065,1.00585,-0.0389837,1,0.121094
258364,1.00624,-0.0389837,1,0.125
258913,1.00083,2.11687,0,0.046875
266673,1.00664,-0.0389837,1,0.128906
274992,1.00706,-0.0389837,1,0.132812
281469,1.00098,2.11687,0,0.0507812
283321,1.00748,-0.0389837,1,0.136719
291661,1.00793,-0.0389837,1,0.140625
300012,1.00838,-0.0389837,1,0.144531
304036,1.00114,2.11687,0,0.0546875
308374,1.00885,-0.0389837,1,0.148438
316748,1.00933,-0.0389837,1,0.152344
325133,1.00982,-0.0389837,1,0.15625
326615,1.00132,2.11687,0,0.0585938
333531,1.01032,-0.0389837,1,0.160156
341941,1.01084,-0.0389837,1,0.164062
349206,1.00151,2.11687,0,0.0625
350364,1.01137,-0.0389837,1,0.167969
358801,1.01191,-0.0389837,1,0.171875
367251,1.01247,-0.0389837,1,0.175781
371810,1.00171,2.11687,0,0.0664062
375714,1.01304,-0.0389837,1,0.179688
384192,1.01362,-0.0389837,1,0.183594
392684,1.01421,-0.0389837,1,0.1875
394428,1.00192,2.11687,0,0.0703125
401191,1.01482,-0.0389837,1,0.191406
409713,1.01544,-0.0389837,1,0.195312
417061,1.00215,2.11687,0,0.0742188
418250,1.01607,-0.0389837,1,0.199219
426803,1.01671,-0.0389837,1,0.203125
435372,1.01737,-0.0389837,1,0.207031
439709,1.00239,2.11687,0,0.078125
443958,1.01804,-0.0389837,1,0.210938
452560,1.01873,-0.0389837,1,0.214844
461178,1.01942,-0.0389837,1,0.21875
462374,1.00264,2.11687,0,0.0820312
469814,1.02013,-0.0389837,1,0.222656
478468,1.02085,-0.0389837,1,0.226562
485057,1.0029,2.11687,0,0.0859375
487140,1.02159,-0.0389837,1,0.230469
495829,1.02234,-0.0389837,1,0.234375
504538,1.0231,-0.0389837,1,0.238281
507757,1.00318,2.11687,0,0.0898438
513265,1.02387,-0.0389837,1,0.242188
522011,1.02466,-0.0389837,1,0.246094
530477,1.00347,2.11687,0,0.09375
530776,1.02545,-0.0389837,1,0.25
539562,1.02627,-0.0389837,1,0.253906
548367,1.02709,-0.0389837,1,0.257812
553217,1.00377,2.11687,0,0.0976562
557193,1.02793,-0.0389837,1,0.261719
566040,1.02878,-0.0389837,1,0.265625
574907,1.02964,-0.0389837,1,0.269531
575978,1.00409,2.11687,0,0.101562
583796,1.03052,-0.0389837,1,0.273438
592707,1.0314,-0.0389837,1,0.277344
598760,1.00441,2.11687,0,0.105469
601639,1.03231,-0.0389837,1,0.28125
610594,1.03322,-0.0389837,1,0.285156
619571,1.03415,-0.0389837,1,0.289062
621565,1.00475,2.11687,0,0.109375
628571,1.03509,-0.0389837,1,0.292969
637594,1.03604,-0.0389837,1,0.296875
644393,1.0051,2.11687,0,0.113281
646640,1.037,-0.0389837,1,0.300781
655711,1.03798,-0.0389837,1,0.304688
664805,1.03897,-0.0389837,1,0.308594
667246,1.00547,2.11687,0,0.117188
673924,1.03997,-0.0389837,1,0.3125
683067,1.04099,-0.0389837,1,0.316406
690124,1.00585,2.11687,0,0.121094
692235,1.04202,-0.0389837,1,0.320312
701428,1.04306,-0.0389837,1,0.324219
710647,1.04411,-0.0389837,1,0.328125
713027,1.00624,2.11687,0,0.125
719892,1.04518,-0.0389837,1,0.332031
729163,1.04625,-0.0389837,1,0.335938
735958,1.00664,2.11687,0,0.128906
738460,1.04734,-0.0389837,1,0.339844
747784,1.04845,-0.0389837,1,0.34375
757134,1.04956,-0.0389837,1,0.347656
758916,1.00706,2.11687,0,0.132812
766512,1.05069,-0.0389837,1,0.351562
775917,1.05183,-0.0389837,1,0.355469
781902,1.00748,2.11687,0,0.136719
785350,1.05298,-0.0389837,1,0.359375
794811,1.05415,-0.0389837,1,0.363281
804300,1.05532,-0.0389837,1,0.367188
804918,1.00793,2.11687,0,0.140625
813818,1.05651,-0.0389837,1,0.371094
823364,1.05771,-0.0389837,1,0.375
827965,1.00838,2.11687,0,0.144531
832939,1.05892,-0.0389837,1,0.378906
842544,1.06015,-0.0389837,1,0.382812
851042,1.00885,2.11687,0,0.148438
852178,1.06138,-0.0389837,1,0.386719
861841,1.06263,-0.0389837,1,0.390625
871535,1.06389,-0.0389837,1,0.394531
874152,1.00933,2.11687,0,0.152344
881258,1.06516,-0.0389837,1,0.398438
891012,1.06644,-0.0389837,1,0.402344
897294,1.00982,2.11687,0,0.15625
900797,1.06774,-0.0389837,1,0.40625
910612,1.06904,-0.0389837,1,0.410156
920458,1.07036,-0.0389837,1,0.414062
920470,1.01032,2.11687,0,0.160156
930335,1.07169,-0.0389837,1,0.417969
940243,1.07303,-0.0389837,1,0.421875
943681,1.01084,2.11687,0,0.164062
950183,1.07438,-0.0389837,1,0.425781
960155,1.07574,-0.0389837,1,0.429688
966927,1.01137,2.11687,0,0.167969
970158,1.07711,-0.0389837,1,0.433594
980193,1.07849,-0.0389837,1,0.4375
990210,1.01191,2.11687,0,0.171875
990261,1.07988,-0.0389837,1,0.441406
1.00036e+06,1.08128,-0.0389837,1,0.445312
1.01049e+06,1.08269,-0.0389837,1,0.449219
1.01353e+06,1.01247,2.11687,0,0.175781
1.02066e+06,1.08412,-0.0389837,1,0.453125
1.03085e+06,1.08555,-0.0389837,1,0.457031
1.03689e+06,1.01304,2.11687,0,0.179688
1.04108e+06,1.08699,-0.0389837,1,0.460938
1.05134e+06,1.08844,-0.0389837,1,0.464844
1.06028e+06,1.01362,2.11687,0,0.183594
1.06164e+06,1.0899,-0.0389837,1,0.46875
1.07196e+06,1.09137,-0.0389837,1,0.472656
1.08232e+06,1.09285,-0.0389837,1,0.476562
1.08372e+06,1.01421,2.11687,0,0.1875
1.09272e+06,1.09433,-0.0389837,1,0.480469
1.10314e+06,1.09583,-0.0389837,1,0.484375
1.1072e+06,1.01482,2.11687,0,0.191406
1.1136e+06,1.09733,-0.0389837,1,0.488281
1.12409e+06,1.09885,-0.0389837,1,0.492188
1.13072e+06,1.01544,2.11687,0,0.195312
1.13462e+06,1.10036,-0.0389837,1,0.496094
1.14517e+06,1.10189,-0.0389837,1,0.5
1.15428e+06,1.01607,2.11687,0,0.199219
1.15576e+06,1.10343,-0.0389837,1,0.503906
1.16638e+06,1.10497,-0.0389837,1,0.507812
1.17703e+06,1.10652,-0.0389837,1,0.511719
1.17788e+06,1.01671,2.11687,0,0.203125
1.18772e+06,1.10807,-0.0389837,1,0.515625
1.19844e+06,1.10963,-0.0389837,1,0.519531
1.20153e+06,1.01737,2.11687,0,0.207031
1.20919e+06,1.1112,-0.0389837,1,0.523438
1.21997e+06,1.11277,-0.0389837,1,0.527344
1.22522e+06,1.01804,2.11687,0,0.210938
1.23078e+06,1.11435,-0.0389837,1,0.53125
1.24162e+06,1.11593,-0.0389837,1,0.535156
1.24896e+06,1.01873,2.11687,0,0.214844
1.2525e+06,1.11752,-0.0389837,1,0.539062
1.2634e+06,1.11911,-0.0389837,1,0.542969
1.27275e+06,1.01942,2.11687,0,0.21875
1.27434e+06,1.1207,-0.0389837,1,0.546875
1.28531e+06,1.1223,-0.0389837,1,0.550781
1.2963e+06,1.1239,-0.0389837,1,0.554688
1.29658e+06,1.02013,2.11687,0,0.222656
1.30732e+06,1.1255,-0.0389837,1,0.558594
1.31838e+06,1.12711,-0.0389837,1,0.5625
1.32046e+06,1.02085,2.11687,0,0.226562
1.32946e+06,1.12872,-0.0389837,1,0.566406
1.34057e+06,1.13033,-0.0389837,1,0.570312
1.3444e+06,1.02159,2.11687,0,0.230469
1.3517e+06,1.13194,-0.0389837,1,0.574219
1.36287e+06,1.13355,-0.0389837,1,0.578125
1.36838e+06,1.02234,2.11687,0,0.234375
1.37405e+06,1.13516,-0.0389837,1,0.582031
1.38527e+06,1.13677,-0.0389837,1,0.585938
1.39241e+06,1.0231,2.11687,0,0.238281
1.39651e+06,1.13837,-0.0389837,1,0.589844
1.40777e+06,1.13998,-0.0389837,1,0.59375
1.41649e+06,1.02387,2.11687,0,0.242188
1.41906e+06,1.14158,-0.0389837,1,0.597656
1.43036e+06,1.14319,-0.0389837,1,0.601562
1.44063e+06,1.02466,2.11687,0,0.246094
1.44169e+06,1.14478,-0.0389837,1,0.605469
1.45305e+06,1.14638,-0.0389837,1,0.609375
1.46442e+06,1.14797,-0.0389837,1,0.613281
1.46482e+06,1.02545,2.11687,0,0.25
1.47581e+06,1.14955,-0.0389837,1,0.617188
1.48721e+06,1.15113,-0.0389837,1,0.621094
1.48907e+06,1.02627,2.11687,0,0.253906
1.49864e+06,1.1527,-0.0389837,1,0.625
1.51008e+06,1.15426,-0.0389837,1,0.628906
1.51337e+06,1.02709,2.11687,0,0.257812
1.52153e+06,1.15581,-0.0389837,1,0.632812
1.533e+06,1.15736,-0.0389837,1,0.636719
1.53773e+06,1.02793,2.11687,0,0.261719
1.54448e+06,1.1589,-0.0389837,1,0.640625
1.55598e+06,1.16042,-0.0389837,1,0.644531
1.56214e+06,1.02878,2.11687,0,0.265625
1.56748e+06,1.16194,-0.0389837,1,0.648438
1.57899e+06,1.16344,-0.0389837,1,0.652344
1.58661e+06,1.02964,2.11687,0,0.269531
1.5905e+06,1.16493,-0.0389837,1,0.65625
1.60202e+06,1.1664,-0.0389837,1,0.660156
1.61115e+06,1.03052,2.11687,0,0.273438
1.61355e+06,1.16786,-0.0389837,1,0.664062
1.62508e+06,1.16931,-0.0389837,1,0.667969
1.63574e+06,1.0314,2.11687,0,0.277344
1.6366e+06,1.17073,-0.0389837,1,0.671875
1.64813e+06,1.17214,-0.0389837,1,0.675781
1.65965e+06,1.17354,-0.0389837,1,0.679688
1.66039e+06,1.03231,2.11687,0,0.28125
1.67117e+06,1.17491,-0.0389837,1,0.683594
1.68268e+06,1.17626,-0.0389837,1,0.6875
1.6851e+06,1.03322,2.11687,0,0.285156
1.69418e+06,1.17759,-0.0389837,1,0.691406
1.70567e+06,1.1789,-0.0389837,1,0.695312
1.70988e+06,1.03415,2.11687,0,0.289062
1.71715e+06,1.18018,-0.0389837,1,0.699219
1.72861e+06,1.18144,-0.0389837,1,0.703125
1.73471e+06,1.03509,2.11687,0,0.292969
1.74005e+06,1.18267,-0.0389837,1,0.707031
1.75148e+06,1.18388,-0.0389837,1,0.710938
1.75962e+06,1.03604,2.11687,0,0.296875
1.76288e+06,1.18505,-0.0389837,1,0.714844
1.77425e+06,1.1862,-0.0389837,1,0.71875
1.78458e+06,1.037,2.11687,0,0.300781
1.7856e+06,1.18732,-0.0389837,1,0.722656
1.79692e+06,1.1884,-0.0389837,1,0.726562
1.8082e+06,1.18945,-0.0389837,1,0.730469
1.80961e+06,1.03798,2.11687,0,0.304688
1.81945e+06,1.19047,-0.0389837,1,0.734375
1.83066e+06,1.19145,-0.0389837,1,0.738281
1.83471e+06,1.03897,2.11687,0,0.308594
1.84183e+06,1.19239,-0.0389837,1,0.742188
1.85295e+06,1.19329,-0.0389837,1,0.746094
1.85988e+06,1.03997,2.11687,0,0.3125
1.86403e+06,1.19416,-0.0389837,1,0.75
1.87505e+06,1.19498,-0.0389837,1,0.753906
1.88511e+06,1.04099,2.11687,0,0.316406
1.88602e+06,1.19576,-0.0389837,1,0.757812
1.89694e+06,1.1965,-0.0389837,1,0.761719
1.90779e+06,1.19719,-0.0389837,1,0.765625
1.91041e+06,1.04202,2.11687,0,0.320312
1.91858e+06,1.19783,-0.0389837,1,0.769531
1.9293e+06,1.19843,-0.0389837,1,0.773438
1.93578e+06,1.04306,2.11687,0,0.324219
1.93995e+06,1.19897,-0.0389837,1,0.777344
1.95053e+06,1.19947,-0.0389837,1,0.78125
1.96103e+06,1.19991,-0.0389837,1,0.785156
1.96123e+06,1.04411,2.11687,0,0.328125
1.97145e+06,1.2003,-0.0389837,1,0.789062
1.98178e+06,1.20063,-0.0389837,1,0.792969
1.98674e+06,1.04518,2.11687,0,0.332031
1.99202e+06,1.2009,-0.0389837,1,0.796875
2.00217e+06,1.20112,-0.0389837,1,0.800781
2.01222e+06,1.20127,-0.0389837,1,0.804688
2.01233e+06,1.04625,2.11687,0,0.335938
2.02216e+06,1.20136,-0.0389837,1,0.808594
2.03201e+06,1.20139,-0.0389837,1,0.8125
2.03798e+06,1.04734,2.11687,0,0.339844
2.04174e+06,1.20136,-0.0389837,1,0.816406
2.05136e+06,1.20126,-0.0389837,1,0.820312
2.06086e+06,1.20109,-0.0389837,1,0.824219
2.06371e+06,1.04845,2.11687,0,0.34375
2.07024e+06,1.20085,-0.0389837,1,0.828125
2.07949e+06,1.20054,-0.0389837,1,0.832031
2.08862e+06,1.20016,-0.0389837,1,0.835938
2.08952e+06,1.04956,2.11687,0,0.347656
2.0976e+06,1.19971,-0.0389837,1,0.839844
2.10645e+06,1.19918,-0.0389837,1,0.84375
2.11516e+06,1.19857,-0.0389837,1,0.847656
2.1154e+06,1.05069,2.11687,0,0.351562
2.12371e+06,1.19789,-0.0389837,1,0.851562
2.13212e+06,1.19712,-0.0389837,1,0.855469
2.14037e+06,1.19628,-0.0389837,1,0.859375
2.14136e+06,1.05183,2.11687,0,0.355469
2.14845e+06,1.19535,-0.0389837,1,0.863281
2.15638e+06,1.19434,-0.0389837,1,0.867188
2.16413e+06,1.19325,-0.0389837,1,0.871094
2.16739e+06,1.05298,2.11687,0,0.359375
2.17171e+06,1.19207,-0.0389837,1,0.875
2.17911e+06,1.19081,-0.0389837,1,0.878906
2.18633e+06,1.18945,-0.0389837,1,0.882812
2.19336e+06,1.18801,-0.0389837,1,0.886719
2.1935e+06,1.05415,2.11687,0,0.363281
2.20021e+06,1.18648,-0.0389837,1,0.890625
2.20686e+06,1.18486,-0.0389837,1,0.894531
2.21331e+06,1.18314,-0.0389837,1,0.898438
2.21956e+06,1.18134,-0.0389837,1,0.902344
2.21969e+06,1.05532,2.11687,0,0.367188
2.2256e+06,1.17944,-0.0389837,1,0.90625
2.23144e+06,1.17744,-0.0389837,1,0.910156
2.23706e+06,1.17535,-0.0389837,1,0.914062
2.24246e+06,1.17317,-0.0389837,1,0.917969
2.24595e+06,1.05651,2.11687,0,0.371094
2.24764e+06,1.17089,-0.0389837,1,0.921875
2.2526e+06,1.16851,-0.0389837,1,0.925781
2.25734e+06,1.16603,-0.0389837,1,0.929688
2.26184e+06,1.16346,-0.0389837,1,0.933594
2.26611e+06,1.16079,-0.0389837,1,0.9375
2.27014e+06,1.15802,-0.0389837,1,0.941406
2.2723e+06,1.05771,2.11687,0,0.375
2.27394e+06,1.15516,-0.0389837,1,0.945312
2.2775e+06,1.15219,-0.0389837,1,0.949219
2.28081e+06,1.14913,-0.0389837,1,0.953125
2.28387e+06,1.14597,-0.0389837,1,0.957031
2.28669e+06,1.14271,-0.0389837,1,0.960938
2.28926e+06,1.13935,-0.0389837,1,0.964844
2.29158e+06,1.13589,-0.0389837,1,0.96875
2.29364e+06,1.13234,-0.0389837,1,0.972656
2.29545e+06,1.12869,-0.0389837,1,0.976562
2.297e+06,1.12495,-0.0389837,1,0.980469
2.2983e+06,1.12111,-0.0389837,1,0.984375
2.29872e+06,1.05892,2.11687,0,0.378906
2.29933e+06,1.11717,-0.0389837,1,0.988281
2.30011e+06,1.11314,-0.0389837,1,0.992188
2.30063e+06,1.10902,-0.0389837,1,0.996094
2.30089e+06,1.1048,-0.0389837,1,1
2.32523e+06,1.06015,2.11687,0,0.382812
2.35182e+06,1.06138,2.11687,0,0.386719
2.37849e+06,1.06263,2.11687,0,0.390625
2.40524e+06,1.06389,2.11687,0,0.394531
2.43207e+06,1.06516,2.11687,0,0.398438
2.45899e+06,1.06644,2.11687,0,0.402344
2.486e+06,1.06774,2.11687,0,0.40625
2.51308e+06,1.06904,2.11687,0,0.410156
2.54026e+06,1.07036,2.11687,0,0.414062
2.56752e+06,1.07169,2.11687,0,0.417969
2.59486e+06,1.07303,2.11687,0,0.421875
2.62229e+06,1.07438,2.11687,0,0.425781
2.64981e+06,1.07574,2.11687,0,0.429688
2.67742e+06,1.07711,2.11687,0,0.433594
2.70511e+06,1.07849,2.11687,0,0.4375
2.7329e+06,1.07988,2.11687,0,0.441406
2.76077e+06,1.08128,2.11687,0,0.445312
2.78873e+06,1.08269,2.11687,0,0.449219
2.81678e+06,1.08412,2.11687,0,0.453125
2.84492e+06,1.08555,2.11687,0,0.457031
2.87315e+06,1.08699,2.11687,0,0.460938
2.90147e+06,1.08844,2.11687,0,0.464844
2.92988e+06,1.0899,2.11687,0,0.46875
2.95838e+06,1.09137,2.11687,0,0.472656
2.98697e+06,1.09285,2.11687,0,0.476562
3.01565e+06,1.09433,2.11687,0,0.480469
3.04443e+06,1.09583,2.11687,0,0.484375
3.07329e+06,1.09733,2.11687,0,0.488281
3.10224e+06,1.09885,2.11687,0,0.492188
3.13128e+06,1.10036,2.11687,0,0.496094
3.16042e+06,1.10189,2.11687,0,0.5
3.18964e+06,1.10343,2.11687,0,0.503906
3.21895e+06,1.10497,2.11687,0,0.507812
3.24835e+06,1.10652,2.11687,0,0.511719
3.27784e+06,1.10807,2.11687,0,0.515625
3.30742e+06,1.10963,2.11687,0,0.519531
3.33709e+06,1.1112,2.11687,0,0.523438
3.36684e+06,1.11277,2.11687,0,0.527344
3.39668e+06,1.11435,2.11687,0,0.53125
3.4266e+06,1.11593,2.11687,0,0.535156
3.45662e+06,1.11752,2.11687,0,0.539062
3.48671e+06,1.11911,2.11687,0,0.542969
3.51689e+06,1.1207,2.11687,0,0.546875
3.54715e+06,1.1223,2.11687,0,0.550781
3.5775e+06,1.1239,2.11687,0,0.554688
3.60792e+06,1.1255,2.11687,0,0.558594
3.63842e+06,1.12711,2.11687,0,0.5625
3.669e+06,1.12872,2.11687,0,0.566406
3.69966e+06,1.13033,2.11687,0,0.570312
3.73039e+06,1.13194,2.11687,0,0.574219
3.7612e+06,1.13355,2.11687,0,0.578125
3.79208e+06,1.13516,2.11687,0,0.582031
3.82303e+06,1.13677,2.11687,0,0.585938
3.85404e+06,1.13837,2.11687,0,0.589844
3.88513e+06,1.13998,2.11687,0,0.59375
3.91627e+06,1.14158,2.11687,0,0.597656
3.94748e+06,1.14319,2.11687,0,0.601562
3.97875e+06,1.14478,2.11687,0,0.605469
4.01008e+06,1.14638,2.11687,0,0.609375
4.04146e+06,1.14797,2.11687,0,0.613281
4.07289e+06,1.14955,2.11687,0,0.617188
4.10438e+06,1.15113,2.11687,0,0.621094
4.13591e+06,1.1527,2.11687,0,0.625
4.16748e+06,1.15426,2.11687,0,0.628906
4.19909e+06,1.15581,2.11687,0,0.632812
4.23074e+06,1.15736,2.11687,0,0.636719
4.26243e+06,1.1589,2.11687,0,0.640625
4.29414e+06,1.16042,2.11687,0,0.644531
4.32589e+06,1.16194,2.11687,0,0.648438
4.35765e+06,1.16344,2.11687,0,0.652344
4.38943e+06,1.16493,2.11687,0,0.65625
4.42123e+06,1.1664,2.11687,0,0.660156
4.45304e+06,1.16786,2.11687,0,0.664062
4.48485e+06,1.16931,2.11687,0,0.667969
4.51666e+06,1.17073,2.11687,0,0.671875
4.54847e+06,1.17214,2.11687,0,0.675781
4.58027e+06,1.17354,2.11687,0,0.679688
4.61205e+06,1.17491,2.11687,0,0.683594
4.64382e+06,1.17626,2.11687,0,0.6875
4.67556e+06,1.17759,2.11687,0,0.691406
4.70727e+06,1.1789,2.11687,0,0.695312
4.73894e+06,1.18018,2.11687,0,0.699219
4.77057e+06,1.18144,2.11687,0,0.703125
4.80215e+06,1.18267,2.11687,0,0.707031
4.83368e+06,1.18388,2.11687,0,0.710938
4.86514e+06,1.18505,2.11687,0,0.714844
4.89653e+06,1.1862,2.11687,0,0.71875
4.92785e+06,1.18732,2.11687,0,0.722656
4.95908e+06,1.1884,2.11687,0,0.726562
4.99023e+06,1.18945,2.11687,0,0.730469
5.02127e+06,1.19047,2.11687,0,0.734375
5.05221e+06,1.19145,2.11687,0,0.738281
5.08303e+06,1.19239,2.11687,0,0.742188
5.11373e+06,1.19329,2.11687,0,0.746094
5.14429e+06,1.19416,2.11687,0,0.75
5.17472e+06,1.19498,2.11687,0,0.753906
5.205e+06,1.19576,2.11687,0,0.757812
5.23512e+06,1.1965,2.11687,0,0.761719
5.26507e+06,1.19719,2.11687,0,0.765625
5.29485e+06,1.19783,2.11687,0,0.769531
5.32444e+06,1.19843,2.11687,0,0.773438
5.35384e+06,1.19897,2.11687,0,0.777344
5.38303e+06,1.19947,2.11687,0,0.78125
5.412e+06,1.19991,2.11687,0,0.785156
5.44075e+06,1.2003,2.11687,0,0.789062
5.46926e+06,1.20063,2.11687,0,0.792969
5.49752e+06,1.2009,2.11687,0,0.796875
5.52553e+06,1.20112,2.11687,0,0.800781
5.55326e+06,1.20127,2.11687,0,0.804688
5.58072e+06,1.20136,2.11687,0,0.808594
5.60788e+06,1.20139,2.11687,0,0.8125
5.63474e+06,1.20136,2.11687,0,0.816406
5.66129e+06,1.20126,2.11687,0,0.820312
5.68751e+06,1.20109,2.11687,0,0.824219
5.7134e+06,1.20085,2.11687,0,0.828125
5.73893e+06,1.20054,2.11687,0,0.832031
5.76411e+06,1.20016,2.11687,0,0.835938
5.78891e+06,1.19971,2.11687,0,0.839844
5.81333e+06,1.19918,2.11687,0,0.84375
5.83736e+06,1.19857,2.11687,0,0.847656
5.86097e+06,1.19789,2.11687,0,0.851562
5.88417e+06,1.19712,2.11687,0,0.855469
5.90693e+06,1.19628,2.11687,0,0.859375
5.92925e+06,1.19535,2.11687,0,0.863281
5.95111e+06,1.19434,2.11687,0,0.867188
5.97251e+06,1.19325,2.11687,0,0.871094
5.99343e+06,1.19207,2.11687,0,0.875
6.01386e+06,1.19081,2.11687,0,0.878906
6.03378e+06,1.18945,2.11687,0,0.882812
6.05319e+06,1.18801,2.11687,0,0.886719
6.07208e+06,1.18648,2.11687,0,0.890625
6.09043e+06,1.18486,2.11687,0,0.894531
6.10823e+06,1.18314,2.11687,0,0.898438
6.12548e+06,1.18134,2.11687,0,0.902344
6.14216e+06,1.17944,2.11687,0,0.90625
6.15826e+06,1.17744,2.11687,0,0.910156
6.17377e+06,1.17535,2.11687,0,0.914062
6.18868e+06,1.17317,2.11687,0,0.917969
6.20299e+06,1.17089,2.11687,0,0.921875
6.21668e+06,1.16851,2.11687,0,0.925781
6.22974e+06,1.16603,2.11687,0,0.929688
6.24217e+06,1.16346,2.11687,0,0.933594
6.25395e+06,1.16079,2.11687,0,0.9375
6.26509e+06,1.15802,2.11687,0,0.941406
6.27556e+06,1.15516,2.11687,0,0.945312
6.28537e+06,1.15219,2.11687,0,0.949219
6.29451e+06,1.14913,2.11687,0,0.953125
6.30297e+06,1.14597,2.11687,0,0.957031
6.31075e+06,1.14271,2.11687,0,0.960938
6.31784e+06,1.13935,2.11687,0,0.964844
6.32423e+06,1.13589,2.11687,0,0.96875
6.32993e+06,1.13234,2.11687,0,0.972656
6.33492e+06,1.12869,2.11687,0,0.976562
6.3392e+06,1.12495,2.11687,0,0.980469
6.34278e+06,1.12111,2.11687,0,0.984375
6.34564e+06,1.11717,2.11687,0,0.988281
6.34779e+06,1.11314,2.11687,0,0.992188
6.34922e+06,1.10902,2.11687,0,0.996094
6.34994e+06,1.1048,2.11687,0,1


==> data/spectra_1D/spectrum_p1-1_c0-0_outlierfree.csv <==
Frequency
8.151248403755907930e+03
1.630280369934400187e+04
2.249561119662909914e+04
2.445497279011800856e+04
3.260806260251571803e+04
4.076238009752784274e+04
4.499206934557940986e+04
4.891823228209483932e+04
5.707592622043333540e+04
6.523576904526180442e+04
6.749022143111340120e+04
7.339806796881611808e+04
8.156313029380486114e+04
8.973126342409811332e+04
8.999091450111812446e+04
9.790277487525013566e+04
1.060779722847852099e+05
1.124949956988596532e+05
1.142571634221966378e+05
1.224406561987032765e+05
1.306287586766806926e+05
1.350033122944154602e+05
1.388217790787410340e+05
1.470200257964890043e+05
1.552238073988661927e+05
1.575167117159053741e+05
1.634334326400904101e+05
1.716492104671463894e+05
1.798714500268292904e+05
1.800360415805000812e+05
1.881004606722568860e+05
1.963365519688837521e+05
2.025621497248489759e+05
2.045800336999400170e+05
2.128312158712831151e+05
2.210904087156401656e+05
2.250958842352610372e+05
2.293579226961761888e+05
2.376340685093921202e+05
2.459191570872953453e+05
2.476380934772549372e+05
2.542134995988067240e+05
2.625174074503845186e+05
2.701896261245436035e+05
2.708311922858086764e+05
2.791551659850985743e+05
2.874896406625213567e+05
2.927513311874553910e+05
2.958349286636444158e+05
3.041913425614073640e+05
3.125591951511409134e+05
3.153240580405379878e+05
3.209387994445201475e+05
3.293304686623803573e+05
3.377345162263636594e+05
3.379086564494733466e+05
3.461512557493372587e+05
3.545810010245424928e+05
3.605059765970644075e+05
3.630240660134116770e+05
3.714807648320070584e+05
3.799514117360230885e+05
3.831168691083769663e+05
3.884363211042925832e+05
3.969358074207417085e+05
4.054501852547286544e+05
4.057421850748274010e+05
4.139797692397071514e+05
4.225248740501420107e+05
4.283827760772621841e+05
4.310858143766175490e+05
4.396629048990660231e+05
4.482564602580401697e+05
4.510394942078243475e+05
4.568667950239633792e+05
4.654942236642761854e+05
4.737131920906854211e+05
4.741390605083967675e+05
4.828016197104224702e+05
4.914822152094802004e+05
4.964047229014043696e+05
5.001811606876432197e+05
5.088987695253226557e+05
5.176353547540371073e+05
5.191149403849867522e+05
5.263912290064769331e+05
5.351667044637498911e+05
5.418446988724113908e+05
5.439620927997136023e+05
5.527777051222907612e+05
5.616138519116549287e+05
5.645948532956786221e+05
5.704708429551773006e+05
5.793489872790197842e+05
5.873662592011960223e+05
5.882485930762519129e+05
5.971699676313730888e+05
6.061134172411119798e+05
6.101597727614664473e+05
6.150792471313732676e+05
6.240677613701953087e+05
6.329762507849623216e+05
6.330792627765848301e+05
6.421140528250843054e+05
6.511724315459214849e+05
6.558165507241046289e+05
6.602546974205966108e+05
6.693611472727512009e+05
6.784920761541507673e+05
6.786815306812573690e+05
6.876477772256281460e+05
6.968285416328120045e+05
7.015720494126169942e+05
7.060346583764654351e+05
7.152664141772617586e+05
7.244889663299313979e+05
7.245240933348087128e+05
7.338079775807359256e+05
7.431183459256488131e+05
7.474331414998937398e+05
7.524554744997553062e+05
7.618196363869548077e+05
7.704054356411729241e+05
7.712111014521877514e+05
7.806301361618244555e+05
7.900770033968798816e+05
7.934067101189033128e+05
7.995519622588243801e+05
8.090552678677620133e+05
8.164378269365659216e+05
8.185871711527433945e+05
8.281479186339678708e+05
8.377377521966289496e+05
8.394996487251248909e+05
8.473569088561554672e+05
8.570056205145879649e+05
8.625930387293016538e+05
8.666841137078277534e+05
8.763926093434906797e+05
8.857188607908788836e+05
8.861313224290999351e+05
8.959004617903308244e+05
9.057002297790275188e+05
9.088779793288741494e+05
9.155308219707126264e+05
9.253924268512871349e+05
9.320712593164813006e+05
9.352852254926313180e+05
9.452093912168045063e+05
9.551650892485412769e+05
9.552995662546413951e+05
9.651524763557340484e+05
9.751717004775933456e+05
9.785637661420804216e+05
9.852229003401735099e+05
9.953062050589446444e+05
1.001864725441695307e+06
1.005421733728094492e+06
1.015569594996241620e+06
1.025203311043131747e+06
1.025749886628238135e+06
1.035962695052739233e+06
1.046208094895224669e+06
1.048580390221381094e+06
1.056486148496144917e+06
1.066796905413877917e+06
1.071996830591272796e+06
1.077140401912183035e+06
1.087516660431830911e+06
1.095453500057671219e+06
1.097925689046113985e+06
1.108367480899922084e+06
1.118842013632095186e+06
1.118951266761214240e+06
1.129349248780761380e+06
1.139889131171381334e+06
1.142490999019424198e+06
1.150461588287225924e+06
1.161066529622034635e+06
1.166073565263008699e+06
1.171703846014605835e+06
1.182373408965089824e+06
1.189699833967162296e+06
1.193075069932770217e+06
1.203808659615142504e+06
1.213370673577679554e+06
1.214573987208108651e+06
1.225370839647143381e+06
1.236198980829296168e+06
1.237086952431678306e+06
1.247058150815938367e+06
1.257948065016175155e+06
1.260849538672735682e+06
1.268868413350890391e+06
1.279818859397418331e+06
1.284659300160217332e+06
1.290799039514872944e+06
1.301808561950217001e+06
1.308517104372578440e+06
1.312847005925182486e+06
1.323913920704207849e+06
1.332423818304428132e+06
1.335008824643615866e+06
1.346131204222294735e+06
1.356380308357108384e+06
1.357280513054213021e+06
1.368456170883161249e+06
1.379657562560172053e+06
1.380387440222548787e+06
1.390884037004149752e+06
1.402134906146303751e+06
1.404446078760155477e+06
1.413409443859069142e+06
1.424706884870275389e+06
1.428557087866479997e+06
1.436026423663411988e+06
1.447367213364935014e+06
1.452721330337387044e+06
1.458728364619653905e+06
1.470108944455340272e+06
1.476939667722480372e+06
1.481507975137811620e+06
1.492924433017848060e+06
1.501212960171467625e+06
1.504357247371423291e+06
1.515805299234855222e+06
1.525542066272197990e+06
1.527267420236602426e+06
1.538742391427571187e+06
1.549927842880082317e+06
1.550228942111933371e+06
1.561725748680597870e+06
1.573231433449623873e+06
1.574371144938548096e+06
1.584744563506025588e+06
1.596263649563555373e+06
1.598872825290256646e+06
1.607787144831230864e+06
1.619313443897524849e+06
1.623433734478722559e+06
1.630840881633313140e+06
1.642367732116827741e+06
1.648054720540012466e+06
1.653892207584059332e+06
1.665412457408209564e+06
1.672736628784166649e+06
1.676926567111975979e+06
1.688432557416630210e+06
1.697480301565991249e+06
1.699928383332024794e+06
1.711411933291837340e+06
1.722286578044844791e+06
1.722881028338538250e+06
1.734333421362741385e+06
1.745766796401754487e+06
1.747156293933037901e+06
1.757178768002320547e+06
1.768566880652685417e+06
1.772090281232460868e+06
1.779928608289292315e+06
1.791261353883522796e+06
1.797089367959021823e+06
1.802562449114048854e+06
1.813829154130477225e+06
1.822154377854492050e+06
1.825058657414063578e+06
1.836248075741370674e+06
1.847286130085321376e+06
1.847394454256815603e+06
1.858494766660106136e+06
1.869545915514596971e+06
1.872485438927984098e+06
1.880544732682609931e+06
1.891487979893755401e+06
1.897753113440403482e+06
1.902372349452239694e+06
1.913194465089090634e+06
1.923089957118993625e+06
1.923950882965131197e+06
1.934638092830397654e+06
1.945252519345547073e+06
1.948496767540823435e+06
1.955790523570591351e+06
1.966248404626068426e+06
1.973974335990425665e+06
1.976622401531482348e+06
1.986908695225532399e+06
1.997103410772301722e+06
1.999523447070738766e+06
2.007202619757168228e+06
2.017202342875770060e+06
2.025144878297654912e+06
2.027098552718870807e+06
2.036887176755439024e+06
2.046564100515680620e+06
2.050839399677658221e+06
2.056125170975159854e+06
2.065566200140460627e+06
2.074882968836161541e+06
2.076607773267979501e+06
2.084071230692131212e+06
2.093126716329383431e+06
2.102045137741896324e+06
2.102450752718724776e+06
2.110822192870953586e+06
2.119453570367672015e+06
2.127934954538461287e+06
2.128369082796398085e+06
2.136262030467232224e+06
2.144430489307190292e+06
2.152436033734095283e+06
2.154363498888216913e+06
2.160274383551870938e+06
2.167941281440467108e+06
2.175432498834880535e+06
2.180434726486618631e+06
2.182743841923274565e+06
2.189871157751170918e+06
2.196810340417745989e+06
2.203557337349356618e+06
2.206583480653353501e+06
2.210108155634552240e+06
2.216458868403999135e+06
2.222605621237969957e+06
2.228544638583339285e+06
2.232810465462495573e+06
2.234272230161389336e+06
2.239784797347131651e+06
2.245078839500403963e+06
2.250150960228559095e+06
2.254997873560285661e+06
2.259116373421755154e+06
2.259616410009885672e+06
2.264003522511227056e+06
2.268156292200610042e+06
2.272071934027899988e+06
2.275747802175518125e+06
2.279181395265236963e+06
2.282370361333200708e+06
2.285312502554176841e+06
2.285501884871401824e+06
2.288005779696754180e+06
2.290448316292028874e+06
2.292638402499238029e+06
2.294574498652859125e+06
2.296255238476814236e+06
2.297679431952666491e+06
2.298846067830015440e+06
2.299754315768698230e+06
2.300403528103884775e+06
2.300793241226681508e+06
2.311967667360136285e+06
2.338514374997203238e+06
2.365142647780045401e+06
2.391853110896768048e+06
2.418646374002681114e+06
2.445523030470160302e+06
2.472483656611070503e+06
2.499528810870967805e+06
2.526659032994280104e+06
2.553874843159676529e+06
2.581176741084796842e+06
2.608565205099520274e+06
2.636040691186930053e+06
2.663603631991129369e+06
2.691254435791047290e+06
2.718993485439374577e+06
2.746821137265750207e+06
2.774737719943332020e+06
2.802743533317857422e+06
2.830838847198314033e+06
2.859023900108342059e+06
2.887298897997470107e+06
2.915664012911313213e+06
2.944119381619841792e+06
2.972665104202868417e+06
3.001301242591873277e+06
3.030027819067324512e+06
3.058844814710660838e+06
3.087752167810113169e+06
3.116749772219572216e+06
3.145837475669722538e+06
3.175015078030713834e+06
3.204282329525634646e+06
3.233638928894135635e+06
3.263084521505547687e+06
3.292618697420924902e+06
3.322240989403452724e+06
3.351950870876762085e+06
3.381747753830709495e+06
3.411630986674288288e+06
3.441599852035379503e+06
3.471653564507160336e+06
3.501791268341051415e+06
3.532012035086205229e+06
3.562314861175613478e+06
3.592698665459054057e+06
3.623162286683200859e+06
3.653704480919340625e+06
3.684323918939316180e+06
3.715019183540422935e+06
3.745788766820176970e+06
3.776631067402022425e+06
3.807544387613247149e+06
3.838526930616549216e+06
3.869576797496912070e+06
3.900691984305669088e+06
3.931870379063849803e+06
3.963109758727162611e+06
3.994407786115210969e+06
4.025762006807812955e+06
4.057169846011580899e+06
4.088628605400205124e+06
4.120135459932203870e+06
4.151687454650226515e+06
4.183281501466328744e+06
4.214914375937991776e+06
4.246582714040035382e+06
4.278283008937939070e+06
4.310011607768477872e+06
4.341764708434022032e+06
4.373538356417199597e+06
4.405328441623120569e+06
4.437130695256771520e+06
4.468940686743631028e+06
4.500753820702043362e+06
4.532565333976336755e+06
4.564370292740175501e+06
4.596163589680069126e+06
4.627939941269506700e+06
4.659693885144625790e+06
4.691419777592833154e+06
4.723111791166276671e+06
4.754763912432537414e+06
4.786369939875411801e+06
4.817923481959065422e+06
4.849417955369339325e+06
4.880846583446397446e+06
4.912202394823300652e+06
4.943478222285506316e+06
4.974666701866645366e+06
5.005760272196222097e+06
5.036751174115217291e+06
5.067631450575802475e+06
5.098392946841543540e+06
5.129027311004686169e+06
5.159525994837153703e+06
5.189880254991927184e+06
5.220081154571487568e+06
5.250119565079825930e+06
5.279986168774389662e+06
5.309671461434070952e+06
5.339165755558933131e+06
5.368459184017002583e+06
5.397541704152836464e+06
5.426403102371985093e+06
5.455032999214668758e+06
5.483420854931158014e+06
5.511555975570358336e+06
5.539427519591981545e+06
5.567024505011512898e+06
5.594335817085808143e+06
5.621350216545720585e+06
5.648056348380563781e+06
5.674442751177508384e+06
5.700497867017216049e+06
5.726210051925026812e+06
5.751567586875002831e+06
5.776558689341944642e+06
5.801171525394226424e+06
5.825394222317947075e+06
5.849214881760435179e+06
5.872621593378610909e+06
5.895602448975116946e+06
5.918145557102482766e+06
5.940239058112896979e+06
5.961871139628429897e+06
5.983030052403828129e+06
6.003704126551300287e+06
6.023881788093972951e+06
6.043551575812090188e+06
6.062702158343390562e+06
6.081322351496629417e+06
6.099401135734790005e+06
6.116927673782232217e+06
6.133891328307924792e+06
6.150281679634915665e+06
6.166088543424416333e+06
6.181301988281316124e+06
6.195912353226567619e+06
6.209910264980805106e+06
6.223286655002701096e+06
6.236032776225006208e+06
6.248140219430923462e+06
6.259600929213515483e+06
6.270407219461173750e+06
6.280551788312806748e+06
6.290027732527432032e+06
6.298828561214105226e+06
6.306948208869792521e+06
6.314381047674719244e+06
6.321121898996999487e+06
6.327166044060920365e+06
6.332509233736132272e+06
6.337147697408135049e+06
6.341078150893849321e+06
6.344297803369746543e+06
6.346804363283842802e+06
6.348596043226959184e+06
6.349671563742883503e+06


==> data/spectra_1D/spectrum_p2-1-2_c0--1-0.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00195312
11247.7,1,2.11687,0,0.00195312
12226.8,1,-0.0389837,1,0.00390625
20378,1,-0.0389837,1,0.00585938
28529.2,1,-0.0389837,1,0.0078125
33743.2,1,2.11687,0,0.00390625
36680.4,1,-0.0389837,1,0.00976562
44831.6,1,-0.0389837,1,0.0117188
52982.8,1,-0.0389837,1,0.0136719
56238.7,1,2.11687,0,0.00585938
61134,1,-0.0389837,1,0.015625
69285.2,1,-0.0389837,1,0.0175781
77436.4,1,-0.0389837,1,0.0195312
78734.1,1,2.11687,0,0.0078125
85587.6,1,-0.0389837,1,0.0214844
93738.8,1,-0.0389837,1,0.0234375
101230,1,2.11687,0,0.00976562
101890,1,-0.0389837,1,0.0253906
110041,1,-0.0389837,1,0.0273438
118192,1,-0.0389837,1,0.0292969
123725,1,2.11687,0,0.0117188
126344,1,-0.0389837,1,0.03125
134495,1,-0.0389837,1,0.0332031
142646,1,-0.0389837,1,0.0351562
146221,1,2.11687,0,0.0136719
150797,1,-0.0389837,1,0.0371094
158949,1,-0.0389837,1,0.0390625
167100,1,-0.0389837,1,0.0410156
168716,1,2.11687,0,0.015625
175251,1,-0.0389837,1,0.0429688
183403,1,-0.0389837,1,0.0449219
191212,1,2.11687,0,0.0175781
191554,1,-0.0389837,1,0.046875
199705,1.00001,-0.0389837,1,0.0488281
207857,1.00001,-0.0389837,1,0.0507812
213707,1,2.11687,0,0.0195312
216008,1.00001,-0.0389837,1,0.0527344
224160,1.00001,-0.0389837,1,0.0546875
232312,1.00001,-0.0389837,1,0.0566406
236202,1,2.11687,0,0.0214844
240463,1.00001,-0.0389837,1,0.0585938
248615,1.00001,-0.0389837,1,0.0605469
256767,1.00002,-0.0389837,1,0.0625
258698,1,2.11687,0,0.0234375
264919,1.00002,-0.0389837,1,0.0644531
273070,1.00002,-0.0389837,1,0.0664062
281193,1,2.11687,0,0.0253906
281223,1.00002,-0.0389837,1,0.0683594
289375,1.00002,-0.0389837,1,0.0703125
297527,1.00003,-0.0389837,1,0.0722656
303689,1,2.11687,0,0.0273438
305679,1.00003,-0.0389837,1,0.0742188
313832,1.00003,-0.0389837,1,0.0761719
321984,1.00004,-0.0389837,1,0.078125
326185,1,2.11687,0,0.0292969
330137,1.00004,-0.0389837,1,0.0800781
338290,1.00005,-0.0389837,1,0.0820312
346443,1.00005,-0.0389837,1,0.0839844
348680,1,2.11687,0,0.03125
354597,1.00006,-0.0389837,1,0.0859375
362750,1.00006,-0.0389837,1,0.0878906
370904,1.00007,-0.0389837,1,0.0898438
371176,1,2.11687,0,0.0332031
379058,1.00007,-0.0389837,1,0.0917969
387212,1.00008,-0.0389837,1,0.09375
393671,1,2.11687,0,0.0351562
395367,1.00009,-0.0389837,1,0.0957031
403522,1.00009,-0.0389837,1,0.0976562
411677,1.0001,-0.0389837,1,0.0996094
416167,1,2.11687,0,0.0371094
419832,1.00011,-0.0389837,1,0.101562
427988,1.00012,-0.0389837,1,0.103516
436144,1.00013,-0.0389837,1,0.105469
438663,1,2.11687,0,0.0390625
444301,1.00014,-0.0389837,1,0.107422
452457,1.00015,-0.0389837,1,0.109375
460615,1.00016,-0.0389837,1,0.111328
461158,1,2.11687,0,0.0410156
468772,1.00017,-0.0389837,1,0.113281
476931,1.00018,-0.0389837,1,0.115234
483654,1,2.11687,0,0.0429688
485089,1.00019,-0.0389837,1,0.117188
493249,1.00021,-0.0389837,1,0.119141
501408,1.00022,-0.0389837,1,0.121094
506150,1,2.11687,0,0.0449219
509569,1.00023,-0.0389837,1,0.123047
517730,1.00025,-0.0389837,1,0.125
525891,1.00026,-0.0389837,1,0.126953
528646,1,2.11687,0,0.046875
534053,1.00028,-0.0389837,1,0.128906
542216,1.0003,-0.0389837,1,0.130859
550380,1.00032,-0.0389837,1,0.132812
551142,1.00001,2.11687,0,0.0488281
558544,1.00033,-0.0389837,1,0.134766
566709,1.00035,-0.0389837,1,0.136719
573638,1.00001,2.11687,0,0.0507812
574875,1.00037,-0.0389837,1,0.138672
583041,1.0004,-0.0389837,1,0.140625
591209,1.00042,-0.0389837,1,0.142578
596135,1.00001,2.11687,0,0.0527344
599377,1.00044,-0.0389837,1,0.144531
607547,1.00047,-0.0389837,1,0.146484
615717,1.00049,-0.0389837,1,0.148438
618631,1.00001,2.11687,0,0.0546875
623888,1.00052,-0.0389837,1,0.150391
632061,1.00054,-0.0389837,1,0.152344
640234,1.00057,-0.0389837,1,0.154297
641128,1.00001,2.11687,0,0.0566406
648409,1.0006,-0.0389837,1,0.15625
656585,1.00063,-0.0389837,1,0.158203
663624,1.00001,2.11687,0,0.0585938
664762,1.00066,-0.0389837,1,0.160156
672940,1.00069,-0.0389837,1,0.162109
681119,1.00073,-0.0389837,1,0.164062
686121,1.00001,2.11687,0,0.0605469
689300,1.00076,-0.0389837,1,0.166016
697482,1.0008,-0.0389837,1,0.167969
705666,1.00083,-0.0389837,1,0.169922
708618,1.00002,2.11687,0,0.0625
713851,1.00087,-0.0389837,1,0.171875
722038,1.00091,-0.0389837,1,0.173828
730226,1.00095,-0.0389837,1,0.175781
731116,1.00002,2.11687,0,0.0644531
738416,1.00099,-0.0389837,1,0.177734
746608,1.00104,-0.0389837,1,0.179688
753613,1.00002,2.11687,0,0.0664062
754801,1.00108,-0.0389837,1,0.181641
762996,1.00113,-0.0389837,1,0.183594
771193,1.00117,-0.0389837,1,0.185547
776111,1.00002,2.11687,0,0.0683594
779392,1.00122,-0.0389837,1,0.1875
787593,1.00127,-0.0389837,1,0.189453
795795,1.00133,-0.0389837,1,0.191406
798609,1.00002,2.11687,0,0.0703125
804000,1.00138,-0.0389837,1,0.193359
812207,1.00143,-0.0389837,1,0.195312
820416,1.00149,-0.0389837,1,0.197266
821107,1.00003,2.11687,0,0.0722656
828627,1.00155,-0.0389837,1,0.199219
836841,1.00161,-0.0389837,1,0.201172
843606,1.00003,2.11687,0,0.0742188
845057,1.00167,-0.0389837,1,0.203125
853275,1.00173,-0.0389837,1,0.205078
861496,1.0018,-0.0389837,1,0.207031
866105,1.00003,2.11687,0,0.0761719
869720,1.00186,-0.0389837,1,0.208984
877946,1.00193,-0.0389837,1,0.210938
886174,1.002,-0.0389837,1,0.212891
888605,1.00004,2.11687,0,0.078125
894406,1.00207,-0.0389837,1,0.214844
902640,1.00215,-0.0389837,1,0.216797
910877,1.00222,-0.0389837,1,0.21875
911105,1.00004,2.11687,0,0.0800781
919117,1.0023,-0.0389837,1,0.220703
927360,1.00238,-0.0389837,1,0.222656
933605,1.00005,2.11687,0,0.0820312
935606,1.00246,-0.0389837,1,0.224609
943856,1.00254,-0.0389837,1,0.226562
952108,1.00263,-0.0389837,1,0.228516
956106,1.00005,2.11687,0,0.0839844
960364,1.00271,-0.0389837,1,0.230469
968624,1.0028,-0.0389837,1,0.232422
976886,1.00289,-0.0389837,1,0.234375
978607,1.00006,2.11687,0,0.0859375
985153,1.00299,-0.0389837,1,0.236328
993422,1.00308,-0.0389837,1,0.238281
1.00111e+06,1.00006,2.11687,0,0.0878906
1.0017e+06,1.00318,-0.0389837,1,0.240234
1.00997e+06,1.00328,-0.0389837,1,0.242188
1.01825e+06,1.00338,-0.0389837,1,0.244141
1.02361e+06,1.00007,2.11687,0,0.0898438
1.02654e+06,1.00348,-0.0389837,1,0.246094
1.03483e+06,1.00359,-0.0389837,1,0.248047
1.04312e+06,1.0037,-0.0389837,1,0.25
1.04612e+06,1.00007,2.11687,0,0.0917969
1.05142e+06,1.00381,-0.0389837,1,0.251953
1.05972e+06,1.00392,-0.0389837,1,0.253906
1.06803e+06,1.00404,-0.0389837,1,0.255859
1.06862e+06,1.00008,2.11687,0,0.09375
1.07634e+06,1.00416,-0.0389837,1,0.257812
1.08465e+06,1.00428,-0.0389837,1,0.259766
1.09112e+06,1.00009,2.11687,0,0.0957031
1.09297e+06,1.0044,-0.0389837,1,0.261719
1.1013e+06,1.00452,-0.0389837,1,0.263672
1.10963e+06,1.00465,-0.0389837,1,0.265625
1.11363e+06,1.00009,2.11687,0,0.0976562
1.11796e+06,1.00478,-0.0389837,1,0.267578
1.1263e+06,1.00491,-0.0389837,1,0.269531
1.13464e+06,1.00505,-0.0389837,1,0.271484
1.13614e+06,1.0001,2.11687,0,0.0996094
1.14299e+06,1.00519,-0.0389837,1,0.273438
1.15134e+06,1.00533,-0.0389837,1,0.275391
1.15864e+06,1.00011,2.11687,0,0.101562
1.1597e+06,1.00547,-0.0389837,1,0.277344
1.16807e+06,1.00562,-0.0389837,1,0.279297
1.17644e+06,1.00576,-0.0389837,1,0.28125
1.18115e+06,1.00012,2.11687,0,0.103516
1.18482e+06,1.00592,-0.0389837,1,0.283203
1.1932e+06,1.00607,-0.0389837,1,0.285156
1.20158e+06,1.00623,-0.0389837,1,0.287109
1.20366e+06,1.00013,2.11687,0,0.105469
1.20998e+06,1.00639,-0.0389837,1,0.289062
1.21838e+06,1.00655,-0.0389837,1,0.291016
1.22617e+06,1.00014,2.11687,0,0.107422
1.22678e+06,1.00671,-0.0389837,1,0.292969
1.23519e+06,1.00688,-0.0389837,1,0.294922
1.24361e+06,1.00705,-0.0389837,1,0.296875
1.24868e+06,1.00015,2.11687,0,0.109375
1.25204e+06,1.00722,-0.0389837,1,0.298828
1.26047e+06,1.0074,-0.0389837,1,0.300781
1.2689e+06,1.00758,-0.0389837,1,0.302734
1.27119e+06,1.00016,2.11687,0,0.111328
1.27735e+06,1.00776,-0.0389837,1,0.304688
1.2858e+06,1.00795,-0.0389837,1,0.306641
1.29371e+06,1.00017,2.11687,0,0.113281
1.29426e+06,1.00813,-0.0389837,1,0.308594
1.30272e+06,1.00832,-0.0389837,1,0.310547
1.31119e+06,1.00852,-0.0389837,1,0.3125
1.31622e+06,1.00018,2.11687,0,0.115234
1.31967e+06,1.00872,-0.0389837,1,0.314453
1.32815e+06,1.00892,-0.0389837,1,0.316406
1.33665e+06,1.00912,-0.0389837,1,0.318359
1.33874e+06,1.00019,2.11687,0,0.117188
1.34515e+06,1.00932,-0.0389837,1,0.320312
1.35366e+06,1.00953,-0.0389837,1,0.322266
1.36126e+06,1.00021,2.11687,0,0.119141
1.36217e+06,1.00975,-0.0389837,1,0.324219
1.37069e+06,1.00996,-0.0389837,1,0.326172
1.37922e+06,1.01018,-0.0389837,1,0.328125
1.38377e+06,1.00022,2.11687,0,0.121094
1.38776e+06,1.0104,-0.0389837,1,0.330078
1.39631e+06,1.01063,-0.0389837,1,0.332031
1.40486e+06,1.01085,-0.0389837,1,0.333984
1.40629e+06,1.00023,2.11687,0,0.123047
1.41343e+06,1.01109,-0.0389837,1,0.335938
1.422e+06,1.01132,-0.0389837,1,0.337891
1.42882e+06,1.00025,2.11687,0,0.125
1.43058e+06,1.01156,-0.0389837,1,0.339844
1.43917e+06,1.0118,-0.0389837,1,0.341797
1.44776e+06,1.01204,-0.0389837,1,0.34375
1.45134e+06,1.00026,2.11687,0,0.126953
1.45637e+06,1.01229,-0.0389837,1,0.345703
1.46498e+06,1.01254,-0.0389837,1,0.347656
1.4736e+06,1.01279,-0.0389837,1,0.349609
1.47387e+06,1.00028,2.11687,0,0.128906
1.48223e+06,1.01305,-0.0389837,1,0.351562
1.49087e+06,1.01331,-0.0389837,1,0.353516
1.49639e+06,1.0003,2.11687,0,0.130859
1.49952e+06,1.01357,-0.0389837,1,0.355469
1.50818e+06,1.01384,-0.0389837,1,0.357422
1.51684e+06,1.01411,-0.0389837,1,0.359375
1.51892e+06,1.00032,2.11687,0,0.132812
1.52552e+06,1.01438,-0.0389837,1,0.361328
1.5342e+06,1.01465,-0.0389837,1,0.363281
1.54146e+06,1.00033,2.11687,0,0.134766
1.5429e+06,1.01493,-0.0389837,1,0.365234
1.5516e+06,1.01521,-0.0389837,1,0.367188
1.56031e+06,1.0155,-0.0389837,1,0.369141
1.56399e+06,1.00035,2.11687,0,0.136719
1.56903e+06,1.01578,-0.0389837,1,0.371094
1.57776e+06,1.01607,-0.0389837,1,0.373047
1.5865e+06,1.01637,-0.0389837,1,0.375
1.58652e+06,1.00037,2.11687,0,0.138672
1.59525e+06,1.01666,-0.0389837,1,0.376953
1.60401e+06,1.01696,-0.0389837,1,0.378906
1.60906e+06,1.0004,2.11687,0,0.140625
1.61278e+06,1.01726,-0.0389837,1,0.380859
1.62156e+06,1.01757,-0.0389837,1,0.382812
1.63034e+06,1.01788,-0.0389837,1,0.384766
1.6316e+06,1.00042,2.11687,0,0.142578
1.63914e+06,1.01819,-0.0389837,1,0.386719
1.64794e+06,1.0185,-0.0389837,1,0.388672
1.65415e+06,1.00044,2.11687,0,0.144531
1.65676e+06,1.01881,-0.0389837,1,0.390625
1.66558e+06,1.01913,-0.0389837,1,0.392578
1.67441e+06,1.01945,-0.0389837,1,0.394531
1.67669e+06,1.00047,2.11687,0,0.146484
1.68325e+06,1.01977,-0.0389837,1,0.396484
1.6921e+06,1.02009,-0.0389837,1,0.398438
1.69924e+06,1.00049,2.11687,0,0.148438
1.70096e+06,1.02042,-0.0389837,1,0.400391
1.70982e+06,1.02075,-0.0389837,1,0.402344
1.71869e+06,1.02107,-0.0389837,1,0.404297
1.72179e+06,1.00052,2.11687,0,0.150391
1.72758e+06,1.0214,-0.0389837,1,0.40625
1.73646e+06,1.02173,-0.0389837,1,0.408203
1.74435e+06,1.00054,2.11687,0,0.152344
1.74536e+06,1.02207,-0.0389837,1,0.410156
1.75426e+06,1.0224,-0.0389837,1,0.412109
1.76317e+06,1.02273,-0.0389837,1,0.414062
1.7669e+06,1.00057,2.11687,0,0.154297
1.77208e+06,1.02307,-0.0389837,1,0.416016
1.781e+06,1.0234,-0.0389837,1,0.417969
1.78946e+06,1.0006,2.11687,0,0.15625
1.78993e+06,1.02373,-0.0389837,1,0.419922
1.79886e+06,1.02407,-0.0389837,1,0.421875
1.80779e+06,1.0244,-0.0389837,1,0.423828
1.81203e+06,1.00063,2.11687,0,0.158203
1.81672e+06,1.02473,-0.0389837,1,0.425781
1.82566e+06,1.02505,-0.0389837,1,0.427734
1.83459e+06,1.00066,2.11687,0,0.160156
1.8346e+06,1.02538,-0.0389837,1,0.429688
1.84353e+06,1.0257,-0.0389837,1,0.431641
1.85247e+06,1.02602,-0.0389837,1,0.433594
1.85716e+06,1.00069,2.11687,0,0.162109
1.8614e+06,1.02633,-0.0389837,1,0.435547
1.87032e+06,1.02664,-0.0389837,1,0.4375
1.87924e+06,1.02694,-0.0389837,1,0.439453
1.87974e+06,1.00073,2.11687,0,0.164062
1.88815e+06,1.02723,-0.0389837,1,0.441406
1.89705e+06,1.02752,-0.0389837,1,0.443359
1.90231e+06,1.00076,2.11687,0,0.166016
1.90594e+06,1.02779,-0.0389837,1,0.445312
1.91481e+06,1.02806,-0.0389837,1,0.447266
1.92366e+06,1.02831,-0.0389837,1,0.449219
1.92489e+06,1.0008,2.11687,0,0.167969
1.93248e+06,1.02854,-0.0389837,1,0.451172
1.94128e+06,1.02876,-0.0389837,1,0.453125
1.94748e+06,1.00083,2.11687,0,0.169922
1.95004e+06,1.02896,-0.0389837,1,0.455078
1.95876e+06,1.02914,-0.0389837,1,0.457031
1.96744e+06,1.02929,-0.0389837,1,0.458984
1.97007e+06,1.00087,2.11687,0,0.171875
1.97606e+06,1.02941,-0.0389837,1,0.460938
1.98462e+06,1.0295,-0.0389837,1,0.462891
1.99266e+06,1.00091,2.11687,0,0.173828
1.9931e+06,1.02954,-0.0389837,1,0.464844
2.0015e+06,1.02955,-0.0389837,1,0.466797
2.0098e+06,1.0295,-0.0389837,1,0.46875
2.01526e+06,1.00095,2.11687,0,0.175781
2.01798e+06,1.02939,-0.0389837,1,0.470703
2.02602e+06,1.02921,-0.0389837,1,0.472656
2.0339e+06,1.02896,-0.0389837,1,0.474609
2.03786e+06,1.00099,2.11687,0,0.177734
2.04159e+06,1.02861,-0.0389837,1,0.476562
2.04906e+06,1.02815,-0.0389837,1,0.478516
2.05627e+06,1.02756,-0.0389837,1,0.480469
2.06047e+06,1.00104,2.11687,0,0.179688
2.06317e+06,1.02683,-0.0389837,1,0.482422
2.06971e+06,1.02592,-0.0389837,1,0.484375
2.07583e+06,1.02481,-0.0389837,1,0.486328
2.08146e+06,1.02347,-0.0389837,1,0.488281
2.08308e+06,1.00108,2.11687,0,0.181641
2.08651e+06,1.02186,-0.0389837,1,0.490234
2.09091e+06,1.01994,-0.0389837,1,0.492188
2.09457e+06,1.01768,-0.0389837,1,0.494141
2.09741e+06,1.01504,-0.0389837,1,0.496094
2.09934e+06,1.01198,-0.0389837,1,0.498047
2.10032e+06,1.00849,-0.0389837,1,0.5
2.1057e+06,1.00113,2.11687,0,0.183594
2.12832e+06,1.00117,2.11687,0,0.185547
2.15095e+06,1.00122,2.11687,0,0.1875
2.17358e+06,1.00127,2.11687,0,0.189453
2.19622e+06,1.00133,2.11687,0,0.191406
2.21886e+06,1.00138,2.11687,0,0.193359
2.24151e+06,1.00143,2.11687,0,0.195312
2.26416e+06,1.00149,2.11687,0,0.197266
2.28683e+06,1.00155,2.11687,0,0.199219
2.30105e+06,1.10057,-0.0389837,1,0.501953
2.30209e+06,1.09679,-0.0389837,1,0.503906
2.30412e+06,1.09351,-0.0389837,1,0.505859
2.30711e+06,1.09071,-0.0389837,1,0.507812
2.30949e+06,1.00161,2.11687,0,0.201172
2.31097e+06,1.08834,-0.0389837,1,0.509766
2.31563e+06,1.08636,-0.0389837,1,0.511719
2.32099e+06,1.08473,-0.0389837,1,0.513672
2.32697e+06,1.0834,-0.0389837,1,0.515625
2.33217e+06,1.00167,2.11687,0,0.203125
2.3335e+06,1.08233,-0.0389837,1,0.517578
2.3405e+06,1.08149,-0.0389837,1,0.519531
2.34791e+06,1.08084,-0.0389837,1,0.521484
2.35485e+06,1.00173,2.11687,0,0.205078
2.35568e+06,1.08037,-0.0389837,1,0.523438
2.36376e+06,1.08004,-0.0389837,1,0.525391
2.37212e+06,1.07983,-0.0389837,1,0.527344
2.37754e+06,1.0018,2.11687,0,0.207031
2.38071e+06,1.07974,-0.0389837,1,0.529297
2.38952e+06,1.07974,-0.0389837,1,0.53125
2.39852e+06,1.07983,-0.0389837,1,0.533203
2.40023e+06,1.00186,2.11687,0,0.208984
2.40769e+06,1.07999,-0.0389837,1,0.535156
2.417e+06,1.08022,-0.0389837,1,0.537109
2.42293e+06,1.00193,2.11687,0,0.210938
2.42646e+06,1.08051,-0.0389837,1,0.539062
2.43604e+06,1.08086,-0.0389837,1,0.541016
2.44564e+06,1.002,2.11687,0,0.212891
2.44573e+06,1.08125,-0.0389837,1,0.542969
2.45553e+06,1.08168,-0.0389837,1,0.544922
2.46543e+06,1.08216,-0.0389837,1,0.546875
2.46836e+06,1.00207,2.11687,0,0.214844
2.47542e+06,1.08267,-0.0389837,1,0.548828
2.4855e+06,1.08321,-0.0389837,1,0.550781
2.49108e+06,1.00215,2.11687,0,0.216797
2.49565e+06,1.08379,-0.0389837,1,0.552734
2.50588e+06,1.08439,-0.0389837,1,0.554688
2.51382e+06,1.00222,2.11687,0,0.21875
2.51618e+06,1.08502,-0.0389837,1,0.556641
2.52655e+06,1.08568,-0.0389837,1,0.558594
2.53656e+06,1.0023,2.11687,0,0.220703
2.53698e+06,1.08635,-0.0389837,1,0.560547
2.54748e+06,1.08705,-0.0389837,1,0.5625
2.55804e+06,1.08778,-0.0389837,1,0.564453
2.55931e+06,1.00238,2.11687,0,0.222656
2.56865e+06,1.08852,-0.0389837,1,0.566406
2.57932e+06,1.08928,-0.0389837,1,0.568359
2.58206e+06,1.00246,2.11687,0,0.224609
2.59005e+06,1.09005,-0.0389837,1,0.570312
2.60083e+06,1.09085,-0.0389837,1,0.572266
2.60483e+06,1.00254,2.11687,0,0.226562
2.61166e+06,1.09166,-0.0389837,1,0.574219
2.62254e+06,1.09249,-0.0389837,1,0.576172
2.6276e+06,1.00263,2.11687,0,0.228516
2.63347e+06,1.09333,-0.0389837,1,0.578125
2.64446e+06,1.09418,-0.0389837,1,0.580078
2.65039e+06,1.00271,2.11687,0,0.230469
2.65548e+06,1.09505,-0.0389837,1,0.582031
2.66656e+06,1.09594,-0.0389837,1,0.583984
2.67318e+06,1.0028,2.11687,0,0.232422
2.67769e+06,1.09684,-0.0389837,1,0.585938
2.68886e+06,1.09775,-0.0389837,1,0.587891
2.69599e+06,1.00289,2.11687,0,0.234375
2.70007e+06,1.09867,-0.0389837,1,0.589844
2.71133e+06,1.0996,-0.0389837,1,0.591797
2.7188e+06,1.00299,2.11687,0,0.236328
2.72264e+06,1.10055,-0.0389837,1,0.59375
2.73399e+06,1.10151,-0.0389837,1,0.595703
2.74162e+06,1.00308,2.11687,0,0.238281
2.74538e+06,1.10248,-0.0389837,1,0.597656
2.75682e+06,1.10346,-0.0389837,1,0.599609
2.76446e+06,1.00318,2.11687,0,0.240234
2.7683e+06,1.10445,-0.0389837,1,0.601562
2.77983e+06,1.10546,-0.0389837,1,0.603516
2.7873e+06,1.00328,2.11687,0,0.242188
2.7914e+06,1.10647,-0.0389837,1,0.605469
2.80301e+06,1.10749,-0.0389837,1,0.607422
2.81015e+06,1.00338,2.11687,0,0.244141
2.81466e+06,1.10853,-0.0389837,1,0.609375
2.82636e+06,1.10957,-0.0389837,1,0.611328
2.83302e+06,1.00348,2.11687,0,0.246094
2.8381e+06,1.11063,-0.0389837,1,0.613281
2.84988e+06,1.11169,-0.0389837,1,0.615234
2.85589e+06,1.00359,2.11687,0,0.248047
2.86171e+06,1.11277,-0.0389837,1,0.617188
2.87358e+06,1.11385,-0.0389837,1,0.619141
2.87878e+06,1.0037,2.11687,0,0.25
2.88549e+06,1.11495,-0.0389837,1,0.621094
2.89744e+06,1.11605,-0.0389837,1,0.623047
2.90168e+06,1.00381,2.11687,0,0.251953
2.90943e+06,1.11716,-0.0389837,1,0.625
2.92147e+06,1.11828,-0.0389837,1,0.626953
2.92459e+06,1.00392,2.11687,0,0.253906
2.93355e+06,1.11941,-0.0389837,1,0.628906
2.94567e+06,1.12055,-0.0389837,1,0.630859
2.94751e+06,1.00404,2.11687,0,0.255859
2.95783e+06,1.1217,-0.0389837,1,0.632812
2.97003e+06,1.12286,-0.0389837,1,0.634766
2.97045e+06,1.00416,2.11687,0,0.257812
2.98228e+06,1.12403,-0.0389837,1,0.636719
2.9934e+06,1.00428,2.11687,0,0.259766
2.99457e+06,1.1252,-0.0389837,1,0.638672
3.0069e+06,1.12638,-0.0389837,1,0.640625
3.01636e+06,1.0044,2.11687,0,0.261719
3.01927e+06,1.12757,-0.0389837,1,0.642578
3.03168e+06,1.12877,-0.0389837,1,0.644531
3.03933e+06,1.00452,2.11687,0,0.263672
3.04414e+06,1.12998,-0.0389837,1,0.646484
3.05664e+06,1.1312,-0.0389837,1,0.648438
3.06232e+06,1.00465,2.11687,0,0.265625
3.06918e+06,1.13242,-0.0389837,1,0.650391
3.08176e+06,1.13366,-0.0389837,1,0.652344
3.08532e+06,1.00478,2.11687,0,0.267578
3.09438e+06,1.1349,-0.0389837,1,0.654297
3.10704e+06,1.13614,-0.0389837,1,0.65625
3.10833e+06,1.00491,2.11687,0,0.269531
3.11975e+06,1.1374,-0.0389837,1,0.658203
3.13136e+06,1.00505,2.11687,0,0.271484
3.13249e+06,1.13866,-0.0389837,1,0.660156
3.14528e+06,1.13993,-0.0389837,1,0.662109
3.1544e+06,1.00519,2.11687,0,0.273438
3.15811e+06,1.14121,-0.0389837,1,0.664062
3.17098e+06,1.1425,-0.0389837,1,0.666016
3.17745e+06,1.00533,2.11687,0,0.275391
3.1839e+06,1.14379,-0.0389837,1,0.667969
3.19685e+06,1.14509,-0.0389837,1,0.669922
3.20052e+06,1.00547,2.11687,0,0.277344
3.20985e+06,1.1464,-0.0389837,1,0.671875
3.22288e+06,1.14771,-0.0389837,1,0.673828
3.22361e+06,1.00562,2.11687,0,0.279297
3.23596e+06,1.14904,-0.0389837,1,0.675781
3.24671e+06,1.00576,2.11687,0,0.28125
3.24907e+06,1.15036,-0.0389837,1,0.677734
3.26223e+06,1.1517,-0.0389837,1,0.679688
3.26982e+06,1.00592,2.11687,0,0.283203
3.27543e+06,1.15304,-0.0389837,1,0.681641
3.28867e+06,1.15439,-0.0389837,1,0.683594
3.29296e+06,1.00607,2.11687,0,0.285156
3.30195e+06,1.15574,-0.0389837,1,0.685547
3.31527e+06,1.1571,-0.0389837,1,0.6875
3.3161e+06,1.00623,2.11687,0,0.287109
3.32862e+06,1.15847,-0.0389837,1,0.689453
3.33927e+06,1.00639,2.11687,0,0.289062
3.34202e+06,1.15984,-0.0389837,1,0.691406
3.35546e+06,1.16122,-0.0389837,1,0.693359
3.36245e+06,1.00655,2.11687,0,0.291016
3.36894e+06,1.1626,-0.0389837,1,0.695312
3.38245e+06,1.16399,-0.0389837,1,0.697266
3.38565e+06,1.00671,2.11687,0,0.292969
3.39601e+06,1.16539,-0.0389837,1,0.699219
3.40886e+06,1.00688,2.11687,0,0.294922
3.4096e+06,1.16679,-0.0389837,1,0.701172
3.42323e+06,1.1682,-0.0389837,1,0.703125
3.43209e+06,1.00705,2.11687,0,0.296875
3.4369e+06,1.16961,-0.0389837,1,0.705078
3.4506e+06,1.17102,-0.0389837,1,0.707031
3.45534e+06,1.00722,2.11687,0,0.298828
3.46435e+06,1.17244,-0.0389837,1,0.708984
3.47813e+06,1.17387,-0.0389837,1,0.710938
3.47861e+06,1.0074,2.11687,0,0.300781
3.49194e+06,1.1753,-0.0389837,1,0.712891
3.50189e+06,1.00758,2.11687,0,0.302734
3.5058e+06,1.17673,-0.0389837,1,0.714844
3.51968e+06,1.17817,-0.0389837,1,0.716797
3.52519e+06,1.00776,2.11687,0,0.304688
3.53361e+06,1.17961,-0.0389837,1,0.71875
3.54757e+06,1.18106,-0.0389837,1,0.720703
3.54851e+06,1.00795,2.11687,0,0.306641
3.56156e+06,1.18251,-0.0389837,1,0.722656
3.57185e+06,1.00813,2.11687,0,0.308594
3.57559e+06,1.18396,-0.0389837,1,0.724609
3.58965e+06,1.18542,-0.0389837,1,0.726562
3.59521e+06,1.00832,2.11687,0,0.310547
3.60374e+06,1.18688,-0.0389837,1,0.728516
3.61786e+06,1.18834,-0.0389837,1,0.730469
3.61859e+06,1.00852,2.11687,0,0.3125
3.63202e+06,1.1898,-0.0389837,1,0.732422
3.64199e+06,1.00872,2.11687,0,0.314453
3.64621e+06,1.19127,-0.0389837,1,0.734375
3.66043e+06,1.19274,-0.0389837,1,0.736328
3.66541e+06,1.00892,2.11687,0,0.316406
3.67468e+06,1.19421,-0.0389837,1,0.738281
3.68885e+06,1.00912,2.11687,0,0.318359
3.68896e+06,1.19568,-0.0389837,1,0.740234
3.70327e+06,1.19716,-0.0389837,1,0.742188
3.71231e+06,1.00932,2.11687,0,0.320312
3.7176e+06,1.19863,-0.0389837,1,0.744141
3.73196e+06,1.20011,-0.0389837,1,0.746094
3.73579e+06,1.00953,2.11687,0,0.322266
3.74635e+06,1.20159,-0.0389837,1,0.748047
3.75929e+06,1.00975,2.11687,0,0.324219
3.76077e+06,1.20307,-0.0389837,1,0.75
3.77521e+06,1.20455,-0.0389837,1,0.751953
3.78281e+06,1.00996,2.11687,0,0.326172
3.78967e+06,1.20602,-0.0389837,1,0.753906
3.80416e+06,1.2075,-0.0389837,1,0.755859
3.80635e+06,1.01018,2.11687,0,0.328125
3.81867e+06,1.20898,-0.0389837,1,0.757812
3.82991e+06,1.0104,2.11687,0,0.330078
3.8332e+06,1.21046,-0.0389837,1,0.759766
3.84775e+06,1.21193,-0.0389837,1,0.761719
3.8535e+06,1.01063,2.11687,0,0.332031
3.86232e+06,1.21341,-0.0389837,1,0.763672
3.87691e+06,1.21488,-0.0389837,1,0.765625
3.87711e+06,1.01085,2.11687,0,0.333984
3.89152e+06,1.21635,-0.0389837,1,0.767578
3.90074e+06,1.01109,2.11687,0,0.335938
3.90614e+06,1.21782,-0.0389837,1,0.769531
3.92078e+06,1.21928,-0.0389837,1,0.771484
3.9244e+06,1.01132,2.11687,0,0.337891
3.93543e+06,1.22074,-0.0389837,1,0.773438
3.94807e+06,1.01156,2.11687,0,0.339844
3.95009e+06,1.2222,-0.0389837,1,0.775391
3.96477e+06,1.22366,-0.0389837,1,0.777344
3.97177e+06,1.0118,2.11687,0,0.341797
3.97946e+06,1.22511,-0.0389837,1,0.779297
3.99415e+06,1.22655,-0.0389837,1,0.78125
3.99549e+06,1.01204,2.11687,0,0.34375
4.00886e+06,1.22799,-0.0389837,1,0.783203
4.01924e+06,1.01229,2.11687,0,0.345703
4.02357e+06,1.22943,-0.0389837,1,0.785156
4.03828e+06,1.23086,-0.0389837,1,0.787109
4.04301e+06,1.01254,2.11687,0,0.347656
4.053e+06,1.23229,-0.0389837,1,0.789062
4.06681e+06,1.01279,2.11687,0,0.349609
4.06772e+06,1.2337,-0.0389837,1,0.791016
4.08244e+06,1.23512,-0.0389837,1,0.792969
4.09063e+06,1.01305,2.11687,0,0.351562
4.09716e+06,1.23652,-0.0389837,1,0.794922
4.11188e+06,1.23792,-0.0389837,1,0.796875
4.11447e+06,1.01331,2.11687,0,0.353516
4.12659e+06,1.2393,-0.0389837,1,0.798828
4.13834e+06,1.01357,2.11687,0,0.355469
4.1413e+06,1.24068,-0.0389837,1,0.800781
4.15599e+06,1.24205,-0.0389837,1,0.802734
4.16223e+06,1.01384,2.11687,0,0.357422
4.17068e+06,1.24342,-0.0389837,1,0.804688
4.18536e+06,1.24477,-0.0389837,1,0.806641
4.18615e+06,1.01411,2.11687,0,0.359375
4.20003e+06,1.24611,-0.0389837,1,0.808594
4.21009e+06,1.01438,2.11687,0,0.361328
4.21468e+06,1.24744,-0.0389837,1,0.810547
4.22931e+06,1.24876,-0.0389837,1,0.8125
4.23405e+06,1.01465,2.11687,0,0.363281
4.24393e+06,1.25006,-0.0389837,1,0.814453
4.25805e+06,1.01493,2.11687,0,0.365234
4.25852e+06,1.25136,-0.0389837,1,0.816406
4.2731e+06,1.25264,-0.0389837,1,0.818359
4.28207e+06,1.01521,2.11687,0,0.367188
4.28764e+06,1.25391,-0.0389837,1,0.820312
4.30216e+06,1.25516,-0.0389837,1,0.822266
4.30611e+06,1.0155,2.11687,0,0.369141
4.31665e+06,1.2564,-0.0389837,1,0.824219
4.33018e+06,1.01578,2.11687,0,0.371094
4.33111e+06,1.25763,-0.0389837,1,0.826172
4.34554e+06,1.25883,-0.0389837,1,0.828125
4.35427e+06,1.01607,2.11687,0,0.373047
4.35993e+06,1.26003,-0.0389837,1,0.830078
4.37428e+06,1.2612,-0.0389837,1,0.832031
4.37839e+06,1.01637,2.11687,0,0.375
4.38859e+06,1.26236,-0.0389837,1,0.833984
4.40254e+06,1.01666,2.11687,0,0.376953
4.40286e+06,1.2635,-0.0389837,1,0.835938
4.41708e+06,1.26463,-0.0389837,1,0.837891
4.42671e+06,1.01696,2.11687,0,0.378906
4.43125e+06,1.26573,-0.0389837,1,0.839844
4.44537e+06,1.26682,-0.0389837,1,0.841797
4.45091e+06,1.01726,2.11687,0,0.380859
4.45944e+06,1.26788,-0.0389837,1,0.84375
4.47346e+06,1.26892,-0.0389837,1,0.845703
4.47513e+06,1.01757,2.11687,0,0.382812
4.48741e+06,1.26995,-0.0389837,1,0.847656
4.49938e+06,1.01788,2.11687,0,0.384766
4.50131e+06,1.27095,-0.0389837,1,0.849609
4.51514e+06,1.27192,-0.0389837,1,0.851562
4.52365e+06,1.01819,2.11687,0,0.386719
4.5289e+06,1.27288,-0.0389837,1,0.853516
4.54259e+06,1.27381,-0.0389837,1,0.855469
4.54795e+06,1.0185,2.11687,0,0.388672
4.55621e+06,1.27472,-0.0389837,1,0.857422
4.56976e+06,1.2756,-0.0389837,1,0.859375
4.57227e+06,1.01881,2.11687,0,0.390625
4.58323e+06,1.27645,-0.0389837,1,0.861328
4.59661e+06,1.27728,-0.0389837,1,0.863281
4.59662e+06,1.01913,2.11687,0,0.392578
4.60992e+06,1.27808,-0.0389837,1,0.865234
4.62099e+06,1.01945,2.11687,0,0.394531
4.62313e+06,1.27885,-0.0389837,1,0.867188
4.63625e+06,1.2796,-0.0389837,1,0.869141
4.64539e+06,1.01977,2.11687,0,0.396484
4.64929e+06,1.28032,-0.0389837,1,0.871094
4.66222e+06,1.281,-0.0389837,1,0.873047
4.66981e+06,1.02009,2.11687,0,0.398438
4.67505e+06,1.28166,-0.0389837,1,0.875
4.68779e+06,1.28228,-0.0389837,1,0.876953
4.69426e+06,1.02042,2.11687,0,0.400391
4.70041e+06,1.28288,-0.0389837,1,0.878906
4.71293e+06,1.28344,-0.0389837,1,0.880859
4.71872e+06,1.02075,2.11687,0,0.402344
4.72533e+06,1.28396,-0.0389837,1,0.882812
4.73762e+06,1.28446,-0.0389837,1,0.884766
4.74321e+06,1.02107,2.11687,0,0.404297
4.74979e+06,1.28492,-0.0389837,1,0.886719
4.76183e+06,1.28534,-0.0389837,1,0.888672
4.76772e+06,1.0214,2.11687,0,0.40625
4.77375e+06,1.28573,-0.0389837,1,0.890625
4.78554e+06,1.28608,-0.0389837,1,0.892578
4.79225e+06,1.02173,2.11687,0,0.408203
4.7972e+06,1.2864,-0.0389837,1,0.894531
4.80873e+06,1.28668,-0.0389837,1,0.896484
4.8168e+06,1.02207,2.11687,0,0.410156
4.82011e+06,1.28692,-0.0389837,1,0.898438
4.83135e+06,1.28712,-0.0389837,1,0.900391
4.84137e+06,1.0224,2.11687,0,0.412109
4.84245e+06,1.28728,-0.0389837,1,0.902344
4.85339e+06,1.2874,-0.0389837,1,0.904297
4.86419e+06,1.28748,-0.0389837,1,0.90625
4.86595e+06,1.02273,2.11687,0,0.414062
4.87483e+06,1.28751,-0.0389837,1,0.908203
4.8853e+06,1.28751,-0.0389837,1,0.910156
4.89055e+06,1.02307,2.11687,0,0.416016
4.89562e+06,1.28746,-0.0389837,1,0.912109
4.90577e+06,1.28737,-0.0389837,1,0.914062
4.91517e+06,1.0234,2.11687,0,0.417969
4.91575e+06,1.28724,-0.0389837,1,0.916016
4.92556e+06,1.28706,-0.0389837,1,0.917969
4.9352e+06,1.28684,-0.0389837,1,0.919922
4.9398e+06,1.02373,2.11687,0,0.419922
4.94465e+06,1.28657,-0.0389837,1,0.921875
4.95392e+06,1.28625,-0.0389837,1,0.923828
4.96301e+06,1.28589,-0.0389837,1,0.925781
4.96444e+06,1.02407,2.11687,0,0.421875
4.97191e+06,1.28548,-0.0389837,1,0.927734
4.98062e+06,1.28502,-0.0389837,1,0.929688
4.98909e+06,1.0244,2.11687,0,0.423828
4.98913e+06,1.28452,-0.0389837,1,0.931641
4.99745e+06,1.28397,-0.0389837,1,0.933594
5.00556e+06,1.28336,-0.0389837,1,0.935547
5.01347e+06,1.28271,-0.0389837,1,0.9375
5.01375e+06,1.02473,2.11687,0,0.425781
5.02118e+06,1.28201,-0.0389837,1,0.939453
5.02867e+06,1.28126,-0.0389837,1,0.941406
5.03596e+06,1.28045,-0.0389837,1,0.943359
5.03841e+06,1.02505,2.11687,0,0.427734
5.04303e+06,1.2796,-0.0389837,1,0.945312
5.04988e+06,1.27869,-0.0389837,1,0.947266
5.05651e+06,1.27773,-0.0389837,1,0.949219
5.06292e+06,1.27672,-0.0389837,1,0.951172
5.06307e+06,1.02538,2.11687,0,0.429688
5.0691e+06,1.27566,-0.0389837,1,0.953125
5.07506e+06,1.27454,-0.0389837,1,0.955078
5.08078e+06,1.27338,-0.0389837,1,0.957031
5.08628e+06,1.27215,-0.0389837,1,0.958984
5.08773e+06,1.0257,2.11687,0,0.431641
5.09154e+06,1.27088,-0.0389837,1,0.960938
5.09656e+06,1.26955,-0.0389837,1,0.962891
5.10135e+06,1.26817,-0.0389837,1,0.964844
5.10589e+06,1.26673,-0.0389837,1,0.966797
5.1102e+06,1.26524,-0.0389837,1,0.96875
5.11239e+06,1.02602,2.11687,0,0.433594
5.11425e+06,1.26369,-0.0389837,1,0.970703
5.11807e+06,1.26209,-0.0389837,1,0.972656
5.12163e+06,1.26044,-0.0389837,1,0.974609
5.12495e+06,1.25873,-0.0389837,1,0.976562
5.12802e+06,1.25697,-0.0389837,1,0.978516
5.13084e+06,1.25515,-0.0389837,1,0.980469
5.1334e+06,1.25328,-0.0389837,1,0.982422
5.13571e+06,1.25135,-0.0389837,1,0.984375
5.13704e+06,1.02633,2.11687,0,0.435547
5.13777e+06,1.24937,-0.0389837,1,0.986328
5.13957e+06,1.24734,-0.0389837,1,0.988281
5.14112e+06,1.24525,-0.0389837,1,0.990234
5.14241e+06,1.24311,-0.0389837,1,0.992188
5.14344e+06,1.24091,-0.0389837,1,0.994141
5.14421e+06,1.23866,-0.0389837,1,0.996094
5.14473e+06,1.23636,-0.0389837,1,0.998047
5.14499e+06,1.23401,-0.0389837,1,1
5.16167e+06,1.02664,2.11687,0,0.4375
5.18629e+06,1.02694,2.11687,0,0.439453
5.21088e+06,1.02723,2.11687,0,0.441406
5.23544e+06,1.02752,2.11687,0,0.443359
5.25996e+06,1.02779,2.11687,0,0.445312
5.28444e+06,1.02806,2.11687,0,0.447266
5.30886e+06,1.02831,2.11687,0,0.449219
5.33321e+06,1.02854,2.11687,0,0.451172
5.35749e+06,1.02876,2.11687,0,0.453125
5.38167e+06,1.02896,2.11687,0,0.455078
5.40574e+06,1.02914,2.11687,0,0.457031
5.42969e+06,1.02929,2.11687,0,0.458984
5.45348e+06,1.02941,2.11687,0,0.460938
5.4771e+06,1.0295,2.11687,0,0.462891
5.50052e+06,1.02954,2.11687,0,0.464844
5.52369e+06,1.02955,2.11687,0,0.466797
5.54659e+06,1.0295,2.11687,0,0.46875
5.56917e+06,1.02939,2.11687,0,0.470703
5.59137e+06,1.02921,2.11687,0,0.472656
5.61311e+06,1.02896,2.11687,0,0.474609
5.63434e+06,1.02861,2.11687,0,0.476562
5.65496e+06,1.02815,2.11687,0,0.478516
5.67485e+06,1.02756,2.11687,0,0.480469
5.69389e+06,1.02683,2.11687,0,0.482422
5.71195e+06,1.02592,2.11687,0,0.484375
5.72883e+06,1.02481,2.11687,0,0.486328
5.74436e+06,1.02347,2.11687,0,0.488281
5.75831e+06,1.02186,2.11687,0,0.490234
5.77045e+06,1.01994,2.11687,0,0.492188
5.78055e+06,1.01768,2.11687,0,0.494141
5.78837e+06,1.01504,2.11687,0,0.496094
5.79371e+06,1.01198,2.11687,0,0.498047
5.79642e+06,1.00849,2.11687,0,0.5
6.35039e+06,1.10057,2.11687,0,0.501953
6.35324e+06,1.09679,2.11687,0,0.503906
6.35886e+06,1.09351,2.11687,0,0.505859
6.3671e+06,1.09071,2.11687,0,0.507812
6.37776e+06,1.08834,2.11687,0,0.509766
6.39061e+06,1.08636,2.11687,0,0.511719
6.40541e+06,1.08473,2.11687,0,0.513672
6.42192e+06,1.0834,2.11687,0,0.515625
6.43993e+06,1.08233,2.11687,0,0.517578
6.45925e+06,1.08149,2.11687,0,0.519531
6.4797e+06,1.08084,2.11687,0,0.521484
6.50115e+06,1.08037,2.11687,0,0.523438
6.52345e+06,1.08004,2.11687,0,0.525391
6.54651e+06,1.07983,2.11687,0,0.527344
6.57023e+06,1.07974,2.11687,0,0.529297
6.59454e+06,1.07974,2.11687,0,0.53125
6.61937e+06,1.07983,2.11687,0,0.533203
6.64467e+06,1.07999,2.11687,0,0.535156
6.67039e+06,1.08022,2.11687,0,0.537109
6.69648e+06,1.08051,2.11687,0,0.539062
6.72292e+06,1.08086,2.11687,0,0.541016
6.74968e+06,1.08125,2.11687,0,0.542969
6.77672e+06,1.08168,2.11687,0,0.544922
6.80404e+06,1.08216,2.11687,0,0.546875
6.83161e+06,1.08267,2.11687,0,0.548828
6.85941e+06,1.08321,2.11687,0,0.550781
6.88743e+06,1.08379,2.11687,0,0.552734
6.91566e+06,1.08439,2.11687,0,0.554688
6.94409e+06,1.08502,2.11687,0,0.556641
6.97271e+06,1.08568,2.11687,0,0.558594
7.0015e+06,1.08635,2.11687,0,0.560547
7.03047e+06,1.08705,2.11687,0,0.5625
7.0596e+06,1.08778,2.11687,0,0.564453
7.0889e+06,1.08852,2.11687,0,0.566406
7.11835e+06,1.08928,2.11687,0,0.568359
7.14795e+06,1.09005,2.11687,0,0.570312
7.1777e+06,1.09085,2.11687,0,0.572266
7.20759e+06,1.09166,2.11687,0,0.574219
7.23763e+06,1.09249,2.11687,0,0.576172
7.2678e+06,1.09333,2.11687,0,0.578125
7.2981e+06,1.09418,2.11687,0,0.580078
7.32854e+06,1.09505,2.11687,0,0.582031
7.35911e+06,1.09594,2.11687,0,0.583984
7.38981e+06,1.09684,2.11687,0,0.585938
7.42064e+06,1.09775,2.11687,0,0.587891
7.45159e+06,1.09867,2.11687,0,0.589844
7.48267e+06,1.0996,2.11687,0,0.591797
7.51387e+06,1.10055,2.11687,0,0.59375
7.54519e+06,1.10151,2.11687,0,0.595703
7.57664e+06,1.10248,2.11687,0,0.597656
7.60821e+06,1.10346,2.11687,0,0.599609
7.63989e+06,1.10445,2.11687,0,0.601562
7.6717e+06,1.10546,2.11687,0,0.603516
7.70363e+06,1.10647,2.11687,0,0.605469
7.73567e+06,1.10749,2.11687,0,0.607422
7.76784e+06,1.10853,2.11687,0,0.609375
7.80012e+06,1.10957,2.11687,0,0.611328
7.83252e+06,1.11063,2.11687,0,0.613281
7.86504e+06,1.11169,2.11687,0,0.615234
7.89767e+06,1.11277,2.11687,0,0.617188
7.93042e+06,1.11385,2.11687,0,0.619141
7.96329e+06,1.11495,2.11687,0,0.621094
7.99628e+06,1.11605,2.11687,0,0.623047
8.02938e+06,1.11716,2.11687,0,0.625
8.0626e+06,1.11828,2.11687,0,0.626953
8.09593e+06,1.11941,2.11687,0,0.628906
8.12938e+06,1.12055,2.11687,0,0.630859
8.16294e+06,1.1217,2.11687,0,0.632812
8.19662e+06,1.12286,2.11687,0,0.634766
8.23042e+06,1.12403,2.11687,0,0.636719
8.26433e+06,1.1252,2.11687,0,0.638672
8.29836e+06,1.12638,2.11687,0,0.640625
8.33251e+06,1.12757,2.11687,0,0.642578
8.36676e+06,1.12877,2.11687,0,0.644531
8.40114e+06,1.12998,2.11687,0,0.646484
8.43563e+06,1.1312,2.11687,0,0.648438
8.47023e+06,1.13242,2.11687,0,0.650391
8.50495e+06,1.13366,2.11687,0,0.652344
8.53979e+06,1.1349,2.11687,0,0.654297
8.57474e+06,1.13614,2.11687,0,0.65625
8.6098e+06,1.1374,2.11687,0,0.658203
8.64498e+06,1.13866,2.11687,0,0.660156
8.68027e+06,1.13993,2.11687,0,0.662109
8.71568e+06,1.14121,2.11687,0,0.664062
8.7512e+06,1.1425,2.11687,0,0.666016
8.78684e+06,1.14379,2.11687,0,0.667969
8.82259e+06,1.14509,2.11687,0,0.669922
8.85845e+06,1.1464,2.11687,0,0.671875
8.89443e+06,1.14771,2.11687,0,0.673828
8.93051e+06,1.14904,2.11687,0,0.675781
8.96671e+06,1.15036,2.11687,0,0.677734
9.00303e+06,1.1517,2.11687,0,0.679688
9.03945e+06,1.15304,2.11687,0,0.681641
9.07599e+06,1.15439,2.11687,0,0.683594
9.11263e+06,1.15574,2.11687,0,0.685547
9.14939e+06,1.1571,2.11687,0,0.6875
9.18625e+06,1.15847,2.11687,0,0.689453
9.22323e+06,1.15984,2.11687,0,0.691406
9.26031e+06,1.16122,2.11687,0,0.693359
9.2975e+06,1.1626,2.11687,0,0.695312
9.3348e+06,1.16399,2.11687,0,0.697266
9.37221e+06,1.16539,2.11687,0,0.699219
9.40972e+06,1.16679,2.11687,0,0.701172
9.44734e+06,1.1682,2.11687,0,0.703125
9.48506e+06,1.16961,2.11687,0,0.705078
9.52289e+06,1.17102,2.11687,0,0.707031
9.56082e+06,1.17244,2.11687,0,0.708984
9.59884e+06,1.17387,2.11687,0,0.710938
9.63698e+06,1.1753,2.11687,0,0.712891
9.67521e+06,1.17673,2.11687,0,0.714844
9.71353e+06,1.17817,2.11687,0,0.716797
9.75196e+06,1.17961,2.11687,0,0.71875
9.79048e+06,1.18106,2.11687,0,0.720703
9.8291e+06,1.18251,2.11687,0,0.722656
9.86781e+06,1.18396,2.11687,0,0.724609
9.90661e+06,1.18542,2.11687,0,0.726562
9.94551e+06,1.18688,2.11687,0,0.728516
9.98449e+06,1.18834,2.11687,0,0.730469
1.00236e+07,1.1898,2.11687,0,0.732422
1.00627e+07,1.19127,2.11687,0,0.734375
1.0102e+07,1.19274,2.11687,0,0.736328
1.01413e+07,1.19421,2.11687,0,0.738281
1.01807e+07,1.19568,2.11687,0,0.740234
1.02202e+07,1.19716,2.11687,0,0.742188
1.02597e+07,1.19863,2.11687,0,0.744141
1.02994e+07,1.20011,2.11687,0,0.746094
1.03391e+07,1.20159,2.11687,0,0.748047
1.03789e+07,1.20307,2.11687,0,0.75
1.04187e+07,1.20455,2.11687,0,0.751953
1.04586e+07,1.20602,2.11687,0,0.753906
1.04986e+07,1.2075,2.11687,0,0.755859
1.05387e+07,1.20898,2.11687,0,0.757812
1.05788e+07,1.21046,2.11687,0,0.759766
1.06189e+07,1.21193,2.11687,0,0.761719
1.06591e+07,1.21341,2.11687,0,0.763672
1.06994e+07,1.21488,2.11687,0,0.765625
1.07397e+07,1.21635,2.11687,0,0.767578
1.07801e+07,1.21782,2.11687,0,0.769531
1.08205e+07,1.21928,2.11687,0,0.771484
1.08609e+07,1.22074,2.11687,0,0.773438
1.09014e+07,1.2222,2.11687,0,0.775391
1.09419e+07,1.22366,2.11687,0,0.777344
1.09824e+07,1.22511,2.11687,0,0.779297
1.1023e+07,1.22655,2.11687,0,0.78125
1.10635e+07,1.22799,2.11687,0,0.783203
1.11041e+07,1.22943,2.11687,0,0.785156
1.11447e+07,1.23086,2.11687,0,0.787109
1.11854e+07,1.23229,2.11687,0,0.789062
1.1226e+07,1.2337,2.11687,0,0.791016
1.12666e+07,1.23512,2.11687,0,0.792969
1.13072e+07,1.23652,2.11687,0,0.794922
1.13479e+07,1.23792,2.11687,0,0.796875
1.13885e+07,1.2393,2.11687,0,0.798828
1.1429e+07,1.24068,2.11687,0,0.800781
1.14696e+07,1.24205,2.11687,0,0.802734
1.15102e+07,1.24342,2.11687,0,0.804688
1.15507e+07,1.24477,2.11687,0,0.806641
1.15911e+07,1.24611,2.11687,0,0.808594
1.16316e+07,1.24744,2.11687,0,0.810547
1.1672e+07,1.24876,2.11687,0,0.8125
1.17123e+07,1.25006,2.11687,0,0.814453
1.17526e+07,1.25136,2.11687,0,0.816406
1.17928e+07,1.25264,2.11687,0,0.818359
1.18329e+07,1.25391,2.11687,0,0.820312
1.1873e+07,1.25516,2.11687,0,0.822266
1.1913e+07,1.2564,2.11687,0,0.824219
1.19529e+07,1.25763,2.11687,0,0.826172
1.19927e+07,1.25883,2.11687,0,0.828125
1.20324e+07,1.26003,2.11687,0,0.830078
1.2072e+07,1.2612,2.11687,0,0.832031
1.21115e+07,1.26236,2.11687,0,0.833984
1.21509e+07,1.2635,2.11687,0,0.835938
1.21901e+07,1.26463,2.11687,0,0.837891
1.22293e+07,1.26573,2.11687,0,0.839844
1.22682e+07,1.26682,2.11687,0,0.841797
1.23071e+07,1.26788,2.11687,0,0.84375
1.23457e+07,1.26892,2.11687,0,0.845703
1.23842e+07,1.26995,2.11687,0,0.847656
1.24226e+07,1.27095,2.11687,0,0.849609
1.24608e+07,1.27192,2.11687,0,0.851562
1.24987e+07,1.27288,2.11687,0,0.853516
1.25365e+07,1.27381,2.11687,0,0.855469
1.25741e+07,1.27472,2.11687,0,0.857422
1.26115e+07,1.2756,2.11687,0,0.859375
1.26487e+07,1.27645,2.11687,0,0.861328
1.26856e+07,1.27728,2.11687,0,0.863281
1.27223e+07,1.27808,2.11687,0,0.865234
1.27588e+07,1.27885,2.11687,0,0.867188
1.2795e+07,1.2796,2.11687,0,0.869141
1.2831e+07,1.28032,2.11687,0,0.871094
1.28667e+07,1.281,2.11687,0,0.873047
1.29021e+07,1.28166,2.11687,0,0.875
1.29372e+07,1.28228,2.11687,0,0.876953
1.29721e+07,1.28288,2.11687,0,0.878906
1.30066e+07,1.28344,2.11687,0,0.880859
1.30408e+07,1.28396,2.11687,0,0.882812
1.30748e+07,1.28446,2.11687,0,0.884766
1.31083e+07,1.28492,2.11687,0,0.886719
1.31416e+07,1.28534,2.11687,0,0.888672
1.31745e+07,1.28573,2.11687,0,0.890625
1.3207e+07,1.28608,2.11687,0,0.892578
1.32392e+07,1.2864,2.11687,0,0.894531
1.3271e+07,1.28668,2.11687,0,0.896484
1.33024e+07,1.28692,2.11687,0,0.898438
1.33334e+07,1.28712,2.11687,0,0.900391
1.33641e+07,1.28728,2.11687,0,0.902344
1.33943e+07,1.2874,2.11687,0,0.904297
1.34241e+07,1.28748,2.11687,0,0.90625
1.34534e+07,1.28751,2.11687,0,0.908203
1.34823e+07,1.28751,2.11687,0,0.910156
1.35108e+07,1.28746,2.11687,0,0.912109
1.35388e+07,1.28737,2.11687,0,0.914062
1.35664e+07,1.28724,2.11687,0,0.916016
1.35934e+07,1.28706,2.11687,0,0.917969
1.362e+07,1.28684,2.11687,0,0.919922
1.36461e+07,1.28657,2.11687,0,0.921875
1.36717e+07,1.28625,2.11687,0,0.923828
1.36968e+07,1.28589,2.11687,0,0.925781
1.37214e+07,1.28548,2.11687,0,0.927734
1.37454e+07,1.28502,2.11687,0,0.929688
1.37689e+07,1.28452,2.11687,0,0.931641
1.37918e+07,1.28397,2.11687,0,0.933594
1.38142e+07,1.28336,2.11687,0,0.935547
1.38361e+07,1.28271,2.11687,0,0.9375
1.38573e+07,1.28201,2.11687,0,0.939453
1.3878e+07,1.28126,2.11687,0,0.941406
1.38981e+07,1.28045,2.11687,0,0.943359
1.39176e+07,1.2796,2.11687,0,0.945312
1.39365e+07,1.27869,2.11687,0,0.947266
1.39548e+07,1.27773,2.11687,0,0.949219
1.39725e+07,1.27672,2.11687,0,0.951172
1.39896e+07,1.27566,2.11687,0,0.953125
1.4006e+07,1.27454,2.11687,0,0.955078
1.40218e+07,1.27338,2.11687,0,0.957031
1.4037e+07,1.27215,2.11687,0,0.958984
1.40515e+07,1.27088,2.11687,0,0.960938
1.40654e+07,1.26955,2.11687,0,0.962891
1.40786e+07,1.26817,2.11687,0,0.964844
1.40911e+07,1.26673,2.11687,0,0.966797
1.4103e+07,1.26524,2.11687,0,0.96875
1.41142e+07,1.26369,2.11687,0,0.970703
1.41247e+07,1.26209,2.11687,0,0.972656
1.41346e+07,1.26044,2.11687,0,0.974609
1.41437e+07,1.25873,2.11687,0,0.976562
1.41522e+07,1.25697,2.11687,0,0.978516
1.416e+07,1.25515,2.11687,0,0.980469
1.4167e+07,1.25328,2.11687,0,0.982422
1.41734e+07,1.25135,2.11687,0,0.984375
1.41791e+07,1.24937,2.11687,0,0.986328
1.41841e+07,1.24734,2.11687,0,0.988281
1.41883e+07,1.24525,2.11687,0,0.990234
1.41919e+07,1.24311,2.11687,0,0.992188
1.41947e+07,1.24091,2.11687,0,0.994141
1.41969e+07,1.23866,2.11687,0,0.996094
1.41983e+07,1.23636,2.11687,0,0.998047
1.4199e+07,1.23401,2.11687,0,1


==> data/spectra_1D/spectrum_p2-1-2_c0-0-0.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
-nan,-nan,7.6653e-18,2,0.0016129
-nan,-nan,4.17756e-18,2,0.00322581
-nan,-nan,-1.28282e-17,3,0.00247525
-nan,-nan,-5.36213e-19,3,0.0049505
-nan,-nan,-3.67591e-18,3,0.00742574
-nan,-nan,-1.02375e-18,3,0.00990099
-nan,-nan,1.56613e-17,2,0.00483871
-nan,-nan,3.18339e-21,2,0.00645161
-nan,-nan,-4.92685e-19,3,0.0123762
-nan,-nan,-1.15601e-17,3,0.0148515
-nan,-nan,1.72667e-19,2,0.00806452
-nan,-nan,-1.03327e-17,3,0.0173267
-nan,-nan,8.87487e-18,2,0.00967742
-nan,-nan,6.37758e-18,2,0.0112903
-nan,-nan,1.12315e-17,2,0.0129032
-nan,-nan,1.29147e-17,2,0.0145161
-nan,-nan,2.55574e-18,2,0.016129
-nan,-nan,2.97768e-18,2,0.0177419
-nan,-nan,1.41531e-17,2,0.0193548
-nan,-nan,1.44095e-17,2,0.0209677
-nan,-nan,1.45854e-17,2,0.0225806
-nan,-nan,3.20591e-18,2,0.0241935
-nan,-nan,1.06692e-17,2,0.0258065
-nan,-nan,4.8443e-18,2,0.0274194
-nan,-nan,-1.2729e-18,3,0.019802
-nan,-nan,9.79171e-19,2,0.0290323
-nan,-nan,-2.00645e-18,3,0.0222772
-nan,-nan,6.68714e-18,2,0.0306452
-nan,-nan,6.26361e-18,2,0.0322581
-nan,-nan,-5.37381e-18,3,0.0247525
-nan,-nan,3.03531e-19,2,0.033871
-nan,-nan,2.39042e-18,2,0.0354839
-nan,-nan,-2.66383e-18,3,0.0272277
-nan,-nan,5.99978e-18,2,0.0370968
-nan,-nan,1.27942e-18,2,0.0387097
-nan,-nan,3.1993e-18,2,0.0403226
-nan,-nan,7.03697e-18,2,0.0419355
-nan,-nan,3.59854e-18,2,0.0435484
-nan,-nan,1.47961e-18,2,0.0451613
-nan,-nan,8.62128e-18,2,0.0467742
-nan,-nan,4.80819e-18,2,0.0483871
-nan,-nan,4.27271e-18,2,0.05
-nan,-nan,1.58716e-17,2,0.0516129
-nan,-nan,-2.76614e-18,3,0.029703
-nan,-nan,-5.72721e-18,3,0.0321782
-nan,-nan,5.3217e-18,2,0.0532258
-nan,-nan,-6.65166e-18,3,0.0346535
-nan,-nan,-2.8823e-18,3,0.0371287
-nan,-nan,4.03602e-18,2,0.0548387
-nan,-nan,1.34063e-18,2,0.0564516
-nan,-nan,-2.02409e-18,3,0.039604
-nan,-nan,1.03045e-18,2,0.0580645
-nan,-nan,6.13048e-19,2,0.0596774
-nan,-nan,-8.4427e-18,3,0.0420792
-nan,-nan,4.50214e-18,2,0.0612903
-nan,-nan,4.17153e-18,2,0.0629032
-nan,-nan,-1.6232e-18,3,0.0445545
-nan,-nan,-8.06675e-19,3,0.0470297
-nan,-nan,9.80389e-18,2,0.0645161
-nan,-nan,7.05052e-18,2,0.066129
-nan,-nan,-3.01336e-18,3,0.049505
-nan,-nan,-3.60367e-18,3,0.0519802
-nan,-nan,-4.51905e-18,3,0.0544554
-nan,-nan,-5.33747e-18,3,0.0569307
-nan,-nan,-2.40406e-18,3,0.0594059
-nan,-nan,2.68225e-18,2,0.0677419
-nan,-nan,-1.58132e-18,3,0.0618812
-nan,-nan,-3.71551e-18,3,0.0643564
-nan,-nan,3.3427e-18,2,0.0693548
-nan,-nan,-8.79468e-18,3,0.0668317
-nan,-nan,1.03625e-17,2,0.0709677
-nan,-nan,-3.76057e-18,3,0.0693069
-nan,-nan,-4.54831e-18,3,0.0717822
-nan,-nan,9.2493e-19,2,0.0725806
-nan,-nan,1.59627e-18,2,0.0741935
-nan,-nan,-1.80176e-19,3,0.0742574
-nan,-nan,-1.92529e-18,3,0.0767327
-nan,-nan,-2.86465e-18,3,0.0792079
-nan,-nan,-9.17633e-18,3,0.0816832
-nan,-nan,-2.86493e-18,3,0.0841584
-nan,-nan,-2.82319e-18,3,0.0866337
-nan,-nan,-1.86361e-18,3,0.0891089
-nan,-nan,5.74993e-18,2,0.0758065
-nan,-nan,-5.83381e-19,3,0.0915842
-nan,-nan,5.47042e-18,2,0.0774194
-nan,-nan,-4.49941e-19,3,0.0940594
-nan,-nan,-3.77592e-18,3,0.0965347
-nan,-nan,8.58971e-18,2,0.0790323
-nan,-nan,1.46109e-17,2,0.0806452
-nan,-nan,1.99897e-18,2,0.0822581
-nan,-nan,1.68026e-18,2,0.083871
-nan,-nan,1.24567e-18,2,0.0854839
-nan,-nan,-6.2081e-18,3,0.0990099
-nan,-nan,-7.77917e-19,3,0.101485
-nan,-nan,4.56557e-18,2,0.0870968
-nan,-nan,4.87152e-18,2,0.0887097
-nan,-nan,2.66135e-20,2,0.0903226
-nan,-nan,2.41315e-18,2,0.0919355
-nan,-nan,1.34601e-18,2,0.0935484
-nan,-nan,-6.59521e-18,3,0.10396
-nan,-nan,5.88151e-18,2,0.0951613
-nan,-nan,8.04772e-18,2,0.0967742
-nan,-nan,5.24783e-18,2,0.0983871
-nan,-nan,-4.29945e-18,3,0.106436
-nan,-nan,4.10468e-18,2,0.1
-nan,-nan,5.34887e-18,2,0.101613
-nan,-nan,-1.86344e-18,3,0.108911
-nan,-nan,1.143e-19,2,0.103226
-nan,-nan,-3.86931e-19,3,0.111386
-nan,-nan,-2.82719e-18,3,0.113861
-nan,-nan,-4.86386e-18,3,0.116337
-nan,-nan,-3.50561e-18,3,0.118812
-nan,-nan,-4.78384e-19,3,0.121287
-nan,-nan,-4.77366e-18,3,0.123762
-nan,-nan,5.92381e-18,2,0.104839
-nan,-nan,-3.08966e-18,3,0.126238
-nan,-nan,-1.95353e-19,3,0.128713
-nan,-nan,-4.44159e-19,3,0.131188
-nan,-nan,-2.43484e-18,3,0.133663
-nan,-nan,2.19893e-18,2,0.106452
-nan,-nan,2.58058e-18,2,0.108065
-nan,-nan,3.18778e-18,2,0.109677
-nan,-nan,4.16484e-18,2,0.11129
-nan,-nan,-7.29302e-18,3,0.136139
0.00250616,5.5398e-09,-4.5802e-18,3,0.138614
0.00485664,3.10639e-09,9.53468e-18,2,0.112903
0.0059918,1.30103e-08,-5.93307e-20,3,0.141089
0.00655575,1.39873e-08,-6.47067e-18,3,0.143564
0.00748228,1.56912e-08,-7.48294e-18,3,0.14604
0.00774008,1.59591e-08,-8.78207e-19,3,0.148515
0.00922797,1.87124e-08,-1.65484e-18,3,0.15099
0.0100442,6.33333e-09,3.55858e-18,2,0.114516
0.0101375,2.02225e-08,-1.03586e-17,3,0.153465
0.0111712,6.9454e-09,1.97845e-18,2,0.116129
0.0115455,2.26626e-08,-3.82858e-18,3,0.155941
0.0126975,7.78549e-09,5.35543e-18,2,0.117742
0.013459,2.60026e-08,-1.10902e-19,3,0.158416
0.0138013,8.34713e-09,1.03616e-18,2,0.119355
0.0144321,8.61146e-09,4.16063e-18,2,0.120968
0.0146767,8.64144e-09,2.05449e-18,2,0.122581
0.0150339,2.85951e-08,-1.0283e-17,3,0.160891
0.0162266,3.03923e-08,-6.75988e-19,3,0.163366
0.0165885,9.63944e-09,6.94728e-18,2,0.124194
0.0176684,3.25953e-08,-8.22721e-18,3,0.165842
0.0179543,1.02985e-08,5.74969e-19,2,0.125806
0.0182781,3.32205e-08,-1.37538e-18,3,0.168317
0.0186813,1.0579e-08,8.35618e-18,2,0.127419
0.0187598,1.04898e-08,5.88226e-19,2,0.129032
0.0192637,1.06377e-08,2.05111e-18,2,0.130645
0.019732,3.53395e-08,-2.90637e-20,3,0.170792
0.0201114,3.55007e-08,-7.71716e-19,3,0.173267
0.0212968,3.70598e-08,-1.21095e-18,3,0.175743
0.021396,3.67118e-08,-5.4362e-18,3,0.178218
0.0217669,1.18726e-08,7.50947e-19,2,0.132258
0.0221039,3.74032e-08,-7.50076e-18,3,0.180693
0.0224927,3.75433e-08,-2.77176e-18,3,0.183168
0.023303,1.25563e-08,5.68701e-18,2,0.133871
0.0235534,3.87861e-08,-8.40943e-18,3,0.185644
0.0237349,3.85672e-08,-2.94393e-18,3,0.188119
0.0239547,1.27529e-08,4.16287e-18,2,0.135484
0.0246236,3.94883e-08,-7.41607e-18,3,0.190594
0.0248712,3.93707e-08,-6.60919e-18,3,0.193069
0.0250614,3.91664e-08,-1.62389e-18,3,0.195545
0.0251626,3.883e-08,-2.00577e-18,3,0.19802
0.0258201,3.93497e-08,-3.33003e-18,3,0.200495
0.0260161,3.91618e-08,-2.2652e-18,3,0.20297
0.0267924,3.98415e-08,-5.25032e-18,3,0.205446
0.0268712,3.94802e-08,-7.38837e-19,3,0.207921
0.0270996,3.93446e-08,-6.39218e-18,3,0.210396
0.0272507,1.43359e-08,1.4127e-18,2,0.137097
0.0277933,1.44503e-08,2.7043e-18,2,0.13871
0.0280332,4.0224e-08,-3.3002e-18,3,0.212871
0.0285678,4.05171e-08,-4.99797e-18,3,0.215347
0.0287314,1.47654e-08,1.12678e-18,2,0.140323
0.0292451,1.48576e-08,1.31067e-18,2,0.141935
0.0295044,4.13673e-08,-6.33434e-18,3,0.217822
0.0299468,4.15132e-08,-5.48698e-18,3,0.220297
0.0303322,4.15776e-08,-3.8796e-18,3,0.222772
0.0303877,4.11934e-08,-1.21979e-18,3,0.225248
0.0307016,1.54214e-08,2.39965e-18,2,0.143548
0.0307971,4.12922e-08,-5.00261e-18,3,0.227723
0.0311765,1.54849e-08,3.33478e-18,2,0.145161
0.0314489,1.54476e-08,5.87608e-18,2,0.146774
0.0315282,4.18154e-08,-4.19443e-18,3,0.230198
0.0319108,1.55032e-08,2.97989e-18,2,0.148387
0.0322578,4.23254e-08,-4.31404e-18,3,0.232673
0.0324359,1.55879e-08,1.48056e-18,2,0.15
0.0326674,4.24094e-08,-5.67407e-18,3,0.235149
0.0330258,4.24256e-08,-4.40505e-18,3,0.237624
0.0331379,4.21285e-08,-5.12618e-19,3,0.240099
0.0338161,4.25498e-08,-3.11769e-18,3,0.242574
0.0341757,1.62484e-08,8.22967e-19,2,0.151613
0.0344088,1.61861e-08,7.85193e-19,2,0.153226
0.0346991,4.32176e-08,-1.73782e-18,3,0.24505
0.0349643,4.31102e-08,-7.18938e-18,3,0.247525
0.0351287,4.28819e-08,-1.94954e-18,3,0.25
0.0354661,4.28672e-08,-2.02338e-18,3,0.252475
0.0357145,4.27464e-08,-2.03072e-18,3,0.25495
0.0361451,4.28438e-08,-6.31711e-20,3,0.257426
0.0365398,4.28971e-08,-9.49921e-18,3,0.259901
0.0370389,4.30709e-08,-1.61198e-18,3,0.262376
0.03725,4.29097e-08,-6.54217e-18,3,0.264851
0.0373971,4.26784e-08,-3.90627e-18,3,0.267327
0.0377612,4.26967e-08,-4.06553e-18,3,0.269802
0.0380353,1.77047e-08,4.27597e-19,2,0.154839
0.0384477,4.30759e-08,-1.06286e-17,3,0.272277
0.0385209,1.77449e-08,3.62094e-18,2,0.156452
0.0387235,4.29924e-08,-9.94476e-18,3,0.274752
0.0389662,4.28737e-08,-1.08248e-17,3,0.277228
0.0389937,1.77785e-08,1.15776e-18,2,0.158065
0.0395264,4.31036e-08,-1.25977e-17,3,0.279703
0.0397729,4.29903e-08,-1.05594e-17,3,0.282178
0.0403256,4.3207e-08,-1.0376e-17,3,0.284653
0.0404537,4.2969e-08,-9.49614e-18,3,0.287129
0.0405609,4.2713e-08,-3.00023e-18,3,0.289604
0.0406797,4.24736e-08,-4.28719e-19,3,0.292079
0.0409984,1.85027e-08,2.1493e-18,2,0.159677
0.0415319,1.85551e-08,6.44633e-18,2,0.16129
0.0417995,1.84889e-08,6.97291e-19,2,0.162903
0.0419727,4.34538e-08,-3.7377e-18,3,0.294554
0.0423697,4.34977e-08,-5.81514e-18,3,0.29703
0.0427916,4.35663e-08,-5.14694e-18,3,0.299505
0.0429378,4.33553e-08,-9.69682e-18,3,0.30198
0.0435106,4.35751e-08,-5.54678e-18,3,0.304455
0.0437381,4.34481e-08,-9.51608e-18,3,0.306931
0.0441495,1.93359e-08,2.20078e-19,2,0.164516
0.0444669,4.38173e-08,-1.39512e-17,3,0.309406
0.0447423,4.37374e-08,-3.5582e-18,3,0.311881
0.0449807,4.36229e-08,-1.25378e-17,3,0.314356
0.0454855,4.37665e-08,-2.49048e-18,3,0.316832
0.0458109,4.37366e-08,-1.62387e-18,3,0.319307
0.0463131,2.00856e-08,5.91237e-19,2,0.166129
0.0464603,4.4014e-08,-4.44881e-18,3,0.321782
0.0467897,4.39864e-08,-1.04578e-17,3,0.324257
0.047566,4.43761e-08,-3.69957e-18,3,0.326733
0.048449,4.48588e-08,-6.97634e-18,3,0.329208
0.0486621,4.47186e-08,-1.75924e-17,3,0.331683
0.0489671,4.46644e-08,-5.79776e-18,3,0.334158
0.049586,4.4895e-08,-1.871e-17,3,0.336634
0.0499751,4.49158e-08,-1.08983e-17,3,0.339109
0.0506923,4.52291e-08,-4.96601e-19,3,0.341584
0.0510141,4.51876e-08,-1.64998e-17,3,0.344059
0.0518016,2.22488e-08,8.27629e-18,2,0.167742
0.0520636,4.57866e-08,-6.97077e-18,3,0.346535
0.0526567,2.23997e-08,1.45551e-17,2,0.169355
0.0531949,4.64486e-08,-4.30238e-18,3,0.34901
0.0547168,2.30554e-08,9.79381e-18,2,0.170968
0.0549987,4.76842e-08,-8.28029e-18,3,0.351485
0.0557887,4.80297e-08,-2.45164e-18,3,0.35396
0.0560503,2.33955e-08,5.6936e-18,2,0.172581
0.0572008,4.89022e-08,-7.0767e-18,3,0.356436
0.0578705,4.91324e-08,-5.82333e-18,3,0.358911
0.0587393,4.95273e-08,-1.03102e-17,3,0.361386
0.0609709,2.52127e-08,6.97673e-18,2,0.174194
0.0692858,5.8021e-08,-1.23499e-18,3,0.363861
4075.6,0.00338983,-0.0389837,1,0.366337
11247.7,0.00460829,2.11687,0,0.175806
12226.8,0.010101,-0.0389837,1,0.368812
20378,0.0167224,-0.0389837,1,0.371287
28529.2,0.0232558,-0.0389837,1,0.373762
33743.2,0.0136986,2.11687,0,0.177419
36680.4,0.029703,-0.0389837,1,0.376238
44831.6,0.0360656,-0.0389837,1,0.378713
52982.8,0.0423453,-0.0389837,1,0.381188
56238.7,0.0226244,2.11687,0,0.179032
61134,0.0485437,-0.0389837,1,0.383663
69285.3,0.0546625,-0.0389837,1,0.386139
77436.5,0.060703,-0.0389837,1,0.388614
78734.1,0.0313901,2.11687,0,0.180645
85587.8,0.0666669,-0.0389837,1,0.391089
93739.2,0.0725555,-0.0389837,1,0.393564
101230,0.04,2.11687,0,0.182258
101891,0.0783704,-0.0389837,1,0.39604
110042,0.0841129,-0.0389838,1,0.398515
118194,0.0897843,-0.0389838,1,0.40099
123725,0.0484582,2.11687,0,0.183871
126345,0.095386,-0.0389838,1,0.403465
134497,0.100919,-0.0389839,1,0.405941
142649,0.106386,-0.0389839,1,0.408416
146221,0.0567686,2.11687,0,0.185484
150802,0.111786,-0.038984,1,0.410891
158954,0.117121,-0.0389841,1,0.413366
167107,0.122394,-0.0389842,1,0.415842
168716,0.0649351,2.11687,0,0.187097
175260,0.127603,-0.0389843,1,0.418317
183414,0.132752,-0.0389844,1,0.420792
191212,0.0729614,2.11686,0,0.18871
191568,0.137841,-0.0389845,1,0.423267
199723,0.14287,-0.0389847,1,0.425743
207878,0.147842,-0.0389849,1,0.428218
213707,0.0808511,2.11686,0,0.190323
216034,0.152757,-0.0389851,1,0.430693
224190,0.157616,-0.0389853,1,0.433168
232348,0.16242,-0.0389855,1,0.435644
236202,0.0886076,2.11686,0,0.191935
240506,0.167171,-0.0389858,1,0.438119
248666,0.171868,-0.0389861,1,0.440594
256826,0.176514,-0.0389864,1,0.443069
258698,0.0962343,2.11685,0,0.193548
264988,0.181109,-0.0389868,1,0.445545
273151,0.185654,-0.0389872,1,0.44802
281194,0.103734,2.11684,0,0.195161
281315,0.19015,-0.0389876,1,0.450495
289481,0.194597,-0.0389881,1,0.45297
297649,0.198997,-0.0389886,1,0.455446
303689,0.111111,2.11683,0,0.196774
305819,0.203351,-0.0389891,1,0.457921
313990,0.207659,-0.0389897,1,0.460396
322164,0.211922,-0.0389903,1,0.462871
326185,0.118367,2.11682,0,0.198387
330340,0.216142,-0.038991,1,0.465347
338518,0.220318,-0.0389917,1,0.467822
346700,0.224452,-0.0389925,1,0.470297
348680,0.125506,2.1168,0,0.2
354883,0.228544,-0.0389933,1,0.472772
363070,0.232595,-0.0389942,1,0.475248
371176,0.13253,2.11676,0,0.201613
371260,0.236606,-0.0389951,1,0.477723
379453,0.240578,-0.0389961,1,0.480198
387650,0.244511,-0.0389972,1,0.482673
393671,0.139442,2.11676,0,0.203226
395851,0.248407,-0.0389983,1,0.485149
404055,0.252265,-0.0389994,1,0.487624
412264,0.256087,-0.0390007,1,0.490099
416167,0.146245,2.11673,0,0.204839
420477,0.259872,-0.039002,1,0.492574
428695,0.263623,-0.0390034,1,0.49505
436917,0.26734,-0.0390048,1,0.497525
438663,0.152942,2.1167,0,0.206452
445145,0.271022,-0.0390063,1,0.5
453377,0.274671,-0.0390079,1,0.502475
461159,0.159534,2.11665,0,0.208065
461616,0.278288,-0.0390096,1,0.50495
469860,0.281873,-0.0390113,1,0.507426
478110,0.285427,-0.0390131,1,0.509901
483655,0.166024,2.11662,0,0.209677
486367,0.28895,-0.039015,1,0.512376
494630,0.292443,-0.039017,1,0.514851
502900,0.295906,-0.0390191,1,0.517327
506151,0.172415,2.11656,0,0.21129
511178,0.299341,-0.0390213,1,0.519802
519462,0.302747,-0.0390235,1,0.522277
527755,0.306126,-0.0390258,1,0.524752
528647,0.178708,2.1165,0,0.212903
536055,0.309477,-0.0390283,1,0.527228
544364,0.312802,-0.0390308,1,0.529703
551143,0.184907,2.11644,0,0.214516
552681,0.316101,-0.0390334,1,0.532178
561007,0.319374,-0.0390361,1,0.534653
569342,0.322622,-0.0390389,1,0.537129
573639,0.191013,2.11637,0,0.216129
577687,0.325846,-0.0390418,1,0.539604
586042,0.329045,-0.0390448,1,0.542079
594407,0.332221,-0.0390479,1,0.544554
596136,0.197028,2.11628,0,0.217742
602782,0.335375,-0.0390511,1,0.54703
611168,0.338505,-0.0390544,1,0.549505
618632,0.202954,2.11618,0,0.219355
619564,0.341614,-0.0390578,1,0.55198
627973,0.3447,-0.0390613,1,0.554455
636393,0.347766,-0.0390649,1,0.556931
641129,0.208794,2.11609,0,0.220968
644825,0.350811,-0.0390686,1,0.559406
653269,0.353836,-0.0390725,1,0.561881
661726,0.356842,-0.0390764,1,0.564356
663626,0.214549,2.11597,0,0.222581
670196,0.359827,-0.0390805,1,0.566832
678679,0.362794,-0.0390846,1,0.569307
686124,0.22022,2.11582,0,0.224194
687176,0.365743,-0.0390889,1,0.571782
695687,0.368673,-0.0390932,1,0.574257
704212,0.371586,-0.0390977,1,0.576733
708621,0.225811,2.11571,0,0.225806
712752,0.374481,-0.0391023,1,0.579208
721307,0.37736,-0.039107,1,0.581683
729877,0.380222,-0.0391118,1,0.584158
731119,0.231322,2.11552,0,0.227419
738463,0.383068,-0.0391168,1,0.586634
747064,0.385898,-0.0391218,1,0.589109
753617,0.236755,2.11538,0,0.229032
755682,0.388713,-0.039127,1,0.591584
764316,0.391513,-0.0391322,1,0.594059
772968,0.394298,-0.0391376,1,0.596535
776115,0.242112,2.11521,0,0.230645
781636,0.397069,-0.0391431,1,0.59901
790322,0.399826,-0.0391487,1,0.601485
798614,0.247395,2.11407,0,0.232258
799026,0.402569,-0.0391541,1,0.60396
807748,0.405299,-0.0391602,1,0.606436
816488,0.408016,-0.0391662,1,0.608911
821113,0.252604,2.11481,0,0.233871
825247,0.41072,-0.0391722,1,0.611386
834025,0.413411,-0.0391783,1,0.613861
842823,0.416091,-0.0391845,1,0.616337
843613,0.257742,2.11418,0,0.235484
851640,0.418759,-0.039191,1,0.618812
860477,0.421415,-0.0391974,1,0.621287
866113,0.26281,2.11431,0,0.237097
869334,0.42406,-0.039204,1,0.623762
878211,0.426694,-0.0392107,1,0.626238
887109,0.429317,-0.0392174,1,0.628713
888614,0.267809,2.1139,0,0.23871
896029,0.431929,-0.0392243,1,0.631188
904969,0.434532,-0.0392313,1,0.633663
911115,0.272742,2.11373,0,0.240323
913931,0.437124,-0.0392383,1,0.636139
922915,0.439707,-0.0392455,1,0.638614
931920,0.442279,-0.0392527,1,0.641089
933616,0.277608,2.11328,0,0.241935
940948,0.444843,-0.0392601,1,0.643564
949998,0.447397,-0.0392675,1,0.64604
956119,0.28241,2.11308,0,0.243548
959071,0.449943,-0.039275,1,0.648515
968166,0.45248,-0.0392826,1,0.65099
977285,0.455008,-0.0392901,1,0.653465
978621,0.287149,2.11231,0,0.245161
986426,0.457528,-0.0392981,1,0.655941
995591,0.460039,-0.0393059,1,0.658416
1.00112e+06,0.291826,2.11235,0,0.246774
1.00478e+06,0.462543,-0.0393138,1,0.660891
1.01399e+06,0.465039,-0.0393218,1,0.663366
1.02323e+06,0.467527,-0.039327,1,0.665842
1.02363e+06,0.296442,2.10386,0,0.248387
1.03249e+06,0.470007,-0.0393379,1,0.668317
1.04177e+06,0.47248,-0.0393461,1,0.670792
1.04613e+06,0.300998,2.11152,0,0.25
1.05108e+06,0.474945,-0.0393543,1,0.673267
1.06041e+06,0.477403,-0.0393626,1,0.675743
1.06864e+06,0.305496,2.10971,0,0.251613
1.06977e+06,0.479855,-0.0393704,1,0.678218
1.07915e+06,0.482299,-0.0393792,1,0.680693
1.08855e+06,0.484736,-0.0393875,1,0.683168
1.09115e+06,0.309937,2.11038,0,0.253226
1.09798e+06,0.487166,-0.039396,1,0.685644
1.10743e+06,0.48959,-0.0394045,1,0.688119
1.11365e+06,0.314322,2.10995,0,0.254839
1.11691e+06,0.492007,-0.0394129,1,0.690594
1.12641e+06,0.494417,-0.0394215,1,0.693069
1.13594e+06,0.496821,-0.0394101,1,0.695545
1.13616e+06,0.318652,2.05287,0,0.256452
1.14549e+06,0.499218,-0.0394385,1,0.69802
1.15506e+06,0.501608,-0.039447,1,0.700495
1.15867e+06,0.322928,2.10882,0,0.258065
1.16466e+06,0.503992,-0.0394556,1,0.70297
1.17428e+06,0.50637,-0.0394641,1,0.705446
1.18118e+06,0.327151,2.10798,0,0.259677
1.18392e+06,0.508741,-0.0394724,1,0.707921
1.19359e+06,0.511105,-0.0394811,1,0.710396
1.20329e+06,0.513463,-0.0394802,1,0.712871
1.2037e+06,0.331321,2.08073,0,0.26129
1.213e+06,0.515815,-0.039498,1,0.715347
1.22274e+06,0.51816,-0.0395062,1,0.717822
1.22621e+06,0.335441,2.10678,0,0.262903
1.2325e+06,0.520498,-0.0395146,1,0.720297
1.24228e+06,0.522829,-0.0395229,1,0.722772
1.24872e+06,0.339511,2.106,0,0.264516
1.25208e+06,0.525154,-0.039531,1,0.725248
1.26191e+06,0.527472,-0.0395393,1,0.727723
1.27124e+06,0.343532,2.08031,0,0.266129
1.27176e+06,0.529782,-0.0395384,1,0.730198
1.28162e+06,0.532086,-0.0395554,1,0.732673
1.29151e+06,0.534383,-0.0395628,1,0.735149
1.29376e+06,0.347504,2.10355,0,0.267742
1.30142e+06,0.536672,-0.039571,1,0.737624
1.31135e+06,0.538954,-0.0395786,1,0.740099
1.31628e+06,0.351429,2.10376,0,0.269355
1.32129e+06,0.541228,-0.0395862,1,0.742574
1.33125e+06,0.543494,-0.0395937,1,0.74505
1.3388e+06,0.355308,2.10182,0,0.270968
1.34123e+06,0.545753,-0.0396005,1,0.747525
1.35123e+06,0.548003,-0.0396082,1,0.75
1.36124e+06,0.550245,-0.0389598,1,0.752475
1.36132e+06,0.359142,1.09664,2,0.272581
1.37127e+06,0.552479,-0.039622,1,0.75495
1.38132e+06,0.554704,-0.0396281,1,0.757426
1.38384e+06,0.36293,2.09979,0,0.274194
1.39137e+06,0.556919,-0.0396351,1,0.759901
1.40144e+06,0.559126,-0.0396413,1,0.762376
1.40637e+06,0.366674,2.09995,0,0.275806
1.41153e+06,0.561322,-0.0396474,1,0.764851
1.42162e+06,0.563509,-0.0396533,1,0.767327
1.4289e+06,0.370375,2.0979,0,0.277419
1.43172e+06,0.565686,-0.0396584,1,0.769802
1.44183e+06,0.567853,-0.0396644,1,0.772277
1.45143e+06,0.374034,2.04124,0,0.279032
1.45195e+06,0.570009,-0.0396489,1,0.774752
1.46208e+06,0.572153,-0.0396745,1,0.777228
1.47221e+06,0.574286,-0.0396772,1,0.779703
1.47396e+06,0.377651,2.09189,0,0.280645
1.48235e+06,0.576407,-0.0396834,1,0.782178
1.49249e+06,0.578516,-0.0396872,1,0.784653
1.49649e+06,0.381228,2.09521,0,0.282258
1.50263e+06,0.580613,-0.0396912,1,0.787129
1.51277e+06,0.582696,-0.0396947,1,0.789604
1.51903e+06,0.384764,2.09389,0,0.283871
1.52291e+06,0.584766,-0.0396976,1,0.792079
1.53305e+06,0.586822,-0.0397008,1,0.794554
1.54157e+06,0.38826,2.08555,0,0.285484
1.54318e+06,0.588863,-0.0397003,1,0.79703
1.55331e+06,0.59089,-0.0397055,1,0.799505
1.56343e+06,0.592901,-0.0396889,1,0.80198
1.56411e+06,0.391718,2.0412,0,0.287097
1.57354e+06,0.594896,-0.0397087,1,0.804455
1.58364e+06,0.596875,-0.0397089,1,0.806931
1.58665e+06,0.395138,2.08878,0,0.28871
1.59373e+06,0.598837,-0.0397104,1,0.809406
1.6038e+06,0.600782,-0.0397105,1,0.811881
1.6092e+06,0.39852,2.08869,0,0.290323
1.61385e+06,0.602708,-0.0397102,1,0.814356
1.62389e+06,0.604615,-0.03971,1,0.816832
1.63175e+06,0.401866,2.08266,0,0.291935
1.6339e+06,0.606504,-0.0397069,1,0.819307
1.6439e+06,0.608372,-0.0397077,1,0.821782
1.65386e+06,0.610219,-0.0396481,1,0.824257
1.6543e+06,0.405175,1.9342,2,0.293548
1.6638e+06,0.612046,-0.0397036,1,0.826733
1.67371e+06,0.61385,-0.0396999,1,0.829208
1.67685e+06,0.408449,2.0827,0,0.295161
1.68359e+06,0.615632,-0.0396976,1,0.831683
1.69343e+06,0.61739,-0.039694,1,0.834158
1.69941e+06,0.411687,2.08201,0,0.296774
1.70323e+06,0.619125,-0.0396894,1,0.836634
1.71299e+06,0.620834,-0.0396855,1,0.839109
1.72197e+06,0.414892,2.01844,0,0.298387
1.72271e+06,0.622518,-0.0396569,1,0.841584
1.73239e+06,0.624176,-0.039675,1,0.844059
1.74201e+06,0.625806,-0.0396672,1,0.846535
1.74454e+06,0.418063,2.07556,0,0.3
1.75159e+06,0.627408,-0.0396625,1,0.84901
1.76111e+06,0.628982,-0.0396555,1,0.851485
1.7671e+06,0.4212,2.07641,0,0.301613
1.77057e+06,0.630526,-0.0396473,1,0.85396
1.77998e+06,0.63204,-0.0396405,1,0.856436
1.78931e+06,0.633522,-0.0395241,1,0.858911
1.78968e+06,0.424305,1.81086,2,0.303226
1.79859e+06,0.634972,-0.0396233,1,0.861386
1.80779e+06,0.63639,-0.0396136,1,0.863861
1.81225e+06,0.427378,2.07351,0,0.304839
1.81692e+06,0.637773,-0.0396039,1,0.866337
1.82597e+06,0.639121,-0.0395942,1,0.868812
1.83483e+06,0.430418,0.784481,2,0.306452
1.83494e+06,0.640435,-0.0384043,1,0.871287
1.84382e+06,0.64171,-0.0395726,1,0.873762
1.85262e+06,0.642949,-0.0395607,1,0.876238
1.85741e+06,0.433429,2.06946,0,0.308065
1.86133e+06,0.644149,-0.0395485,1,0.878713
1.86995e+06,0.64531,-0.0395371,1,0.881188
1.87846e+06,0.64643,-0.0395185,1,0.883663
1.88e+06,0.436409,2.05378,0,0.309677
1.88688e+06,0.647509,-0.0395113,1,0.886139
1.89518e+06,0.648546,-0.039498,1,0.888614
1.90259e+06,0.439358,2.00819,2,0.31129
1.90338e+06,0.64954,-0.0394619,1,0.891089
1.91147e+06,0.65049,-0.0394704,1,0.893564
1.91944e+06,0.651394,-0.0394559,1,0.89604
1.92518e+06,0.442278,2.05849,0,0.312903
1.92728e+06,0.652253,-0.0394386,1,0.898515
1.93501e+06,0.653065,-0.0394268,1,0.90099
1.9426e+06,0.653829,-0.0394115,1,0.903465
1.94778e+06,0.445169,2.05804,0,0.314516
1.95006e+06,0.654544,-0.0393943,1,0.905941
1.95738e+06,0.65521,-0.0393813,1,0.908416
1.96457e+06,0.655825,-0.0393655,1,0.910891
1.97038e+06,0.448032,2.04106,0,0.316129
1.97161e+06,0.656389,-0.0393421,1,0.913366
1.9785e+06,0.6569,-0.0393344,1,0.915842
1.98523e+06,0.657358,-0.0393186,1,0.918317
1.99182e+06,0.657762,-0.0392951,1,0.920792
1.99299e+06,0.450866,2.03922,0,0.317742
1.99824e+06,0.658112,-0.0392869,1,0.923267
2.0045e+06,0.658405,-0.0392714,1,0.925743
2.01059e+06,0.658642,-0.0392555,1,0.928218
2.0156e+06,0.453673,2.0283,0,0.319355
2.01651e+06,0.658823,-0.039229,1,0.930693
2.02225e+06,0.658945,-0.0392248,1,0.933168
2.02782e+06,0.659008,-0.0392097,1,0.935644
2.0332e+06,0.659012,-0.0391945,1,0.938119
2.03822e+06,0.456452,1.59421,2,0.320968
2.0384e+06,0.658957,-0.0389651,1,0.940594
2.04341e+06,0.65884,-0.0391654,1,0.943069
2.04823e+06,0.658663,-0.0391514,1,0.945545
2.05286e+06,0.658424,-0.0391377,1,0.94802
2.05728e+06,0.658123,-0.039124,1,0.950495
2.06084e+06,0.459205,2.02374,0,0.322581
2.0615e+06,0.657759,-0.0391001,1,0.95297
2.06552e+06,0.657331,-0.0390988,1,0.955446
2.06934e+06,0.656841,-0.0390869,1,0.957921
2.07294e+06,0.656286,-0.0390755,1,0.960396
2.07633e+06,0.655668,-0.0390646,1,0.962871
2.0795e+06,0.654984,-0.0390542,1,0.965347
2.08246e+06,0.654237,-0.0390422,1,0.967822
2.08347e+06,0.461931,2.04493,0,0.324194
2.0852e+06,0.653424,-0.0390348,1,0.970297
2.08772e+06,0.652546,-0.039027,1,0.972772
2.09002e+06,0.651604,-0.0390194,1,0.975248
2.09209e+06,0.650596,-0.0390124,1,0.977723
2.09393e+06,0.649523,-0.0390061,1,0.980198
2.09555e+06,0.648385,-0.0390006,1,0.982673
2.09694e+06,0.647183,-0.0389958,1,0.985149
2.0981e+06,0.645915,-0.0389918,1,0.987624
2.09902e+06,0.644583,-0.0389886,1,0.990099
2.09972e+06,0.643187,-0.0389862,1,0.992574
2.10018e+06,0.641727,-0.0389846,1,0.99505
2.10042e+06,0.640204,-0.0389838,1,0.997525
2.1061e+06,0.464632,2.05265,0,0.325806
2.12874e+06,0.467307,2.05059,0,0.327419
2.15138e+06,0.469956,2.04832,0,0.329032
2.17403e+06,0.472582,2.04598,0,0.330645
2.19668e+06,0.475182,2.04358,0,0.332258
2.21934e+06,0.477759,2.04114,0,0.333871
2.24201e+06,0.480313,2.03865,0,0.335484
2.26468e+06,0.482843,2.03611,0,0.337097
2.28736e+06,0.48535,2.03353,0,0.33871
2.31004e+06,0.487835,2.03091,0,0.340323
2.33273e+06,0.490298,2.02824,0,0.341935
2.35543e+06,0.492739,2.02552,0,0.343548
2.37814e+06,0.495158,2.02276,0,0.345161
2.40085e+06,0.497557,2.01996,0,0.346774
2.42357e+06,0.499934,2.01712,0,0.348387
2.44629e+06,0.502291,2.01424,0,0.35
2.46903e+06,0.504628,2.01131,0,0.351613
2.49177e+06,0.506945,2.00835,2,0.353226
2.51452e+06,0.509243,2.00534,2,0.354839
2.53727e+06,0.511521,2.00229,2,0.356452
2.56004e+06,0.51378,1.99921,2,0.358065
2.58281e+06,0.516021,1.99609,2,0.359677
2.60559e+06,0.518243,1.99293,2,0.36129
2.62838e+06,0.520447,1.98973,2,0.362903
2.65118e+06,0.522633,1.9865,2,0.364516
2.67398e+06,0.524802,1.98324,2,0.366129
2.6968e+06,0.526953,1.97993,2,0.367742
2.71962e+06,0.529087,1.9766,2,0.369355
2.74245e+06,0.531204,1.97324,2,0.370968
2.76529e+06,0.533305,1.96984,2,0.372581
2.78814e+06,0.535389,1.96641,2,0.374194
2.811e+06,0.537457,1.96295,2,0.375806
2.83387e+06,0.539509,1.95947,2,0.377419
2.85675e+06,0.541545,1.95595,2,0.379032
2.87964e+06,0.543566,1.95241,2,0.380645
2.90254e+06,0.545572,1.94885,2,0.382258
2.92545e+06,0.547563,1.94526,2,0.383871
2.94837e+06,0.549539,1.94165,2,0.385484
2.9713e+06,0.5515,1.93802,2,0.387097
2.99423e+06,0.553447,1.93436,2,0.38871
3.01718e+06,0.555379,1.93069,2,0.390323
3.04014e+06,0.557298,1.927,2,0.391935
3.06311e+06,0.559202,1.9233,2,0.393548
3.08609e+06,0.561093,1.91958,2,0.395161
3.10908e+06,0.562971,1.91584,2,0.396774
3.13209e+06,0.564835,1.9121,2,0.398387
3.1551e+06,0.566686,1.90834,2,0.4
3.17812e+06,0.568524,1.90458,2,0.401613
3.20116e+06,0.57035,1.90081,2,0.403226
3.2242e+06,0.572162,1.89703,2,0.404839
3.24726e+06,0.573963,1.89325,2,0.406452
3.27032e+06,0.57575,1.88946,2,0.408065
3.2934e+06,0.577526,1.88567,2,0.409677
3.31649e+06,0.57929,1.88188,2,0.41129
3.33959e+06,0.581042,1.87808,2,0.412903
3.3627e+06,0.582782,1.87427,2,0.414516
3.38582e+06,0.58451,1.87042,2,0.416129
3.40896e+06,0.586227,1.86647,2,0.417742
3.4321e+06,0.587933,1.86226,2,0.419355
3.45526e+06,0.589627,1.8571,2,0.420968
3.47842e+06,0.59131,1.84697,2,0.422581
3.50159e+06,0.592981,1.73333,2,0.424194
3.5116e+06,1.06768,-0.0414236,3,1
3.52481e+06,0.594647,1.75797,2,0.425806
3.548e+06,0.596297,1.82862,2,0.427419
3.57121e+06,0.597937,1.83332,2,0.429032
3.59443e+06,0.599567,1.83235,2,0.430645
3.61766e+06,0.601186,1.82995,2,0.432258
3.6409e+06,0.602795,1.82703,2,0.433871
3.66416e+06,0.604394,1.82388,2,0.435484
3.68742e+06,0.605983,1.82062,2,0.437097
3.7107e+06,0.607562,1.81732,2,0.43871
3.73398e+06,0.609131,1.814,2,0.440323
3.75727e+06,0.61069,1.81068,2,0.441935
3.78058e+06,0.612239,1.80738,2,0.443548
3.80389e+06,0.613779,1.8041,2,0.445161
3.82722e+06,0.615309,1.80086,2,0.446774
3.85055e+06,0.616829,1.79766,2,0.448387
3.8739e+06,0.618341,1.7945,2,0.45
3.89725e+06,0.619843,1.79139,2,0.451613
3.92061e+06,0.621335,1.78833,2,0.453226
3.94398e+06,0.622818,1.78533,2,0.454839
3.96736e+06,0.624293,1.78239,2,0.456452
3.99075e+06,0.625758,1.77951,2,0.458065
4.01414e+06,0.627214,1.7767,2,0.459677
4.03755e+06,0.628661,1.77395,2,0.46129
4.06096e+06,0.630099,1.77129,2,0.462903
4.08438e+06,0.631528,1.76869,2,0.464516
4.1078e+06,0.632949,1.76618,2,0.466129
4.13124e+06,0.634361,1.76375,2,0.467742
4.15467e+06,0.635764,1.76141,2,0.469355
4.17812e+06,0.637158,1.75916,2,0.470968
4.20157e+06,0.638544,1.757,2,0.472581
4.22503e+06,0.639921,1.75494,2,0.474194
4.24849e+06,0.64129,1.75298,2,0.475806
4.27196e+06,0.64265,1.75113,2,0.477419
4.29543e+06,0.644001,1.74939,2,0.479032
4.31891e+06,0.645345,1.74776,2,0.480645
4.34239e+06,0.646679,1.74624,2,0.482258
4.36587e+06,0.648006,1.74485,2,0.483871
4.38936e+06,0.649324,1.74357,2,0.485484
4.41285e+06,0.650634,1.74243,2,0.487097
4.43634e+06,0.651935,1.74142,2,0.48871
4.45984e+06,0.653229,1.74055,2,0.490323
4.48333e+06,0.654514,1.73982,2,0.491935
4.50683e+06,0.655791,1.73924,2,0.493548
4.53033e+06,0.657059,1.7388,2,0.495161
4.55383e+06,0.65832,1.73852,2,0.496774
4.57734e+06,0.659573,1.7384,2,0.498387
4.60084e+06,0.660817,1.73844,2,0.5
4.62434e+06,0.662054,1.73865,2,0.501613
4.64784e+06,0.663282,1.73904,2,0.503226
4.67134e+06,0.664503,1.7396,2,0.504839
4.69484e+06,0.665715,1.74035,2,0.506452
4.71834e+06,0.66692,1.74128,2,0.508065
4.74184e+06,0.668117,1.74241,2,0.509677
4.76534e+06,0.669306,1.74374,2,0.51129
4.78883e+06,0.670487,1.74528,2,0.512903
4.81232e+06,0.671661,1.74702,2,0.514516
4.83581e+06,0.672826,1.74898,2,0.516129
4.85929e+06,0.673985,1.75117,2,0.517742
4.88277e+06,0.675135,1.75358,2,0.519355
4.90625e+06,0.676278,1.75622,2,0.520968
4.92972e+06,0.677413,1.75911,2,0.522581
4.95319e+06,0.67854,1.76224,2,0.524194
4.97666e+06,0.67966,1.76562,2,0.525806
5.00012e+06,0.680773,1.76927,2,0.527419
5.02357e+06,0.681877,1.77318,2,0.529032
5.04702e+06,0.682975,1.77736,2,0.530645
5.07047e+06,0.684065,1.78182,2,0.532258
5.0939e+06,0.685147,1.78656,2,0.533871
5.11733e+06,0.686223,1.7916,2,0.535484
5.14075e+06,0.68729,1.79694,2,0.537097
5.16417e+06,0.68835,1.80258,2,0.53871
5.18757e+06,0.689403,1.80854,2,0.540323
5.21097e+06,0.690448,1.81483,2,0.541935
5.23435e+06,0.691485,1.82144,2,0.543548
5.25773e+06,0.692515,1.82839,2,0.545161
5.28109e+06,0.693537,1.83569,2,0.546774
5.30443e+06,0.694551,1.84334,2,0.548387
5.32776e+06,0.695556,1.85135,2,0.55
5.35106e+06,0.696553,1.85973,2,0.551613
5.37435e+06,0.697541,1.86849,2,0.553226
5.3976e+06,0.69852,1.87764,2,0.554839
5.42082e+06,0.699489,1.88718,2,0.556452
5.44401e+06,0.700447,1.89712,2,0.558065
5.46714e+06,0.701394,1.90747,2,0.559677
5.49022e+06,0.702328,1.91824,2,0.56129
5.51323e+06,0.703248,1.92943,2,0.562903
5.53616e+06,0.704152,1.94105,2,0.564516
5.55898e+06,0.705037,1.9531,2,0.566129
5.58167e+06,0.705901,1.96558,2,0.567742
5.6042e+06,0.706739,1.97848,2,0.569355
5.62651e+06,0.707546,1.9918,2,0.570968
5.64855e+06,0.708314,2.00552,2,0.572581
5.67023e+06,0.709032,2.01959,0,0.574194
5.69142e+06,0.709686,2.03395,0,0.575806
5.71195e+06,0.710254,2.04848,0,0.577419
5.73158e+06,0.710706,2.063,0,0.579032
5.74991e+06,0.710996,2.0772,0,0.580645
5.76641e+06,0.711059,2.09056,0,0.582258
5.7803e+06,0.710799,2.10229,0,0.583871
5.79054e+06,0.710095,2.11127,0,0.585484
5.79605e+06,0.708814,2.11623,0,0.587097
6.00317e+06,0.732129,1.484,2,0.58871
6.00952e+06,0.730899,1.76035,2,0.590323
6.02022e+06,0.730203,1.95136,2,0.591935
6.03451e+06,0.729944,2.06433,0,0.593548
6.05145e+06,0.730007,2.13628,0,0.595161
6.0703e+06,0.730299,2.18798,0,0.596774
6.09053e+06,0.730755,2.22931,2,0.598387
6.11176e+06,0.731328,2.26509,2,0.6
6.13374e+06,0.731988,2.29781,2,0.601613
6.1563e+06,0.732714,2.32884,2,0.603226
6.17932e+06,0.73349,2.35898,2,0.604839
6.20271e+06,0.734305,2.38874,2,0.606452
6.22642e+06,0.735154,2.41841,2,0.608065
6.25038e+06,0.736029,2.44823,2,0.609677
6.27458e+06,0.736926,2.47833,2,0.61129
6.29898e+06,0.737842,2.50882,2,0.612903
6.32357e+06,0.738776,2.53978,2,0.614516
6.34833e+06,0.739724,2.57128,2,0.616129
6.37324e+06,0.740685,2.60334,2,0.617742
6.3983e+06,0.741659,2.63603,2,0.619355
6.4235e+06,0.742644,2.66935,2,0.620968
6.44884e+06,0.743639,2.70334,2,0.622581
6.47431e+06,0.744644,2.73802,2,0.624194
6.4999e+06,0.745659,2.77339,2,0.625806
6.52562e+06,0.746682,2.80949,2,0.627419
6.55146e+06,0.747715,2.84632,2,0.629032
6.57743e+06,0.748755,2.88388,2,0.630645
6.60351e+06,0.749804,2.92219,2,0.632258
6.62971e+06,0.750861,2.96125,2,0.633871
6.65602e+06,0.751926,3.00107,2,0.635484
6.68246e+06,0.752998,3.04164,2,0.637097
6.70901e+06,0.754079,3.08298,2,0.63871
6.73568e+06,0.755167,3.12508,2,0.640323
6.76246e+06,0.756262,3.16795,2,0.641935
6.78936e+06,0.757366,3.21157,2,0.643548
6.81638e+06,0.758476,3.25595,2,0.645161
6.84351e+06,0.759594,3.30108,2,0.646774
6.87077e+06,0.76072,3.34695,2,0.648387
6.89814e+06,0.761853,3.39356,2,0.65
6.92563e+06,0.762993,3.44089,2,0.651613
6.95323e+06,0.764141,3.48894,2,0.653226
6.98096e+06,0.765296,3.53769,2,0.654839
7.00881e+06,0.766458,3.58713,2,0.656452
7.03677e+06,0.767628,3.63723,2,0.658065
7.06486e+06,0.768805,3.68799,2,0.659677
7.09306e+06,0.769989,3.73938,2,0.66129
7.12139e+06,0.771181,3.79137,2,0.662903
7.14983e+06,0.77238,3.84395,2,0.664516
7.1784e+06,0.773586,3.89708,2,0.666129
7.20709e+06,0.7748,3.95074,2,0.667742
7.2359e+06,0.77602,4.00489,2,0.669355
7.26484e+06,0.777248,4.05951,2,0.670968
7.29389e+06,0.778484,4.11454,2,0.672581
7.32307e+06,0.779726,4.16996,2,0.674194
7.35238e+06,0.780975,4.22572,2,0.675806
7.3818e+06,0.782232,4.28178,2,0.677419
7.41135e+06,0.783496,4.33808,2,0.679032
7.44103e+06,0.784766,4.39459,2,0.680645
7.47083e+06,0.786044,4.45124,2,0.682258
7.50075e+06,0.787329,4.50798,2,0.683871
7.5308e+06,0.788621,4.56475,2,0.685484
7.56097e+06,0.789919,4.62149,2,0.687097
7.59126e+06,0.791225,4.67813,2,0.68871
7.62168e+06,0.792537,4.73462,2,0.690323
7.65223e+06,0.793856,4.79087,2,0.691935
7.6829e+06,0.795182,4.84682,2,0.693548
7.71369e+06,0.796515,4.90239,2,0.695161
7.74461e+06,0.797854,4.9575,2,0.696774
7.77565e+06,0.7992,5.01207,2,0.698387
7.80682e+06,0.800553,5.06602,2,0.7
7.83811e+06,0.801912,5.11927,2,0.701613
7.86953e+06,0.803277,5.17173,2,0.703226
7.90107e+06,0.804649,5.22331,2,0.704839
7.93273e+06,0.806027,5.27392,2,0.706452
7.96452e+06,0.807412,5.32347,2,0.708065
7.99644e+06,0.808803,5.37187,2,0.709677
8.02847e+06,0.8102,5.41903,2,0.71129
8.06063e+06,0.811603,5.46485,2,0.712903
8.09292e+06,0.813012,5.50924,2,0.714516
8.12533e+06,0.814427,5.55211,2,0.716129
8.15786e+06,0.815848,5.59337,2,0.717742
8.19051e+06,0.817275,5.63292,2,0.719355
8.22328e+06,0.818707,5.67067,2,0.720968
8.25618e+06,0.820146,5.70655,2,0.722581
8.2892e+06,0.82159,5.74046,2,0.724194
8.32234e+06,0.823039,5.77232,2,0.725806
8.3556e+06,0.824494,5.80206,2,0.727419
8.38898e+06,0.825954,5.82959,2,0.729032
8.42248e+06,0.82742,5.85486,2,0.730645
8.45609e+06,0.828891,5.87778,2,0.732258
8.48983e+06,0.830367,5.8983,2,0.733871
8.52369e+06,0.831848,5.91637,2,0.735484
8.55766e+06,0.833334,5.93193,2,0.737097
8.59175e+06,0.834825,5.94494,2,0.73871
8.62596e+06,0.836321,5.95536,2,0.740323
8.66028e+06,0.837821,5.96316,2,0.741935
8.69472e+06,0.839327,5.96832,2,0.743548
8.72927e+06,0.840836,5.97082,2,0.745161
8.76394e+06,0.84235,5.97066,2,0.746774
8.79872e+06,0.843868,5.96783,2,0.748387
8.83361e+06,0.845391,5.96233,2,0.75
8.86861e+06,0.846917,5.95419,2,0.751613
8.90372e+06,0.848447,5.94343,2,0.753226
8.93894e+06,0.849982,5.93007,2,0.754839
8.97427e+06,0.85152,5.91416,2,0.756452
9.00971e+06,0.853061,5.89574,2,0.758065
9.04525e+06,0.854606,5.87486,2,0.759677
9.0809e+06,0.856155,5.85159,2,0.76129
9.11666e+06,0.857706,5.82598,2,0.762903
9.15251e+06,0.859261,5.79813,2,0.764516
9.18847e+06,0.860819,5.76809,2,0.766129
9.22452e+06,0.862379,5.73597,2,0.767742
9.26068e+06,0.863943,5.70186,2,0.769355
9.29693e+06,0.865508,5.66584,2,0.770968
9.33328e+06,0.867077,5.62802,2,0.772581
9.36973e+06,0.868647,5.58851,2,0.774194
9.40627e+06,0.870219,5.54741,2,0.775806
9.4429e+06,0.871794,5.50484,2,0.777419
9.47961e+06,0.87337,5.46091,2,0.779032
9.51642e+06,0.874948,5.41573,2,0.780645
9.55332e+06,0.876527,5.36943,2,0.782258
9.5903e+06,0.878107,5.32212,2,0.783871
9.62736e+06,0.879689,5.27392,2,0.785484
9.6645e+06,0.881271,5.22495,2,0.787097
9.70172e+06,0.882854,5.17533,2,0.78871
9.73902e+06,0.884438,5.12517,2,0.790323
9.77639e+06,0.886022,5.0746,2,0.791935
9.81384e+06,0.887606,5.02372,2,0.793548
9.85135e+06,0.88919,4.97265,2,0.795161
9.88894e+06,0.890774,4.9215,2,0.796774
9.92659e+06,0.892357,4.87037,2,0.798387
9.9643e+06,0.893939,4.81937,2,0.8
1.00021e+07,0.895521,4.7686,2,0.801613
1.00399e+07,0.897101,4.71816,2,0.803226
1.00778e+07,0.89868,4.66813,2,0.804839
1.01157e+07,0.900257,4.61861,2,0.806452
1.01537e+07,0.901832,4.56969,2,0.808065
1.01917e+07,0.903405,4.52143,2,0.809677
1.02298e+07,0.904976,4.47393,2,0.81129
1.02679e+07,0.906544,4.42725,2,0.812903
1.03061e+07,0.908109,4.38146,2,0.814516
1.03443e+07,0.909671,4.33662,2,0.816129
1.03825e+07,0.911229,4.29279,2,0.817742
1.04207e+07,0.912784,4.25003,2,0.819355
1.0459e+07,0.914334,4.20839,2,0.820968
1.04973e+07,0.91588,4.16791,2,0.822581
1.05356e+07,0.917422,4.12863,2,0.824194
1.05739e+07,0.918958,4.09059,2,0.825806
1.06123e+07,0.920489,4.05383,2,0.827419
1.06506e+07,0.922015,4.01837,2,0.829032
1.06889e+07,0.923534,3.98424,2,0.830645
1.07272e+07,0.925048,3.95147,2,0.832258
1.07656e+07,0.926555,3.92006,2,0.833871
1.08039e+07,0.928055,3.89004,2,0.835484
1.08421e+07,0.929547,3.86141,2,0.837097
1.08804e+07,0.931032,3.83419,2,0.83871
1.09186e+07,0.932509,3.80837,2,0.840323
1.09569e+07,0.933978,3.78397,2,0.841935
1.0995e+07,0.935437,3.76097,2,0.843548
1.10331e+07,0.936888,3.73938,2,0.845161
1.10712e+07,0.938329,3.71919,2,0.846774
1.11093e+07,0.93976,3.70039,2,0.848387
1.11472e+07,0.941181,3.68298,2,0.85
1.11851e+07,0.942591,3.66693,2,0.851613
1.1223e+07,0.94399,3.65223,2,0.853226
1.12607e+07,0.945378,3.63886,2,0.854839
1.12984e+07,0.946753,3.62682,2,0.856452
1.1336e+07,0.948117,3.61606,2,0.858065
1.13735e+07,0.949467,3.60659,2,0.859677
1.14109e+07,0.950804,3.59836,2,0.86129
1.14482e+07,0.952127,3.59135,2,0.862903
1.14854e+07,0.953436,3.58555,2,0.864516
1.15225e+07,0.954731,3.58092,2,0.866129
1.15594e+07,0.95601,3.57743,2,0.867742
1.15962e+07,0.957274,3.57505,2,0.869355
1.16329e+07,0.958522,3.57376,2,0.870968
1.16694e+07,0.959753,3.57352,2,0.872581
1.17058e+07,0.960967,3.5743,2,0.874194
1.1742e+07,0.962164,3.57607,2,0.875806
1.17781e+07,0.963343,3.57879,2,0.877419
1.1814e+07,0.964503,3.58244,2,0.879032
1.18497e+07,0.965644,3.58698,2,0.880645
1.18852e+07,0.966766,3.59237,2,0.882258
1.19205e+07,0.967868,3.59858,2,0.883871
1.19556e+07,0.968949,3.60558,2,0.885484
1.19905e+07,0.970009,3.61333,2,0.887097
1.20252e+07,0.971048,3.62179,2,0.88871
1.20597e+07,0.972064,3.63094,2,0.890323
1.20939e+07,0.973058,3.64074,2,0.891935
1.21279e+07,0.974029,3.65115,2,0.893548
1.21616e+07,0.974976,3.66215,2,0.895161
1.21951e+07,0.975899,3.67368,2,0.896774
1.22283e+07,0.976798,3.68573,2,0.898387
1.22612e+07,0.977671,3.69826,2,0.9
1.22938e+07,0.978518,3.71123,2,0.901613
1.23262e+07,0.979339,3.72461,2,0.903226
1.23582e+07,0.980133,3.73837,2,0.904839
1.23899e+07,0.980899,3.75248,2,0.906452
1.24214e+07,0.981638,3.7669,2,0.908065
1.24524e+07,0.982348,3.78161,2,0.909677
1.24832e+07,0.98303,3.79657,2,0.91129
1.25136e+07,0.983681,3.81175,2,0.912903
1.25436e+07,0.984303,3.82713,2,0.914516
1.25733e+07,0.984894,3.84267,2,0.916129
1.26026e+07,0.985454,3.85835,2,0.917742
1.26316e+07,0.985982,3.87414,2,0.919355
1.26601e+07,0.986478,3.89001,2,0.920968
1.26883e+07,0.986942,3.90594,2,0.922581
1.2716e+07,0.987372,3.92189,2,0.924194
1.27434e+07,0.987769,3.93785,2,0.925806
1.27703e+07,0.988131,3.95379,2,0.927419
1.27967e+07,0.988459,3.96969,2,0.929032
1.28228e+07,0.988751,3.98552,2,0.930645
1.28483e+07,0.989009,4.00126,2,0.932258
1.28735e+07,0.98923,4.01689,2,0.933871
1.28981e+07,0.989414,4.03239,2,0.935484
1.29223e+07,0.989561,4.04774,2,0.937097
1.2946e+07,0.989671,4.06292,2,0.93871
1.29692e+07,0.989744,4.07791,2,0.940323
1.29919e+07,0.989777,4.09269,2,0.941935
1.30141e+07,0.989772,4.10725,2,0.943548
1.30358e+07,0.989728,4.12157,2,0.945161
1.3057e+07,0.989645,4.13563,2,0.946774
1.30776e+07,0.989522,4.14942,2,0.948387
1.30977e+07,0.989358,4.16292,2,0.95
1.31172e+07,0.989154,4.17613,2,0.951613
1.31362e+07,0.988908,4.18902,2,0.953226
1.31547e+07,0.988622,4.20158,2,0.954839
1.31725e+07,0.988294,4.21381,2,0.956452
1.31898e+07,0.987924,4.22568,2,0.958065
1.32065e+07,0.987511,4.2372,2,0.959677
1.32227e+07,0.987057,4.24835,2,0.96129
1.32382e+07,0.986559,4.25912,2,0.962903
1.32531e+07,0.986019,4.2695,2,0.964516
1.32674e+07,0.985435,4.27948,2,0.966129
1.32812e+07,0.984808,4.28906,2,0.967742
1.32943e+07,0.984138,4.29822,2,0.969355
1.33067e+07,0.983424,4.30696,2,0.970968
1.33186e+07,0.982665,4.31528,2,0.972581
1.33298e+07,0.981863,4.32317,2,0.974194
1.33404e+07,0.981016,4.33061,2,0.975806
1.33503e+07,0.980125,4.33762,2,0.977419
1.33596e+07,0.97919,4.34417,2,0.979032
1.33682e+07,0.978209,4.35027,2,0.980645
1.33762e+07,0.977185,4.35591,2,0.982258
1.33835e+07,0.976115,4.36109,2,0.983871
1.33901e+07,0.975,4.3658,2,0.985484
1.33961e+07,0.97384,4.37003,2,0.987097
1.34014e+07,0.972635,4.37379,2,0.98871
1.34061e+07,0.971385,4.37707,2,0.990323
1.341e+07,0.970089,4.37986,2,0.991935
1.34132e+07,0.968746,4.38216,2,0.993548
1.34158e+07,0.967358,4.38396,2,0.995161
1.34176e+07,0.965922,4.38525,2,0.996774
1.34187e+07,0.964439,4.38602,2,0.998387
1.34398e+07,0.964402,4.40107,2,1


==> data/spectra_1D/spectrum_p2-1-2_c0-0-1.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
11247.7,1,2.11687,0,0.00195312
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
33743.2,1,2.11687,0,0.00390625
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
56238.7,1,2.11687,0,0.00585938
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
78734.1,1,2.11687,0,0.0078125
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101230,1,2.11687,0,0.00976562
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
123725,1,2.11687,0,0.0117188
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
146221,1,2.11687,0,0.0136719
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
168716,1,2.11687,0,0.015625
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191212,1,2.11687,0,0.0175781
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
213707,1,2.11687,0,0.0195312
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
236202,1,2.11687,0,0.0214844
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
258698,1,2.11687,0,0.0234375
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281193,1,2.11687,0,0.0253906
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
303689,1,2.11687,0,0.0273438
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
326185,1,2.11687,0,0.0292969
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
348680,1,2.11687,0,0.03125
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
371176,1,2.11687,0,0.0332031
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389838,1,0.18677
393671,1,2.11687,0,0.0351562
395370,1.00009,-0.0389838,1,0.190661
403525,1.0001,-0.0389838,1,0.194553
411681,1.00011,-0.0389838,1,0.198444
416167,1,2.11687,0,0.0371094
419837,1.00012,-0.0389838,1,0.202335
427994,1.00013,-0.0389838,1,0.206226
436151,1.00014,-0.0389839,1,0.210117
438663,1,2.11687,0,0.0390625
444308,1.00015,-0.0389839,1,0.214008
452466,1.00016,-0.0389839,1,0.217899
460624,1.00018,-0.0389839,1,0.22179
461158,1,2.11687,0,0.0410156
468783,1.00019,-0.038984,1,0.225681
476943,1.00021,-0.038984,1,0.229572
483654,1,2.11687,0,0.0429688
485103,1.00022,-0.038984,1,0.233463
493264,1.00024,-0.0389841,1,0.237354
501426,1.00025,-0.0389841,1,0.241245
506150,1,2.11687,0,0.0449219
509588,1.00027,-0.0389842,1,0.245136
517751,1.00029,-0.0389842,1,0.249027
525915,1.00031,-0.0389843,1,0.252918
528646,1,2.11687,0,0.046875
534080,1.00033,-0.0389843,1,0.256809
542246,1.00035,-0.0389844,1,0.2607
550413,1.00038,-0.0389844,1,0.264591
551142,1.00001,2.11687,0,0.0488281
558580,1.0004,-0.0389845,1,0.268482
566749,1.00043,-0.0389846,1,0.272374
573638,1.00001,2.11687,0,0.0507812
574920,1.00045,-0.0389847,1,0.276265
583091,1.00048,-0.0389848,1,0.280156
591263,1.00051,-0.0389849,1,0.284047
596135,1.00001,2.11687,0,0.0527344
599437,1.00054,-0.038985,1,0.287938
607613,1.00057,-0.0389851,1,0.291829
615790,1.00061,-0.0389852,1,0.29572
618631,1.00001,2.11687,0,0.0546875
623968,1.00064,-0.0389853,1,0.299611
632148,1.00068,-0.0389855,1,0.303502
640330,1.00072,-0.0389856,1,0.307393
641127,1.00001,2.11687,0,0.0566406
648513,1.00076,-0.0389858,1,0.311284
656698,1.0008,-0.0389859,1,0.315175
663624,1.00001,2.11687,0,0.0585938
664886,1.00085,-0.0389861,1,0.319066
673075,1.00089,-0.0389863,1,0.322957
681267,1.00094,-0.0389865,1,0.326848
686121,1.00001,2.11687,0,0.0605469
689460,1.00099,-0.0389867,1,0.330739
697656,1.00105,-0.0389869,1,0.33463
705855,1.0011,-0.0389871,1,0.338521
708618,1.00002,2.11687,0,0.0625
714056,1.00116,-0.0389874,1,0.342412
722259,1.00122,-0.0389876,1,0.346304
730466,1.00128,-0.0389879,1,0.350195
731115,1.00002,2.11687,0,0.0644531
738675,1.00134,-0.0389882,1,0.354086
746888,1.00141,-0.0389885,1,0.357977
753613,1.00002,2.11687,0,0.0664062
755103,1.00148,-0.0389888,1,0.361868
763322,1.00155,-0.0389892,1,0.365759
771544,1.00163,-0.0389895,1,0.36965
776111,1.00002,2.11687,0,0.0683594
779770,1.00171,-0.0389899,1,0.373541
787999,1.00179,-0.0389903,1,0.377432
796232,1.00188,-0.0389907,1,0.381323
798609,1.00002,2.11687,0,0.0703125
804470,1.00196,-0.0389911,1,0.385214
812711,1.00206,-0.0389916,1,0.389105
820957,1.00215,-0.0389921,1,0.392996
821107,1.00003,2.11687,0,0.0722656
829207,1.00225,-0.0389926,1,0.396887
837462,1.00235,-0.0389931,1,0.400778
843606,1.00003,2.11687,0,0.0742188
845722,1.00246,-0.0389937,1,0.404669
853986,1.00257,-0.0389943,1,0.40856
862256,1.00268,-0.0389949,1,0.412451
866105,1.00003,2.11687,0,0.0761719
870532,1.0028,-0.0389955,1,0.416342
878813,1.00292,-0.0389962,1,0.420233
887099,1.00305,-0.0389969,1,0.424125
888605,1.00004,2.11687,0,0.078125
895392,1.00318,-0.0389976,1,0.428016
903691,1.00331,-0.0389984,1,0.431907
911104,1.00004,2.11687,0,0.0800781
911997,1.00345,-0.0389992,1,0.435798
920309,1.0036,-0.039,1,0.439689
928628,1.00375,-0.0390009,1,0.44358
933605,1.00005,2.11687,0,0.0820312
936955,1.0039,-0.0390018,1,0.447471
945289,1.00406,-0.0390028,1,0.451362
953630,1.00423,-0.0390038,1,0.455253
956106,1.00005,2.11687,0,0.0839844
961980,1.0044,-0.0390048,1,0.459144
970338,1.00458,-0.0390059,1,0.463035
978607,1.00006,2.11687,0,0.0859375
978704,1.00476,-0.039007,1,0.466926
987079,1.00495,-0.0390081,1,0.470817
995464,1.00514,-0.0390093,1,0.474708
1.00111e+06,1.00006,2.11687,0,0.0878906
1.00386e+06,1.00534,-0.0390106,1,0.478599
1.01226e+06,1.00555,-0.0390119,1,0.48249
1.02067e+06,1.00576,-0.0390132,1,0.486381
1.02361e+06,1.00007,2.11687,0,0.0898438
1.0291e+06,1.00599,-0.0390146,1,0.490272
1.03753e+06,1.00621,-0.039016,1,0.494163
1.04598e+06,1.00645,-0.0390175,1,0.498054
1.04611e+06,1.00007,2.11686,0,0.0917969
1.05443e+06,1.00669,-0.0390191,1,0.501946
1.0629e+06,1.00694,-0.0390207,1,0.505837
1.06862e+06,1.00008,2.11687,0,0.09375
1.07138e+06,1.00719,-0.0390224,1,0.509728
1.07988e+06,1.00746,-0.0390241,1,0.513619
1.08838e+06,1.00773,-0.0390259,1,0.51751
1.09112e+06,1.00008,2.11687,0,0.0957031
1.0969e+06,1.00801,-0.0390277,1,0.521401
1.10543e+06,1.0083,-0.0390296,1,0.525292
1.11363e+06,1.00009,2.11686,0,0.0976562
1.11398e+06,1.0086,-0.0390316,1,0.529183
1.12254e+06,1.0089,-0.0390336,1,0.533074
1.13112e+06,1.00921,-0.0390357,1,0.536965
1.13613e+06,1.0001,2.11686,0,0.0996094
1.13971e+06,1.00954,-0.0390378,1,0.540856
1.14832e+06,1.00987,-0.0390401,1,0.544747
1.15694e+06,1.01021,-0.0390424,1,0.548638
1.15864e+06,1.00011,2.11686,0,0.101562
1.16558e+06,1.01056,-0.0390447,1,0.552529
1.17423e+06,1.01092,-0.0390471,1,0.55642
1.18115e+06,1.00012,2.11686,0,0.103516
1.18291e+06,1.01129,-0.0390496,1,0.560311
1.1916e+06,1.01167,-0.0390522,1,0.564202
1.20031e+06,1.01206,-0.0390548,1,0.568093
1.20366e+06,1.00012,2.11686,0,0.105469
1.20903e+06,1.01246,-0.0390575,1,0.571984
1.21778e+06,1.01287,-0.0390603,1,0.575875
1.22617e+06,1.00013,2.11685,0,0.107422
1.22655e+06,1.0133,-0.0390632,1,0.579767
1.23533e+06,1.01373,-0.0390661,1,0.583658
1.24414e+06,1.01417,-0.0390691,1,0.587549
1.24868e+06,1.00014,2.11686,0,0.109375
1.25297e+06,1.01463,-0.0390722,1,0.59144
1.26182e+06,1.01509,-0.0390753,1,0.595331
1.27069e+06,1.01557,-0.0390786,1,0.599222
1.27119e+06,1.00015,2.11685,0,0.111328
1.27958e+06,1.01606,-0.0390819,1,0.603113
1.2885e+06,1.01656,-0.0390852,1,0.607004
1.2937e+06,1.00017,2.11685,0,0.113281
1.29744e+06,1.01707,-0.0390887,1,0.610895
1.3064e+06,1.0176,-0.0390922,1,0.614786
1.31539e+06,1.01813,-0.0390958,1,0.618677
1.31622e+06,1.00018,2.11685,0,0.115234
1.3244e+06,1.01868,-0.0390994,1,0.622568
1.33344e+06,1.01924,-0.0391032,1,0.626459
1.33873e+06,1.00019,2.11685,0,0.117188
1.3425e+06,1.01981,-0.039107,1,0.63035
1.35159e+06,1.0204,-0.0391108,1,0.634241
1.36071e+06,1.021,-0.0391147,1,0.638132
1.36125e+06,1.0002,2.11684,0,0.119141
1.36985e+06,1.02161,-0.0391187,1,0.642023
1.37901e+06,1.02223,-0.0391228,1,0.645914
1.38377e+06,1.00022,2.11685,0,0.121094
1.38821e+06,1.02287,-0.0391269,1,0.649805
1.39743e+06,1.02352,-0.039131,1,0.653696
1.40629e+06,1.00023,2.11681,0,0.123047
1.40668e+06,1.02418,-0.0391352,1,0.657588
1.41596e+06,1.02485,-0.0391395,1,0.661479
1.42527e+06,1.02554,-0.0391438,1,0.66537
1.42881e+06,1.00024,2.11684,0,0.125
1.43461e+06,1.02624,-0.0391482,1,0.669261
1.44397e+06,1.02695,-0.0391526,1,0.673152
1.45133e+06,1.00026,2.11684,0,0.126953
1.45337e+06,1.02767,-0.039157,1,0.677043
1.46279e+06,1.02841,-0.0391614,1,0.680934
1.47224e+06,1.02915,-0.0391659,1,0.684825
1.47386e+06,1.00028,2.11683,0,0.128906
1.48172e+06,1.02991,-0.0391704,1,0.688716
1.49123e+06,1.03068,-0.0391749,1,0.692607
1.49639e+06,1.00029,2.11683,0,0.130859
1.50077e+06,1.03147,-0.0391794,1,0.696498
1.51034e+06,1.03226,-0.0391839,1,0.700389
1.51891e+06,1.00031,2.11681,0,0.132812
1.51994e+06,1.03306,-0.0391883,1,0.70428
1.52956e+06,1.03388,-0.0391928,1,0.708171
1.53921e+06,1.0347,-0.0391972,1,0.712062
1.54144e+06,1.00033,2.11682,0,0.134766
1.54889e+06,1.03553,-0.0392016,1,0.715953
1.5586e+06,1.03638,-0.039206,1,0.719844
1.56398e+06,1.00035,2.11682,0,0.136719
1.56833e+06,1.03723,-0.0392103,1,0.723735
1.57809e+06,1.03808,-0.0392145,1,0.727626
1.58651e+06,1.00037,2.1168,0,0.138672
1.58788e+06,1.03895,-0.0392187,1,0.731518
1.59769e+06,1.03982,-0.0392228,1,0.735409
1.60752e+06,1.0407,-0.0392268,1,0.7393
1.60905e+06,1.00039,2.1168,0,0.140625
1.61737e+06,1.04158,-0.0392307,1,0.743191
1.62724e+06,1.04247,-0.0392344,1,0.747082
1.63159e+06,1.00041,2.1168,0,0.142578
1.63713e+06,1.04335,-0.039238,1,0.750973
1.64704e+06,1.04425,-0.0392415,1,0.754864
1.65413e+06,1.00043,2.11679,0,0.144531
1.65697e+06,1.04514,-0.0392448,1,0.758755
1.66691e+06,1.04603,-0.039248,1,0.762646
1.67667e+06,1.00045,2.11549,0,0.146484
1.67686e+06,1.04692,-0.0392505,1,0.766537
1.68682e+06,1.04781,-0.0392537,1,0.770428
1.69679e+06,1.04869,-0.0392563,1,0.774319
1.69922e+06,1.00048,2.11678,0,0.148438
1.70677e+06,1.04957,-0.0392586,1,0.77821
1.71674e+06,1.05044,-0.0392607,1,0.782101
1.72177e+06,1.0005,2.11677,0,0.150391
1.72672e+06,1.0513,-0.0392625,1,0.785992
1.73669e+06,1.05215,-0.039264,1,0.789883
1.74432e+06,1.00053,2.11676,0,0.152344
1.74666e+06,1.05299,-0.0392653,1,0.793774
1.75662e+06,1.05381,-0.0392662,1,0.797665
1.76656e+06,1.05462,-0.0392666,1,0.801556
1.76688e+06,1.00056,2.11598,0,0.154297
1.77648e+06,1.05541,-0.0392671,1,0.805447
1.78639e+06,1.05617,-0.0392671,1,0.809339
1.78943e+06,1.00058,2.11674,0,0.15625
1.79626e+06,1.05692,-0.0392667,1,0.81323
1.80611e+06,1.05764,-0.0392659,1,0.817121
1.81199e+06,1.00061,2.11673,0,0.158203
1.81591e+06,1.05833,-0.0392647,1,0.821012
1.82568e+06,1.05899,-0.0392632,1,0.824903
1.83456e+06,1.00064,2.11658,0,0.160156
1.8354e+06,1.05962,-0.0392612,1,0.828794
1.84507e+06,1.06021,-0.0392588,1,0.832685
1.85468e+06,1.06077,-0.039256,1,0.836576
1.85712e+06,1.00067,2.1167,0,0.162109
1.86423e+06,1.06128,-0.0392528,1,0.840467
1.8737e+06,1.06175,-0.0392492,1,0.844358
1.87969e+06,1.0007,2.1167,0,0.164062
1.8831e+06,1.06216,-0.0392451,1,0.848249
1.89241e+06,1.06253,-0.0392406,1,0.85214
1.90163e+06,1.06284,-0.0392355,1,0.856031
1.90227e+06,1.00074,2.11636,0,0.166016
1.91075e+06,1.0631,-0.0392303,1,0.859922
1.91976e+06,1.06329,-0.0392245,1,0.863813
1.92485e+06,1.00077,2.11667,0,0.167969
1.92866e+06,1.06342,-0.0392183,1,0.867704
1.93743e+06,1.06348,-0.0392117,1,0.871595
1.94607e+06,1.06346,-0.0392047,1,0.875486
1.94743e+06,1.00081,2.11659,0,0.169922
1.95458e+06,1.06337,-0.0391974,1,0.879377
1.96293e+06,1.0632,-0.0391897,1,0.883268
1.97001e+06,1.00084,2.11654,0,0.171875
1.97112e+06,1.06295,-0.0391816,1,0.88716
1.97915e+06,1.0626,-0.0391734,1,0.891051
1.987e+06,1.06217,-0.0391648,1,0.894942
1.9926e+06,1.00088,2.11661,0,0.173828
1.99467e+06,1.06164,-0.0391559,1,0.898833
2.00214e+06,1.06101,-0.0391469,1,0.902724
2.0094e+06,1.06028,-0.0391377,1,0.906615
2.01519e+06,1.00092,2.11654,0,0.175781
2.01645e+06,1.05945,-0.0391283,1,0.910506
2.02328e+06,1.0585,-0.0391189,1,0.914397
2.02988e+06,1.05744,-0.0391094,1,0.918288
2.03623e+06,1.05627,-0.0390999,1,0.922179
2.03779e+06,1.00096,2.11656,0,0.177734
2.04233e+06,1.05497,-0.0390905,1,0.92607
2.04818e+06,1.05356,-0.0390812,1,0.929961
2.05375e+06,1.05201,-0.039072,1,0.933852
2.05905e+06,1.05034,-0.039063,1,0.937743
2.06039e+06,1.001,2.11654,0,0.179688
2.06405e+06,1.04853,-0.0390543,1,0.941634
2.06877e+06,1.0466,-0.0390458,1,0.945525
2.07318e+06,1.04452,-0.0390377,1,0.949416
2.07729e+06,1.04231,-0.0390301,1,0.953307
2.08108e+06,1.03996,-0.0390228,1,0.957198
2.08299e+06,1.00104,2.11655,0,0.181641
2.08454e+06,1.03746,-0.0390161,1,0.961089
2.08768e+06,1.03483,-0.0390099,1,0.964981
2.09048e+06,1.03205,-0.0390043,1,0.968872
2.09295e+06,1.02912,-0.0389993,1,0.972763
2.09507e+06,1.02605,-0.0389949,1,0.976654
2.09684e+06,1.02284,-0.0389912,1,0.980545
2.09826e+06,1.01948,-0.0389883,1,0.984436
2.09933e+06,1.01597,-0.038986,1,0.988327
2.10004e+06,1.01232,-0.0389845,1,0.992218
2.1004e+06,1.00853,-0.0389838,1,0.996109
2.1056e+06,1.00108,2.11656,0,0.183594
2.12822e+06,1.00113,2.11654,0,0.185547
2.15084e+06,1.00117,2.11652,0,0.1875
2.17346e+06,1.00122,2.1165,0,0.189453
2.19609e+06,1.00127,2.11647,0,0.191406
2.21872e+06,1.00132,2.11645,0,0.193359
2.24136e+06,1.00137,2.11642,0,0.195312
2.26401e+06,1.00142,2.11639,0,0.197266
2.28666e+06,1.00147,2.11637,0,0.199219
2.30931e+06,1.00153,2.11633,0,0.201172
2.33197e+06,1.00159,2.1163,0,0.203125
2.35464e+06,1.00164,2.11627,0,0.205078
2.37731e+06,1.0017,2.11623,0,0.207031
2.39999e+06,1.00176,2.1162,0,0.208984
2.42268e+06,1.00183,2.11616,0,0.210938
2.44537e+06,1.00189,2.11611,0,0.212891
2.46807e+06,1.00195,2.11607,0,0.214844
2.49077e+06,1.00202,2.11603,0,0.216797
2.51349e+06,1.00209,2.11598,0,0.21875
2.53621e+06,1.00216,2.11593,0,0.220703
2.55893e+06,1.00223,2.11588,0,0.222656
2.58166e+06,1.0023,2.11582,0,0.224609
2.6044e+06,1.00238,2.11577,0,0.226562
2.62715e+06,1.00245,2.11571,0,0.228516
2.64991e+06,1.00253,2.11565,0,0.230469
2.67267e+06,1.00261,2.11558,0,0.232422
2.69544e+06,1.00269,2.11552,0,0.234375
2.71822e+06,1.00277,2.11545,0,0.236328
2.74101e+06,1.00286,2.11537,0,0.238281
2.76381e+06,1.00294,2.11529,0,0.240234
2.78661e+06,1.00303,2.11521,0,0.242188
2.80942e+06,1.00312,2.11513,0,0.244141
2.83224e+06,1.00321,2.11504,0,0.246094
2.85507e+06,1.0033,2.11495,0,0.248047
2.87791e+06,1.0034,2.11485,0,0.25
2.90076e+06,1.00349,2.11474,0,0.251953
2.92362e+06,1.00359,2.11463,0,0.253906
2.94649e+06,1.00369,2.1145,0,0.255859
2.96936e+06,1.00379,2.11434,0,0.257812
2.99225e+06,1.00389,2.11415,0,0.259766
3.01514e+06,1.004,2.11385,0,0.261719
3.03805e+06,1.0041,2.11318,0,0.263672
3.06096e+06,1.00421,2.11011,0,0.265625
3.08384e+06,1.0043,0.270433,2,0.267578
3.08431e+06,1.47519,-0.0363421,3,1
3.10683e+06,1.00443,2.10926,0,0.269531
3.12977e+06,1.00454,2.11246,0,0.271484
3.15273e+06,1.00466,2.11294,0,0.273438
3.17569e+06,1.00477,2.11302,0,0.275391
3.19867e+06,1.00489,2.11297,0,0.277344
3.22166e+06,1.00501,2.11287,0,0.279297
3.24466e+06,1.00513,2.11274,0,0.28125
3.26766e+06,1.00525,2.1126,0,0.283203
3.29068e+06,1.00537,2.11244,0,0.285156
3.31371e+06,1.0055,2.11227,0,0.287109
3.33676e+06,1.00563,2.1121,0,0.289062
3.35981e+06,1.00576,2.11191,0,0.291016
3.38287e+06,1.00589,2.11172,0,0.292969
3.40595e+06,1.00602,2.11152,0,0.294922
3.42903e+06,1.00615,2.11132,0,0.296875
3.45213e+06,1.00629,2.11111,0,0.298828
3.47524e+06,1.00643,2.11089,0,0.300781
3.49836e+06,1.00656,2.11066,0,0.302734
3.52149e+06,1.0067,2.11043,0,0.304688
3.54464e+06,1.00684,2.11019,0,0.306641
3.56779e+06,1.00699,2.10994,0,0.308594
3.59096e+06,1.00713,2.10968,0,0.310547
3.61413e+06,1.00728,2.10942,0,0.3125
3.63732e+06,1.00742,2.10915,0,0.314453
3.66052e+06,1.00757,2.10888,0,0.316406
3.68373e+06,1.00772,2.10859,0,0.318359
3.70696e+06,1.00787,2.1083,0,0.320312
3.73019e+06,1.00802,2.108,0,0.322266
3.75344e+06,1.00818,2.10769,0,0.324219
3.7767e+06,1.00833,2.10738,0,0.326172
3.79996e+06,1.00849,2.10706,0,0.328125
3.82324e+06,1.00864,2.10673,0,0.330078
3.84653e+06,1.0088,2.10639,0,0.332031
3.86983e+06,1.00896,2.10605,0,0.333984
3.89315e+06,1.00912,2.10569,0,0.335938
3.91647e+06,1.00928,2.10533,0,0.337891
3.9398e+06,1.00944,2.10497,0,0.339844
3.96315e+06,1.0096,2.10459,0,0.341797
3.9865e+06,1.00976,2.10421,0,0.34375
4.00987e+06,1.00993,2.10382,0,0.345703
4.03324e+06,1.01009,2.10342,0,0.347656
4.05663e+06,1.01026,2.10301,0,0.349609
4.08003e+06,1.01042,2.1026,0,0.351562
4.10343e+06,1.01059,2.10218,0,0.353516
4.12684e+06,1.01076,2.10176,0,0.355469
4.15027e+06,1.01092,2.10133,0,0.357422
4.1737e+06,1.01109,2.10089,0,0.359375
4.19714e+06,1.01126,2.10045,0,0.361328
4.22059e+06,1.01143,2.1,0,0.363281
4.24405e+06,1.0116,2.09954,0,0.365234
4.26752e+06,1.01176,2.09909,0,0.367188
4.291e+06,1.01193,2.09862,0,0.369141
4.31448e+06,1.0121,2.09815,0,0.371094
4.33797e+06,1.01227,2.09768,0,0.373047
4.36147e+06,1.01244,2.09721,0,0.375
4.38497e+06,1.01261,2.09673,0,0.376953
4.40848e+06,1.01278,2.09626,0,0.378906
4.432e+06,1.01294,2.09578,0,0.380859
4.45552e+06,1.01311,2.0953,0,0.382812
4.47905e+06,1.01328,2.09482,0,0.384766
4.50259e+06,1.01344,2.09434,0,0.386719
4.52613e+06,1.01361,2.09386,0,0.388672
4.54967e+06,1.01378,2.09339,0,0.390625
4.57322e+06,1.01394,2.09292,0,0.392578
4.59677e+06,1.01411,2.09246,0,0.394531
4.62033e+06,1.01427,2.092,0,0.396484
4.64389e+06,1.01443,2.09155,0,0.398438
4.66745e+06,1.01459,2.0911,0,0.400391
4.69102e+06,1.01475,2.09067,0,0.402344
4.71458e+06,1.01491,2.09025,0,0.404297
4.73815e+06,1.01507,2.08984,0,0.40625
4.76172e+06,1.01523,2.08944,0,0.408203
4.78529e+06,1.01538,2.08906,0,0.410156
4.80886e+06,1.01554,2.0887,0,0.412109
4.83244e+06,1.01569,2.08835,0,0.414062
4.85601e+06,1.01584,2.08803,0,0.416016
4.87958e+06,1.01599,2.08773,0,0.417969
4.90315e+06,1.01614,2.08745,0,0.419922
4.92671e+06,1.01628,2.0872,0,0.421875
4.95028e+06,1.01643,2.08697,0,0.423828
4.97384e+06,1.01657,2.08678,0,0.425781
4.9974e+06,1.01671,2.08662,0,0.427734
5.02095e+06,1.01685,2.08649,0,0.429688
5.0445e+06,1.01699,2.0864,0,0.431641
5.06805e+06,1.01712,2.08634,0,0.433594
5.09159e+06,1.01725,2.08633,0,0.435547
5.11512e+06,1.01738,2.08636,0,0.4375
5.13865e+06,1.01751,2.08644,0,0.439453
5.16216e+06,1.01763,2.08656,0,0.441406
5.18567e+06,1.01775,2.08674,0,0.443359
5.20917e+06,1.01787,2.08696,0,0.445312
5.23266e+06,1.01798,2.08724,0,0.447266
5.25613e+06,1.01809,2.08758,0,0.449219
5.27959e+06,1.0182,2.08798,0,0.451172
5.30303e+06,1.0183,2.08844,0,0.453125
5.32645e+06,1.0184,2.08896,0,0.455078
5.34985e+06,1.0185,2.08955,0,0.457031
5.37322e+06,1.01858,2.0902,0,0.458984
5.39656e+06,1.01866,2.09093,0,0.460938
5.41986e+06,1.01874,2.09172,0,0.462891
5.44313e+06,1.0188,2.09259,0,0.464844
5.46634e+06,1.01886,2.09353,0,0.466797
5.4895e+06,1.0189,2.09455,0,0.46875
5.51258e+06,1.01893,2.09564,0,0.470703
5.53557e+06,1.01894,2.09681,0,0.472656
5.55846e+06,1.01894,2.09805,0,0.474609
5.58121e+06,1.01891,2.09938,0,0.476562
5.60379e+06,1.01884,2.10077,0,0.478516
5.62616e+06,1.01874,2.10225,0,0.480469
5.64825e+06,1.0186,2.10379,0,0.482422
5.66997e+06,1.01838,2.10539,0,0.484375
5.69121e+06,1.01808,2.10705,0,0.486328
5.71178e+06,1.01767,2.10874,0,0.488281
5.73144e+06,1.01709,2.11045,0,0.490234
5.74981e+06,1.0163,2.11213,0,0.492188
5.76635e+06,1.01518,2.11372,0,0.494141
5.78026e+06,1.01362,2.11512,0,0.496094
5.79053e+06,1.01143,2.1162,0,0.498047
5.79605e+06,1.00843,2.11679,0,0.5
6.0031e+06,1.04038,2.00546,2,0.501953
6.00936e+06,1.03742,2.06072,0,0.503906
6.02003e+06,1.03524,2.09208,0,0.505859
6.0343e+06,1.0337,2.10843,0,0.507812
6.05124e+06,1.03262,2.1181,0,0.509766
6.07009e+06,1.03188,2.12473,0,0.511719
6.09031e+06,1.03137,2.12986,0,0.513672
6.11154e+06,1.03104,2.13418,0,0.515625
6.13351e+06,1.03083,2.13805,0,0.517578
6.15607e+06,1.03073,2.14166,0,0.519531
6.17908e+06,1.0307,2.14509,0,0.521484
6.20246e+06,1.03073,2.14842,0,0.523438
6.22615e+06,1.03081,2.15169,0,0.525391
6.2501e+06,1.03094,2.1549,0,0.527344
6.27429e+06,1.0311,2.15808,0,0.529297
6.29867e+06,1.0313,2.16124,0,0.53125
6.32325e+06,1.03152,2.16438,0,0.533203
6.34799e+06,1.03177,2.1675,0,0.535156
6.37289e+06,1.03205,2.1706,0,0.537109
6.39793e+06,1.03234,2.17369,0,0.539062
6.42312e+06,1.03266,2.17677,0,0.541016
6.44844e+06,1.03299,2.17982,0,0.542969
6.4739e+06,1.03335,2.18286,0,0.544922
6.49948e+06,1.03372,2.18587,0,0.546875
6.52519e+06,1.03411,2.18886,0,0.548828
6.55102e+06,1.03451,2.19181,0,0.550781
6.57697e+06,1.03493,2.19474,0,0.552734
6.60304e+06,1.03537,2.19764,0,0.554688
6.62924e+06,1.03582,2.2005,0,0.556641
6.65555e+06,1.03629,2.20332,0,0.558594
6.68197e+06,1.03678,2.2061,0,0.560547
6.70852e+06,1.03727,2.20884,0,0.5625
6.73518e+06,1.03779,2.21154,0,0.564453
6.76196e+06,1.03832,2.21418,0,0.566406
6.78886e+06,1.03886,2.21677,0,0.568359
6.81588e+06,1.03941,2.21932,0,0.570312
6.84301e+06,1.03998,2.2218,0,0.572266
6.87027e+06,1.04057,2.22423,2,0.574219
6.89764e+06,1.04117,2.2266,2,0.576172
6.92513e+06,1.04178,2.22892,2,0.578125
6.95274e+06,1.0424,2.23117,2,0.580078
6.98047e+06,1.04304,2.23335,2,0.582031
7.00832e+06,1.0437,2.23547,2,0.583984
7.03629e+06,1.04436,2.23753,2,0.585938
7.06438e+06,1.04504,2.23952,2,0.587891
7.09259e+06,1.04574,2.24144,2,0.589844
7.12092e+06,1.04644,2.24329,2,0.591797
7.14937e+06,1.04716,2.24507,2,0.59375
7.17795e+06,1.0479,2.24678,2,0.595703
7.20665e+06,1.04864,2.24842,2,0.597656
7.23547e+06,1.0494,2.24998,2,0.599609
7.26441e+06,1.05017,2.25147,2,0.601562
7.29347e+06,1.05095,2.25289,2,0.603516
7.32266e+06,1.05175,2.25424,2,0.605469
7.35197e+06,1.05256,2.25551,2,0.607422
7.38141e+06,1.05338,2.2567,2,0.609375
7.41097e+06,1.05422,2.25783,2,0.611328
7.44065e+06,1.05506,2.25887,2,0.613281
7.47046e+06,1.05592,2.25985,2,0.615234
7.50039e+06,1.05679,2.26074,2,0.617188
7.53044e+06,1.05767,2.26157,2,0.619141
7.56062e+06,1.05857,2.26232,2,0.621094
7.59092e+06,1.05947,2.26299,2,0.623047
7.62135e+06,1.06039,2.26359,2,0.625
7.6519e+06,1.06132,2.26412,2,0.626953
7.68258e+06,1.06226,2.26458,2,0.628906
7.71338e+06,1.06321,2.26497,2,0.630859
7.74431e+06,1.06418,2.26528,2,0.632812
7.77536e+06,1.06515,2.26552,2,0.634766
7.80654e+06,1.06614,2.2657,2,0.636719
7.83784e+06,1.06713,2.26581,2,0.638672
7.86926e+06,1.06814,2.26585,2,0.640625
7.90081e+06,1.06916,2.26582,2,0.642578
7.93248e+06,1.07018,2.26573,2,0.644531
7.96428e+06,1.07122,2.26558,2,0.646484
7.9962e+06,1.07227,2.26536,2,0.648438
8.02824e+06,1.07333,2.26509,2,0.650391
8.06041e+06,1.0744,2.26475,2,0.652344
8.0927e+06,1.07548,2.26436,2,0.654297
8.12511e+06,1.07657,2.26392,2,0.65625
8.15765e+06,1.07767,2.26342,2,0.658203
8.19031e+06,1.07878,2.26288,2,0.660156
8.22308e+06,1.07989,2.26228,2,0.662109
8.25599e+06,1.08102,2.26164,2,0.664062
8.28901e+06,1.08216,2.26095,2,0.666016
8.32215e+06,1.0833,2.26023,2,0.667969
8.35542e+06,1.08446,2.25946,2,0.669922
8.3888e+06,1.08562,2.25866,2,0.671875
8.42231e+06,1.08679,2.25783,2,0.673828
8.45593e+06,1.08797,2.25697,2,0.675781
8.48967e+06,1.08916,2.25608,2,0.677734
8.52353e+06,1.09036,2.25516,2,0.679688
8.55751e+06,1.09156,2.25423,2,0.681641
8.5916e+06,1.09278,2.25328,2,0.683594
8.62581e+06,1.094,2.25231,2,0.685547
8.66014e+06,1.09523,2.25133,2,0.6875
8.69458e+06,1.09646,2.25035,2,0.689453
8.72914e+06,1.09771,2.24936,2,0.691406
8.76381e+06,1.09896,2.24837,2,0.693359
8.79859e+06,1.10022,2.24738,2,0.695312
8.83348e+06,1.10148,2.2464,2,0.697266
8.86849e+06,1.10275,2.24542,2,0.699219
8.9036e+06,1.10403,2.24446,2,0.701172
8.93882e+06,1.10532,2.24351,2,0.703125
8.97416e+06,1.10661,2.24258,2,0.705078
9.0096e+06,1.1079,2.24167,2,0.707031
9.04514e+06,1.10921,2.24079,2,0.708984
9.08079e+06,1.11051,2.23993,2,0.710938
9.11655e+06,1.11183,2.23911,2,0.712891
9.1524e+06,1.11315,2.23831,2,0.714844
9.18836e+06,1.11447,2.23755,2,0.716797
9.22442e+06,1.1158,2.23683,2,0.71875
9.26058e+06,1.11713,2.23614,2,0.720703
9.29684e+06,1.11847,2.2355,2,0.722656
9.33319e+06,1.11982,2.2349,2,0.724609
9.36963e+06,1.12116,2.23435,2,0.726562
9.40617e+06,1.12251,2.23384,2,0.728516
9.4428e+06,1.12387,2.23338,2,0.730469
9.47952e+06,1.12523,2.23297,2,0.732422
9.51633e+06,1.12659,2.23261,2,0.734375
9.55323e+06,1.12795,2.2323,2,0.736328
9.59021e+06,1.12932,2.23204,2,0.738281
9.62727e+06,1.13069,2.23184,2,0.740234
9.66441e+06,1.13206,2.23168,2,0.742188
9.70164e+06,1.13343,2.23158,2,0.744141
9.73894e+06,1.13481,2.23153,2,0.746094
9.77631e+06,1.13618,2.23153,2,0.748047
9.81376e+06,1.13756,2.23159,2,0.75
9.85127e+06,1.13894,2.23169,2,0.751953
9.88886e+06,1.14032,2.23184,2,0.753906
9.92651e+06,1.1417,2.23205,2,0.755859
9.96422e+06,1.14308,2.2323,2,0.757812
1.0002e+07,1.14446,2.2326,2,0.759766
1.00398e+07,1.14584,2.23295,2,0.761719
1.00777e+07,1.14722,2.23334,2,0.763672
1.01157e+07,1.1486,2.23378,2,0.765625
1.01536e+07,1.14997,2.23425,2,0.767578
1.01917e+07,1.15135,2.23477,2,0.769531
1.02298e+07,1.15272,2.23533,2,0.771484
1.02679e+07,1.15409,2.23593,2,0.773438
1.0306e+07,1.15545,2.23657,2,0.775391
1.03442e+07,1.15682,2.23723,2,0.777344
1.03824e+07,1.15818,2.23794,2,0.779297
1.04207e+07,1.15954,2.23867,2,0.78125
1.0459e+07,1.16089,2.23943,2,0.783203
1.04972e+07,1.16224,2.24023,2,0.785156
1.05355e+07,1.16358,2.24105,2,0.787109
1.05739e+07,1.16492,2.24189,2,0.789062
1.06122e+07,1.16625,2.24276,2,0.791016
1.06505e+07,1.16758,2.24365,2,0.792969
1.06889e+07,1.16889,2.24455,2,0.794922
1.07272e+07,1.17021,2.24548,2,0.796875
1.07655e+07,1.17151,2.24643,2,0.798828
1.08038e+07,1.17281,2.24739,2,0.800781
1.08421e+07,1.1741,2.24836,2,0.802734
1.08804e+07,1.17538,2.24935,2,0.804688
1.09186e+07,1.17665,2.25035,2,0.806641
1.09568e+07,1.17791,2.25136,2,0.808594
1.0995e+07,1.17916,2.25237,2,0.810547
1.10331e+07,1.18041,2.2534,2,0.8125
1.10712e+07,1.18164,2.25443,2,0.814453
1.11092e+07,1.18285,2.25547,2,0.816406
1.11472e+07,1.18406,2.25651,2,0.818359
1.11851e+07,1.18526,2.25755,2,0.820312
1.12229e+07,1.18644,2.25859,2,0.822266
1.12607e+07,1.1876,2.25964,2,0.824219
1.12984e+07,1.18876,2.26069,2,0.826172
1.1336e+07,1.1899,2.26173,2,0.828125
1.13735e+07,1.19102,2.26277,2,0.830078
1.14109e+07,1.19213,2.26381,2,0.832031
1.14482e+07,1.19322,2.26485,2,0.833984
1.14854e+07,1.1943,2.26589,2,0.835938
1.15224e+07,1.19536,2.26691,2,0.837891
1.15594e+07,1.1964,2.26794,2,0.839844
1.15962e+07,1.19742,2.26895,2,0.841797
1.16329e+07,1.19842,2.26997,2,0.84375
1.16694e+07,1.19941,2.27097,2,0.845703
1.17058e+07,1.20037,2.27197,2,0.847656
1.1742e+07,1.20132,2.27295,2,0.849609
1.17781e+07,1.20224,2.27393,2,0.851562
1.18139e+07,1.20314,2.2749,2,0.853516
1.18496e+07,1.20402,2.27587,2,0.855469
1.18852e+07,1.20487,2.27682,2,0.857422
1.19205e+07,1.2057,2.27776,2,0.859375
1.19556e+07,1.20651,2.27869,2,0.861328
1.19905e+07,1.20729,2.27961,2,0.863281
1.20252e+07,1.20804,2.28052,2,0.865234
1.20596e+07,1.20877,2.28142,2,0.867188
1.20939e+07,1.20948,2.28231,2,0.869141
1.21278e+07,1.21015,2.28319,2,0.871094
1.21616e+07,1.2108,2.28405,2,0.873047
1.2195e+07,1.21142,2.2849,2,0.875
1.22282e+07,1.21201,2.28574,2,0.876953
1.22611e+07,1.21257,2.28657,2,0.878906
1.22938e+07,1.2131,2.28739,2,0.880859
1.23261e+07,1.2136,2.28819,2,0.882812
1.23582e+07,1.21406,2.28898,2,0.884766
1.23899e+07,1.21449,2.28976,2,0.886719
1.24213e+07,1.21489,2.29053,2,0.888672
1.24524e+07,1.21526,2.29128,2,0.890625
1.24832e+07,1.21559,2.29202,2,0.892578
1.25136e+07,1.21589,2.29275,2,0.894531
1.25436e+07,1.21615,2.29346,2,0.896484
1.25733e+07,1.21638,2.29416,2,0.898438
1.26026e+07,1.21657,2.29485,2,0.900391
1.26315e+07,1.21672,2.29552,2,0.902344
1.26601e+07,1.21683,2.29618,2,0.904297
1.26882e+07,1.2169,2.29683,2,0.90625
1.2716e+07,1.21694,2.29747,2,0.908203
1.27433e+07,1.21694,2.29809,2,0.910156
1.27702e+07,1.21689,2.2987,2,0.912109
1.27967e+07,1.21681,2.29929,2,0.914062
1.28227e+07,1.21668,2.29987,2,0.916016
1.28483e+07,1.21651,2.30044,2,0.917969
1.28734e+07,1.2163,2.30099,2,0.919922
1.28981e+07,1.21604,2.30154,2,0.921875
1.29223e+07,1.21574,2.30206,2,0.923828
1.2946e+07,1.2154,2.30258,2,0.925781
1.29692e+07,1.21501,2.30308,2,0.927734
1.29919e+07,1.21458,2.30357,2,0.929688
1.30141e+07,1.2141,2.30404,2,0.931641
1.30358e+07,1.21358,2.3045,2,0.933594
1.30569e+07,1.21301,2.30495,2,0.935547
1.30776e+07,1.21239,2.30539,2,0.9375
1.30977e+07,1.21173,2.30581,2,0.939453
1.31172e+07,1.21102,2.30622,2,0.941406
1.31362e+07,1.21026,2.30661,2,0.943359
1.31546e+07,1.20945,2.30699,2,0.945312
1.31725e+07,1.20859,2.30736,2,0.947266
1.31898e+07,1.20769,2.30772,2,0.949219
1.32065e+07,1.20673,2.30806,2,0.951172
1.32226e+07,1.20572,2.30839,2,0.953125
1.32382e+07,1.20467,2.3087,2,0.955078
1.32531e+07,1.20356,2.309,2,0.957031
1.32674e+07,1.20241,2.30929,2,0.958984
1.32811e+07,1.2012,2.30957,2,0.960938
1.32942e+07,1.19995,2.30983,2,0.962891
1.33067e+07,1.19864,2.31008,2,0.964844
1.33185e+07,1.19728,2.31032,2,0.966797
1.33298e+07,1.19587,2.31054,2,0.96875
1.33403e+07,1.19441,2.31075,2,0.970703
1.33503e+07,1.19289,2.31094,2,0.972656
1.33595e+07,1.19133,2.31113,2,0.974609
1.33682e+07,1.18971,2.3113,2,0.976562
1.33762e+07,1.18804,2.31146,2,0.978516
1.33835e+07,1.18632,2.3116,2,0.980469
1.33901e+07,1.18455,2.31173,2,0.982422
1.33961e+07,1.18273,2.31185,2,0.984375
1.34014e+07,1.18085,2.31195,2,0.986328
1.3406e+07,1.17892,2.31204,2,0.988281
1.341e+07,1.17694,2.31212,2,0.990234
1.34132e+07,1.1749,2.31218,2,0.992188
1.34158e+07,1.17281,2.31223,2,0.994141
1.34176e+07,1.17067,2.31227,2,0.996094
1.34187e+07,1.16847,2.31229,2,0.998047
1.3439e+07,1.16796,2.31268,2,1


==> data/spectra_1D/spectrum_p2-1-2_c1-0-1.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
11247.7,1,2.11687,0,0.00389105
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
33743.2,1,2.11687,0,0.0077821
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
56238.7,1,2.11687,0,0.0116732
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
78734.1,1,2.11687,0,0.0155642
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101230,1,2.11687,0,0.0194553
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
123725,1,2.11687,0,0.0233463
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
146221,1,2.11687,0,0.0272374
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
168716,1,2.11687,0,0.0311284
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191212,1,2.11687,0,0.0350195
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
213707,1,2.11687,0,0.0389105
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
236202,1,2.11687,0,0.0428016
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
258698,1,2.11687,0,0.0466926
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281193,1,2.11687,0,0.0505837
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
303689,1,2.11687,0,0.0544747
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
326185,1,2.11687,0,0.0583658
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
348680,1,2.11687,0,0.0622568
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
371176,1,2.11687,0,0.0661479
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389837,1,0.18677
393671,1,2.11687,0,0.0700389
395370,1.00009,-0.0389837,1,0.190661
403525,1.0001,-0.0389837,1,0.194553
411681,1.00011,-0.0389837,1,0.198444
416167,1,2.11687,0,0.07393
419837,1.00012,-0.0389837,1,0.202335
427994,1.00013,-0.0389837,1,0.206226
436151,1.00014,-0.0389837,1,0.210117
438663,1,2.11687,0,0.077821
444308,1.00015,-0.0389837,1,0.214008
452466,1.00016,-0.0389837,1,0.217899
460624,1.00018,-0.0389837,1,0.22179
461158,1,2.11687,0,0.0817121
468783,1.00019,-0.0389837,1,0.225681
476943,1.00021,-0.0389837,1,0.229572
483654,1,2.11687,0,0.0856031
485103,1.00022,-0.0389837,1,0.233463
493264,1.00024,-0.0389837,1,0.237354
501426,1.00025,-0.0389837,1,0.241245
506150,1,2.11687,0,0.0894942
509588,1.00027,-0.0389837,1,0.245136
517751,1.00029,-0.0389837,1,0.249027
525915,1.00031,-0.0389837,1,0.252918
528646,1,2.11687,0,0.0933852
534080,1.00033,-0.0389837,1,0.256809
542246,1.00035,-0.0389837,1,0.2607
550413,1.00038,-0.0389837,1,0.264591
551142,1.00001,2.11687,0,0.0972763
558581,1.0004,-0.0389837,1,0.268482
566750,1.00043,-0.0389837,1,0.272374
573638,1.00001,2.11687,0,0.101167
574920,1.00045,-0.0389837,1,0.276265
583091,1.00048,-0.0389837,1,0.280156
591264,1.00051,-0.0389837,1,0.284047
596135,1.00001,2.11687,0,0.105058
599438,1.00054,-0.0389837,1,0.287938
607613,1.00057,-0.0389837,1,0.291829
615790,1.00061,-0.0389837,1,0.29572
618631,1.00001,2.11687,0,0.108949
623968,1.00064,-0.0389837,1,0.299611
632148,1.00068,-0.0389837,1,0.303502
640330,1.00072,-0.0389837,1,0.307393
641128,1.00001,2.11687,0,0.11284
648513,1.00076,-0.0389837,1,0.311284
656699,1.0008,-0.0389837,1,0.315175
663625,1.00001,2.11687,0,0.116732
664886,1.00085,-0.0389837,1,0.319066
673075,1.00089,-0.0389837,1,0.322957
681267,1.00094,-0.0389837,1,0.326848
686121,1.00001,2.11687,0,0.120623
689461,1.00099,-0.0389837,1,0.330739
697657,1.00105,-0.0389837,1,0.33463
705855,1.0011,-0.0389837,1,0.338521
708619,1.00002,2.11687,0,0.124514
714056,1.00116,-0.0389837,1,0.342412
722260,1.00122,-0.0389837,1,0.346304
730467,1.00128,-0.0389837,1,0.350195
731116,1.00002,2.11687,0,0.128405
738676,1.00135,-0.0389837,1,0.354086
746888,1.00141,-0.0389837,1,0.357977
753614,1.00002,2.11687,0,0.132296
755104,1.00148,-0.0389837,1,0.361868
763323,1.00156,-0.0389837,1,0.365759
771545,1.00163,-0.0389837,1,0.36965
776112,1.00002,2.11687,0,0.136187
779771,1.00171,-0.0389837,1,0.373541
788000,1.00179,-0.0389837,1,0.377432
796234,1.00188,-0.0389837,1,0.381323
798610,1.00003,2.11687,0,0.140078
804471,1.00197,-0.0389837,1,0.385214
812712,1.00206,-0.0389837,1,0.389105
820958,1.00215,-0.0389837,1,0.392996
821109,1.00003,2.11687,0,0.143969
829208,1.00225,-0.0389837,1,0.396887
837463,1.00235,-0.0389837,1,0.400778
843608,1.00003,2.11687,0,0.14786
845723,1.00246,-0.0389837,1,0.404669
853988,1.00257,-0.0389837,1,0.40856
862258,1.00268,-0.0389837,1,0.412451
866107,1.00004,2.11687,0,0.151751
870534,1.0028,-0.0389837,1,0.416342
878815,1.00292,-0.0389837,1,0.420233
887102,1.00305,-0.0389837,1,0.424125
888607,1.00004,2.11687,0,0.155642
895395,1.00318,-0.0389837,1,0.428016
903694,1.00332,-0.0389837,1,0.431907
911107,1.00004,2.11687,0,0.159533
912000,1.00346,-0.0389837,1,0.435798
920312,1.0036,-0.0389837,1,0.439689
928632,1.00375,-0.0389837,1,0.44358
933608,1.00005,2.11687,0,0.163424
936958,1.00391,-0.0389837,1,0.447471
945292,1.00407,-0.0389837,1,0.451362
953634,1.00423,-0.0389837,1,0.455253
956109,1.00005,2.11687,0,0.167315
961984,1.0044,-0.0389837,1,0.459144
970342,1.00458,-0.0389837,1,0.463035
978612,1.00006,2.11687,0,0.171206
978709,1.00476,-0.0389837,1,0.466926
987084,1.00495,-0.0389837,1,0.470817
995469,1.00515,-0.0389837,1,0.474708
1.00111e+06,1.00007,2.11687,0,0.175097
1.00386e+06,1.00535,-0.0389837,1,0.478599
1.01227e+06,1.00556,-0.0389837,1,0.48249
1.02068e+06,1.00577,-0.0389837,1,0.486381
1.02362e+06,1.00007,2.11687,0,0.178988
1.0291e+06,1.00599,-0.0389837,1,0.490272
1.03754e+06,1.00622,-0.0389837,1,0.494163
1.04599e+06,1.00645,-0.0389837,1,0.498054
1.04612e+06,1.00008,2.11687,0,0.182879
1.05444e+06,1.0067,-0.0389837,1,0.501946
1.06291e+06,1.00695,-0.0389837,1,0.505837
1.06863e+06,1.00009,2.11687,0,0.18677
1.07139e+06,1.0072,-0.0389837,1,0.509728
1.07989e+06,1.00747,-0.0389837,1,0.513619
1.08839e+06,1.00774,-0.0389837,1,0.51751
1.09113e+06,1.00009,2.11687,0,0.190661
1.09691e+06,1.00802,-0.0389837,1,0.521401
1.10544e+06,1.00831,-0.0389837,1,0.525292
1.11364e+06,1.0001,2.11687,0,0.194553
1.11399e+06,1.00861,-0.0389837,1,0.529183
1.12255e+06,1.00891,-0.0389837,1,0.533074
1.13113e+06,1.00923,-0.0389837,1,0.536965
1.13615e+06,1.00011,2.11687,0,0.198444
1.13972e+06,1.00955,-0.0389837,1,0.540856
1.14833e+06,1.00988,-0.0389837,1,0.544747
1.15695e+06,1.01022,-0.0389837,1,0.548638
1.15866e+06,1.00012,2.11687,0,0.202335
1.16559e+06,1.01057,-0.0389837,1,0.552529
1.17425e+06,1.01094,-0.0389837,1,0.55642
1.18117e+06,1.00013,2.11687,0,0.206226
1.18292e+06,1.01131,-0.0389837,1,0.560311
1.19161e+06,1.01169,-0.0389837,1,0.564202
1.20032e+06,1.01208,-0.0389837,1,0.568093
1.20368e+06,1.00014,2.11687,0,0.210117
1.20905e+06,1.01248,-0.0389837,1,0.571984
1.2178e+06,1.01289,-0.0389837,1,0.575875
1.22619e+06,1.00015,2.11687,0,0.214008
1.22657e+06,1.01331,-0.0389837,1,0.579767
1.23535e+06,1.01374,-0.0389837,1,0.583658
1.24416e+06,1.01419,-0.0389837,1,0.587549
1.2487e+06,1.00016,2.11687,0,0.217899
1.25299e+06,1.01464,-0.0389837,1,0.59144
1.26184e+06,1.01511,-0.0389837,1,0.595331
1.27071e+06,1.01559,-0.0389837,1,0.599222
1.27122e+06,1.00018,2.11687,0,0.22179
1.27961e+06,1.01608,-0.0389837,1,0.603113
1.28853e+06,1.01658,-0.0389837,1,0.607004
1.29374e+06,1.00019,2.11687,0,0.225681
1.29747e+06,1.01709,-0.0389837,1,0.610895
1.30643e+06,1.01762,-0.0389837,1,0.614786
1.31542e+06,1.01815,-0.0389837,1,0.618677
1.31625e+06,1.00021,2.11687,0,0.229572
1.32443e+06,1.0187,-0.0389837,1,0.622568
1.33347e+06,1.01927,-0.0389837,1,0.626459
1.33878e+06,1.00022,2.11687,0,0.233463
1.34254e+06,1.01984,-0.0389837,1,0.63035
1.35163e+06,1.02043,-0.0389837,1,0.634241
1.36074e+06,1.02102,-0.0389837,1,0.638132
1.3613e+06,1.00024,2.11687,0,0.237354
1.36988e+06,1.02164,-0.0389837,1,0.642023
1.37905e+06,1.02226,-0.0389837,1,0.645914
1.38382e+06,1.00025,2.11687,0,0.241245
1.38825e+06,1.0229,-0.0389837,1,0.649805
1.39747e+06,1.02355,-0.0389837,1,0.653696
1.40635e+06,1.00027,2.11687,0,0.245136
1.40673e+06,1.02421,-0.0389837,1,0.657588
1.41601e+06,1.02488,-0.0389837,1,0.661479
1.42532e+06,1.02557,-0.0389837,1,0.66537
1.42888e+06,1.00029,2.11687,0,0.249027
1.43466e+06,1.02627,-0.0389837,1,0.669261
1.44402e+06,1.02698,-0.0389837,1,0.673152
1.45141e+06,1.00031,2.11687,0,0.252918
1.45342e+06,1.02771,-0.0389837,1,0.677043
1.46284e+06,1.02844,-0.0389837,1,0.680934
1.4723e+06,1.02919,-0.0389837,1,0.684825
1.47394e+06,1.00033,2.11687,0,0.256809
1.48178e+06,1.02995,-0.0389837,1,0.688716
1.49129e+06,1.03072,-0.0389837,1,0.692607
1.49648e+06,1.00035,2.11687,0,0.2607
1.50083e+06,1.03151,-0.0389837,1,0.696498
1.5104e+06,1.0323,-0.0389837,1,0.700389
1.51902e+06,1.00038,2.11687,0,0.264591
1.52e+06,1.03311,-0.0389837,1,0.70428
1.52963e+06,1.03392,-0.0389837,1,0.708171
1.53928e+06,1.03475,-0.0389837,1,0.712062
1.54156e+06,1.0004,2.11687,0,0.268482
1.54896e+06,1.03558,-0.0389837,1,0.715953
1.55867e+06,1.03642,-0.0389837,1,0.719844
1.5641e+06,1.00043,2.11687,0,0.272374
1.56841e+06,1.03727,-0.0389837,1,0.723735
1.57817e+06,1.03813,-0.0389837,1,0.727626
1.58665e+06,1.00045,2.11687,0,0.276265
1.58795e+06,1.039,-0.0389837,1,0.731518
1.59776e+06,1.03987,-0.0389837,1,0.735409
1.60759e+06,1.04075,-0.0389837,1,0.7393
1.6092e+06,1.00048,2.11687,0,0.280156
1.61745e+06,1.04163,-0.0389837,1,0.743191
1.62732e+06,1.04252,-0.0389837,1,0.747082
1.63175e+06,1.00051,2.11687,0,0.284047
1.63722e+06,1.04341,-0.0389837,1,0.750973
1.64713e+06,1.0443,-0.0389837,1,0.754864
1.65431e+06,1.00054,2.11687,0,0.287938
1.65706e+06,1.04519,-0.0389837,1,0.758755
1.667e+06,1.04608,-0.0389837,1,0.762646
1.67687e+06,1.00057,2.11687,0,0.291829
1.67695e+06,1.04697,-0.0389837,1,0.766537
1.68691e+06,1.04786,-0.0389837,1,0.770428
1.69688e+06,1.04875,-0.0389837,1,0.774319
1.69944e+06,1.00061,2.11687,0,0.29572
1.70686e+06,1.04962,-0.0389837,1,0.77821
1.71684e+06,1.05049,-0.0389837,1,0.782101
1.72201e+06,1.00064,2.11687,0,0.299611
1.72682e+06,1.05136,-0.0389837,1,0.785992
1.73679e+06,1.05221,-0.0389837,1,0.789883
1.74459e+06,1.00068,2.11687,0,0.303502
1.74676e+06,1.05305,-0.0389837,1,0.793774
1.75672e+06,1.05387,-0.0389837,1,0.797665
1.76666e+06,1.05468,-0.0389837,1,0.801556
1.76717e+06,1.00072,2.11687,0,0.307393
1.77658e+06,1.05547,-0.0389837,1,0.805447
1.78649e+06,1.05623,-0.0389837,1,0.809339
1.78975e+06,1.00076,2.11687,0,0.311284
1.79636e+06,1.05698,-0.0389837,1,0.81323
1.80621e+06,1.0577,-0.0389837,1,0.817121
1.81234e+06,1.0008,2.11687,0,0.315175
1.81602e+06,1.05839,-0.0389837,1,0.821012
1.82578e+06,1.05905,-0.0389837,1,0.824903
1.83494e+06,1.00085,2.11687,0,0.319066
1.8355e+06,1.05968,-0.0389837,1,0.828794
1.84517e+06,1.06027,-0.0389837,1,0.832685
1.85478e+06,1.06083,-0.0389837,1,0.836576
1.85754e+06,1.00089,2.11687,0,0.322957
1.86433e+06,1.06134,-0.0389837,1,0.840467
1.8738e+06,1.0618,-0.0389837,1,0.844358
1.88014e+06,1.00094,2.11687,0,0.326848
1.8832e+06,1.06222,-0.0389837,1,0.848249
1.89251e+06,1.06259,-0.0389837,1,0.85214
1.90172e+06,1.0629,-0.0389837,1,0.856031
1.90276e+06,1.00099,2.11687,0,0.330739
1.91084e+06,1.06315,-0.0389837,1,0.859922
1.91985e+06,1.06334,-0.0389837,1,0.863813
1.92538e+06,1.00105,2.11687,0,0.33463
1.92875e+06,1.06347,-0.0389837,1,0.867704
1.93752e+06,1.06352,-0.0389837,1,0.871595
1.94616e+06,1.06351,-0.0389837,1,0.875486
1.948e+06,1.0011,2.11687,0,0.338521
1.95466e+06,1.06342,-0.0389837,1,0.879377
1.96301e+06,1.06324,-0.0389837,1,0.883268
1.97063e+06,1.00116,2.11687,0,0.342412
1.9712e+06,1.06299,-0.0389837,1,0.88716
1.97923e+06,1.06264,-0.0389837,1,0.891051
1.98707e+06,1.06221,-0.0389837,1,0.894942
1.99328e+06,1.00122,2.11687,0,0.346304
1.99474e+06,1.06168,-0.0389837,1,0.898833
2.0022e+06,1.06105,-0.0389837,1,0.902724
2.00946e+06,1.06032,-0.0389837,1,0.906615
2.01592e+06,1.00128,2.11687,0,0.350195
2.01651e+06,1.05948,-0.0389837,1,0.910506
2.02334e+06,1.05853,-0.0389837,1,0.914397
2.02993e+06,1.05747,-0.0389837,1,0.918288
2.03628e+06,1.05629,-0.0389837,1,0.922179
2.03858e+06,1.00135,2.11687,0,0.354086
2.04238e+06,1.055,-0.0389837,1,0.92607
2.04822e+06,1.05358,-0.0389837,1,0.929961
2.05379e+06,1.05203,-0.0389837,1,0.933852
2.05908e+06,1.05036,-0.0389837,1,0.937743
2.06124e+06,1.00141,2.11687,0,0.357977
2.06408e+06,1.04855,-0.0389837,1,0.941634
2.0688e+06,1.04661,-0.0389837,1,0.945525
2.07321e+06,1.04453,-0.0389837,1,0.949416
2.07731e+06,1.04232,-0.0389837,1,0.953307
2.08109e+06,1.03996,-0.0389837,1,0.957198
2.08392e+06,1.00148,2.11687,0,0.361868
2.08456e+06,1.03747,-0.0389837,1,0.961089
2.08769e+06,1.03483,-0.0389837,1,0.964981
2.09049e+06,1.03205,-0.0389837,1,0.968872
2.09295e+06,1.02912,-0.0389837,1,0.972763
2.09507e+06,1.02605,-0.0389837,1,0.976654
2.09684e+06,1.02284,-0.0389837,1,0.980545
2.09826e+06,1.01948,-0.0389837,1,0.984436
2.09933e+06,1.01597,-0.0389837,1,0.988327
2.10004e+06,1.01232,-0.0389837,1,0.992218
2.1004e+06,1.00853,-0.0389837,1,0.996109
2.1066e+06,1.00156,2.11687,0,0.365759
2.12929e+06,1.00163,2.11687,0,0.36965
2.15199e+06,1.00171,2.11687,0,0.373541
2.1747e+06,1.00179,2.11687,0,0.377432
2.19743e+06,1.00188,2.11687,0,0.381323
2.22016e+06,1.00197,2.11687,0,0.385214
2.2429e+06,1.00206,2.11687,0,0.389105
2.26566e+06,1.00215,2.11687,0,0.392996
2.28843e+06,1.00225,2.11687,0,0.396887
2.31121e+06,1.00235,2.11687,0,0.400778
2.33401e+06,1.00246,2.11687,0,0.404669
2.35681e+06,1.00257,2.11687,0,0.40856
2.37964e+06,1.00268,2.11687,0,0.412451
2.40248e+06,1.0028,2.11687,0,0.416342
2.42533e+06,1.00292,2.11687,0,0.420233
2.4482e+06,1.00305,2.11687,0,0.424125
2.47109e+06,1.00318,2.11687,0,0.428016
2.49399e+06,1.00332,2.11687,0,0.431907
2.51691e+06,1.00346,2.11687,0,0.435798
2.53985e+06,1.0036,2.11687,0,0.439689
2.56281e+06,1.00375,2.11687,0,0.44358
2.58579e+06,1.00391,2.11687,0,0.447471
2.60879e+06,1.00407,2.11687,0,0.451362
2.63182e+06,1.00423,2.11687,0,0.455253
2.65486e+06,1.0044,2.11687,0,0.459144
2.67793e+06,1.00458,2.11687,0,0.463035
2.70102e+06,1.00476,2.11687,0,0.466926
2.72413e+06,1.00495,2.11687,0,0.470817
2.74727e+06,1.00515,2.11687,0,0.474708
2.77044e+06,1.00535,2.11687,0,0.478599
2.79363e+06,1.00556,2.11687,0,0.48249
2.81685e+06,1.00577,2.11687,0,0.486381
2.8401e+06,1.00599,2.11687,0,0.490272
2.86337e+06,1.00622,2.11687,0,0.494163
2.88668e+06,1.00645,2.11687,0,0.498054
2.91002e+06,1.0067,2.11687,0,0.501946
2.9334e+06,1.00695,2.11687,0,0.505837
2.9568e+06,1.0072,2.11687,0,0.509728
2.98024e+06,1.00747,2.11687,0,0.513619
3.00372e+06,1.00774,2.11687,0,0.51751
3.02723e+06,1.00802,2.11687,0,0.521401
3.05078e+06,1.00831,2.11687,0,0.525292
3.07437e+06,1.00861,2.11687,0,0.529183
3.08537e+06,1.4757,-0.0389837,1,1
3.09799e+06,1.00891,2.11687,0,0.533074
3.12166e+06,1.00923,2.11687,0,0.536965
3.14537e+06,1.00955,2.11687,0,0.540856
3.16913e+06,1.00988,2.11687,0,0.544747
3.19292e+06,1.01022,2.11687,0,0.548638
3.21677e+06,1.01057,2.11687,0,0.552529
3.24066e+06,1.01094,2.11687,0,0.55642
3.2646e+06,1.01131,2.11687,0,0.560311
3.28858e+06,1.01169,2.11687,0,0.564202
3.31262e+06,1.01208,2.11687,0,0.568093
3.33671e+06,1.01248,2.11687,0,0.571984
3.36085e+06,1.01289,2.11687,0,0.575875
3.38505e+06,1.01331,2.11687,0,0.579767
3.4093e+06,1.01374,2.11687,0,0.583658
3.43361e+06,1.01419,2.11687,0,0.587549
3.45797e+06,1.01464,2.11687,0,0.59144
3.4824e+06,1.01511,2.11687,0,0.595331
3.50688e+06,1.01559,2.11687,0,0.599222
3.53143e+06,1.01608,2.11687,0,0.603113
3.55604e+06,1.01658,2.11687,0,0.607004
3.58072e+06,1.01709,2.11687,0,0.610895
3.60546e+06,1.01762,2.11687,0,0.614786
3.63026e+06,1.01815,2.11687,0,0.618677
3.65514e+06,1.0187,2.11687,0,0.622568
3.68008e+06,1.01927,2.11687,0,0.626459
3.7051e+06,1.01984,2.11687,0,0.63035
3.73018e+06,1.02043,2.11687,0,0.634241
3.75534e+06,1.02102,2.11687,0,0.638132
3.78057e+06,1.02164,2.11687,0,0.642023
3.80588e+06,1.02226,2.11687,0,0.645914
3.83126e+06,1.0229,2.11687,0,0.649805
3.85672e+06,1.02355,2.11687,0,0.653696
3.88225e+06,1.02421,2.11687,0,0.657588
3.90786e+06,1.02488,2.11687,0,0.661479
3.93356e+06,1.02557,2.11687,0,0.66537
3.95933e+06,1.02627,2.11687,0,0.669261
3.98518e+06,1.02698,2.11687,0,0.673152
4.0111e+06,1.02771,2.11687,0,0.677043
4.03711e+06,1.02844,2.11687,0,0.680934
4.0632e+06,1.02919,2.11687,0,0.684825
4.08938e+06,1.02995,2.11687,0,0.688716
4.11563e+06,1.03072,2.11687,0,0.692607
4.14196e+06,1.03151,2.11687,0,0.696498
4.16837e+06,1.0323,2.11687,0,0.700389
4.19486e+06,1.03311,2.11687,0,0.70428
4.22142e+06,1.03392,2.11687,0,0.708171
4.24807e+06,1.03475,2.11687,0,0.712062
4.27479e+06,1.03558,2.11687,0,0.715953
4.30158e+06,1.03642,2.11687,0,0.719844
4.32845e+06,1.03727,2.11687,0,0.723735
4.35539e+06,1.03813,2.11687,0,0.727626
4.38239e+06,1.039,2.11687,0,0.731518
4.40946e+06,1.03987,2.11687,0,0.735409
4.4366e+06,1.04075,2.11687,0,0.7393
4.46379e+06,1.04163,2.11687,0,0.743191
4.49105e+06,1.04252,2.11687,0,0.747082
4.51835e+06,1.04341,2.11687,0,0.750973
4.5457e+06,1.0443,2.11687,0,0.754864
4.5731e+06,1.04519,2.11687,0,0.758755
4.60054e+06,1.04608,2.11687,0,0.762646
4.628e+06,1.04697,2.11687,0,0.766537
4.6555e+06,1.04786,2.11687,0,0.770428
4.68302e+06,1.04875,2.11687,0,0.774319
4.71055e+06,1.04962,2.11687,0,0.77821
4.73809e+06,1.05049,2.11687,0,0.782101
4.76563e+06,1.05136,2.11687,0,0.785992
4.79315e+06,1.05221,2.11687,0,0.789883
4.82066e+06,1.05305,2.11687,0,0.793774
4.84814e+06,1.05387,2.11687,0,0.797665
4.87558e+06,1.05468,2.11687,0,0.801556
4.90297e+06,1.05547,2.11687,0,0.805447
4.9303e+06,1.05623,2.11687,0,0.809339
4.95756e+06,1.05698,2.11687,0,0.81323
4.98473e+06,1.0577,2.11687,0,0.817121
5.0118e+06,1.05839,2.11687,0,0.821012
5.03875e+06,1.05905,2.11687,0,0.824903
5.06558e+06,1.05968,2.11687,0,0.828794
5.09226e+06,1.06027,2.11687,0,0.832685
5.11878e+06,1.06083,2.11687,0,0.836576
5.14512e+06,1.06134,2.11687,0,0.840467
5.17127e+06,1.0618,2.11687,0,0.844358
5.1972e+06,1.06222,2.11687,0,0.848249
5.22289e+06,1.06259,2.11687,0,0.85214
5.24833e+06,1.0629,2.11687,0,0.856031
5.27349e+06,1.06315,2.11687,0,0.859922
5.29836e+06,1.06334,2.11687,0,0.863813
5.32291e+06,1.06347,2.11687,0,0.867704
5.34712e+06,1.06352,2.11687,0,0.871595
5.37097e+06,1.06351,2.11687,0,0.875486
5.39442e+06,1.06342,2.11687,0,0.879377
5.41747e+06,1.06324,2.11687,0,0.883268
5.44007e+06,1.06299,2.11687,0,0.88716
5.46222e+06,1.06264,2.11687,0,0.891051
5.48388e+06,1.06221,2.11687,0,0.894942
5.50502e+06,1.06168,2.11687,0,0.898833
5.52563e+06,1.06105,2.11687,0,0.902724
5.54567e+06,1.06032,2.11687,0,0.906615
5.56512e+06,1.05948,2.11687,0,0.910506
5.58396e+06,1.05853,2.11687,0,0.914397
5.60215e+06,1.05747,2.11687,0,0.918288
5.61967e+06,1.05629,2.11687,0,0.922179
5.6365e+06,1.055,2.11687,0,0.92607
5.65262e+06,1.05358,2.11687,0,0.929961
5.66799e+06,1.05203,2.11687,0,0.933852
5.68259e+06,1.05036,2.11687,0,0.937743
5.69641e+06,1.04855,2.11687,0,0.941634
5.70941e+06,1.04661,2.11687,0,0.945525
5.72158e+06,1.04453,2.11687,0,0.949416
5.7329e+06,1.04232,2.11687,0,0.953307
5.74335e+06,1.03996,2.11687,0,0.957198
5.7529e+06,1.03747,2.11687,0,0.961089
5.76156e+06,1.03483,2.11687,0,0.964981
5.76928e+06,1.03205,2.11687,0,0.968872
5.77608e+06,1.02912,2.11687,0,0.972763
5.78192e+06,1.02605,2.11687,0,0.976654
5.78681e+06,1.02284,2.11687,0,0.980545
5.79073e+06,1.01948,2.11687,0,0.984436
5.79368e+06,1.01597,2.11687,0,0.988327
5.79565e+06,1.01232,2.11687,0,0.992218
5.79663e+06,1.00853,2.11687,0,0.996109
8.51492e+06,1.4757,2.11687,0,1


==> data/spectra_1D/spectrum_p2-2_c0-0.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00195312
11247.7,1,2.11687,0,0.00195312
12226.8,1,-0.0389837,1,0.00390625
20378,1,-0.0389837,1,0.00585938
28529.2,1,-0.0389837,1,0.0078125
33743.2,1,2.11687,0,0.00390625
36680.4,1,-0.0389837,1,0.00976562
44831.6,1,-0.0389837,1,0.0117188
52982.8,1,-0.0389837,1,0.0136719
56238.7,1,2.11687,0,0.00585938
61134,1,-0.0389837,1,0.015625
69285.2,1,-0.0389837,1,0.0175781
77436.4,1,-0.0389837,1,0.0195312
78734.1,1,2.11687,0,0.0078125
85587.6,1,-0.0389837,1,0.0214844
93738.8,1,-0.0389837,1,0.0234375
101230,1,2.11687,0,0.00976562
101890,1,-0.0389837,1,0.0253906
110041,1,-0.0389837,1,0.0273438
118192,1,-0.0389837,1,0.0292969
123725,1,2.11687,0,0.0117188
126344,1,-0.0389837,1,0.03125
134495,1,-0.0389837,1,0.0332031
142646,1,-0.0389837,1,0.0351562
146221,1,2.11687,0,0.0136719
150797,1,-0.0389837,1,0.0371094
158949,1,-0.0389837,1,0.0390625
167100,1,-0.0389837,1,0.0410156
168716,1,2.11687,0,0.015625
175251,1,-0.0389837,1,0.0429688
183403,1,-0.0389837,1,0.0449219
191212,1,2.11687,0,0.0175781
191554,1,-0.0389837,1,0.046875
199705,1.00001,-0.0389837,1,0.0488281
207857,1.00001,-0.0389837,1,0.0507812
213707,1,2.11687,0,0.0195312
216008,1.00001,-0.0389837,1,0.0527344
224160,1.00001,-0.0389837,1,0.0546875
232312,1.00001,-0.0389837,1,0.0566406
236202,1,2.11687,0,0.0214844
240463,1.00001,-0.0389837,1,0.0585938
248615,1.00001,-0.0389837,1,0.0605469
256767,1.00002,-0.0389837,1,0.0625
258698,1,2.11687,0,0.0234375
264919,1.00002,-0.0389837,1,0.0644531
273070,1.00002,-0.0389837,1,0.0664062
281193,1,2.11687,0,0.0253906
281223,1.00002,-0.0389837,1,0.0683594
289375,1.00002,-0.0389837,1,0.0703125
297527,1.00003,-0.0389837,1,0.0722656
303689,1,2.11687,0,0.0273438
305679,1.00003,-0.0389837,1,0.0742188
313832,1.00003,-0.0389837,1,0.0761719
321984,1.00004,-0.0389837,1,0.078125
326185,1,2.11687,0,0.0292969
330137,1.00004,-0.0389837,1,0.0800781
338290,1.00005,-0.0389837,1,0.0820312
346443,1.00005,-0.0389837,1,0.0839844
348680,1,2.11687,0,0.03125
354597,1.00006,-0.0389837,1,0.0859375
362750,1.00006,-0.0389837,1,0.0878906
370904,1.00007,-0.0389837,1,0.0898438
371176,1,2.11687,0,0.0332031
379058,1.00007,-0.0389837,1,0.0917969
387212,1.00008,-0.0389837,1,0.09375
393671,1,2.11687,0,0.0351562
395367,1.00009,-0.0389837,1,0.0957031
403522,1.00009,-0.0389837,1,0.0976562
411677,1.0001,-0.0389837,1,0.0996094
416167,1,2.11687,0,0.0371094
419832,1.00011,-0.0389837,1,0.101562
427988,1.00012,-0.0389837,1,0.103516
436144,1.00013,-0.0389837,1,0.105469
438663,1,2.11687,0,0.0390625
444301,1.00014,-0.0389837,1,0.107422
452457,1.00015,-0.0389837,1,0.109375
460615,1.00016,-0.0389837,1,0.111328
461158,1,2.11687,0,0.0410156
468772,1.00017,-0.0389837,1,0.113281
476931,1.00018,-0.0389837,1,0.115234
483654,1,2.11687,0,0.0429688
485089,1.00019,-0.0389837,1,0.117188
493249,1.00021,-0.0389837,1,0.119141
501408,1.00022,-0.0389837,1,0.121094
506150,1,2.11687,0,0.0449219
509569,1.00023,-0.0389837,1,0.123047
517730,1.00025,-0.0389837,1,0.125
525891,1.00026,-0.0389837,1,0.126953
528646,1,2.11687,0,0.046875
534053,1.00028,-0.0389837,1,0.128906
542216,1.0003,-0.0389837,1,0.130859
550380,1.00032,-0.0389837,1,0.132812
551142,1.00001,2.11687,0,0.0488281
558544,1.00033,-0.0389837,1,0.134766
566709,1.00035,-0.0389837,1,0.136719
573638,1.00001,2.11687,0,0.0507812
574875,1.00037,-0.0389837,1,0.138672
583041,1.0004,-0.0389837,1,0.140625
591209,1.00042,-0.0389837,1,0.142578
596135,1.00001,2.11687,0,0.0527344
599377,1.00044,-0.0389837,1,0.144531
607547,1.00047,-0.0389837,1,0.146484
615717,1.00049,-0.0389837,1,0.148438
618631,1.00001,2.11687,0,0.0546875
623888,1.00052,-0.0389837,1,0.150391
632061,1.00054,-0.0389837,1,0.152344
640234,1.00057,-0.0389837,1,0.154297
641128,1.00001,2.11687,0,0.0566406
648409,1.0006,-0.0389837,1,0.15625
656585,1.00063,-0.0389837,1,0.158203
663624,1.00001,2.11687,0,0.0585938
664762,1.00066,-0.0389837,1,0.160156
672940,1.00069,-0.0389837,1,0.162109
681119,1.00073,-0.0389837,1,0.164062
686121,1.00001,2.11687,0,0.0605469
689300,1.00076,-0.0389837,1,0.166016
697482,1.0008,-0.0389837,1,0.167969
705666,1.00083,-0.0389837,1,0.169922
708618,1.00002,2.11687,0,0.0625
713851,1.00087,-0.0389837,1,0.171875
722038,1.00091,-0.0389837,1,0.173828
730226,1.00095,-0.0389837,1,0.175781
731116,1.00002,2.11687,0,0.0644531
738416,1.00099,-0.0389837,1,0.177734
746608,1.00104,-0.0389837,1,0.179688
753613,1.00002,2.11687,0,0.0664062
754801,1.00108,-0.0389837,1,0.181641
762996,1.00113,-0.0389837,1,0.183594
771193,1.00117,-0.0389837,1,0.185547
776111,1.00002,2.11687,0,0.0683594
779392,1.00122,-0.0389837,1,0.1875
787593,1.00127,-0.0389837,1,0.189453
795795,1.00133,-0.0389837,1,0.191406
798609,1.00002,2.11687,0,0.0703125
804000,1.00138,-0.0389837,1,0.193359
812207,1.00143,-0.0389837,1,0.195312
820416,1.00149,-0.0389837,1,0.197266
821107,1.00003,2.11687,0,0.0722656
828627,1.00155,-0.0389837,1,0.199219
836841,1.00161,-0.0389837,1,0.201172
843606,1.00003,2.11687,0,0.0742188
845057,1.00167,-0.0389837,1,0.203125
853275,1.00173,-0.0389837,1,0.205078
861496,1.0018,-0.0389837,1,0.207031
866105,1.00003,2.11687,0,0.0761719
869720,1.00186,-0.0389837,1,0.208984
877946,1.00193,-0.0389837,1,0.210938
886174,1.002,-0.0389837,1,0.212891
888605,1.00004,2.11687,0,0.078125
894406,1.00207,-0.0389837,1,0.214844
902640,1.00215,-0.0389837,1,0.216797
910877,1.00222,-0.0389837,1,0.21875
911105,1.00004,2.11687,0,0.0800781
919117,1.0023,-0.0389837,1,0.220703
927360,1.00238,-0.0389837,1,0.222656
933605,1.00005,2.11687,0,0.0820312
935606,1.00246,-0.0389837,1,0.224609
943856,1.00254,-0.0389837,1,0.226562
952108,1.00263,-0.0389837,1,0.228516
956106,1.00005,2.11687,0,0.0839844
960364,1.00271,-0.0389837,1,0.230469
968624,1.0028,-0.0389837,1,0.232422
976886,1.00289,-0.0389837,1,0.234375
978607,1.00006,2.11687,0,0.0859375
985153,1.00299,-0.0389837,1,0.236328
993422,1.00308,-0.0389837,1,0.238281
1.00111e+06,1.00006,2.11687,0,0.0878906
1.0017e+06,1.00318,-0.0389837,1,0.240234
1.00997e+06,1.00328,-0.0389837,1,0.242188
1.01825e+06,1.00338,-0.0389837,1,0.244141
1.02361e+06,1.00007,2.11687,0,0.0898438
1.02654e+06,1.00348,-0.0389837,1,0.246094
1.03483e+06,1.00359,-0.0389837,1,0.248047
1.04312e+06,1.0037,-0.0389837,1,0.25
1.04612e+06,1.00007,2.11687,0,0.0917969
1.05142e+06,1.00381,-0.0389837,1,0.251953
1.05972e+06,1.00392,-0.0389837,1,0.253906
1.06803e+06,1.00404,-0.0389837,1,0.255859
1.06862e+06,1.00008,2.11687,0,0.09375
1.07634e+06,1.00416,-0.0389837,1,0.257812
1.08465e+06,1.00428,-0.0389837,1,0.259766
1.09112e+06,1.00009,2.11687,0,0.0957031
1.09297e+06,1.0044,-0.0389837,1,0.261719
1.1013e+06,1.00452,-0.0389837,1,0.263672
1.10963e+06,1.00465,-0.0389837,1,0.265625
1.11363e+06,1.00009,2.11687,0,0.0976562
1.11796e+06,1.00478,-0.0389837,1,0.267578
1.1263e+06,1.00491,-0.0389837,1,0.269531
1.13464e+06,1.00505,-0.0389837,1,0.271484
1.13614e+06,1.0001,2.11687,0,0.0996094
1.14299e+06,1.00519,-0.0389837,1,0.273438
1.15134e+06,1.00533,-0.0389837,1,0.275391
1.15864e+06,1.00011,2.11687,0,0.101562
1.1597e+06,1.00547,-0.0389837,1,0.277344
1.16807e+06,1.00562,-0.0389837,1,0.279297
1.17644e+06,1.00576,-0.0389837,1,0.28125
1.18115e+06,1.00012,2.11687,0,0.103516
1.18482e+06,1.00592,-0.0389837,1,0.283203
1.1932e+06,1.00607,-0.0389837,1,0.285156
1.20158e+06,1.00623,-0.0389837,1,0.287109
1.20366e+06,1.00013,2.11687,0,0.105469
1.20998e+06,1.00639,-0.0389837,1,0.289062
1.21838e+06,1.00655,-0.0389837,1,0.291016
1.22617e+06,1.00014,2.11687,0,0.107422
1.22678e+06,1.00671,-0.0389837,1,0.292969
1.23519e+06,1.00688,-0.0389837,1,0.294922
1.24361e+06,1.00705,-0.0389837,1,0.296875
1.24868e+06,1.00015,2.11687,0,0.109375
1.25204e+06,1.00722,-0.0389837,1,0.298828
1.26047e+06,1.0074,-0.0389837,1,0.300781
1.2689e+06,1.00758,-0.0389837,1,0.302734
1.27119e+06,1.00016,2.11687,0,0.111328
1.27735e+06,1.00776,-0.0389837,1,0.304688
1.2858e+06,1.00795,-0.0389837,1,0.306641
1.29371e+06,1.00017,2.11687,0,0.113281
1.29426e+06,1.00813,-0.0389837,1,0.308594
1.30272e+06,1.00832,-0.0389837,1,0.310547
1.31119e+06,1.00852,-0.0389837,1,0.3125
1.31622e+06,1.00018,2.11687,0,0.115234
1.31967e+06,1.00872,-0.0389837,1,0.314453
1.32815e+06,1.00892,-0.0389837,1,0.316406
1.33665e+06,1.00912,-0.0389837,1,0.318359
1.33874e+06,1.00019,2.11687,0,0.117188
1.34515e+06,1.00932,-0.0389837,1,0.320312
1.35366e+06,1.00953,-0.0389837,1,0.322266
1.36126e+06,1.00021,2.11687,0,0.119141
1.36217e+06,1.00975,-0.0389837,1,0.324219
1.37069e+06,1.00996,-0.0389837,1,0.326172
1.37922e+06,1.01018,-0.0389837,1,0.328125
1.38377e+06,1.00022,2.11687,0,0.121094
1.38776e+06,1.0104,-0.0389837,1,0.330078
1.39631e+06,1.01063,-0.0389837,1,0.332031
1.40486e+06,1.01085,-0.0389837,1,0.333984
1.40629e+06,1.00023,2.11687,0,0.123047
1.41343e+06,1.01109,-0.0389837,1,0.335938
1.422e+06,1.01132,-0.0389837,1,0.337891
1.42882e+06,1.00025,2.11687,0,0.125
1.43058e+06,1.01156,-0.0389837,1,0.339844
1.43917e+06,1.0118,-0.0389837,1,0.341797
1.44776e+06,1.01204,-0.0389837,1,0.34375
1.45134e+06,1.00026,2.11687,0,0.126953
1.45637e+06,1.01229,-0.0389837,1,0.345703
1.46498e+06,1.01254,-0.0389837,1,0.347656
1.4736e+06,1.01279,-0.0389837,1,0.349609
1.47387e+06,1.00028,2.11687,0,0.128906
1.48223e+06,1.01305,-0.0389837,1,0.351562
1.49087e+06,1.01331,-0.0389837,1,0.353516
1.49639e+06,1.0003,2.11687,0,0.130859
1.49952e+06,1.01357,-0.0389837,1,0.355469
1.50818e+06,1.01384,-0.0389837,1,0.357422
1.51684e+06,1.01411,-0.0389837,1,0.359375
1.51892e+06,1.00032,2.11687,0,0.132812
1.52552e+06,1.01438,-0.0389837,1,0.361328
1.5342e+06,1.01465,-0.0389837,1,0.363281
1.54146e+06,1.00033,2.11687,0,0.134766
1.5429e+06,1.01493,-0.0389837,1,0.365234
1.5516e+06,1.01521,-0.0389837,1,0.367188
1.56031e+06,1.0155,-0.0389837,1,0.369141
1.56399e+06,1.00035,2.11687,0,0.136719
1.56903e+06,1.01578,-0.0389837,1,0.371094
1.57776e+06,1.01607,-0.0389837,1,0.373047
1.5865e+06,1.01637,-0.0389837,1,0.375
1.58652e+06,1.00037,2.11687,0,0.138672
1.59525e+06,1.01666,-0.0389837,1,0.376953
1.60401e+06,1.01696,-0.0389837,1,0.378906
1.60906e+06,1.0004,2.11687,0,0.140625
1.61278e+06,1.01726,-0.0389837,1,0.380859
1.62156e+06,1.01757,-0.0389837,1,0.382812
1.63034e+06,1.01788,-0.0389837,1,0.384766
1.6316e+06,1.00042,2.11687,0,0.142578
1.63914e+06,1.01819,-0.0389837,1,0.386719
1.64794e+06,1.0185,-0.0389837,1,0.388672
1.65415e+06,1.00044,2.11687,0,0.144531
1.65676e+06,1.01881,-0.0389837,1,0.390625
1.66558e+06,1.01913,-0.0389837,1,0.392578
1.67441e+06,1.01945,-0.0389837,1,0.394531
1.67669e+06,1.00047,2.11687,0,0.146484
1.68325e+06,1.01977,-0.0389837,1,0.396484
1.6921e+06,1.02009,-0.0389837,1,0.398438
1.69924e+06,1.00049,2.11687,0,0.148438
1.70096e+06,1.02042,-0.0389837,1,0.400391
1.70982e+06,1.02075,-0.0389837,1,0.402344
1.71869e+06,1.02107,-0.0389837,1,0.404297
1.72179e+06,1.00052,2.11687,0,0.150391
1.72758e+06,1.0214,-0.0389837,1,0.40625
1.73646e+06,1.02173,-0.0389837,1,0.408203
1.74435e+06,1.00054,2.11687,0,0.152344
1.74536e+06,1.02207,-0.0389837,1,0.410156
1.75426e+06,1.0224,-0.0389837,1,0.412109
1.76317e+06,1.02273,-0.0389837,1,0.414062
1.7669e+06,1.00057,2.11687,0,0.154297
1.77208e+06,1.02307,-0.0389837,1,0.416016
1.781e+06,1.0234,-0.0389837,1,0.417969
1.78946e+06,1.0006,2.11687,0,0.15625
1.78993e+06,1.02373,-0.0389837,1,0.419922
1.79886e+06,1.02407,-0.0389837,1,0.421875
1.80779e+06,1.0244,-0.0389837,1,0.423828
1.81203e+06,1.00063,2.11687,0,0.158203
1.81672e+06,1.02473,-0.0389837,1,0.425781
1.82566e+06,1.02505,-0.0389837,1,0.427734
1.83459e+06,1.00066,2.11687,0,0.160156
1.8346e+06,1.02538,-0.0389837,1,0.429688
1.84353e+06,1.0257,-0.0389837,1,0.431641
1.85247e+06,1.02602,-0.0389837,1,0.433594
1.85716e+06,1.00069,2.11687,0,0.162109
1.8614e+06,1.02633,-0.0389837,1,0.435547
1.87032e+06,1.02664,-0.0389837,1,0.4375
1.87924e+06,1.02694,-0.0389837,1,0.439453
1.87974e+06,1.00073,2.11687,0,0.164062
1.88815e+06,1.02723,-0.0389837,1,0.441406
1.89705e+06,1.02752,-0.0389837,1,0.443359
1.90231e+06,1.00076,2.11687,0,0.166016
1.90594e+06,1.02779,-0.0389837,1,0.445312
1.91481e+06,1.02806,-0.0389837,1,0.447266
1.92366e+06,1.02831,-0.0389837,1,0.449219
1.92489e+06,1.0008,2.11687,0,0.167969
1.93248e+06,1.02854,-0.0389837,1,0.451172
1.94128e+06,1.02876,-0.0389837,1,0.453125
1.94748e+06,1.00083,2.11687,0,0.169922
1.95004e+06,1.02896,-0.0389837,1,0.455078
1.95876e+06,1.02914,-0.0389837,1,0.457031
1.96744e+06,1.02929,-0.0389837,1,0.458984
1.97007e+06,1.00087,2.11687,0,0.171875
1.97606e+06,1.02941,-0.0389837,1,0.460938
1.98462e+06,1.0295,-0.0389837,1,0.462891
1.99266e+06,1.00091,2.11687,0,0.173828
1.9931e+06,1.02954,-0.0389837,1,0.464844
2.0015e+06,1.02955,-0.0389837,1,0.466797
2.0098e+06,1.0295,-0.0389837,1,0.46875
2.01526e+06,1.00095,2.11687,0,0.175781
2.01798e+06,1.02939,-0.0389837,1,0.470703
2.02602e+06,1.02921,-0.0389837,1,0.472656
2.0339e+06,1.02896,-0.0389837,1,0.474609
2.03786e+06,1.00099,2.11687,0,0.177734
2.04159e+06,1.02861,-0.0389837,1,0.476562
2.04906e+06,1.02815,-0.0389837,1,0.478516
2.05627e+06,1.02756,-0.0389837,1,0.480469
2.06047e+06,1.00104,2.11687,0,0.179688
2.06317e+06,1.02683,-0.0389837,1,0.482422
2.06971e+06,1.02592,-0.0389837,1,0.484375
2.07583e+06,1.02481,-0.0389837,1,0.486328
2.08146e+06,1.02347,-0.0389837,1,0.488281
2.08308e+06,1.00108,2.11687,0,0.181641
2.08651e+06,1.02186,-0.0389837,1,0.490234
2.09091e+06,1.01994,-0.0389837,1,0.492188
2.09457e+06,1.01768,-0.0389837,1,0.494141
2.09741e+06,1.01504,-0.0389837,1,0.496094
2.09934e+06,1.01198,-0.0389837,1,0.498047
2.10032e+06,1.00849,-0.0389837,1,0.5
2.1057e+06,1.00113,2.11687,0,0.183594
2.12832e+06,1.00117,2.11687,0,0.185547
2.15095e+06,1.00122,2.11687,0,0.1875
2.17358e+06,1.00127,2.11687,0,0.189453
2.19622e+06,1.00133,2.11687,0,0.191406
2.21886e+06,1.00138,2.11687,0,0.193359
2.24151e+06,1.00143,2.11687,0,0.195312
2.26416e+06,1.00149,2.11687,0,0.197266
2.28683e+06,1.00155,2.11687,0,0.199219
2.30105e+06,1.10057,-0.0389837,1,0.501953
2.30209e+06,1.09679,-0.0389837,1,0.503906
2.30412e+06,1.09351,-0.0389837,1,0.505859
2.30711e+06,1.09071,-0.0389837,1,0.507812
2.30949e+06,1.00161,2.11687,0,0.201172
2.31097e+06,1.08834,-0.0389837,1,0.509766
2.31563e+06,1.08636,-0.0389837,1,0.511719
2.32099e+06,1.08473,-0.0389837,1,0.513672
2.32697e+06,1.0834,-0.0389837,1,0.515625
2.33217e+06,1.00167,2.11687,0,0.203125
2.3335e+06,1.08233,-0.0389837,1,0.517578
2.3405e+06,1.08149,-0.0389837,1,0.519531
2.34791e+06,1.08084,-0.0389837,1,0.521484
2.35485e+06,1.00173,2.11687,0,0.205078
2.35568e+06,1.08037,-0.0389837,1,0.523438
2.36376e+06,1.08004,-0.0389837,1,0.525391
2.37212e+06,1.07983,-0.0389837,1,0.527344
2.37754e+06,1.0018,2.11687,0,0.207031
2.38071e+06,1.07974,-0.0389837,1,0.529297
2.38952e+06,1.07974,-0.0389837,1,0.53125
2.39852e+06,1.07983,-0.0389837,1,0.533203
2.40023e+06,1.00186,2.11687,0,0.208984
2.40769e+06,1.07999,-0.0389837,1,0.535156
2.417e+06,1.08022,-0.0389837,1,0.537109
2.42293e+06,1.00193,2.11687,0,0.210938
2.42646e+06,1.08051,-0.0389837,1,0.539062
2.43604e+06,1.08086,-0.0389837,1,0.541016
2.44564e+06,1.002,2.11687,0,0.212891
2.44573e+06,1.08125,-0.0389837,1,0.542969
2.45553e+06,1.08168,-0.0389837,1,0.544922
2.46543e+06,1.08216,-0.0389837,1,0.546875
2.46836e+06,1.00207,2.11687,0,0.214844
2.47542e+06,1.08267,-0.0389837,1,0.548828
2.4855e+06,1.08321,-0.0389837,1,0.550781
2.49108e+06,1.00215,2.11687,0,0.216797
2.49565e+06,1.08379,-0.0389837,1,0.552734
2.50588e+06,1.08439,-0.0389837,1,0.554688
2.51382e+06,1.00222,2.11687,0,0.21875
2.51618e+06,1.08502,-0.0389837,1,0.556641
2.52655e+06,1.08568,-0.0389837,1,0.558594
2.53656e+06,1.0023,2.11687,0,0.220703
2.53698e+06,1.08635,-0.0389837,1,0.560547
2.54748e+06,1.08705,-0.0389837,1,0.5625
2.55804e+06,1.08778,-0.0389837,1,0.564453
2.55931e+06,1.00238,2.11687,0,0.222656
2.56865e+06,1.08852,-0.0389837,1,0.566406
2.57932e+06,1.08928,-0.0389837,1,0.568359
2.58206e+06,1.00246,2.11687,0,0.224609
2.59005e+06,1.09005,-0.0389837,1,0.570312
2.60083e+06,1.09085,-0.0389837,1,0.572266
2.60483e+06,1.00254,2.11687,0,0.226562
2.61166e+06,1.09166,-0.0389837,1,0.574219
2.62254e+06,1.09249,-0.0389837,1,0.576172
2.6276e+06,1.00263,2.11687,0,0.228516
2.63347e+06,1.09333,-0.0389837,1,0.578125
2.64446e+06,1.09418,-0.0389837,1,0.580078
2.65039e+06,1.00271,2.11687,0,0.230469
2.65548e+06,1.09505,-0.0389837,1,0.582031
2.66656e+06,1.09594,-0.0389837,1,0.583984
2.67318e+06,1.0028,2.11687,0,0.232422
2.67769e+06,1.09684,-0.0389837,1,0.585938
2.68886e+06,1.09775,-0.0389837,1,0.587891
2.69599e+06,1.00289,2.11687,0,0.234375
2.70007e+06,1.09867,-0.0389837,1,0.589844
2.71133e+06,1.0996,-0.0389837,1,0.591797
2.7188e+06,1.00299,2.11687,0,0.236328
2.72264e+06,1.10055,-0.0389837,1,0.59375
2.73399e+06,1.10151,-0.0389837,1,0.595703
2.74162e+06,1.00308,2.11687,0,0.238281
2.74538e+06,1.10248,-0.0389837,1,0.597656
2.75682e+06,1.10346,-0.0389837,1,0.599609
2.76446e+06,1.00318,2.11687,0,0.240234
2.7683e+06,1.10445,-0.0389837,1,0.601562
2.77983e+06,1.10546,-0.0389837,1,0.603516
2.7873e+06,1.00328,2.11687,0,0.242188
2.7914e+06,1.10647,-0.0389837,1,0.605469
2.80301e+06,1.10749,-0.0389837,1,0.607422
2.81015e+06,1.00338,2.11687,0,0.244141
2.81466e+06,1.10853,-0.0389837,1,0.609375
2.82636e+06,1.10957,-0.0389837,1,0.611328
2.83302e+06,1.00348,2.11687,0,0.246094
2.8381e+06,1.11063,-0.0389837,1,0.613281
2.84988e+06,1.11169,-0.0389837,1,0.615234
2.85589e+06,1.00359,2.11687,0,0.248047
2.86171e+06,1.11277,-0.0389837,1,0.617188
2.87358e+06,1.11385,-0.0389837,1,0.619141
2.87878e+06,1.0037,2.11687,0,0.25
2.88549e+06,1.11495,-0.0389837,1,0.621094
2.89744e+06,1.11605,-0.0389837,1,0.623047
2.90168e+06,1.00381,2.11687,0,0.251953
2.90943e+06,1.11716,-0.0389837,1,0.625
2.92147e+06,1.11828,-0.0389837,1,0.626953
2.92459e+06,1.00392,2.11687,0,0.253906
2.93355e+06,1.11941,-0.0389837,1,0.628906
2.94567e+06,1.12055,-0.0389837,1,0.630859
2.94751e+06,1.00404,2.11687,0,0.255859
2.95783e+06,1.1217,-0.0389837,1,0.632812
2.97003e+06,1.12286,-0.0389837,1,0.634766
2.97045e+06,1.00416,2.11687,0,0.257812
2.98228e+06,1.12403,-0.0389837,1,0.636719
2.9934e+06,1.00428,2.11687,0,0.259766
2.99457e+06,1.1252,-0.0389837,1,0.638672
3.0069e+06,1.12638,-0.0389837,1,0.640625
3.01636e+06,1.0044,2.11687,0,0.261719
3.01927e+06,1.12757,-0.0389837,1,0.642578
3.03168e+06,1.12877,-0.0389837,1,0.644531
3.03933e+06,1.00452,2.11687,0,0.263672
3.04414e+06,1.12998,-0.0389837,1,0.646484
3.05664e+06,1.1312,-0.0389837,1,0.648438
3.06232e+06,1.00465,2.11687,0,0.265625
3.06918e+06,1.13242,-0.0389837,1,0.650391
3.08176e+06,1.13366,-0.0389837,1,0.652344
3.08532e+06,1.00478,2.11687,0,0.267578
3.09438e+06,1.1349,-0.0389837,1,0.654297
3.10704e+06,1.13614,-0.0389837,1,0.65625
3.10833e+06,1.00491,2.11687,0,0.269531
3.11975e+06,1.1374,-0.0389837,1,0.658203
3.13136e+06,1.00505,2.11687,0,0.271484
3.13249e+06,1.13866,-0.0389837,1,0.660156
3.14528e+06,1.13993,-0.0389837,1,0.662109
3.1544e+06,1.00519,2.11687,0,0.273438
3.15811e+06,1.14121,-0.0389837,1,0.664062
3.17098e+06,1.1425,-0.0389837,1,0.666016
3.17745e+06,1.00533,2.11687,0,0.275391
3.1839e+06,1.14379,-0.0389837,1,0.667969
3.19685e+06,1.14509,-0.0389837,1,0.669922
3.20052e+06,1.00547,2.11687,0,0.277344
3.20985e+06,1.1464,-0.0389837,1,0.671875
3.22288e+06,1.14771,-0.0389837,1,0.673828
3.22361e+06,1.00562,2.11687,0,0.279297
3.23596e+06,1.14904,-0.0389837,1,0.675781
3.24671e+06,1.00576,2.11687,0,0.28125
3.24907e+06,1.15036,-0.0389837,1,0.677734
3.26223e+06,1.1517,-0.0389837,1,0.679688
3.26982e+06,1.00592,2.11687,0,0.283203
3.27543e+06,1.15304,-0.0389837,1,0.681641
3.28867e+06,1.15439,-0.0389837,1,0.683594
3.29296e+06,1.00607,2.11687,0,0.285156
3.30195e+06,1.15574,-0.0389837,1,0.685547
3.31527e+06,1.1571,-0.0389837,1,0.6875
3.3161e+06,1.00623,2.11687,0,0.287109
3.32862e+06,1.15847,-0.0389837,1,0.689453
3.33927e+06,1.00639,2.11687,0,0.289062
3.34202e+06,1.15984,-0.0389837,1,0.691406
3.35546e+06,1.16122,-0.0389837,1,0.693359
3.36245e+06,1.00655,2.11687,0,0.291016
3.36894e+06,1.1626,-0.0389837,1,0.695312
3.38245e+06,1.16399,-0.0389837,1,0.697266
3.38565e+06,1.00671,2.11687,0,0.292969
3.39601e+06,1.16539,-0.0389837,1,0.699219
3.40886e+06,1.00688,2.11687,0,0.294922
3.4096e+06,1.16679,-0.0389837,1,0.701172
3.42323e+06,1.1682,-0.0389837,1,0.703125
3.43209e+06,1.00705,2.11687,0,0.296875
3.4369e+06,1.16961,-0.0389837,1,0.705078
3.4506e+06,1.17102,-0.0389837,1,0.707031
3.45534e+06,1.00722,2.11687,0,0.298828
3.46435e+06,1.17244,-0.0389837,1,0.708984
3.47813e+06,1.17387,-0.0389837,1,0.710938
3.47861e+06,1.0074,2.11687,0,0.300781
3.49194e+06,1.1753,-0.0389837,1,0.712891
3.50189e+06,1.00758,2.11687,0,0.302734
3.5058e+06,1.17673,-0.0389837,1,0.714844
3.51968e+06,1.17817,-0.0389837,1,0.716797
3.52519e+06,1.00776,2.11687,0,0.304688
3.53361e+06,1.17961,-0.0389837,1,0.71875
3.54757e+06,1.18106,-0.0389837,1,0.720703
3.54851e+06,1.00795,2.11687,0,0.306641
3.56156e+06,1.18251,-0.0389837,1,0.722656
3.57185e+06,1.00813,2.11687,0,0.308594
3.57559e+06,1.18396,-0.0389837,1,0.724609
3.58965e+06,1.18542,-0.0389837,1,0.726562
3.59521e+06,1.00832,2.11687,0,0.310547
3.60374e+06,1.18688,-0.0389837,1,0.728516
3.61786e+06,1.18834,-0.0389837,1,0.730469
3.61859e+06,1.00852,2.11687,0,0.3125
3.63202e+06,1.1898,-0.0389837,1,0.732422
3.64199e+06,1.00872,2.11687,0,0.314453
3.64621e+06,1.19127,-0.0389837,1,0.734375
3.66043e+06,1.19274,-0.0389837,1,0.736328
3.66541e+06,1.00892,2.11687,0,0.316406
3.67468e+06,1.19421,-0.0389837,1,0.738281
3.68885e+06,1.00912,2.11687,0,0.318359
3.68896e+06,1.19568,-0.0389837,1,0.740234
3.70327e+06,1.19716,-0.0389837,1,0.742188
3.71231e+06,1.00932,2.11687,0,0.320312
3.7176e+06,1.19863,-0.0389837,1,0.744141
3.73196e+06,1.20011,-0.0389837,1,0.746094
3.73579e+06,1.00953,2.11687,0,0.322266
3.74635e+06,1.20159,-0.0389837,1,0.748047
3.75929e+06,1.00975,2.11687,0,0.324219
3.76077e+06,1.20307,-0.0389837,1,0.75
3.77521e+06,1.20455,-0.0389837,1,0.751953
3.78281e+06,1.00996,2.11687,0,0.326172
3.78967e+06,1.20602,-0.0389837,1,0.753906
3.80416e+06,1.2075,-0.0389837,1,0.755859
3.80635e+06,1.01018,2.11687,0,0.328125
3.81867e+06,1.20898,-0.0389837,1,0.757812
3.82991e+06,1.0104,2.11687,0,0.330078
3.8332e+06,1.21046,-0.0389837,1,0.759766
3.84775e+06,1.21193,-0.0389837,1,0.761719
3.8535e+06,1.01063,2.11687,0,0.332031
3.86232e+06,1.21341,-0.0389837,1,0.763672
3.87691e+06,1.21488,-0.0389837,1,0.765625
3.87711e+06,1.01085,2.11687,0,0.333984
3.89152e+06,1.21635,-0.0389837,1,0.767578
3.90074e+06,1.01109,2.11687,0,0.335938
3.90614e+06,1.21782,-0.0389837,1,0.769531
3.92078e+06,1.21928,-0.0389837,1,0.771484
3.9244e+06,1.01132,2.11687,0,0.337891
3.93543e+06,1.22074,-0.0389837,1,0.773438
3.94807e+06,1.01156,2.11687,0,0.339844
3.95009e+06,1.2222,-0.0389837,1,0.775391
3.96477e+06,1.22366,-0.0389837,1,0.777344
3.97177e+06,1.0118,2.11687,0,0.341797
3.97946e+06,1.22511,-0.0389837,1,0.779297
3.99415e+06,1.22655,-0.0389837,1,0.78125
3.99549e+06,1.01204,2.11687,0,0.34375
4.00886e+06,1.22799,-0.0389837,1,0.783203
4.01924e+06,1.01229,2.11687,0,0.345703
4.02357e+06,1.22943,-0.0389837,1,0.785156
4.03828e+06,1.23086,-0.0389837,1,0.787109
4.04301e+06,1.01254,2.11687,0,0.347656
4.053e+06,1.23229,-0.0389837,1,0.789062
4.06681e+06,1.01279,2.11687,0,0.349609
4.06772e+06,1.2337,-0.0389837,1,0.791016
4.08244e+06,1.23512,-0.0389837,1,0.792969
4.09063e+06,1.01305,2.11687,0,0.351562
4.09716e+06,1.23652,-0.0389837,1,0.794922
4.11188e+06,1.23792,-0.0389837,1,0.796875
4.11447e+06,1.01331,2.11687,0,0.353516
4.12659e+06,1.2393,-0.0389837,1,0.798828
4.13834e+06,1.01357,2.11687,0,0.355469
4.1413e+06,1.24068,-0.0389837,1,0.800781
4.15599e+06,1.24205,-0.0389837,1,0.802734
4.16223e+06,1.01384,2.11687,0,0.357422
4.17068e+06,1.24342,-0.0389837,1,0.804688
4.18536e+06,1.24477,-0.0389837,1,0.806641
4.18615e+06,1.01411,2.11687,0,0.359375
4.20003e+06,1.24611,-0.0389837,1,0.808594
4.21009e+06,1.01438,2.11687,0,0.361328
4.21468e+06,1.24744,-0.0389837,1,0.810547
4.22931e+06,1.24876,-0.0389837,1,0.8125
4.23405e+06,1.01465,2.11687,0,0.363281
4.24393e+06,1.25006,-0.0389837,1,0.814453
4.25805e+06,1.01493,2.11687,0,0.365234
4.25852e+06,1.25136,-0.0389837,1,0.816406
4.2731e+06,1.25264,-0.0389837,1,0.818359
4.28207e+06,1.01521,2.11687,0,0.367188
4.28764e+06,1.25391,-0.0389837,1,0.820312
4.30216e+06,1.25516,-0.0389837,1,0.822266
4.30611e+06,1.0155,2.11687,0,0.369141
4.31665e+06,1.2564,-0.0389837,1,0.824219
4.33018e+06,1.01578,2.11687,0,0.371094
4.33111e+06,1.25763,-0.0389837,1,0.826172
4.34554e+06,1.25883,-0.0389837,1,0.828125
4.35427e+06,1.01607,2.11687,0,0.373047
4.35993e+06,1.26003,-0.0389837,1,0.830078
4.37428e+06,1.2612,-0.0389837,1,0.832031
4.37839e+06,1.01637,2.11687,0,0.375
4.38859e+06,1.26236,-0.0389837,1,0.833984
4.40254e+06,1.01666,2.11687,0,0.376953
4.40286e+06,1.2635,-0.0389837,1,0.835938
4.41708e+06,1.26463,-0.0389837,1,0.837891
4.42671e+06,1.01696,2.11687,0,0.378906
4.43125e+06,1.26573,-0.0389837,1,0.839844
4.44537e+06,1.26682,-0.0389837,1,0.841797
4.45091e+06,1.01726,2.11687,0,0.380859
4.45944e+06,1.26788,-0.0389837,1,0.84375
4.47346e+06,1.26892,-0.0389837,1,0.845703
4.47513e+06,1.01757,2.11687,0,0.382812
4.48741e+06,1.26995,-0.0389837,1,0.847656
4.49938e+06,1.01788,2.11687,0,0.384766
4.50131e+06,1.27095,-0.0389837,1,0.849609
4.51514e+06,1.27192,-0.0389837,1,0.851562
4.52365e+06,1.01819,2.11687,0,0.386719
4.5289e+06,1.27288,-0.0389837,1,0.853516
4.54259e+06,1.27381,-0.0389837,1,0.855469
4.54795e+06,1.0185,2.11687,0,0.388672
4.55621e+06,1.27472,-0.0389837,1,0.857422
4.56976e+06,1.2756,-0.0389837,1,0.859375
4.57227e+06,1.01881,2.11687,0,0.390625
4.58323e+06,1.27645,-0.0389837,1,0.861328
4.59661e+06,1.27728,-0.0389837,1,0.863281
4.59662e+06,1.01913,2.11687,0,0.392578
4.60992e+06,1.27808,-0.0389837,1,0.865234
4.62099e+06,1.01945,2.11687,0,0.394531
4.62313e+06,1.27885,-0.0389837,1,0.867188
4.63625e+06,1.2796,-0.0389837,1,0.869141
4.64539e+06,1.01977,2.11687,0,0.396484
4.64929e+06,1.28032,-0.0389837,1,0.871094
4.66222e+06,1.281,-0.0389837,1,0.873047
4.66981e+06,1.02009,2.11687,0,0.398438
4.67505e+06,1.28166,-0.0389837,1,0.875
4.68779e+06,1.28228,-0.0389837,1,0.876953
4.69426e+06,1.02042,2.11687,0,0.400391
4.70041e+06,1.28288,-0.0389837,1,0.878906
4.71293e+06,1.28344,-0.0389837,1,0.880859
4.71872e+06,1.02075,2.11687,0,0.402344
4.72533e+06,1.28396,-0.0389837,1,0.882812
4.73762e+06,1.28446,-0.0389837,1,0.884766
4.74321e+06,1.02107,2.11687,0,0.404297
4.74979e+06,1.28492,-0.0389837,1,0.886719
4.76183e+06,1.28534,-0.0389837,1,0.888672
4.76772e+06,1.0214,2.11687,0,0.40625
4.77375e+06,1.28573,-0.0389837,1,0.890625
4.78554e+06,1.28608,-0.0389837,1,0.892578
4.79225e+06,1.02173,2.11687,0,0.408203
4.7972e+06,1.2864,-0.0389837,1,0.894531
4.80873e+06,1.28668,-0.0389837,1,0.896484
4.8168e+06,1.02207,2.11687,0,0.410156
4.82011e+06,1.28692,-0.0389837,1,0.898438
4.83135e+06,1.28712,-0.0389837,1,0.900391
4.84137e+06,1.0224,2.11687,0,0.412109
4.84245e+06,1.28728,-0.0389837,1,0.902344
4.85339e+06,1.2874,-0.0389837,1,0.904297
4.86419e+06,1.28748,-0.0389837,1,0.90625
4.86595e+06,1.02273,2.11687,0,0.414062
4.87483e+06,1.28751,-0.0389837,1,0.908203
4.8853e+06,1.28751,-0.0389837,1,0.910156
4.89055e+06,1.02307,2.11687,0,0.416016
4.89562e+06,1.28746,-0.0389837,1,0.912109
4.90577e+06,1.28737,-0.0389837,1,0.914062
4.91517e+06,1.0234,2.11687,0,0.417969
4.91575e+06,1.28724,-0.0389837,1,0.916016
4.92556e+06,1.28706,-0.0389837,1,0.917969
4.9352e+06,1.28684,-0.0389837,1,0.919922
4.9398e+06,1.02373,2.11687,0,0.419922
4.94465e+06,1.28657,-0.0389837,1,0.921875
4.95392e+06,1.28625,-0.0389837,1,0.923828
4.96301e+06,1.28589,-0.0389837,1,0.925781
4.96444e+06,1.02407,2.11687,0,0.421875
4.97191e+06,1.28548,-0.0389837,1,0.927734
4.98062e+06,1.28502,-0.0389837,1,0.929688
4.98909e+06,1.0244,2.11687,0,0.423828
4.98913e+06,1.28452,-0.0389837,1,0.931641
4.99745e+06,1.28397,-0.0389837,1,0.933594
5.00556e+06,1.28336,-0.0389837,1,0.935547
5.01347e+06,1.28271,-0.0389837,1,0.9375
5.01375e+06,1.02473,2.11687,0,0.425781
5.02118e+06,1.28201,-0.0389837,1,0.939453
5.02867e+06,1.28126,-0.0389837,1,0.941406
5.03596e+06,1.28045,-0.0389837,1,0.943359
5.03841e+06,1.02505,2.11687,0,0.427734
5.04303e+06,1.2796,-0.0389837,1,0.945312
5.04988e+06,1.27869,-0.0389837,1,0.947266
5.05651e+06,1.27773,-0.0389837,1,0.949219
5.06292e+06,1.27672,-0.0389837,1,0.951172
5.06307e+06,1.02538,2.11687,0,0.429688
5.0691e+06,1.27566,-0.0389837,1,0.953125
5.07506e+06,1.27454,-0.0389837,1,0.955078
5.08078e+06,1.27338,-0.0389837,1,0.957031
5.08628e+06,1.27215,-0.0389837,1,0.958984
5.08773e+06,1.0257,2.11687,0,0.431641
5.09154e+06,1.27088,-0.0389837,1,0.960938
5.09656e+06,1.26955,-0.0389837,1,0.962891
5.10135e+06,1.26817,-0.0389837,1,0.964844
5.10589e+06,1.26673,-0.0389837,1,0.966797
5.1102e+06,1.26524,-0.0389837,1,0.96875
5.11239e+06,1.02602,2.11687,0,0.433594
5.11425e+06,1.26369,-0.0389837,1,0.970703
5.11807e+06,1.26209,-0.0389837,1,0.972656
5.12163e+06,1.26044,-0.0389837,1,0.974609
5.12495e+06,1.25873,-0.0389837,1,0.976562
5.12802e+06,1.25697,-0.0389837,1,0.978516
5.13084e+06,1.25515,-0.0389837,1,0.980469
5.1334e+06,1.25328,-0.0389837,1,0.982422
5.13571e+06,1.25135,-0.0389837,1,0.984375
5.13704e+06,1.02633,2.11687,0,0.435547
5.13777e+06,1.24937,-0.0389837,1,0.986328
5.13957e+06,1.24734,-0.0389837,1,0.988281
5.14112e+06,1.24525,-0.0389837,1,0.990234
5.14241e+06,1.24311,-0.0389837,1,0.992188
5.14344e+06,1.24091,-0.0389837,1,0.994141
5.14421e+06,1.23866,-0.0389837,1,0.996094
5.14473e+06,1.23636,-0.0389837,1,0.998047
5.14499e+06,1.23401,-0.0389837,1,1
5.16167e+06,1.02664,2.11687,0,0.4375
5.18629e+06,1.02694,2.11687,0,0.439453
5.21088e+06,1.02723,2.11687,0,0.441406
5.23544e+06,1.02752,2.11687,0,0.443359
5.25996e+06,1.02779,2.11687,0,0.445312
5.28444e+06,1.02806,2.11687,0,0.447266
5.30886e+06,1.02831,2.11687,0,0.449219
5.33321e+06,1.02854,2.11687,0,0.451172
5.35749e+06,1.02876,2.11687,0,0.453125
5.38167e+06,1.02896,2.11687,0,0.455078
5.40574e+06,1.02914,2.11687,0,0.457031
5.42969e+06,1.02929,2.11687,0,0.458984
5.45348e+06,1.02941,2.11687,0,0.460938
5.4771e+06,1.0295,2.11687,0,0.462891
5.50052e+06,1.02954,2.11687,0,0.464844
5.52369e+06,1.02955,2.11687,0,0.466797
5.54659e+06,1.0295,2.11687,0,0.46875
5.56917e+06,1.02939,2.11687,0,0.470703
5.59137e+06,1.02921,2.11687,0,0.472656
5.61311e+06,1.02896,2.11687,0,0.474609
5.63434e+06,1.02861,2.11687,0,0.476562
5.65496e+06,1.02815,2.11687,0,0.478516
5.67485e+06,1.02756,2.11687,0,0.480469
5.69389e+06,1.02683,2.11687,0,0.482422
5.71195e+06,1.02592,2.11687,0,0.484375
5.72883e+06,1.02481,2.11687,0,0.486328
5.74436e+06,1.02347,2.11687,0,0.488281
5.75831e+06,1.02186,2.11687,0,0.490234
5.77045e+06,1.01994,2.11687,0,0.492188
5.78055e+06,1.01768,2.11687,0,0.494141
5.78837e+06,1.01504,2.11687,0,0.496094
5.79371e+06,1.01198,2.11687,0,0.498047
5.79642e+06,1.00849,2.11687,0,0.5
6.35039e+06,1.10057,2.11687,0,0.501953
6.35324e+06,1.09679,2.11687,0,0.503906
6.35886e+06,1.09351,2.11687,0,0.505859
6.3671e+06,1.09071,2.11687,0,0.507812
6.37776e+06,1.08834,2.11687,0,0.509766
6.39061e+06,1.08636,2.11687,0,0.511719
6.40541e+06,1.08473,2.11687,0,0.513672
6.42192e+06,1.0834,2.11687,0,0.515625
6.43993e+06,1.08233,2.11687,0,0.517578
6.45925e+06,1.08149,2.11687,0,0.519531
6.4797e+06,1.08084,2.11687,0,0.521484
6.50115e+06,1.08037,2.11687,0,0.523438
6.52345e+06,1.08004,2.11687,0,0.525391
6.54651e+06,1.07983,2.11687,0,0.527344
6.57023e+06,1.07974,2.11687,0,0.529297
6.59454e+06,1.07974,2.11687,0,0.53125
6.61937e+06,1.07983,2.11687,0,0.533203
6.64467e+06,1.07999,2.11687,0,0.535156
6.67039e+06,1.08022,2.11687,0,0.537109
6.69648e+06,1.08051,2.11687,0,0.539062
6.72292e+06,1.08086,2.11687,0,0.541016
6.74968e+06,1.08125,2.11687,0,0.542969
6.77672e+06,1.08168,2.11687,0,0.544922
6.80404e+06,1.08216,2.11687,0,0.546875
6.83161e+06,1.08267,2.11687,0,0.548828
6.85941e+06,1.08321,2.11687,0,0.550781
6.88743e+06,1.08379,2.11687,0,0.552734
6.91566e+06,1.08439,2.11687,0,0.554688
6.94409e+06,1.08502,2.11687,0,0.556641
6.97271e+06,1.08568,2.11687,0,0.558594
7.0015e+06,1.08635,2.11687,0,0.560547
7.03047e+06,1.08705,2.11687,0,0.5625
7.0596e+06,1.08778,2.11687,0,0.564453
7.0889e+06,1.08852,2.11687,0,0.566406
7.11835e+06,1.08928,2.11687,0,0.568359
7.14795e+06,1.09005,2.11687,0,0.570312
7.1777e+06,1.09085,2.11687,0,0.572266
7.20759e+06,1.09166,2.11687,0,0.574219
7.23763e+06,1.09249,2.11687,0,0.576172
7.2678e+06,1.09333,2.11687,0,0.578125
7.2981e+06,1.09418,2.11687,0,0.580078
7.32854e+06,1.09505,2.11687,0,0.582031
7.35911e+06,1.09594,2.11687,0,0.583984
7.38981e+06,1.09684,2.11687,0,0.585938
7.42064e+06,1.09775,2.11687,0,0.587891
7.45159e+06,1.09867,2.11687,0,0.589844
7.48267e+06,1.0996,2.11687,0,0.591797
7.51387e+06,1.10055,2.11687,0,0.59375
7.54519e+06,1.10151,2.11687,0,0.595703
7.57664e+06,1.10248,2.11687,0,0.597656
7.60821e+06,1.10346,2.11687,0,0.599609
7.63989e+06,1.10445,2.11687,0,0.601562
7.6717e+06,1.10546,2.11687,0,0.603516
7.70363e+06,1.10647,2.11687,0,0.605469
7.73567e+06,1.10749,2.11687,0,0.607422
7.76784e+06,1.10853,2.11687,0,0.609375
7.80012e+06,1.10957,2.11687,0,0.611328
7.83252e+06,1.11063,2.11687,0,0.613281
7.86504e+06,1.11169,2.11687,0,0.615234
7.89767e+06,1.11277,2.11687,0,0.617188
7.93042e+06,1.11385,2.11687,0,0.619141
7.96329e+06,1.11495,2.11687,0,0.621094
7.99628e+06,1.11605,2.11687,0,0.623047
8.02938e+06,1.11716,2.11687,0,0.625
8.0626e+06,1.11828,2.11687,0,0.626953
8.09593e+06,1.11941,2.11687,0,0.628906
8.12938e+06,1.12055,2.11687,0,0.630859
8.16294e+06,1.1217,2.11687,0,0.632812
8.19662e+06,1.12286,2.11687,0,0.634766
8.23042e+06,1.12403,2.11687,0,0.636719
8.26433e+06,1.1252,2.11687,0,0.638672
8.29836e+06,1.12638,2.11687,0,0.640625
8.33251e+06,1.12757,2.11687,0,0.642578
8.36676e+06,1.12877,2.11687,0,0.644531
8.40114e+06,1.12998,2.11687,0,0.646484
8.43563e+06,1.1312,2.11687,0,0.648438
8.47023e+06,1.13242,2.11687,0,0.650391
8.50495e+06,1.13366,2.11687,0,0.652344
8.53979e+06,1.1349,2.11687,0,0.654297
8.57474e+06,1.13614,2.11687,0,0.65625
8.6098e+06,1.1374,2.11687,0,0.658203
8.64498e+06,1.13866,2.11687,0,0.660156
8.68027e+06,1.13993,2.11687,0,0.662109
8.71568e+06,1.14121,2.11687,0,0.664062
8.7512e+06,1.1425,2.11687,0,0.666016
8.78684e+06,1.14379,2.11687,0,0.667969
8.82259e+06,1.14509,2.11687,0,0.669922
8.85845e+06,1.1464,2.11687,0,0.671875
8.89443e+06,1.14771,2.11687,0,0.673828
8.93051e+06,1.14904,2.11687,0,0.675781
8.96671e+06,1.15036,2.11687,0,0.677734
9.00303e+06,1.1517,2.11687,0,0.679688
9.03945e+06,1.15304,2.11687,0,0.681641
9.07599e+06,1.15439,2.11687,0,0.683594
9.11263e+06,1.15574,2.11687,0,0.685547
9.14939e+06,1.1571,2.11687,0,0.6875
9.18625e+06,1.15847,2.11687,0,0.689453
9.22323e+06,1.15984,2.11687,0,0.691406
9.26031e+06,1.16122,2.11687,0,0.693359
9.2975e+06,1.1626,2.11687,0,0.695312
9.3348e+06,1.16399,2.11687,0,0.697266
9.37221e+06,1.16539,2.11687,0,0.699219
9.40972e+06,1.16679,2.11687,0,0.701172
9.44734e+06,1.1682,2.11687,0,0.703125
9.48506e+06,1.16961,2.11687,0,0.705078
9.52289e+06,1.17102,2.11687,0,0.707031
9.56082e+06,1.17244,2.11687,0,0.708984
9.59884e+06,1.17387,2.11687,0,0.710938
9.63698e+06,1.1753,2.11687,0,0.712891
9.67521e+06,1.17673,2.11687,0,0.714844
9.71353e+06,1.17817,2.11687,0,0.716797
9.75196e+06,1.17961,2.11687,0,0.71875
9.79048e+06,1.18106,2.11687,0,0.720703
9.8291e+06,1.18251,2.11687,0,0.722656
9.86781e+06,1.18396,2.11687,0,0.724609
9.90661e+06,1.18542,2.11687,0,0.726562
9.94551e+06,1.18688,2.11687,0,0.728516
9.98449e+06,1.18834,2.11687,0,0.730469
1.00236e+07,1.1898,2.11687,0,0.732422
1.00627e+07,1.19127,2.11687,0,0.734375
1.0102e+07,1.19274,2.11687,0,0.736328
1.01413e+07,1.19421,2.11687,0,0.738281
1.01807e+07,1.19568,2.11687,0,0.740234
1.02202e+07,1.19716,2.11687,0,0.742188
1.02597e+07,1.19863,2.11687,0,0.744141
1.02994e+07,1.20011,2.11687,0,0.746094
1.03391e+07,1.20159,2.11687,0,0.748047
1.03789e+07,1.20307,2.11687,0,0.75
1.04187e+07,1.20455,2.11687,0,0.751953
1.04586e+07,1.20602,2.11687,0,0.753906
1.04986e+07,1.2075,2.11687,0,0.755859
1.05387e+07,1.20898,2.11687,0,0.757812
1.05788e+07,1.21046,2.11687,0,0.759766
1.06189e+07,1.21193,2.11687,0,0.761719
1.06591e+07,1.21341,2.11687,0,0.763672
1.06994e+07,1.21488,2.11687,0,0.765625
1.07397e+07,1.21635,2.11687,0,0.767578
1.07801e+07,1.21782,2.11687,0,0.769531
1.08205e+07,1.21928,2.11687,0,0.771484
1.08609e+07,1.22074,2.11687,0,0.773438
1.09014e+07,1.2222,2.11687,0,0.775391
1.09419e+07,1.22366,2.11687,0,0.777344
1.09824e+07,1.22511,2.11687,0,0.779297
1.1023e+07,1.22655,2.11687,0,0.78125
1.10635e+07,1.22799,2.11687,0,0.783203
1.11041e+07,1.22943,2.11687,0,0.785156
1.11447e+07,1.23086,2.11687,0,0.787109
1.11854e+07,1.23229,2.11687,0,0.789062
1.1226e+07,1.2337,2.11687,0,0.791016
1.12666e+07,1.23512,2.11687,0,0.792969
1.13072e+07,1.23652,2.11687,0,0.794922
1.13479e+07,1.23792,2.11687,0,0.796875
1.13885e+07,1.2393,2.11687,0,0.798828
1.1429e+07,1.24068,2.11687,0,0.800781
1.14696e+07,1.24205,2.11687,0,0.802734
1.15102e+07,1.24342,2.11687,0,0.804688
1.15507e+07,1.24477,2.11687,0,0.806641
1.15911e+07,1.24611,2.11687,0,0.808594
1.16316e+07,1.24744,2.11687,0,0.810547
1.1672e+07,1.24876,2.11687,0,0.8125
1.17123e+07,1.25006,2.11687,0,0.814453
1.17526e+07,1.25136,2.11687,0,0.816406
1.17928e+07,1.25264,2.11687,0,0.818359
1.18329e+07,1.25391,2.11687,0,0.820312
1.1873e+07,1.25516,2.11687,0,0.822266
1.1913e+07,1.2564,2.11687,0,0.824219
1.19529e+07,1.25763,2.11687,0,0.826172
1.19927e+07,1.25883,2.11687,0,0.828125
1.20324e+07,1.26003,2.11687,0,0.830078
1.2072e+07,1.2612,2.11687,0,0.832031
1.21115e+07,1.26236,2.11687,0,0.833984
1.21509e+07,1.2635,2.11687,0,0.835938
1.21901e+07,1.26463,2.11687,0,0.837891
1.22293e+07,1.26573,2.11687,0,0.839844
1.22682e+07,1.26682,2.11687,0,0.841797
1.23071e+07,1.26788,2.11687,0,0.84375
1.23457e+07,1.26892,2.11687,0,0.845703
1.23842e+07,1.26995,2.11687,0,0.847656
1.24226e+07,1.27095,2.11687,0,0.849609
1.24608e+07,1.27192,2.11687,0,0.851562
1.24987e+07,1.27288,2.11687,0,0.853516
1.25365e+07,1.27381,2.11687,0,0.855469
1.25741e+07,1.27472,2.11687,0,0.857422
1.26115e+07,1.2756,2.11687,0,0.859375
1.26487e+07,1.27645,2.11687,0,0.861328
1.26856e+07,1.27728,2.11687,0,0.863281
1.27223e+07,1.27808,2.11687,0,0.865234
1.27588e+07,1.27885,2.11687,0,0.867188
1.2795e+07,1.2796,2.11687,0,0.869141
1.2831e+07,1.28032,2.11687,0,0.871094
1.28667e+07,1.281,2.11687,0,0.873047
1.29021e+07,1.28166,2.11687,0,0.875
1.29372e+07,1.28228,2.11687,0,0.876953
1.29721e+07,1.28288,2.11687,0,0.878906
1.30066e+07,1.28344,2.11687,0,0.880859
1.30408e+07,1.28396,2.11687,0,0.882812
1.30748e+07,1.28446,2.11687,0,0.884766
1.31083e+07,1.28492,2.11687,0,0.886719
1.31416e+07,1.28534,2.11687,0,0.888672
1.31745e+07,1.28573,2.11687,0,0.890625
1.3207e+07,1.28608,2.11687,0,0.892578
1.32392e+07,1.2864,2.11687,0,0.894531
1.3271e+07,1.28668,2.11687,0,0.896484
1.33024e+07,1.28692,2.11687,0,0.898438
1.33334e+07,1.28712,2.11687,0,0.900391
1.33641e+07,1.28728,2.11687,0,0.902344
1.33943e+07,1.2874,2.11687,0,0.904297
1.34241e+07,1.28748,2.11687,0,0.90625
1.34534e+07,1.28751,2.11687,0,0.908203
1.34823e+07,1.28751,2.11687,0,0.910156
1.35108e+07,1.28746,2.11687,0,0.912109
1.35388e+07,1.28737,2.11687,0,0.914062
1.35664e+07,1.28724,2.11687,0,0.916016
1.35934e+07,1.28706,2.11687,0,0.917969
1.362e+07,1.28684,2.11687,0,0.919922
1.36461e+07,1.28657,2.11687,0,0.921875
1.36717e+07,1.28625,2.11687,0,0.923828
1.36968e+07,1.28589,2.11687,0,0.925781
1.37214e+07,1.28548,2.11687,0,0.927734
1.37454e+07,1.28502,2.11687,0,0.929688
1.37689e+07,1.28452,2.11687,0,0.931641
1.37918e+07,1.28397,2.11687,0,0.933594
1.38142e+07,1.28336,2.11687,0,0.935547
1.38361e+07,1.28271,2.11687,0,0.9375
1.38573e+07,1.28201,2.11687,0,0.939453
1.3878e+07,1.28126,2.11687,0,0.941406
1.38981e+07,1.28045,2.11687,0,0.943359
1.39176e+07,1.2796,2.11687,0,0.945312
1.39365e+07,1.27869,2.11687,0,0.947266
1.39548e+07,1.27773,2.11687,0,0.949219
1.39725e+07,1.27672,2.11687,0,0.951172
1.39896e+07,1.27566,2.11687,0,0.953125
1.4006e+07,1.27454,2.11687,0,0.955078
1.40218e+07,1.27338,2.11687,0,0.957031
1.4037e+07,1.27215,2.11687,0,0.958984
1.40515e+07,1.27088,2.11687,0,0.960938
1.40654e+07,1.26955,2.11687,0,0.962891
1.40786e+07,1.26817,2.11687,0,0.964844
1.40911e+07,1.26673,2.11687,0,0.966797
1.4103e+07,1.26524,2.11687,0,0.96875
1.41142e+07,1.26369,2.11687,0,0.970703
1.41247e+07,1.26209,2.11687,0,0.972656
1.41346e+07,1.26044,2.11687,0,0.974609
1.41437e+07,1.25873,2.11687,0,0.976562
1.41522e+07,1.25697,2.11687,0,0.978516
1.416e+07,1.25515,2.11687,0,0.980469
1.4167e+07,1.25328,2.11687,0,0.982422
1.41734e+07,1.25135,2.11687,0,0.984375
1.41791e+07,1.24937,2.11687,0,0.986328
1.41841e+07,1.24734,2.11687,0,0.988281
1.41883e+07,1.24525,2.11687,0,0.990234
1.41919e+07,1.24311,2.11687,0,0.992188
1.41947e+07,1.24091,2.11687,0,0.994141
1.41969e+07,1.23866,2.11687,0,0.996094
1.41983e+07,1.23636,2.11687,0,0.998047
1.4199e+07,1.23401,2.11687,0,1


==> data/spectra_1D/spectrum_p2-2_c0-1.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
11247.7,1,2.11687,0,0.00195312
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
33743.2,1,2.11687,0,0.00390625
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
56238.7,1,2.11687,0,0.00585938
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
78734.1,1,2.11687,0,0.0078125
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101230,1,2.11687,0,0.00976562
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
123725,1,2.11687,0,0.0117188
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
146221,1,2.11687,0,0.0136719
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
168716,1,2.11687,0,0.015625
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191212,1,2.11687,0,0.0175781
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
213707,1,2.11687,0,0.0195312
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
236202,1,2.11687,0,0.0214844
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
258698,1,2.11687,0,0.0234375
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281193,1,2.11687,0,0.0253906
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
303689,1,2.11687,0,0.0273438
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
326185,1,2.11687,0,0.0292969
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
348680,1,2.11687,0,0.03125
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
371176,1,2.11687,0,0.0332031
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389837,1,0.18677
393671,1,2.11687,0,0.0351562
395370,1.00009,-0.0389838,1,0.190661
403525,1.0001,-0.0389838,1,0.194553
411681,1.00011,-0.0389838,1,0.198444
416167,1,2.11687,0,0.0371094
419837,1.00012,-0.0389838,1,0.202335
427994,1.00013,-0.0389838,1,0.206226
436151,1.00014,-0.0389838,1,0.210117
438663,1,2.11687,0,0.0390625
444308,1.00015,-0.0389839,1,0.214008
452466,1.00016,-0.0389839,1,0.217899
460624,1.00018,-0.0389839,1,0.22179
461158,1,2.11687,0,0.0410156
468783,1.00019,-0.0389839,1,0.225681
476943,1.00021,-0.038984,1,0.229572
483654,1,2.11687,0,0.0429688
485103,1.00022,-0.038984,1,0.233463
493264,1.00024,-0.038984,1,0.237354
501426,1.00025,-0.0389841,1,0.241245
506150,1,2.11687,0,0.0449219
509588,1.00027,-0.0389841,1,0.245136
517751,1.00029,-0.0389842,1,0.249027
525915,1.00031,-0.0389842,1,0.252918
528646,1,2.11687,0,0.046875
534080,1.00033,-0.0389843,1,0.256809
542246,1.00035,-0.0389843,1,0.2607
550413,1.00038,-0.0389844,1,0.264591
551142,1.00001,2.11687,0,0.0488281
558580,1.0004,-0.0389844,1,0.268482
566749,1.00043,-0.0389845,1,0.272374
573638,1.00001,2.11687,0,0.0507812
574920,1.00045,-0.0389846,1,0.276265
583091,1.00048,-0.0389847,1,0.280156
591263,1.00051,-0.0389848,1,0.284047
596135,1.00001,2.11687,0,0.0527344
599437,1.00054,-0.0389848,1,0.287938
607613,1.00057,-0.0389849,1,0.291829
615790,1.00061,-0.0389851,1,0.29572
618631,1.00001,2.11687,0,0.0546875
623968,1.00064,-0.0389852,1,0.299611
632148,1.00068,-0.0389853,1,0.303502
640330,1.00072,-0.0389854,1,0.307393
641128,1.00001,2.11687,0,0.0566406
648513,1.00076,-0.0389856,1,0.311284
656698,1.0008,-0.0389857,1,0.315175
663624,1.00001,2.11687,0,0.0585938
664886,1.00085,-0.0389859,1,0.319066
673075,1.00089,-0.038986,1,0.322957
681267,1.00094,-0.0389862,1,0.326848
686121,1.00001,2.11687,0,0.0605469
689460,1.00099,-0.0389864,1,0.330739
697656,1.00105,-0.0389866,1,0.33463
705855,1.0011,-0.0389868,1,0.338521
708618,1.00002,2.11687,0,0.0625
714056,1.00116,-0.038987,1,0.342412
722260,1.00122,-0.0389873,1,0.346304
730466,1.00128,-0.0389875,1,0.350195
731116,1.00002,2.11687,0,0.0644531
738675,1.00134,-0.0389878,1,0.354086
746888,1.00141,-0.038988,1,0.357977
753613,1.00002,2.11687,0,0.0664062
755103,1.00148,-0.0389883,1,0.361868
763322,1.00155,-0.0389886,1,0.365759
771544,1.00163,-0.038989,1,0.36965
776111,1.00002,2.11687,0,0.0683594
779770,1.00171,-0.0389893,1,0.373541
787999,1.00179,-0.0389897,1,0.377432
796232,1.00188,-0.0389901,1,0.381323
798609,1.00002,2.11687,0,0.0703125
804470,1.00196,-0.0389904,1,0.385214
812711,1.00206,-0.0389909,1,0.389105
820957,1.00215,-0.0389913,1,0.392996
821107,1.00003,2.11687,0,0.0722656
829207,1.00225,-0.0389918,1,0.396887
837462,1.00235,-0.0389923,1,0.400778
843606,1.00003,2.11687,0,0.0742188
845722,1.00246,-0.0389928,1,0.404669
853986,1.00257,-0.0389933,1,0.40856
862256,1.00268,-0.0389938,1,0.412451
866105,1.00003,2.11687,0,0.0761719
870532,1.0028,-0.0389944,1,0.416342
878813,1.00292,-0.038995,1,0.420233
887100,1.00305,-0.0389957,1,0.424125
888605,1.00004,2.11687,0,0.078125
895392,1.00318,-0.0389963,1,0.428016
903692,1.00331,-0.038997,1,0.431907
911105,1.00004,2.11687,0,0.0800781
911997,1.00345,-0.0389978,1,0.435798
920309,1.0036,-0.0389985,1,0.439689
928629,1.00375,-0.0389993,1,0.44358
933605,1.00005,2.11687,0,0.0820312
936955,1.0039,-0.0390001,1,0.447471
945289,1.00406,-0.039001,1,0.451362
953631,1.00423,-0.0390019,1,0.455253
956106,1.00005,2.11687,0,0.0839844
961980,1.0044,-0.0390028,1,0.459144
970338,1.00458,-0.0390038,1,0.463035
978607,1.00006,2.11687,0,0.0859375
978705,1.00476,-0.0390048,1,0.466926
987080,1.00495,-0.0390058,1,0.470817
995464,1.00514,-0.0390069,1,0.474708
1.00111e+06,1.00006,2.11687,0,0.0878906
1.00386e+06,1.00534,-0.0390081,1,0.478599
1.01226e+06,1.00555,-0.0390092,1,0.48249
1.02067e+06,1.00577,-0.0390104,1,0.486381
1.02361e+06,1.00007,2.11687,0,0.0898438
1.0291e+06,1.00599,-0.0390117,1,0.490272
1.03753e+06,1.00621,-0.039013,1,0.494163
1.04598e+06,1.00645,-0.0390144,1,0.498054
1.04612e+06,1.00007,2.11686,0,0.0917969
1.05444e+06,1.00669,-0.0390158,1,0.501946
1.0629e+06,1.00694,-0.0390172,1,0.505837
1.06862e+06,1.00008,2.11687,0,0.09375
1.07138e+06,1.00719,-0.0390187,1,0.509728
1.07988e+06,1.00746,-0.0390203,1,0.513619
1.08838e+06,1.00773,-0.0390219,1,0.51751
1.09112e+06,1.00009,2.11687,0,0.0957031
1.0969e+06,1.00801,-0.0390236,1,0.521401
1.10544e+06,1.0083,-0.0390253,1,0.525292
1.11363e+06,1.00009,2.11686,0,0.0976562
1.11398e+06,1.0086,-0.0390271,1,0.529183
1.12254e+06,1.0089,-0.0390289,1,0.533074
1.13112e+06,1.00922,-0.0390308,1,0.536965
1.13614e+06,1.0001,2.11686,0,0.0996094
1.13971e+06,1.00954,-0.0390327,1,0.540856
1.14832e+06,1.00987,-0.0390348,1,0.544747
1.15694e+06,1.01021,-0.0390368,1,0.548638
1.15864e+06,1.00011,2.11686,0,0.101562
1.16558e+06,1.01056,-0.039039,1,0.552529
1.17423e+06,1.01092,-0.0390412,1,0.55642
1.18115e+06,1.00012,2.11686,0,0.103516
1.18291e+06,1.01129,-0.0390434,1,0.560311
1.1916e+06,1.01167,-0.0390457,1,0.564202
1.20031e+06,1.01206,-0.0390481,1,0.568093
1.20366e+06,1.00013,2.11686,0,0.105469
1.20903e+06,1.01246,-0.0390506,1,0.571984
1.21778e+06,1.01288,-0.0390531,1,0.575875
1.22617e+06,1.00014,2.11686,0,0.107422
1.22655e+06,1.0133,-0.0390557,1,0.579767
1.23534e+06,1.01373,-0.0390583,1,0.583658
1.24414e+06,1.01417,-0.039061,1,0.587549
1.24868e+06,1.00015,2.11686,0,0.109375
1.25297e+06,1.01463,-0.0390638,1,0.59144
1.26182e+06,1.01509,-0.0390667,1,0.595331
1.27069e+06,1.01557,-0.0390696,1,0.599222
1.27119e+06,1.00016,2.11685,0,0.111328
1.27959e+06,1.01606,-0.0390726,1,0.603113
1.2885e+06,1.01656,-0.0390756,1,0.607004
1.29371e+06,1.00017,2.11686,0,0.113281
1.29744e+06,1.01707,-0.0390787,1,0.610895
1.30641e+06,1.0176,-0.0390819,1,0.614786
1.31539e+06,1.01813,-0.0390851,1,0.618677
1.31622e+06,1.00018,2.11685,0,0.115234
1.32441e+06,1.01868,-0.0390884,1,0.622568
1.33344e+06,1.01924,-0.0390918,1,0.626459
1.33874e+06,1.00019,2.11685,0,0.117188
1.34251e+06,1.01982,-0.0390952,1,0.63035
1.35159e+06,1.0204,-0.0390987,1,0.634241
1.36071e+06,1.021,-0.0391023,1,0.638132
1.36126e+06,1.00021,2.11684,0,0.119141
1.36985e+06,1.02161,-0.0391059,1,0.642023
1.37902e+06,1.02223,-0.0391095,1,0.645914
1.38377e+06,1.00022,2.11685,0,0.121094
1.38821e+06,1.02287,-0.0391132,1,0.649805
1.39744e+06,1.02352,-0.039117,1,0.653696
1.40629e+06,1.00023,2.11682,0,0.123047
1.40669e+06,1.02418,-0.0391208,1,0.657588
1.41597e+06,1.02485,-0.0391246,1,0.661479
1.42528e+06,1.02554,-0.0391285,1,0.66537
1.42882e+06,1.00025,2.11684,0,0.125
1.43461e+06,1.02624,-0.0391324,1,0.669261
1.44398e+06,1.02695,-0.0391364,1,0.673152
1.45134e+06,1.00026,2.11684,0,0.126953
1.45337e+06,1.02767,-0.0391404,1,0.677043
1.46279e+06,1.02841,-0.0391444,1,0.680934
1.47225e+06,1.02916,-0.0391484,1,0.684825
1.47387e+06,1.00028,2.11684,0,0.128906
1.48173e+06,1.02992,-0.0391524,1,0.688716
1.49124e+06,1.03069,-0.0391565,1,0.692607
1.49639e+06,1.0003,2.11683,0,0.130859
1.50078e+06,1.03147,-0.0391605,1,0.696498
1.51035e+06,1.03226,-0.0391646,1,0.700389
1.51892e+06,1.00032,2.11682,0,0.132812
1.51994e+06,1.03307,-0.0391686,1,0.70428
1.52957e+06,1.03388,-0.0391726,1,0.708171
1.53922e+06,1.0347,-0.0391766,1,0.712062
1.54146e+06,1.00033,2.11683,0,0.134766
1.5489e+06,1.03554,-0.0391806,1,0.715953
1.55861e+06,1.03638,-0.0391845,1,0.719844
1.56399e+06,1.00035,2.11682,0,0.136719
1.56834e+06,1.03723,-0.0391884,1,0.723735
1.5781e+06,1.03809,-0.0391922,1,0.727626
1.58652e+06,1.00037,2.11681,0,0.138672
1.58788e+06,1.03895,-0.0391959,1,0.731518
1.59769e+06,1.03983,-0.0391996,1,0.735409
1.60752e+06,1.0407,-0.0392032,1,0.7393
1.60906e+06,1.0004,2.11681,0,0.140625
1.61738e+06,1.04158,-0.0392066,1,0.743191
1.62725e+06,1.04247,-0.03921,1,0.747082
1.6316e+06,1.00042,2.11681,0,0.142578
1.63714e+06,1.04336,-0.0392133,1,0.750973
1.64705e+06,1.04425,-0.0392164,1,0.754864
1.65415e+06,1.00044,2.1168,0,0.144531
1.65698e+06,1.04514,-0.0392193,1,0.758755
1.66692e+06,1.04603,-0.0392221,1,0.762646
1.67669e+06,1.00047,2.11561,0,0.146484
1.67687e+06,1.04692,-0.0392244,1,0.766537
1.68683e+06,1.04781,-0.0392273,1,0.770428
1.6968e+06,1.04869,-0.0392295,1,0.774319
1.69924e+06,1.00049,2.11679,0,0.148438
1.70677e+06,1.04957,-0.0392316,1,0.77821
1.71675e+06,1.05044,-0.0392334,1,0.782101
1.72179e+06,1.00052,2.11678,0,0.150391
1.72673e+06,1.0513,-0.039235,1,0.785992
1.7367e+06,1.05215,-0.0392364,1,0.789883
1.74435e+06,1.00054,2.11677,0,0.152344
1.74667e+06,1.05299,-0.0392375,1,0.793774
1.75663e+06,1.05382,-0.0392383,1,0.797665
1.76657e+06,1.05462,-0.0392386,1,0.801556
1.7669e+06,1.00057,2.1162,0,0.154297
1.77649e+06,1.05541,-0.039239,1,0.805447
1.7864e+06,1.05618,-0.039239,1,0.809339
1.78946e+06,1.0006,2.11676,0,0.15625
1.79627e+06,1.05693,-0.0392385,1,0.81323
1.80612e+06,1.05765,-0.0392378,1,0.817121
1.81203e+06,1.00063,2.11675,0,0.158203
1.81592e+06,1.05834,-0.0392367,1,0.821012
1.82569e+06,1.059,-0.0392353,1,0.824903
1.83459e+06,1.00066,2.11661,0,0.160156
1.83541e+06,1.05963,-0.0392334,1,0.828794
1.84508e+06,1.06022,-0.0392313,1,0.832685
1.85469e+06,1.06077,-0.0392288,1,0.836576
1.85716e+06,1.00069,2.11672,0,0.162109
1.86424e+06,1.06129,-0.0392258,1,0.840467
1.87371e+06,1.06175,-0.0392225,1,0.844358
1.87974e+06,1.00073,2.11672,0,0.164062
1.88311e+06,1.06217,-0.0392188,1,0.848249
1.89242e+06,1.06254,-0.0392147,1,0.85214
1.90164e+06,1.06285,-0.0392102,1,0.856031
1.90231e+06,1.00076,2.11647,0,0.166016
1.91076e+06,1.0631,-0.0392054,1,0.859922
1.91977e+06,1.0633,-0.0392002,1,0.863813
1.9249e+06,1.0008,2.11669,0,0.167969
1.92867e+06,1.06342,-0.0391946,1,0.867704
1.93744e+06,1.06348,-0.0391886,1,0.871595
1.94608e+06,1.06347,-0.0391823,1,0.875486
1.94748e+06,1.00083,2.11663,0,0.169922
1.95458e+06,1.06338,-0.0391757,1,0.879377
1.96294e+06,1.0632,-0.0391687,1,0.883268
1.97007e+06,1.00087,2.11657,0,0.171875
1.97113e+06,1.06295,-0.0391615,1,0.88716
1.97916e+06,1.06261,-0.039154,1,0.891051
1.98701e+06,1.06217,-0.0391463,1,0.894942
1.99266e+06,1.00091,2.11664,0,0.173828
1.99467e+06,1.06165,-0.0391383,1,0.898833
2.00214e+06,1.06102,-0.0391302,1,0.902724
2.00941e+06,1.06029,-0.0391219,1,0.906615
2.01526e+06,1.00095,2.11658,0,0.175781
2.01646e+06,1.05945,-0.0391134,1,0.910506
2.02329e+06,1.05851,-0.039105,1,0.914397
2.02988e+06,1.05745,-0.0390965,1,0.918288
2.03624e+06,1.05627,-0.0390879,1,0.922179
2.03786e+06,1.00099,2.1166,0,0.177734
2.04234e+06,1.05498,-0.0390795,1,0.92607
2.04818e+06,1.05356,-0.0390711,1,0.929961
2.05375e+06,1.05201,-0.0390629,1,0.933852
2.05905e+06,1.05034,-0.0390548,1,0.937743
2.06047e+06,1.00104,2.11658,0,0.179688
2.06406e+06,1.04854,-0.0390469,1,0.941634
2.06877e+06,1.0466,-0.0390394,1,0.945525
2.07319e+06,1.04452,-0.0390321,1,0.949416
2.07729e+06,1.04231,-0.0390252,1,0.953307
2.08108e+06,1.03996,-0.0390188,1,0.957198
2.08308e+06,1.00108,2.11658,0,0.181641
2.08454e+06,1.03746,-0.0390127,1,0.961089
2.08768e+06,1.03483,-0.0390072,1,0.964981
2.09048e+06,1.03205,-0.0390021,1,0.968872
2.09295e+06,1.02912,-0.0389976,1,0.972763
2.09507e+06,1.02605,-0.0389937,1,0.976654
2.09684e+06,1.02284,-0.0389904,1,0.980545
2.09826e+06,1.01948,-0.0389878,1,0.984436
2.09933e+06,1.01597,-0.0389858,1,0.988327
2.10004e+06,1.01232,-0.0389844,1,0.992218
2.1004e+06,1.00853,-0.0389837,1,0.996109
2.1057e+06,1.00113,2.11659,0,0.183594
2.12832e+06,1.00118,2.11657,0,0.185547
2.15095e+06,1.00122,2.11655,0,0.1875
2.17358e+06,1.00127,2.11653,0,0.189453
2.19622e+06,1.00133,2.11651,0,0.191406
2.21886e+06,1.00138,2.11649,0,0.193359
2.24151e+06,1.00143,2.11647,0,0.195312
2.26417e+06,1.00149,2.11644,0,0.197266
2.28683e+06,1.00155,2.11641,0,0.199219
2.3095e+06,1.00161,2.11639,0,0.201172
2.33217e+06,1.00167,2.11636,0,0.203125
2.35485e+06,1.00173,2.11633,0,0.205078
2.37754e+06,1.0018,2.11629,0,0.207031
2.40023e+06,1.00186,2.11626,0,0.208984
2.42294e+06,1.00193,2.11623,0,0.210938
2.44565e+06,1.002,2.11619,0,0.212891
2.46836e+06,1.00207,2.11615,0,0.214844
2.49109e+06,1.00215,2.11611,0,0.216797
2.51382e+06,1.00222,2.11607,0,0.21875
2.53656e+06,1.0023,2.11602,0,0.220703
2.55931e+06,1.00238,2.11598,0,0.222656
2.58207e+06,1.00246,2.11593,0,0.224609
2.60484e+06,1.00254,2.11588,0,0.226562
2.62761e+06,1.00263,2.11582,0,0.228516
2.6504e+06,1.00272,2.11577,0,0.230469
2.67319e+06,1.0028,2.11571,0,0.232422
2.69599e+06,1.0029,2.11565,0,0.234375
2.71881e+06,1.00299,2.11559,0,0.236328
2.74163e+06,1.00308,2.11552,0,0.238281
2.76446e+06,1.00318,2.11545,0,0.240234
2.78731e+06,1.00328,2.11538,0,0.242188
2.81016e+06,1.00338,2.11531,0,0.244141
2.83303e+06,1.00349,2.11523,0,0.246094
2.8559e+06,1.00359,2.11514,0,0.248047
2.87879e+06,1.0037,2.11505,0,0.25
2.90169e+06,1.00381,2.11496,0,0.251953
2.9246e+06,1.00393,2.11486,0,0.253906
2.94752e+06,1.00404,2.11474,0,0.255859
2.97046e+06,1.00416,2.11461,0,0.257812
2.99341e+06,1.00428,2.11444,0,0.259766
3.01637e+06,1.0044,2.11419,0,0.261719
3.03934e+06,1.00453,2.11363,0,0.263672
3.06232e+06,1.00465,2.1109,0,0.265625
3.08437e+06,1.47522,-0.0399461,1,1
3.08534e+06,1.00479,1.10969,2,0.267578
3.10834e+06,1.00492,2.11095,0,0.269531
3.13137e+06,1.00505,2.11311,0,0.271484
3.15441e+06,1.00519,2.11343,0,0.273438
3.17746e+06,1.00533,2.11346,0,0.275391
3.20053e+06,1.00547,2.1134,0,0.277344
3.22362e+06,1.00562,2.11331,0,0.279297
3.24672e+06,1.00577,2.11319,0,0.28125
3.26983e+06,1.00592,2.11306,0,0.283203
3.29296e+06,1.00607,2.11292,0,0.285156
3.31611e+06,1.00623,2.11277,0,0.287109
3.33927e+06,1.00639,2.11261,0,0.289062
3.36245e+06,1.00655,2.11245,0,0.291016
3.38565e+06,1.00671,2.11228,0,0.292969
3.40886e+06,1.00688,2.1121,0,0.294922
3.43209e+06,1.00705,2.11192,0,0.296875
3.45534e+06,1.00722,2.11173,0,0.298828
3.4786e+06,1.0074,2.11153,0,0.300781
3.50188e+06,1.00758,2.11133,0,0.302734
3.52519e+06,1.00776,2.11113,0,0.304688
3.5485e+06,1.00794,2.11092,0,0.306641
3.57184e+06,1.00813,2.1107,0,0.308594
3.5952e+06,1.00832,2.11047,0,0.310547
3.61857e+06,1.00851,2.11024,0,0.3125
3.64197e+06,1.00871,2.11001,0,0.314453
3.66538e+06,1.00891,2.10976,0,0.316406
3.68882e+06,1.00911,2.10951,0,0.318359
3.71227e+06,1.00931,2.10926,0,0.320312
3.73574e+06,1.00952,2.109,0,0.322266
3.75924e+06,1.00973,2.10873,0,0.324219
3.78275e+06,1.00995,2.10846,0,0.326172
3.80629e+06,1.01016,2.10818,0,0.328125
3.82985e+06,1.01038,2.10789,0,0.330078
3.85343e+06,1.01061,2.1076,0,0.332031
3.87703e+06,1.01083,2.1073,0,0.333984
3.90065e+06,1.01106,2.10699,0,0.335938
3.92429e+06,1.01129,2.10668,0,0.337891
3.94796e+06,1.01153,2.10636,0,0.339844
3.97165e+06,1.01177,2.10604,0,0.341797
3.99536e+06,1.01201,2.10571,0,0.34375
4.01909e+06,1.01225,2.10537,0,0.345703
4.04285e+06,1.0125,2.10503,0,0.347656
4.06663e+06,1.01275,2.10468,0,0.349609
4.09043e+06,1.013,2.10433,0,0.351562
4.11426e+06,1.01326,2.10398,0,0.353516
4.13811e+06,1.01351,2.10361,0,0.355469
4.16198e+06,1.01378,2.10325,0,0.357422
4.18588e+06,1.01404,2.10288,0,0.359375
4.2098e+06,1.01431,2.1025,0,0.361328
4.23374e+06,1.01458,2.10212,0,0.363281
4.25771e+06,1.01485,2.10174,0,0.365234
4.2817e+06,1.01513,2.10136,0,0.367188
4.30571e+06,1.0154,2.10097,0,0.369141
4.32975e+06,1.01568,2.10058,0,0.371094
4.35381e+06,1.01597,2.10019,0,0.373047
4.3779e+06,1.01625,2.0998,0,0.375
4.40201e+06,1.01654,2.09941,0,0.376953
4.42614e+06,1.01683,2.09902,0,0.378906
4.4503e+06,1.01713,2.09863,0,0.380859
4.47448e+06,1.01742,2.09824,0,0.382812
4.49868e+06,1.01772,2.09785,0,0.384766
4.52291e+06,1.01802,2.09747,0,0.386719
4.54716e+06,1.01832,2.09709,0,0.388672
4.57143e+06,1.01862,2.09671,0,0.390625
4.59572e+06,1.01893,2.09634,0,0.392578
4.62003e+06,1.01924,2.09598,0,0.394531
4.64437e+06,1.01955,2.09562,0,0.396484
4.66872e+06,1.01986,2.09528,0,0.398438
4.6931e+06,1.02017,2.09494,0,0.400391
4.7175e+06,1.02048,2.09462,0,0.402344
4.74191e+06,1.02079,2.09431,0,0.404297
4.76634e+06,1.02111,2.09401,0,0.40625
4.79079e+06,1.02142,2.09373,0,0.408203
4.81525e+06,1.02174,2.09346,0,0.410156
4.83973e+06,1.02206,2.09321,0,0.412109
4.86423e+06,1.02237,2.09299,0,0.414062
4.88874e+06,1.02269,2.09278,0,0.416016
4.91325e+06,1.023,2.0926,0,0.417969
4.93778e+06,1.02332,2.09244,0,0.419922
4.96232e+06,1.02363,2.0923,0,0.421875
4.98686e+06,1.02394,2.0922,0,0.423828
5.0114e+06,1.02425,2.09212,0,0.425781
5.03595e+06,1.02455,2.09208,0,0.427734
5.0605e+06,1.02486,2.09207,0,0.429688
5.08504e+06,1.02516,2.0921,0,0.431641
5.10957e+06,1.02545,2.09216,0,0.433594
5.1341e+06,1.02574,2.09226,0,0.435547
5.15861e+06,1.02603,2.09241,0,0.4375
5.1831e+06,1.02631,2.09259,0,0.439453
5.20756e+06,1.02658,2.09282,0,0.441406
5.232e+06,1.02684,2.0931,0,0.443359
5.25639e+06,1.0271,2.09342,0,0.445312
5.28075e+06,1.02734,2.0938,0,0.447266
5.30505e+06,1.02757,2.09422,0,0.449219
5.32929e+06,1.02779,2.0947,0,0.451172
5.35345e+06,1.02799,2.09523,0,0.453125
5.37753e+06,1.02817,2.09581,0,0.455078
5.40151e+06,1.02833,2.09645,0,0.457031
5.42538e+06,1.02847,2.09715,0,0.458984
5.44911e+06,1.02858,2.0979,0,0.460938
5.47268e+06,1.02866,2.09871,0,0.462891
5.49606e+06,1.02871,2.09957,0,0.464844
5.51923e+06,1.02871,2.10049,0,0.466797
5.54215e+06,1.02867,2.10146,0,0.46875
5.56477e+06,1.02858,2.10248,0,0.470703
5.58704e+06,1.02842,2.10355,0,0.472656
5.60891e+06,1.02819,2.10465,0,0.474609
5.63029e+06,1.02787,2.10579,0,0.476562
5.65111e+06,1.02745,2.10696,0,0.478516
5.67125e+06,1.02691,2.10815,0,0.480469
5.6906e+06,1.02623,2.10935,0,0.482422
5.709e+06,1.02539,2.11053,0,0.484375
5.72628e+06,1.02436,2.11169,0,0.486328
5.74224e+06,1.02309,2.11279,0,0.488281
5.75664e+06,1.02157,2.11382,0,0.490234
5.76924e+06,1.01973,2.11475,0,0.492188
5.77976e+06,1.01754,2.11555,0,0.494141
5.78794e+06,1.01497,2.11618,0,0.496094
5.79355e+06,1.01196,2.11662,0,0.498047
5.7964e+06,1.00849,2.11684,0,0.5
6.30078e+06,1.09197,1.87882,2,0.501953
6.30392e+06,1.08827,1.93053,2,0.503906
6.30982e+06,1.08508,1.98912,2,0.505859
6.31841e+06,1.08237,2.03516,0,0.507812
6.32946e+06,1.0801,2.06739,0,0.509766
6.34272e+06,1.07822,2.08972,0,0.511719
6.35792e+06,1.07669,2.10564,0,0.513672
6.3748e+06,1.07545,2.11748,0,0.515625
6.39313e+06,1.07447,2.12671,0,0.517578
6.41272e+06,1.0737,2.13419,0,0.519531
6.43339e+06,1.07312,2.14051,0,0.521484
6.45498e+06,1.0727,2.14601,0,0.523438
6.47738e+06,1.07241,2.15094,0,0.525391
6.50049e+06,1.07224,2.15545,0,0.527344
6.5242e+06,1.07217,2.15965,0,0.529297
6.54846e+06,1.0722,2.16361,0,0.53125
6.5732e+06,1.0723,2.16739,0,0.533203
6.59837e+06,1.07247,2.17102,0,0.535156
6.62392e+06,1.0727,2.17454,0,0.537109
6.64982e+06,1.07298,2.17796,0,0.539062
6.67604e+06,1.07332,2.1813,0,0.541016
6.70256e+06,1.0737,2.18456,0,0.542969
6.72935e+06,1.07412,2.18776,0,0.544922
6.75639e+06,1.07458,2.1909,0,0.546875
6.78366e+06,1.07507,2.19398,0,0.548828
6.81116e+06,1.07559,2.19701,0,0.550781
6.83886e+06,1.07614,2.19999,0,0.552734
6.86676e+06,1.07672,2.20292,0,0.554688
6.89486e+06,1.07733,2.2058,0,0.556641
6.92313e+06,1.07796,2.20862,0,0.558594
6.95158e+06,1.07861,2.2114,0,0.560547
6.98019e+06,1.07928,2.21412,0,0.5625
7.00897e+06,1.07997,2.21679,0,0.564453
7.0379e+06,1.08069,2.21941,0,0.566406
7.06699e+06,1.08142,2.22198,0,0.568359
7.09622e+06,1.08217,2.22449,2,0.570312
7.12561e+06,1.08293,2.22694,2,0.572266
7.15513e+06,1.08371,2.22933,2,0.574219
7.1848e+06,1.08451,2.23167,2,0.576172
7.2146e+06,1.08532,2.23395,2,0.578125
7.24454e+06,1.08615,2.23617,2,0.580078
7.27461e+06,1.087,2.23833,2,0.582031
7.30481e+06,1.08785,2.24042,2,0.583984
7.33515e+06,1.08872,2.24246,2,0.585938
7.36561e+06,1.08961,2.24443,2,0.587891
7.3962e+06,1.0905,2.24633,2,0.589844
7.42692e+06,1.09141,2.24818,2,0.591797
7.45776e+06,1.09233,2.24995,2,0.59375
7.48873e+06,1.09327,2.25167,2,0.595703
7.51982e+06,1.09421,2.25332,2,0.597656
7.55103e+06,1.09517,2.2549,2,0.599609
7.58237e+06,1.09614,2.25641,2,0.601562
7.61383e+06,1.09712,2.25786,2,0.603516
7.64541e+06,1.09811,2.25925,2,0.605469
7.67711e+06,1.09911,2.26056,2,0.607422
7.70893e+06,1.10012,2.26181,2,0.609375
7.74087e+06,1.10115,2.263,2,0.611328
7.77293e+06,1.10218,2.26411,2,0.613281
7.80511e+06,1.10322,2.26517,2,0.615234
7.83741e+06,1.10428,2.26615,2,0.617188
7.86983e+06,1.10534,2.26707,2,0.619141
7.90236e+06,1.10642,2.26793,2,0.621094
7.93502e+06,1.1075,2.26872,2,0.623047
7.96779e+06,1.10859,2.26944,2,0.625
8.00068e+06,1.1097,2.2701,2,0.626953
8.03369e+06,1.11081,2.2707,2,0.628906
8.06681e+06,1.11193,2.27124,2,0.630859
8.10005e+06,1.11306,2.27171,2,0.632812
8.13341e+06,1.1142,2.27212,2,0.634766
8.16689e+06,1.11535,2.27247,2,0.636719
8.20048e+06,1.11651,2.27276,2,0.638672
8.23419e+06,1.11767,2.273,2,0.640625
8.26802e+06,1.11885,2.27317,2,0.642578
8.30196e+06,1.12003,2.27329,2,0.644531
8.33602e+06,1.12122,2.27336,2,0.646484
8.37019e+06,1.12242,2.27337,2,0.648438
8.40448e+06,1.12363,2.27333,2,0.650391
8.43889e+06,1.12485,2.27323,2,0.652344
8.47341e+06,1.12607,2.27309,2,0.654297
8.50805e+06,1.12731,2.2729,2,0.65625
8.5428e+06,1.12855,2.27266,2,0.658203
8.57767e+06,1.1298,2.27238,2,0.660156
8.61265e+06,1.13105,2.27205,2,0.662109
8.64775e+06,1.13232,2.27169,2,0.664062
8.68296e+06,1.13359,2.27128,2,0.666016
8.71829e+06,1.13487,2.27084,2,0.667969
8.75373e+06,1.13615,2.27036,2,0.669922
8.78928e+06,1.13745,2.26985,2,0.671875
8.82495e+06,1.13875,2.26931,2,0.673828
8.86073e+06,1.14006,2.26874,2,0.675781
8.89662e+06,1.14137,2.26815,2,0.677734
8.93263e+06,1.14269,2.26753,2,0.679688
8.96874e+06,1.14402,2.26689,2,0.681641
9.00497e+06,1.14535,2.26623,2,0.683594
9.04131e+06,1.1467,2.26556,2,0.685547
9.07776e+06,1.14804,2.26488,2,0.6875
9.11432e+06,1.1494,2.26418,2,0.689453
9.15098e+06,1.15076,2.26348,2,0.691406
9.18776e+06,1.15212,2.26277,2,0.693359
9.22464e+06,1.15349,2.26206,2,0.695312
9.26163e+06,1.15487,2.26136,2,0.697266
9.29873e+06,1.15625,2.26065,2,0.699219
9.33593e+06,1.15764,2.25995,2,0.701172
9.37324e+06,1.15903,2.25926,2,0.703125
9.41065e+06,1.16043,2.25859,2,0.705078
9.44817e+06,1.16183,2.25792,2,0.707031
9.48579e+06,1.16324,2.25728,2,0.708984
9.52351e+06,1.16466,2.25665,2,0.710938
9.56133e+06,1.16607,2.25604,2,0.712891
9.59924e+06,1.16749,2.25546,2,0.714844
9.63726e+06,1.16892,2.2549,2,0.716797
9.67538e+06,1.17035,2.25438,2,0.71875
9.71359e+06,1.17178,2.25388,2,0.720703
9.75189e+06,1.17322,2.25341,2,0.722656
9.79029e+06,1.17466,2.25298,2,0.724609
9.82878e+06,1.1761,2.25258,2,0.726562
9.86736e+06,1.17755,2.25222,2,0.728516
9.90603e+06,1.179,2.2519,2,0.730469
9.94479e+06,1.18045,2.25161,2,0.732422
9.98363e+06,1.18191,2.25137,2,0.734375
1.00226e+07,1.18336,2.25116,2,0.736328
1.00616e+07,1.18482,2.251,2,0.738281
1.01007e+07,1.18628,2.25088,2,0.740234
1.01398e+07,1.18775,2.2508,2,0.742188
1.01791e+07,1.18921,2.25077,2,0.744141
1.02184e+07,1.19067,2.25078,2,0.746094
1.02578e+07,1.19214,2.25083,2,0.748047
1.02972e+07,1.19361,2.25092,2,0.75
1.03368e+07,1.19507,2.25106,2,0.751953
1.03764e+07,1.19654,2.25123,2,0.753906
1.0416e+07,1.198,2.25145,2,0.755859
1.04558e+07,1.19947,2.25171,2,0.757812
1.04955e+07,1.20093,2.25201,2,0.759766
1.05354e+07,1.2024,2.25235,2,0.761719
1.05753e+07,1.20386,2.25273,2,0.763672
1.06152e+07,1.20532,2.25315,2,0.765625
1.06552e+07,1.20678,2.2536,2,0.767578
1.06952e+07,1.20823,2.25409,2,0.769531
1.07353e+07,1.20969,2.25461,2,0.771484
1.07754e+07,1.21114,2.25516,2,0.773438
1.08156e+07,1.21258,2.25575,2,0.775391
1.08558e+07,1.21403,2.25636,2,0.777344
1.0896e+07,1.21547,2.25701,2,0.779297
1.09362e+07,1.2169,2.25768,2,0.78125
1.09765e+07,1.21833,2.25837,2,0.783203
1.10167e+07,1.21975,2.2591,2,0.785156
1.1057e+07,1.22117,2.25984,2,0.787109
1.10973e+07,1.22259,2.26061,2,0.789062
1.11376e+07,1.22399,2.2614,2,0.791016
1.11779e+07,1.22539,2.26221,2,0.792969
1.12182e+07,1.22678,2.26303,2,0.794922
1.12585e+07,1.22817,2.26387,2,0.796875
1.12988e+07,1.22955,2.26473,2,0.798828
1.13391e+07,1.23092,2.2656,2,0.800781
1.13793e+07,1.23228,2.26648,2,0.802734
1.14195e+07,1.23363,2.26737,2,0.804688
1.14597e+07,1.23497,2.26828,2,0.806641
1.14999e+07,1.2363,2.26919,2,0.808594
1.154e+07,1.23762,2.27011,2,0.810547
1.158e+07,1.23892,2.27104,2,0.8125
1.16201e+07,1.24022,2.27197,2,0.814453
1.166e+07,1.2415,2.27291,2,0.816406
1.16999e+07,1.24277,2.27385,2,0.818359
1.17397e+07,1.24403,2.2748,2,0.820312
1.17795e+07,1.24528,2.27574,2,0.822266
1.18192e+07,1.24651,2.27669,2,0.824219
1.18588e+07,1.24772,2.27763,2,0.826172
1.18983e+07,1.24892,2.27858,2,0.828125
1.19377e+07,1.2501,2.27952,2,0.830078
1.19769e+07,1.25127,2.28047,2,0.832031
1.20161e+07,1.25242,2.2814,2,0.833984
1.20552e+07,1.25355,2.28234,2,0.835938
1.20941e+07,1.25467,2.28327,2,0.837891
1.21329e+07,1.25576,2.2842,2,0.839844
1.21716e+07,1.25684,2.28512,2,0.841797
1.22101e+07,1.25789,2.28603,2,0.84375
1.22485e+07,1.25893,2.28694,2,0.845703
1.22867e+07,1.25994,2.28785,2,0.847656
1.23247e+07,1.26094,2.28874,2,0.849609
1.23626e+07,1.26191,2.28963,2,0.851562
1.24003e+07,1.26285,2.29051,2,0.853516
1.24378e+07,1.26378,2.29138,2,0.855469
1.24751e+07,1.26467,2.29224,2,0.857422
1.25122e+07,1.26555,2.29309,2,0.859375
1.2549e+07,1.2664,2.29394,2,0.861328
1.25857e+07,1.26722,2.29477,2,0.863281
1.26221e+07,1.26801,2.2956,2,0.865234
1.26583e+07,1.26878,2.29641,2,0.867188
1.26942e+07,1.26952,2.29722,2,0.869141
1.27299e+07,1.27023,2.29801,2,0.871094
1.27653e+07,1.27091,2.29879,2,0.873047
1.28005e+07,1.27156,2.29957,2,0.875
1.28353e+07,1.27218,2.30033,2,0.876953
1.28699e+07,1.27277,2.30108,2,0.878906
1.29042e+07,1.27333,2.30182,2,0.880859
1.29381e+07,1.27385,2.30255,2,0.882812
1.29718e+07,1.27434,2.30326,2,0.884766
1.30051e+07,1.2748,2.30397,2,0.886719
1.30381e+07,1.27522,2.30466,2,0.888672
1.30707e+07,1.2756,2.30535,2,0.890625
1.3103e+07,1.27595,2.30602,2,0.892578
1.31349e+07,1.27626,2.30667,2,0.894531
1.31664e+07,1.27654,2.30732,2,0.896484
1.31976e+07,1.27678,2.30796,2,0.898438
1.32284e+07,1.27698,2.30858,2,0.900391
1.32588e+07,1.27713,2.30919,2,0.902344
1.32887e+07,1.27725,2.30979,2,0.904297
1.33183e+07,1.27733,2.31038,2,0.90625
1.33474e+07,1.27737,2.31095,2,0.908203
1.33761e+07,1.27737,2.31152,2,0.910156
1.34044e+07,1.27732,2.31207,2,0.912109
1.34322e+07,1.27723,2.31261,2,0.914062
1.34595e+07,1.2771,2.31313,2,0.916016
1.34863e+07,1.27692,2.31365,2,0.917969
1.35127e+07,1.2767,2.31415,2,0.919922
1.35386e+07,1.27643,2.31464,2,0.921875
1.3564e+07,1.27612,2.31512,2,0.923828
1.35889e+07,1.27576,2.31559,2,0.925781
1.36132e+07,1.27535,2.31604,2,0.927734
1.36371e+07,1.2749,2.31648,2,0.929688
1.36604e+07,1.2744,2.31692,2,0.931641
1.36832e+07,1.27385,2.31733,2,0.933594
1.37054e+07,1.27325,2.31774,2,0.935547
1.3727e+07,1.2726,2.31813,2,0.9375
1.37481e+07,1.27191,2.31852,2,0.939453
1.37687e+07,1.27116,2.31889,2,0.941406
1.37886e+07,1.27036,2.31924,2,0.943359
1.3808e+07,1.26952,2.31959,2,0.945312
1.38267e+07,1.26862,2.31992,2,0.947266
1.38449e+07,1.26767,2.32025,2,0.949219
1.38624e+07,1.26666,2.32056,2,0.951172
1.38794e+07,1.26561,2.32085,2,0.953125
1.38957e+07,1.2645,2.32114,2,0.955078
1.39113e+07,1.26334,2.32141,2,0.957031
1.39264e+07,1.26213,2.32168,2,0.958984
1.39408e+07,1.26086,2.32193,2,0.960938
1.39545e+07,1.25955,2.32216,2,0.962891
1.39676e+07,1.25817,2.32239,2,0.964844
1.39801e+07,1.25675,2.3226,2,0.966797
1.39919e+07,1.25527,2.32281,2,0.96875
1.4003e+07,1.25374,2.323,2,0.970703
1.40134e+07,1.25215,2.32318,2,0.972656
1.40232e+07,1.25051,2.32334,2,0.974609
1.40323e+07,1.24881,2.3235,2,0.976562
1.40407e+07,1.24706,2.32364,2,0.978516
1.40484e+07,1.24526,2.32377,2,0.980469
1.40554e+07,1.2434,2.32389,2,0.982422
1.40617e+07,1.24149,2.324,2,0.984375
1.40674e+07,1.23953,2.32409,2,0.986328
1.40723e+07,1.23751,2.32417,2,0.988281
1.40765e+07,1.23544,2.32425,2,0.990234
1.40801e+07,1.23331,2.32431,2,0.992188
1.40829e+07,1.23113,2.32435,2,0.994141
1.4085e+07,1.2289,2.32439,2,0.996094
1.40864e+07,1.22662,2.32441,2,0.998047
1.40871e+07,1.22428,2.32442,2,1


==> data/spectra_1D/spectrum_p2-2_c1-1.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
11247.7,1,2.11687,0,0.00389105
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
33743.2,1,2.11687,0,0.0077821
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
56238.7,1,2.11687,0,0.0116732
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
78734.1,1,2.11687,0,0.0155642
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101230,1,2.11687,0,0.0194553
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
123725,1,2.11687,0,0.0233463
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
146221,1,2.11687,0,0.0272374
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
168716,1,2.11687,0,0.0311284
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191212,1,2.11687,0,0.0350195
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
213707,1,2.11687,0,0.0389105
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
236202,1,2.11687,0,0.0428016
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
258698,1,2.11687,0,0.0466926
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281193,1,2.11687,0,0.0505837
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
303689,1,2.11687,0,0.0544747
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
326185,1,2.11687,0,0.0583658
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
348680,1,2.11687,0,0.0622568
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
371176,1,2.11687,0,0.0661479
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389837,1,0.18677
393671,1,2.11687,0,0.0700389
395370,1.00009,-0.0389837,1,0.190661
403525,1.0001,-0.0389837,1,0.194553
411681,1.00011,-0.0389837,1,0.198444
416167,1,2.11687,0,0.07393
419837,1.00012,-0.0389837,1,0.202335
427994,1.00013,-0.0389837,1,0.206226
436151,1.00014,-0.0389837,1,0.210117
438663,1,2.11687,0,0.077821
444308,1.00015,-0.0389837,1,0.214008
452466,1.00016,-0.0389837,1,0.217899
460624,1.00018,-0.0389837,1,0.22179
461158,1,2.11687,0,0.0817121
468783,1.00019,-0.0389837,1,0.225681
476943,1.00021,-0.0389837,1,0.229572
483654,1,2.11687,0,0.0856031
485103,1.00022,-0.0389837,1,0.233463
493264,1.00024,-0.0389837,1,0.237354
501426,1.00025,-0.0389837,1,0.241245
506150,1,2.11687,0,0.0894942
509588,1.00027,-0.0389837,1,0.245136
517751,1.00029,-0.0389837,1,0.249027
525915,1.00031,-0.0389837,1,0.252918
528646,1,2.11687,0,0.0933852
534080,1.00033,-0.0389837,1,0.256809
542246,1.00035,-0.0389837,1,0.2607
550413,1.00038,-0.0389837,1,0.264591
551142,1.00001,2.11687,0,0.0972763
558581,1.0004,-0.0389837,1,0.268482
566750,1.00043,-0.0389837,1,0.272374
573638,1.00001,2.11687,0,0.101167
574920,1.00045,-0.0389837,1,0.276265
583091,1.00048,-0.0389837,1,0.280156
591264,1.00051,-0.0389837,1,0.284047
596135,1.00001,2.11687,0,0.105058
599438,1.00054,-0.0389837,1,0.287938
607613,1.00057,-0.0389837,1,0.291829
615790,1.00061,-0.0389837,1,0.29572
618631,1.00001,2.11687,0,0.108949
623968,1.00064,-0.0389837,1,0.299611
632148,1.00068,-0.0389837,1,0.303502
640330,1.00072,-0.0389837,1,0.307393
641128,1.00001,2.11687,0,0.11284
648513,1.00076,-0.0389837,1,0.311284
656699,1.0008,-0.0389837,1,0.315175
663625,1.00001,2.11687,0,0.116732
664886,1.00085,-0.0389837,1,0.319066
673075,1.00089,-0.0389837,1,0.322957
681267,1.00094,-0.0389837,1,0.326848
686121,1.00001,2.11687,0,0.120623
689461,1.00099,-0.0389837,1,0.330739
697657,1.00105,-0.0389837,1,0.33463
705855,1.0011,-0.0389837,1,0.338521
708619,1.00002,2.11687,0,0.124514
714056,1.00116,-0.0389837,1,0.342412
722260,1.00122,-0.0389837,1,0.346304
730467,1.00128,-0.0389837,1,0.350195
731116,1.00002,2.11687,0,0.128405
738676,1.00135,-0.0389837,1,0.354086
746888,1.00141,-0.0389837,1,0.357977
753614,1.00002,2.11687,0,0.132296
755104,1.00148,-0.0389837,1,0.361868
763323,1.00156,-0.0389837,1,0.365759
771545,1.00163,-0.0389837,1,0.36965
776112,1.00002,2.11687,0,0.136187
779771,1.00171,-0.0389837,1,0.373541
788000,1.00179,-0.0389837,1,0.377432
796234,1.00188,-0.0389837,1,0.381323
798610,1.00003,2.11687,0,0.140078
804471,1.00197,-0.0389837,1,0.385214
812712,1.00206,-0.0389837,1,0.389105
820958,1.00215,-0.0389837,1,0.392996
821109,1.00003,2.11687,0,0.143969
829208,1.00225,-0.0389837,1,0.396887
837463,1.00235,-0.0389837,1,0.400778
843608,1.00003,2.11687,0,0.14786
845723,1.00246,-0.0389837,1,0.404669
853988,1.00257,-0.0389837,1,0.40856
862258,1.00268,-0.0389837,1,0.412451
866107,1.00004,2.11687,0,0.151751
870534,1.0028,-0.0389837,1,0.416342
878815,1.00292,-0.0389837,1,0.420233
887102,1.00305,-0.0389837,1,0.424125
888607,1.00004,2.11687,0,0.155642
895395,1.00318,-0.0389837,1,0.428016
903694,1.00332,-0.0389837,1,0.431907
911107,1.00004,2.11687,0,0.159533
912000,1.00346,-0.0389837,1,0.435798
920312,1.0036,-0.0389837,1,0.439689
928632,1.00375,-0.0389837,1,0.44358
933608,1.00005,2.11687,0,0.163424
936958,1.00391,-0.0389837,1,0.447471
945292,1.00407,-0.0389837,1,0.451362
953634,1.00423,-0.0389837,1,0.455253
956109,1.00005,2.11687,0,0.167315
961984,1.0044,-0.0389837,1,0.459144
970342,1.00458,-0.0389837,1,0.463035
978612,1.00006,2.11687,0,0.171206
978709,1.00476,-0.0389837,1,0.466926
987084,1.00495,-0.0389837,1,0.470817
995469,1.00515,-0.0389837,1,0.474708
1.00111e+06,1.00007,2.11687,0,0.175097
1.00386e+06,1.00535,-0.0389837,1,0.478599
1.01227e+06,1.00556,-0.0389837,1,0.48249
1.02068e+06,1.00577,-0.0389837,1,0.486381
1.02362e+06,1.00007,2.11687,0,0.178988
1.0291e+06,1.00599,-0.0389837,1,0.490272
1.03754e+06,1.00622,-0.0389837,1,0.494163
1.04599e+06,1.00645,-0.0389837,1,0.498054
1.04612e+06,1.00008,2.11687,0,0.182879
1.05444e+06,1.0067,-0.0389837,1,0.501946
1.06291e+06,1.00695,-0.0389837,1,0.505837
1.06863e+06,1.00009,2.11687,0,0.18677
1.07139e+06,1.0072,-0.0389837,1,0.509728
1.07989e+06,1.00747,-0.0389837,1,0.513619
1.08839e+06,1.00774,-0.0389837,1,0.51751
1.09113e+06,1.00009,2.11687,0,0.190661
1.09691e+06,1.00802,-0.0389837,1,0.521401
1.10544e+06,1.00831,-0.0389837,1,0.525292
1.11364e+06,1.0001,2.11687,0,0.194553
1.11399e+06,1.00861,-0.0389837,1,0.529183
1.12255e+06,1.00891,-0.0389837,1,0.533074
1.13113e+06,1.00923,-0.0389837,1,0.536965
1.13615e+06,1.00011,2.11687,0,0.198444
1.13972e+06,1.00955,-0.0389837,1,0.540856
1.14833e+06,1.00988,-0.0389837,1,0.544747
1.15695e+06,1.01022,-0.0389837,1,0.548638
1.15866e+06,1.00012,2.11687,0,0.202335
1.16559e+06,1.01057,-0.0389837,1,0.552529
1.17425e+06,1.01094,-0.0389837,1,0.55642
1.18117e+06,1.00013,2.11687,0,0.206226
1.18292e+06,1.01131,-0.0389837,1,0.560311
1.19161e+06,1.01169,-0.0389837,1,0.564202
1.20032e+06,1.01208,-0.0389837,1,0.568093
1.20368e+06,1.00014,2.11687,0,0.210117
1.20905e+06,1.01248,-0.0389837,1,0.571984
1.2178e+06,1.01289,-0.0389837,1,0.575875
1.22619e+06,1.00015,2.11687,0,0.214008
1.22657e+06,1.01331,-0.0389837,1,0.579767
1.23535e+06,1.01374,-0.0389837,1,0.583658
1.24416e+06,1.01419,-0.0389837,1,0.587549
1.2487e+06,1.00016,2.11687,0,0.217899
1.25299e+06,1.01464,-0.0389837,1,0.59144
1.26184e+06,1.01511,-0.0389837,1,0.595331
1.27071e+06,1.01559,-0.0389837,1,0.599222
1.27122e+06,1.00018,2.11687,0,0.22179
1.27961e+06,1.01608,-0.0389837,1,0.603113
1.28853e+06,1.01658,-0.0389837,1,0.607004
1.29374e+06,1.00019,2.11687,0,0.225681
1.29747e+06,1.01709,-0.0389837,1,0.610895
1.30643e+06,1.01762,-0.0389837,1,0.614786
1.31542e+06,1.01815,-0.0389837,1,0.618677
1.31625e+06,1.00021,2.11687,0,0.229572
1.32443e+06,1.0187,-0.0389837,1,0.622568
1.33347e+06,1.01927,-0.0389837,1,0.626459
1.33878e+06,1.00022,2.11687,0,0.233463
1.34254e+06,1.01984,-0.0389837,1,0.63035
1.35163e+06,1.02043,-0.0389837,1,0.634241
1.36074e+06,1.02102,-0.0389837,1,0.638132
1.3613e+06,1.00024,2.11687,0,0.237354
1.36988e+06,1.02164,-0.0389837,1,0.642023
1.37905e+06,1.02226,-0.0389837,1,0.645914
1.38382e+06,1.00025,2.11687,0,0.241245
1.38825e+06,1.0229,-0.0389837,1,0.649805
1.39747e+06,1.02355,-0.0389837,1,0.653696
1.40635e+06,1.00027,2.11687,0,0.245136
1.40673e+06,1.02421,-0.0389837,1,0.657588
1.41601e+06,1.02488,-0.0389837,1,0.661479
1.42532e+06,1.02557,-0.0389837,1,0.66537
1.42888e+06,1.00029,2.11687,0,0.249027
1.43466e+06,1.02627,-0.0389837,1,0.669261
1.44402e+06,1.02698,-0.0389837,1,0.673152
1.45141e+06,1.00031,2.11687,0,0.252918
1.45342e+06,1.02771,-0.0389837,1,0.677043
1.46284e+06,1.02844,-0.0389837,1,0.680934
1.4723e+06,1.02919,-0.0389837,1,0.684825
1.47394e+06,1.00033,2.11687,0,0.256809
1.48178e+06,1.02995,-0.0389837,1,0.688716
1.49129e+06,1.03072,-0.0389837,1,0.692607
1.49648e+06,1.00035,2.11687,0,0.2607
1.50083e+06,1.03151,-0.0389837,1,0.696498
1.5104e+06,1.0323,-0.0389837,1,0.700389
1.51902e+06,1.00038,2.11687,0,0.264591
1.52e+06,1.03311,-0.0389837,1,0.70428
1.52963e+06,1.03392,-0.0389837,1,0.708171
1.53928e+06,1.03475,-0.0389837,1,0.712062
1.54156e+06,1.0004,2.11687,0,0.268482
1.54896e+06,1.03558,-0.0389837,1,0.715953
1.55867e+06,1.03642,-0.0389837,1,0.719844
1.5641e+06,1.00043,2.11687,0,0.272374
1.56841e+06,1.03727,-0.0389837,1,0.723735
1.57817e+06,1.03813,-0.0389837,1,0.727626
1.58665e+06,1.00045,2.11687,0,0.276265
1.58795e+06,1.039,-0.0389837,1,0.731518
1.59776e+06,1.03987,-0.0389837,1,0.735409
1.60759e+06,1.04075,-0.0389837,1,0.7393
1.6092e+06,1.00048,2.11687,0,0.280156
1.61745e+06,1.04163,-0.0389837,1,0.743191
1.62732e+06,1.04252,-0.0389837,1,0.747082
1.63175e+06,1.00051,2.11687,0,0.284047
1.63722e+06,1.04341,-0.0389837,1,0.750973
1.64713e+06,1.0443,-0.0389837,1,0.754864
1.65431e+06,1.00054,2.11687,0,0.287938
1.65706e+06,1.04519,-0.0389837,1,0.758755
1.667e+06,1.04608,-0.0389837,1,0.762646
1.67687e+06,1.00057,2.11687,0,0.291829
1.67695e+06,1.04697,-0.0389837,1,0.766537
1.68691e+06,1.04786,-0.0389837,1,0.770428
1.69688e+06,1.04875,-0.0389837,1,0.774319
1.69944e+06,1.00061,2.11687,0,0.29572
1.70686e+06,1.04962,-0.0389837,1,0.77821
1.71684e+06,1.05049,-0.0389837,1,0.782101
1.72201e+06,1.00064,2.11687,0,0.299611
1.72682e+06,1.05136,-0.0389837,1,0.785992
1.73679e+06,1.05221,-0.0389837,1,0.789883
1.74459e+06,1.00068,2.11687,0,0.303502
1.74676e+06,1.05305,-0.0389837,1,0.793774
1.75672e+06,1.05387,-0.0389837,1,0.797665
1.76666e+06,1.05468,-0.0389837,1,0.801556
1.76717e+06,1.00072,2.11687,0,0.307393
1.77658e+06,1.05547,-0.0389837,1,0.805447
1.78649e+06,1.05623,-0.0389837,1,0.809339
1.78975e+06,1.00076,2.11687,0,0.311284
1.79636e+06,1.05698,-0.0389837,1,0.81323
1.80621e+06,1.0577,-0.0389837,1,0.817121
1.81234e+06,1.0008,2.11687,0,0.315175
1.81602e+06,1.05839,-0.0389837,1,0.821012
1.82578e+06,1.05905,-0.0389837,1,0.824903
1.83494e+06,1.00085,2.11687,0,0.319066
1.8355e+06,1.05968,-0.0389837,1,0.828794
1.84517e+06,1.06027,-0.0389837,1,0.832685
1.85478e+06,1.06083,-0.0389837,1,0.836576
1.85754e+06,1.00089,2.11687,0,0.322957
1.86433e+06,1.06134,-0.0389837,1,0.840467
1.8738e+06,1.0618,-0.0389837,1,0.844358
1.88014e+06,1.00094,2.11687,0,0.326848
1.8832e+06,1.06222,-0.0389837,1,0.848249
1.89251e+06,1.06259,-0.0389837,1,0.85214
1.90172e+06,1.0629,-0.0389837,1,0.856031
1.90276e+06,1.00099,2.11687,0,0.330739
1.91084e+06,1.06315,-0.0389837,1,0.859922
1.91985e+06,1.06334,-0.0389837,1,0.863813
1.92538e+06,1.00105,2.11687,0,0.33463
1.92875e+06,1.06347,-0.0389837,1,0.867704
1.93752e+06,1.06352,-0.0389837,1,0.871595
1.94616e+06,1.06351,-0.0389837,1,0.875486
1.948e+06,1.0011,2.11687,0,0.338521
1.95466e+06,1.06342,-0.0389837,1,0.879377
1.96301e+06,1.06324,-0.0389837,1,0.883268
1.97063e+06,1.00116,2.11687,0,0.342412
1.9712e+06,1.06299,-0.0389837,1,0.88716
1.97923e+06,1.06264,-0.0389837,1,0.891051
1.98707e+06,1.06221,-0.0389837,1,0.894942
1.99328e+06,1.00122,2.11687,0,0.346304
1.99474e+06,1.06168,-0.0389837,1,0.898833
2.0022e+06,1.06105,-0.0389837,1,0.902724
2.00946e+06,1.06032,-0.0389837,1,0.906615
2.01592e+06,1.00128,2.11687,0,0.350195
2.01651e+06,1.05948,-0.0389837,1,0.910506
2.02334e+06,1.05853,-0.0389837,1,0.914397
2.02993e+06,1.05747,-0.0389837,1,0.918288
2.03628e+06,1.05629,-0.0389837,1,0.922179
2.03858e+06,1.00135,2.11687,0,0.354086
2.04238e+06,1.055,-0.0389837,1,0.92607
2.04822e+06,1.05358,-0.0389837,1,0.929961
2.05379e+06,1.05203,-0.0389837,1,0.933852
2.05908e+06,1.05036,-0.0389837,1,0.937743
2.06124e+06,1.00141,2.11687,0,0.357977
2.06408e+06,1.04855,-0.0389837,1,0.941634
2.0688e+06,1.04661,-0.0389837,1,0.945525
2.07321e+06,1.04453,-0.0389837,1,0.949416
2.07731e+06,1.04232,-0.0389837,1,0.953307
2.08109e+06,1.03996,-0.0389837,1,0.957198
2.08392e+06,1.00148,2.11687,0,0.361868
2.08456e+06,1.03747,-0.0389837,1,0.961089
2.08769e+06,1.03483,-0.0389837,1,0.964981
2.09049e+06,1.03205,-0.0389837,1,0.968872
2.09295e+06,1.02912,-0.0389837,1,0.972763
2.09507e+06,1.02605,-0.0389837,1,0.976654
2.09684e+06,1.02284,-0.0389837,1,0.980545
2.09826e+06,1.01948,-0.0389837,1,0.984436
2.09933e+06,1.01597,-0.0389837,1,0.988327
2.10004e+06,1.01232,-0.0389837,1,0.992218
2.1004e+06,1.00853,-0.0389837,1,0.996109
2.1066e+06,1.00156,2.11687,0,0.365759
2.12929e+06,1.00163,2.11687,0,0.36965
2.15199e+06,1.00171,2.11687,0,0.373541
2.1747e+06,1.00179,2.11687,0,0.377432
2.19743e+06,1.00188,2.11687,0,0.381323
2.22016e+06,1.00197,2.11687,0,0.385214
2.2429e+06,1.00206,2.11687,0,0.389105
2.26566e+06,1.00215,2.11687,0,0.392996
2.28843e+06,1.00225,2.11687,0,0.396887
2.31121e+06,1.00235,2.11687,0,0.400778
2.33401e+06,1.00246,2.11687,0,0.404669
2.35681e+06,1.00257,2.11687,0,0.40856
2.37964e+06,1.00268,2.11687,0,0.412451
2.40248e+06,1.0028,2.11687,0,0.416342
2.42533e+06,1.00292,2.11687,0,0.420233
2.4482e+06,1.00305,2.11687,0,0.424125
2.47109e+06,1.00318,2.11687,0,0.428016
2.49399e+06,1.00332,2.11687,0,0.431907
2.51691e+06,1.00346,2.11687,0,0.435798
2.53985e+06,1.0036,2.11687,0,0.439689
2.56281e+06,1.00375,2.11687,0,0.44358
2.58579e+06,1.00391,2.11687,0,0.447471
2.60879e+06,1.00407,2.11687,0,0.451362
2.63182e+06,1.00423,2.11687,0,0.455253
2.65486e+06,1.0044,2.11687,0,0.459144
2.67793e+06,1.00458,2.11687,0,0.463035
2.70102e+06,1.00476,2.11687,0,0.466926
2.72413e+06,1.00495,2.11687,0,0.470817
2.74727e+06,1.00515,2.11687,0,0.474708
2.77044e+06,1.00535,2.11687,0,0.478599
2.79363e+06,1.00556,2.11687,0,0.48249
2.81685e+06,1.00577,2.11687,0,0.486381
2.8401e+06,1.00599,2.11687,0,0.490272
2.86337e+06,1.00622,2.11687,0,0.494163
2.88668e+06,1.00645,2.11687,0,0.498054
2.91002e+06,1.0067,2.11687,0,0.501946
2.9334e+06,1.00695,2.11687,0,0.505837
2.9568e+06,1.0072,2.11687,0,0.509728
2.98024e+06,1.00747,2.11687,0,0.513619
3.00372e+06,1.00774,2.11687,0,0.51751
3.02723e+06,1.00802,2.11687,0,0.521401
3.05078e+06,1.00831,2.11687,0,0.525292
3.07437e+06,1.00861,2.11687,0,0.529183
3.08537e+06,1.4757,-0.0389837,1,1
3.09799e+06,1.00891,2.11687,0,0.533074
3.12166e+06,1.00923,2.11687,0,0.536965
3.14537e+06,1.00955,2.11687,0,0.540856
3.16913e+06,1.00988,2.11687,0,0.544747
3.19292e+06,1.01022,2.11687,0,0.548638
3.21677e+06,1.01057,2.11687,0,0.552529
3.24066e+06,1.01094,2.11687,0,0.55642
3.2646e+06,1.01131,2.11687,0,0.560311
3.28858e+06,1.01169,2.11687,0,0.564202
3.31262e+06,1.01208,2.11687,0,0.568093
3.33671e+06,1.01248,2.11687,0,0.571984
3.36085e+06,1.01289,2.11687,0,0.575875
3.38505e+06,1.01331,2.11687,0,0.579767
3.4093e+06,1.01374,2.11687,0,0.583658
3.43361e+06,1.01419,2.11687,0,0.587549
3.45797e+06,1.01464,2.11687,0,0.59144
3.4824e+06,1.01511,2.11687,0,0.595331
3.50688e+06,1.01559,2.11687,0,0.599222
3.53143e+06,1.01608,2.11687,0,0.603113
3.55604e+06,1.01658,2.11687,0,0.607004
3.58072e+06,1.01709,2.11687,0,0.610895
3.60546e+06,1.01762,2.11687,0,0.614786
3.63026e+06,1.01815,2.11687,0,0.618677
3.65514e+06,1.0187,2.11687,0,0.622568
3.68008e+06,1.01927,2.11687,0,0.626459
3.7051e+06,1.01984,2.11687,0,0.63035
3.73018e+06,1.02043,2.11687,0,0.634241
3.75534e+06,1.02102,2.11687,0,0.638132
3.78057e+06,1.02164,2.11687,0,0.642023
3.80588e+06,1.02226,2.11687,0,0.645914
3.83126e+06,1.0229,2.11687,0,0.649805
3.85672e+06,1.02355,2.11687,0,0.653696
3.88225e+06,1.02421,2.11687,0,0.657588
3.90786e+06,1.02488,2.11687,0,0.661479
3.93356e+06,1.02557,2.11687,0,0.66537
3.95933e+06,1.02627,2.11687,0,0.669261
3.98518e+06,1.02698,2.11687,0,0.673152
4.0111e+06,1.02771,2.11687,0,0.677043
4.03711e+06,1.02844,2.11687,0,0.680934
4.0632e+06,1.02919,2.11687,0,0.684825
4.08938e+06,1.02995,2.11687,0,0.688716
4.11563e+06,1.03072,2.11687,0,0.692607
4.14196e+06,1.03151,2.11687,0,0.696498
4.16837e+06,1.0323,2.11687,0,0.700389
4.19486e+06,1.03311,2.11687,0,0.70428
4.22142e+06,1.03392,2.11687,0,0.708171
4.24807e+06,1.03475,2.11687,0,0.712062
4.27479e+06,1.03558,2.11687,0,0.715953
4.30158e+06,1.03642,2.11687,0,0.719844
4.32845e+06,1.03727,2.11687,0,0.723735
4.35539e+06,1.03813,2.11687,0,0.727626
4.38239e+06,1.039,2.11687,0,0.731518
4.40946e+06,1.03987,2.11687,0,0.735409
4.4366e+06,1.04075,2.11687,0,0.7393
4.46379e+06,1.04163,2.11687,0,0.743191
4.49105e+06,1.04252,2.11687,0,0.747082
4.51835e+06,1.04341,2.11687,0,0.750973
4.5457e+06,1.0443,2.11687,0,0.754864
4.5731e+06,1.04519,2.11687,0,0.758755
4.60054e+06,1.04608,2.11687,0,0.762646
4.628e+06,1.04697,2.11687,0,0.766537
4.6555e+06,1.04786,2.11687,0,0.770428
4.68302e+06,1.04875,2.11687,0,0.774319
4.71055e+06,1.04962,2.11687,0,0.77821
4.73809e+06,1.05049,2.11687,0,0.782101
4.76563e+06,1.05136,2.11687,0,0.785992
4.79315e+06,1.05221,2.11687,0,0.789883
4.82066e+06,1.05305,2.11687,0,0.793774
4.84814e+06,1.05387,2.11687,0,0.797665
4.87558e+06,1.05468,2.11687,0,0.801556
4.90297e+06,1.05547,2.11687,0,0.805447
4.9303e+06,1.05623,2.11687,0,0.809339
4.95756e+06,1.05698,2.11687,0,0.81323
4.98473e+06,1.0577,2.11687,0,0.817121
5.0118e+06,1.05839,2.11687,0,0.821012
5.03875e+06,1.05905,2.11687,0,0.824903
5.06558e+06,1.05968,2.11687,0,0.828794
5.09226e+06,1.06027,2.11687,0,0.832685
5.11878e+06,1.06083,2.11687,0,0.836576
5.14512e+06,1.06134,2.11687,0,0.840467
5.17127e+06,1.0618,2.11687,0,0.844358
5.1972e+06,1.06222,2.11687,0,0.848249
5.22289e+06,1.06259,2.11687,0,0.85214
5.24833e+06,1.0629,2.11687,0,0.856031
5.27349e+06,1.06315,2.11687,0,0.859922
5.29836e+06,1.06334,2.11687,0,0.863813
5.32291e+06,1.06347,2.11687,0,0.867704
5.34712e+06,1.06352,2.11687,0,0.871595
5.37097e+06,1.06351,2.11687,0,0.875486
5.39442e+06,1.06342,2.11687,0,0.879377
5.41747e+06,1.06324,2.11687,0,0.883268
5.44007e+06,1.06299,2.11687,0,0.88716
5.46222e+06,1.06264,2.11687,0,0.891051
5.48388e+06,1.06221,2.11687,0,0.894942
5.50502e+06,1.06168,2.11687,0,0.898833
5.52563e+06,1.06105,2.11687,0,0.902724
5.54567e+06,1.06032,2.11687,0,0.906615
5.56512e+06,1.05948,2.11687,0,0.910506
5.58396e+06,1.05853,2.11687,0,0.914397
5.60215e+06,1.05747,2.11687,0,0.918288
5.61967e+06,1.05629,2.11687,0,0.922179
5.6365e+06,1.055,2.11687,0,0.92607
5.65262e+06,1.05358,2.11687,0,0.929961
5.66799e+06,1.05203,2.11687,0,0.933852
5.68259e+06,1.05036,2.11687,0,0.937743
5.69641e+06,1.04855,2.11687,0,0.941634
5.70941e+06,1.04661,2.11687,0,0.945525
5.72158e+06,1.04453,2.11687,0,0.949416
5.7329e+06,1.04232,2.11687,0,0.953307
5.74335e+06,1.03996,2.11687,0,0.957198
5.7529e+06,1.03747,2.11687,0,0.961089
5.76156e+06,1.03483,2.11687,0,0.964981
5.76928e+06,1.03205,2.11687,0,0.968872
5.77608e+06,1.02912,2.11687,0,0.972763
5.78192e+06,1.02605,2.11687,0,0.976654
5.78681e+06,1.02284,2.11687,0,0.980545
5.79073e+06,1.01948,2.11687,0,0.984436
5.79368e+06,1.01597,2.11687,0,0.988327
5.79565e+06,1.01232,2.11687,0,0.992218
5.79663e+06,1.00853,2.11687,0,0.996109
8.51492e+06,1.4757,2.11687,0,1


==> data/spectra_1D/spectrum_p2-2_c1-1_outlierfree.csv <==
Frequency
8.160399349327646632e+03
1.632079944418390187e+04
2.252086574699011180e+04
2.448120104565886504e+04
3.264160494618076336e+04
4.080201198511491384e+04
4.504173355142416403e+04
4.896242306454189384e+04
5.712283916509916889e+04
6.528326136193144339e+04
6.756260551384094288e+04
7.344369084072904661e+04
8.160412891397943895e+04
8.976457703734062670e+04
9.008348382109582599e+04
9.792503682621131884e+04
1.060855100725278753e+05
1.126043707896402775e+05
1.142459987617932202e+05
1.224065050903386582e+05
1.305670314828974515e+05
1.351252689090476779e+05
1.387275806104453804e+05
1.468881554083829105e+05
1.550487590950469312e+05
1.576461808856535936e+05
1.632093951906018192e+05
1.713700675362994953e+05
1.795307803141679324e+05
1.801671096865911968e+05
1.876915380671192252e+05
1.958523457195134542e+05
2.026880585841159918e+05
2.040132085982114659e+05
2.121741324541172071e+05
2.203351234842468984e+05
2.252090312004072766e+05
2.284961883543517615e+05
2.366573342221047787e+05
2.448185687608881271e+05
2.477300315527381026e+05
2.529799001841961290e+05
2.611413372706827940e+05
2.693028893898770330e+05
2.702510640992451808e+05
2.774645665285888826e+05
2.856263793180322973e+05
2.927721337852783035e+05
2.937883390616909601e+05
3.019504577639484778e+05
3.101127481595112476e+05
3.152932460903772153e+05
3.182752237436478608e+05
3.264378988032692578e+05
3.346007884488810669e+05
3.378144070759175811e+05
3.427639086474244250e+05
3.509272762560406118e+05
3.590909090567787061e+05
3.603356234336179914e+05
3.672548257922777557e+05
3.754190462024440640e+05
3.828569025347738643e+05
3.835835910621539224e+05
3.917484822200104245e+05
3.999137426381713594e+05
4.053782524804275599e+05
4.080793964332882897e+05
4.162454689185688039e+05
4.244119866470005363e+05
4.278996821524688276e+05
4.325789774557563360e+05
4.407464705118092243e+05
4.489144963587828097e+05
4.504212012657467276e+05
4.570830869650638197e+05
4.652522757732025930e+05
4.729428204212676501e+05
4.734220977506258059e+05
4.815925894416868105e+05
4.897637890210846090e+05
4.954645511604819330e+05
4.979357363486629911e+05
5.061084730256294133e+05
5.142820424522046815e+05
5.179864060207974399e+05
5.224564898867350421e+05
5.306318625062833307e+05
5.388082094687240897e+05
5.405083985923501896e+05
5.469855819763634354e+05
5.551640333411006723e+05
5.630305435760719702e+05
5.633436190511545865e+05
5.715243968393702526e+05
5.797064267531190999e+05
5.855528568431625608e+05
5.878897712258184329e+05
5.960744951500701718e+05
6.042606659524409333e+05
6.080753554959958419e+05
6.124483536698900862e+05
6.206376310278550955e+05
6.288285735199979972e+05
6.305980579305421561e+05
6.370212594896234805e+05
6.452157702127586817e+05
6.531209839003699599e+05
6.534121899829087779e+05
6.616106061974705663e+05
6.698111094458050793e+05
6.756441545822863700e+05
6.780137935989556136e+05
6.862187559009991819e+05
6.944260970620091539e+05
6.981675926436892478e+05
7.026359213526142994e+05
7.108483367001184961e+05
7.190634547861589817e+05
7.206913223116856534e+05
7.272813911458557704e+05
7.355022652684213826e+05
7.432153694440664258e+05
7.437262006991729140e+05
7.519533251428997610e+05
7.601837705685135443e+05
7.657397616021807771e+05
7.684176733149299398e+05
7.766551741980853258e+05
7.848964186190166511e+05
7.882645281257865718e+05
7.931415566729054553e+05
8.013907432589824311e+05
8.096441381911794888e+05
8.107897002099552192e+05
8.179019063094033627e+05
8.261642175912937382e+05
8.333153109840838006e+05
8.344312472643208457e+05
8.427031759180537192e+05
8.509801896164306672e+05
8.558413955930965021e+05
8.592624800098323030e+05
8.675502444467593450e+05
8.758436860848827055e+05
8.783679912808969384e+05
8.841430140012307093e+05
8.924484433012458030e+05
9.007601952264371794e+05
9.008951374761448242e+05
9.090784972603200004e+05
9.174035832323153736e+05
9.234228758804347599e+05
9.257356934192677727e+05
9.340750746441978263e+05
9.424219803718865151e+05
9.459512505589305656e+05
9.507766708008664427e+05
9.591394129513489315e+05
9.675104807485971833e+05
9.684803080335495761e+05
9.758901551012160489e+05
9.842787239737893688e+05
9.910100973787445109e+05
9.926764824532660423e+05
1.001083732808446977e+06
1.009500784541885834e+06
1.013540670319981640e+06
1.017927954433475505e+06
1.026365566574932658e+06
1.034813952394359629e+06
1.036072081334959017e+06
1.043273450669991551e+06
1.051744407532195328e+06
1.058604387757661287e+06
1.060227176452722866e+06
1.068722118220152799e+06
1.077229600900404621e+06
1.081137649885315914e+06
1.085749999781124294e+06
1.094283697298683692e+06
1.102831082946447656e+06
1.103671931088311831e+06
1.111392553162893280e+06
1.119968511198079214e+06
1.126207297923177248e+06
1.128559366956873797e+06
1.137165536817269400e+06
1.145787443422001787e+06
1.148743820248669945e+06
1.154425515441608848e+06
1.163080187306948705e+06
1.171281571345060365e+06
1.171751898909098934e+06
1.180441095264438540e+06
1.189148226142610190e+06
1.193820628036682261e+06
1.197873745654922444e+06
1.206618111800650135e+06
1.215381785968540236e+06
1.216361070817813976e+06
1.224165232390714344e+06
1.232968917546014534e+06
1.238902983981985599e+06
1.241793309509698069e+06
1.250638877246247139e+06
1.259506089841915760e+06
1.261446455754749943e+06
1.268395415673467563e+06
1.277307321509435540e+06
1.283991578430018853e+06
1.286242271540050395e+06
1.295200726331852144e+06
1.304183141702826833e+06
1.306538448510020273e+06
1.313189967513765674e+06
1.322221646371382056e+06
1.329087166848948924e+06
1.331278612238571281e+06
1.340361288947051391e+06
1.349470088607473532e+06
1.351637838800378144e+06
1.358605409911957802e+06
1.367767636323878542e+06
1.374190574368510395e+06
1.376957134149598656e+06
1.386174250486757141e+06
1.395419311043605674e+06
1.396745488363312790e+06
1.404692617823824286e+06
1.413994446671190904e+06
1.419302700559630292e+06
1.423325044668444199e+06
1.432684627384672174e+06
1.441862335860312451e+06
1.442073375965594081e+06
1.451491434061155654e+06
1.460938904584962409e+06
1.464424524463435635e+06
1.470415846300221747e+06
1.479922270227066241e+06
1.486989402033671970e+06
1.489458135866365861e+06
1.499023347235472174e+06
1.508617748711706838e+06
1.509557109877860872e+06
1.518241120679864427e+06
1.527893174980558688e+06
1.532127795124850003e+06
1.537573550156839425e+06
1.547281806497277925e+06
1.554701610909634735e+06
1.557017420874531381e+06
1.566779781379354419e+06
1.576568181751115480e+06
1.577278716561872745e+06
1.586381815607078141e+06
1.596219770474068588e+06
1.599859277798799332e+06
1.606081021627655951e+06
1.615964425745644607e+06
1.622443466922594002e+06
1.625868714384505292e+06
1.635792487289394718e+06
1.645031463022233685e+06
1.645734205550607760e+06
1.655692184621688444e+06
1.665664587217008229e+06
1.667623452179870103e+06
1.675649416109404992e+06
1.685644506851438433e+06
1.690219627681748942e+06
1.695647520446997834e+06
1.705655936003367882e+06
1.712820190233709989e+06
1.715667043397400761e+06
1.725677935993174091e+06
1.735425348181273555e+06
1.735685503452402772e+06
1.745686424682902871e+06
1.755677160974549595e+06
1.758035317734325770e+06
1.765653949376402423e+06
1.775612796372967772e+06
1.780650323196414160e+06
1.785549471921851626e+06
1.795459503919317387e+06
1.803270597198642790e+06
1.805338173164421460e+06
1.815180508896404644e+06
1.824981284983774414e+06
1.825896380938156741e+06
1.834735016846992541e+06
1.844435959199725883e+06
1.848527924421207746e+06
1.854078104696218856e+06
1.863655183574309107e+06
1.871165486710749334e+06
1.873160664384930395e+06
1.882587755899424665e+06
1.891929410285575315e+06
1.893809336178548634e+06
1.901178327641829615e+06
1.910326961976598250e+06
1.916459750761745730e+06
1.919367528715689899e+06
1.928292013815768296e+06
1.937092184555102605e+06
1.939117018223809078e+06
1.945759602064749226e+06
1.954285635653590085e+06
1.961781436419810168e+06
1.962661478969310643e+06
1.970878168024418177e+06
1.978926601101795677e+06
1.984453313565932447e+06
1.986797560538067482e+06
1.994481736365349498e+06
2.001969751772823278e+06
2.007132968513108091e+06
2.009252190329216188e+06
2.016319624885854777e+06
2.023162648057725513e+06
2.029771904157219687e+06
2.029820731024673209e+06
2.036138122432261473e+06
2.042252151437683729e+06
2.048104994346397230e+06
2.052516942057900131e+06
2.053687844985526055e+06
2.058992124362661969e+06
2.064009517429179745e+06
2.068732009811566211e+06
2.073151924228389747e+06
2.075221954049265478e+06
2.077261956300270511e+06
2.081055209453342482e+06
2.084525228613574058e+06
2.087666032390164211e+06
2.090472143451245734e+06
2.092938616804409539e+06
2.095061065708141075e+06
2.096835684958047001e+06
2.097936131203269586e+06
2.098259271313585807e+06
2.099329240856654476e+06
2.100043643102440517e+06
2.100401171715058852e+06
2.120659849784635939e+06
2.143393498413659167e+06
2.166137478364479262e+06
2.188892203866019379e+06
2.211658102405297104e+06
2.234435615032798611e+06
2.257225196669570636e+06
2.280027316415645182e+06
2.302842457859407645e+06
2.325671119387426879e+06
2.348513814494299237e+06
2.371371072091946844e+06
2.394243436817817390e+06
2.417131469341364224e+06
2.440035746668133419e+06
2.462956862440737896e+06
2.485895427235954907e+06
2.508852068857089151e+06
2.531827432620722800e+06
2.554822181636874098e+06
2.577836997081532143e+06
2.600872578460452612e+06
2.623929643863028847e+06
2.647008930204952601e+06
2.670111193458304275e+06
2.693237208867616486e+06
2.716387771150335670e+06
2.739563694680032786e+06
2.762765813650574069e+06
2.785994982219357044e+06
2.809252074627594091e+06
2.832537985295489896e+06
2.855853628890018910e+06
2.879199940362871159e+06
2.902577874955965206e+06
2.925988408171786461e+06
2.949432535705620889e+06
2.972911273336573038e+06
2.996425656774089672e+06
3.019976741456492804e+06
3.043565602297815494e+06
3.067193333379038144e+06
3.090861047579571139e+06
3.114569876144606154e+06
3.138320968183697667e+06
3.162115490095682908e+06
3.185954624914777000e+06
3.209839571572380606e+06
3.233771544068872463e+06
3.257751770549311768e+06
3.281781492276691366e+06
3.305861962496029679e+06
3.329994445182252675e+06
3.354180213664470240e+06
3.378420549118865281e+06
3.402716738922061864e+06
3.427070074856431689e+06
3.451481851158409845e+06
3.475953362400488928e+06
3.500485901197133120e+06
3.525080755724447779e+06
3.549739207043007482e+06
3.574462526212813333e+06
3.599251971188928001e+06
3.624108783485895954e+06
3.649034184598639142e+06
3.674029372167088557e+06
3.699095515871404205e+06
3.724233753044239711e+06
3.749445183986123186e+06
3.774730866969670169e+06
3.800091812918009236e+06
3.825528979742509313e+06
3.851043266324646771e+06
3.876635506126612891e+06
3.902306460415159818e+06
3.928056811083039269e+06
3.953887153052423615e+06
3.979797986244731117e+06
4.005789707101482898e+06
4.031862599641070236e+06
4.058016826036723796e+06
4.084252416701527312e+06
4.110569259866996203e+06
4.136967090642622206e+06
4.163445479544831906e+06
4.190003820485088043e+06
4.216641318208327517e+06
4.243356975174712949e+06
4.270149577879657969e+06
4.297017682609422132e+06
4.323959600632196292e+06
4.350973382827577181e+06
4.378056803760684095e+06
4.405207345210905187e+06
4.432422179169422016e+06
4.459698150324271992e+06
4.487031758056771010e+06
4.514419137978672981e+06
4.541856043045514263e+06
4.569337824288176373e+06
4.596859411211796105e+06
4.624415291918873787e+06
4.651999493021569215e+06
4.679605559416997246e+06
4.707226534008578397e+06
4.734854937466325238e+06
4.762482748129214160e+06
4.790101382163545117e+06
4.817701674102287740e+06
4.845273857901862822e+06
4.872807548664509319e+06
4.900291725186187774e+06
4.927714713501838967e+06
4.955064171611573547e+06
4.982327075582820922e+06
5.009489707234530710e+06
5.036537643619898707e+06
5.063455748533674516e+06
5.090228166278530844e+06
5.116838317932101898e+06
5.143268900361798704e+06
5.169501888238069601e+06
5.195518539298150688e+06
5.221299403111201711e+06
5.246824333591746166e+06
5.272072505501182750e+06
5.297022435166624375e+06
5.321652005631983280e+06
5.345938496438016184e+06
5.369858618205562234e+06
5.393388552169431932e+06
5.416503994779059663e+06
5.439180207446268760e+06
5.461392071480111219e+06
5.483114148204060271e+06
5.504320744201917201e+06
5.524985981586026959e+06
5.545083873125198297e+06
5.564588402010625228e+06
5.583473605976756662e+06
5.601713665431241505e+06
5.619282995184688829e+06
5.636156339307922870e+06
5.652308868582869880e+06
5.667716279954174533e+06
5.682354897333453409e+06
5.696201773057759739e+06
5.709234789259790443e+06
5.721432758370529860e+06
5.732775521946704015e+06
5.743244046996480785e+06
5.752820518968215212e+06
5.761488430569380522e+06
5.769232665596668608e+06
5.776039576983874664e+06
5.781897058311634697e+06
5.786794608072164468e+06
5.790723386042444035e+06
5.793676261190004647e+06
5.795647850615711883e+06
5.796634549126507714e+06


==> data/spectra_1D/spectrum_p3-3_c0-0.csv <==
Frequency
4.075598627814176325e+03
1.124773501973622297e+04
1.222679588330108527e+04
2.037799313876101951e+04
2.852919039429285476e+04
3.374320505819772370e+04
3.668038764982650173e+04
4.483158490532997530e+04
5.298278216089474881e+04
5.623867509722147952e+04
6.113397941652435111e+04
6.928517667227295169e+04
7.743637392832721525e+04
7.873414513616006298e+04
8.558757118482455553e+04
9.373876844207456452e+04
1.012296151751575962e+05
1.018899657004955516e+05
1.100411629607002978e+05
1.181923602235265571e+05
1.237250852141853538e+05
1.263435574900990759e+05
1.344947547618755198e+05
1.426459520407736418e+05
1.462205552531973517e+05
1.507971493292214582e+05
1.589483466302565648e+05
1.670995439476620231e+05
1.687160252924805682e+05
1.752507412860787299e+05
1.834019386511170596e+05
1.912114953321161156e+05
1.915531360495600093e+05
1.997043334894874133e+05
2.078555309804790304e+05
2.137069653724524542e+05
2.160067285338054644e+05
2.241579261626330554e+05
2.323091238822570303e+05
2.362024354141018703e+05
2.404603217103594798e+05
2.486115196672785969e+05
2.567627177762758220e+05
2.586979054578114301e+05
2.649139160638440517e+05
2.730651145600519958e+05
2.811933755047852173e+05
2.812163132988664438e+05
2.893675123185212142e+05
2.975187116619193694e+05
3.036888455566620105e+05
3.056699113770383410e+05
3.138211115173455910e+05
3.219723121422822587e+05
3.261843156157817575e+05
3.301235133177153766e+05
3.382747151164628449e+05
3.464259176188163692e+05
3.486797856852395926e+05
3.545771209130972857e+05
3.627283250962254824e+05
3.708795302743432694e+05
3.711752557690488757e+05
3.790307365634325542e+05
3.871819440899976180e+05
3.936707258725249558e+05
3.953331529917177395e+05
4.034843634182024980e+05
4.116355755317018484e+05
4.161661960023611318e+05
4.197867895079131704e+05
4.279380055367495515e+05
4.360892238232000964e+05
4.386616661669355817e+05
4.442404445881720749e+05
4.523916680694021052e+05
4.605428945223622723e+05
4.611571363766821451e+05
4.686941242212231155e+05
4.768453574598415871e+05
4.836526066443726886e+05
4.849965945527760778e+05
4.931478358363276930e+05
5.012990816696381080e+05
5.061480769855718827e+05
5.094503324357917299e+05
5.176015885429609334e+05
5.257528504256021697e+05
5.286435474189560628e+05
5.339041185456478270e+05
5.420553933937649708e+05
5.502066754906385904e+05
5.511390179668401834e+05
5.583579653882781276e+05
5.665092636713666143e+05
5.736344886556302663e+05
5.746605709586436860e+05
5.828118879043234047e+05
5.909632151995516615e+05
5.961299595164622879e+05
5.991145535738728940e+05
6.072659037967700278e+05
6.154172666792111704e+05
6.186254305856543360e+05
6.235686430752306478e+05
6.317200338835706934e+05
6.398714400493307039e+05
6.411209019054264063e+05
6.480228625656533986e+05
6.561743024754741928e+05
6.636163735245866701e+05
6.643257608732671943e+05
6.724772389068505727e+05
6.806287377792194020e+05
6.861118454992370680e+05
6.887802587504121475e+05
6.969318031394205755e+05
7.050833723261180567e+05
7.086073178935975302e+05
7.132349677532332717e+05
7.213865909283609362e+05
7.295382434260011651e+05
7.311027907807618612e+05
7.376899268896280555e+05
7.458416430338053033e+05
7.535982642437347677e+05
7.539933936463274295e+05
7.621451805903878994e+05
7.702970058067982318e+05
7.760937383762374520e+05
7.784488713162258500e+05
7.866007792214638321e+05
7.947527317097473424e+05
7.985892132838116959e+05
8.029047310550874099e+05
8.110567796206432395e+05
8.192088798611282837e+05
8.210846890848309267e+05
8.273610343252426246e+05
8.355132456581367878e+05
8.435801659117313102e+05
8.436655166039122269e+05
8.518178500081474194e+05
8.599702488204495749e+05
8.660756439120481955e+05
8.681227160970469704e+05
8.762752550033985171e+05
8.844278688168433728e+05
8.885711232498247409e+05
8.925805609292658046e+05
9.007333348498005653e+05
9.088861942075582920e+05
9.110666041068475461e+05
9.170391427543727914e+05
9.251921843675936107e+05
9.333453230528786080e+05
9.335620866840815870e+05
9.414985629470318090e+05
9.496519083208566299e+05
9.560575712031265721e+05
9.578053635820344789e+05
9.659589332780257100e+05
9.741126220990011934e+05
9.785530579076928552e+05
9.822664348807805218e+05
9.904203766078065382e+05
9.985744524161381414e+05
1.001048547065284336e+06
1.006728667596452520e+06
1.014883027597078937e+06
1.023037538027049275e+06
1.023544038968812325e+06
1.031192204659156036e+06
1.039347033433050150e+06
1.046039533938389621e+06
1.047502030458325637e+06
1.055657202017643256e+06
1.063812554569862550e+06
1.068535032323107356e+06
1.071968094753185986e+06
1.080123829388312297e+06
1.088279765481614275e+06
1.091030534502957482e+06
1.096435910228319233e+06
1.104592271015697392e+06
1.112748855426271679e+06
1.113526040890800068e+06
1.120905671241023811e+06
1.129062726442618296e+06
1.136021551934437593e+06
1.137220029218625510e+06
1.145377587964752922e+06
1.153535411288087256e+06
1.158517068118722178e+06
1.161693508010329679e+06
1.169851887171042385e+06
1.178010558030890534e+06
1.181012589967799373e+06
1.186169530074890237e+06
1.194328813015649794e+06
1.202488416796613717e+06
1.203508118047385709e+06
1.210648351595299551e+06
1.218808627826529788e+06
1.226003652967136819e+06
1.226969256145661930e+06
1.235130247451807139e+06
1.243291612891042838e+06
1.248499195383140352e+06
1.251453363859604113e+06
1.259615512007078854e+06
1.267778069239580072e+06
1.270994746000459185e+06
1.275941047722898657e+06
1.284104459885647288e+06
1.292268318422379671e+06
1.293490305575732142e+06
1.300432636296684621e+06
1.308597426744265715e+06
1.315985874919942813e+06
1.316762703275987180e+06
1.324928479680891847e+06
1.333094770029190928e+06
1.338481454901183490e+06
1.341261588675219566e+06
1.349428950260353740e+06
1.357596869715884794e+06
1.360977046447588829e+06
1.365765362265861593e+06
1.373934443429872161e+06
1.382104129025786184e+06
1.383472650550310733e+06
1.390274435172430240e+06
1.398445378292225534e+06
1.405968268266565166e+06
1.406616975113737164e+06
1.414789242674171692e+06
1.422962198321793927e+06
1.428463900722827995e+06
1.431135859718265478e+06
1.439310244840895059e+06
1.447485371984798461e+06
1.450959549118085764e+06
1.455661259764951421e+06
1.463837927118136315e+06
1.472015393304770114e+06
1.473455214727184270e+06
1.480193677910596831e+06
1.488372800848249346e+06
1.495950898904240225e+06
1.496552782358645694e+06
1.504733643012223300e+06
1.512915403710001847e+06
1.518446603086236166e+06
1.521098085684420308e+06
1.529281710499983281e+06
1.537466300053650746e+06
1.540942328796584858e+06
1.545651876574973110e+06
1.553838462625932181e+06
1.562026081100467825e+06
1.563438077648886945e+06
1.570214755223651417e+06
1.578404508550472092e+06
1.585933851350723533e+06
1.586595364964189939e+06
1.594787348674215144e+06
1.602980484213453252e+06
1.608429651707583806e+06
1.611174796435060678e+06
1.619370310508535709e+06
1.627567051915072370e+06
1.630925480626862729e+06
1.635765046442082152e+06
1.643964320176784880e+06
1.652164899498742772e+06
1.653421340121946298e+06
1.660366811071208213e+06
1.668570081831125310e+06
1.675917232316436479e+06
1.676774738977600588e+06
1.684980809958630474e+06
1.693188322455847636e+06
1.698413159448410617e+06
1.701397304366976256e+06
1.709607783785687992e+06
1.717819788978436496e+06
1.720909123874827288e+06
1.726033348357810872e+06
1.734248490451859310e+06
1.742465243868713267e+06
1.743405128076001769e+06
1.750683637255735463e+06
1.758903699252248975e+06
1.765901174660193035e+06
1.767125458434709115e+06
1.775348943252967438e+06
1.783574181955962209e+06
1.788397266368270619e+06
1.791801202504810877e+06
1.800030032470853766e+06
1.808260698915571207e+06
1.810893406078484375e+06
1.816493228248631814e+06
1.824727646059356630e+06
1.832963976915708743e+06
1.833389596811338793e+06
1.841202244123379933e+06
1.849442469435520703e+06
1.855885841734558111e+06
1.857684672701028408e+06
1.865928871435769834e+06
1.874175080296443077e+06
1.878382144168131286e+06
1.882423310430403333e+06
1.890673568666080013e+06
1.898925856496631866e+06
1.900878507589491084e+06
1.907180168792644516e+06
1.915436492155885790e+06
1.923374935638748808e+06
1.923694802791876951e+06
1.931955063729058718e+06
1.940217221138080815e+06
1.945871432124044979e+06
1.948481199392551323e+06
1.956746894339353545e+06
1.965014163973458810e+06
1.968368001026992220e+06
1.973282815270346822e+06
1.981552585194708314e+06
1.989823112644916400e+06
1.990864646508214064e+06
1.998093895856728777e+06
2.006364225656711729e+06
2.013361372912960127e+06
2.014633076955409953e+06
2.022898924524255330e+06
2.031159413498792564e+06
2.035858184776867740e+06
2.039410731305781752e+06
2.047646311146002728e+06
2.055853865905904910e+06
2.058355086831745692e+06
2.064007599363295594e+06
2.072043350861720508e+06
2.079752153880261350e+06
2.080852084011487663e+06
2.086080677232656395e+06
2.101653201836905442e+06
2.103349181458105333e+06
2.107988825955967885e+06
2.115711831494494341e+06
2.123768889239376877e+06
2.125846384527792223e+06
2.131951035629084799e+06
2.140194113952370360e+06
2.148343698797138873e+06
2.148472332917503081e+06
2.156773411325962748e+06
2.165090789277291857e+06
2.170841130069383886e+06
2.173420662079769187e+06
2.181760683732098900e+06
2.190109338849257678e+06
2.193338684380801395e+06
2.198465613164318725e+06
2.206828809303816408e+06
2.215198438279234804e+06
2.215836368007150944e+06
2.223574152738590725e+06
2.231955704368164297e+06
2.238334187470214907e+06
2.240342915834838059e+06
2.248735661792533007e+06
2.257133855712190736e+06
2.260832149544455577e+06
2.265537440554019529e+06
2.273946382035074756e+06
2.282360663687121123e+06
2.283330261263708584e+06
2.290780283172879834e+06
2.299205249501993880e+06
2.305828529927997850e+06
2.307635580900229979e+06
2.316071303159709089e+06
2.324512448347914498e+06
2.328326963110427838e+06
2.332959053787475452e+06
2.341411161242564674e+06
2.349868816264508292e+06
2.350825568664143793e+06
2.358332067661270034e+06
2.366800967064112891e+06
2.373324354729408398e+06
2.375275568571142387e+06
2.383755928452108987e+06
2.392242104902371299e+06
2.395823329740722198e+06
2.400734157836582512e+06
2.409232148714640178e+06
2.417736140394027811e+06
2.418322502434038091e+06
2.426246197003822774e+06
2.434762383836614899e+06
2.440821881854067557e+06
2.443284767255265731e+06
2.451813414612046443e+06
2.460348394178124145e+06
2.463321477361656260e+06
2.468889775081732776e+06
2.477437627253662795e+06
2.485821298641229980e+06
2.485992021378936246e+06
2.494553028853707481e+06
2.503120721746616997e+06
2.508321355708305724e+06
2.511695172763913870e+06
2.520276455217804760e+06
2.528864642997537274e+06
2.530821658917112742e+06
2.537459810542822350e+06
2.546062032819253393e+06
2.553322218968254048e+06
2.554671385295413900e+06
2.563287943921429105e+06
2.571911785108739976e+06
2.575823046916448511e+06
2.580542985710900743e+06
2.589181623005241156e+06
2.597827774675244465e+06
2.598324154178345110e+06
2.606481518793510273e+06
2.615142933805189561e+06
2.620825552540392149e+06
2.623812098511793651e+06
2.632489092055285349e+06
2.641173993902368471e+06
2.643327254166802857e+06
2.649866883828905877e+06
2.658567841904395260e+06
2.665829271607549861e+06
2.667276948476455640e+06
2.675994284155246336e+06
2.684719929797783028e+06
2.688331617806439754e+06
2.693453966492104344e+06
2.702196475541229360e+06
2.710834306109252386e+06
2.710947538446875755e+06
2.719707236892898567e+06
2.728475652728396002e+06
2.733337350271931849e+06
2.737252867950465996e+06
2.746038964686559048e+06
2.754834025176398922e+06
2.755840764468836598e+06
2.763638131753440481e+06
2.772451366825820878e+06
2.778344563301051967e+06
2.781273812856773380e+06
2.790105552344475407e+06
2.798946667801282834e+06
2.800848761804736219e+06
2.807797241732331458e+06
2.816657356613452081e+06
2.823353375459552277e+06
2.825527094868385699e+06
2.834406538845240138e+06
2.843295770792159718e+06
2.845858420197123196e+06
2.852194872832177673e+06
2.861103926937194541e+06
2.868363912409531418e+06
2.870023014901058748e+06
2.878952218311693054e+06
2.887891618522235192e+06
2.890869868957883678e+06
2.896841296621134970e+06
2.905801333401182201e+06
2.913376307180922013e+06
2.914771809327383526e+06
2.923752804503675550e+06
2.932744398638392799e+06
2.935883244903632905e+06
2.941746671008449513e+06
2.950759700422179420e+06
2.958390700445965398e+06
2.959783565180758946e+06
2.968818343038183171e+06
2.977864111159683671e+06
2.980898692631511949e+06
2.986920946078570560e+06
2.995988923651393037e+06
3.003407240796289407e+06
3.005068119011352304e+06
3.014158606519900262e+06
3.023260459716435988e+06
3.025916364797504153e+06
3.032373751266004983e+06
3.041498552904931363e+06
3.048426085022354499e+06
3.050634935384276789e+06
3.059782968411029316e+06
3.068942720586927608e+06
3.070936422396903392e+06
3.078114259344797116e+06
3.087297650882308837e+06
3.093447398394908290e+06
3.096492960093013477e+06
3.105700250494548585e+06
3.114919584153881297e+06
3.115959035046719946e+06
3.124151021609439049e+06
3.133394621790001635e+06
3.138471354948194697e+06
3.142650441930181812e+06
3.151918537482350599e+06
3.160984381269602571e+06
3.161198962024827488e+06
3.170491767166164238e+06
3.179797002445333172e+06
3.183498137764554936e+06
3.189114715227616485e+06
3.198444950596001465e+06
3.206012648778970353e+06
3.207787751237847842e+06
3.217143157326607499e+06
3.226511206398345064e+06
3.228527939260001760e+06
3.235891933222808409e+06
3.245285369668765459e+06
3.251044034764998592e+06
3.254691544563341420e+06
3.264110483545031399e+06
3.273542208910077345e+06
3.273560961470475420e+06
3.282986739451876376e+06
3.292444090293059126e+06
3.296078746181047056e+06
3.301914272709847428e+06
3.311397293948316015e+06
3.318597416338375304e+06
3.320893157032111660e+06
3.330401860561195761e+06
3.339923398501135409e+06
3.341117000030118506e+06
3.349457759962419979e+06
3.359004928969310597e+06
3.363637525998853147e+06
3.368564884217618033e+06
3.378137598820832092e+06
3.386159023650959600e+06
3.387723040043964982e+06
3.397321169024433941e+06
3.406931940479269251e+06
3.408681523065535352e+06
3.416555302397886291e+06
3.426191195719623007e+06
3.431205055003241636e+06
3.435839553995187394e+06
3.445500303031091113e+06
3.453729650915123988e+06
3.455173360516130924e+06
3.464858635628865100e+06
3.474556028625009581e+06
3.476255342951427214e+06
3.484265430403579958e+06
3.493986722050557844e+06
3.498782163970338181e+06
3.503719774358751252e+06
3.513464447322455235e+06
3.521310147546708584e+06
3.523220589605419431e+06
3.532988037980531342e+06
3.542766616739528719e+06
3.543839327980705071e+06
3.552556137070914730e+06
3.562356396404177416e+06
3.566369740306439810e+06
3.572167177718241233e+06
3.581988248811961617e+06
3.588901420300508384e+06
3.591819361534335651e+06
3.601660250971917063e+06
3.611434404490470421e+06
3.611510634590794798e+06
3.621370211330269463e+06
3.631238660645209253e+06
3.633968730163265485e+06
3.641115641493835021e+06
3.651000791267473251e+06
3.656504435373551212e+06
3.660893724658579100e+06
3.670794032463078853e+06
3.679041558951944578e+06
3.680701280312808696e+06
3.690615007333539426e+06
3.700534724723775405e+06
3.701580140513184015e+06
3.710459914249171037e+06
3.720390026647078805e+06
3.724120220464165788e+06
3.730324479935342446e+06
3.740262657619084697e+06
3.746661840011900757e+06
3.750203906788787805e+06
3.760147536102515180e+06
3.769205041171331424e+06
3.770092813644681592e+06
3.780038964653228410e+06
3.789985169106558431e+06
3.791749866773030255e+06
3.799930559161014389e+06
3.809874216429093853e+06
3.814296360470756888e+06
3.819815169087989721e+06
3.829752388807373587e+06
3.836844566748853773e+06
3.839684787484695204e+06
3.849611213775579818e+06
3.859394530929496512e+06
3.859530449406170286e+06
3.869441205253581982e+06
3.879342117179840337e+06
3.881946299179765396e+06
3.889231741604050621e+06
3.899108550796710886e+06
3.904499918518513907e+06
3.908970927879496478e+06
3.918817161513151601e+06
3.927055436823046301e+06
3.928645440255562309e+06
3.938453846571610309e+06
3.948240350476036780e+06
3.949612902835579123e+06
3.958002802790371701e+06
3.967738927994985599e+06
3.972172366169440094e+06
3.977446316657617223e+06
3.987122417420337442e+06
3.994733877315023914e+06
3.996764528527948540e+06
4.006369788882335648e+06
4.015935168609461281e+06
4.017297487645480782e+06
4.025457459128552582e+06
4.034933262716828380e+06
4.039863249422068708e+06
4.044358981567952316e+06
4.053730806348481216e+06
4.062431215799202677e+06
4.063044704264167231e+06
4.072296406657259446e+06
4.081481396167267580e+06
4.085001440829126630e+06
4.090594893501275219e+06
4.099631843876147177e+06
4.107573979466226418e+06
4.108586903214250691e+06
4.117454424196936656e+06
4.126228442306390963e+06
4.130148887570879422e+06
4.134902662016900722e+06
4.143470443331412040e+06
4.151924788898715284e+06
4.152726221912873909e+06
4.160258331990796141e+06
4.168463325668774080e+06
4.175306040174306370e+06
4.176531633519203402e+06
4.184454722399626393e+06
4.192223657692264766e+06
4.197888400951939635e+06
4.199829101626074873e+06
4.207261315287923440e+06
4.214510165000649169e+06
4.220473363758946769e+06
4.221565133795537055e+06
4.228415338744833134e+06
4.235049554940915667e+06
4.241456246906503104e+06
4.243060989026014693e+06
4.247623608187831007e+06
4.253539609812979586e+06
4.259192058183152229e+06
4.264568662799482234e+06
4.265651338101696223e+06
4.269657114006794058e+06
4.274445170656420290e+06
4.278920757253822871e+06
4.283072069769136608e+06
4.286887688861232251e+06
4.288244473251985386e+06
4.290356698815666139e+06
4.293468810047370382e+06
4.296214482598787174e+06
4.298585047705498524e+06
4.300572824238080531e+06
4.302171226692242548e+06
4.303374861415408552e+06
4.304179607943499461e+06
4.304582682681046426e+06
4.310840457659004256e+06
4.333439355418724939e+06
4.356041231537613086e+06
4.378646151928094216e+06
4.401254183402691968e+06
4.423865393666703254e+06
4.446479851309247315e+06
4.469097625792472623e+06
4.491718787438746542e+06
4.514343407415516675e+06
4.536971557717638090e+06
4.559603311146769673e+06
4.582238741287485696e+06
4.604877922479691915e+06
4.627520929786795750e+06
4.650167838959095068e+06
4.672818726391662844e+06
4.695473669075944461e+06
4.718132744544151239e+06
4.740796030805327930e+06
4.763463606271833181e+06
4.786135549674654379e+06
4.808811939965798520e+06
4.831492856205542572e+06
4.854178377431967296e+06
4.876868582509660162e+06
4.899563549953815527e+06
4.922263357725136913e+06
4.944968082990022376e+06
4.967677801839161664e+06
4.990392588956151158e+06
5.013112517225736752e+06
5.035837657268681563e+06
5.058568076887035742e+06
5.081303840399263427e+06
5.104045007839172147e+06
5.126791633985238150e+06
5.145082509005988017e+06
5.145577246071957052e+06
5.146565314859041944e+06
5.148043926972680725e+06
5.149543767177318223e+06
5.150008954741664231e+06
5.152454994888057001e+06
5.155375449850392528e+06
5.158762623993255198e+06
5.162607831577012315e+06
5.166901513175838627e+06
5.171633357216114178e+06
5.172301447864605114e+06
5.176792423443865031e+06
5.182367265393347479e+06
5.188346049287424423e+06
5.194716667220603675e+06
5.195064706811283715e+06
5.201466842925088480e+06
5.208584228870404884e+06
5.216056493874750100e+06
5.217833562862288207e+06
5.223871400793754496e+06
5.232016874188769609e+06
5.240481058156088926e+06
5.240608020138395950e+06
5.249252364719646052e+06
5.258319513354992494e+06
5.263388064483580180e+06
5.267671562326711603e+06
5.277297932591175660e+06
5.286173658921735361e+06
5.287188425049006008e+06
5.297333231933848932e+06
5.307722943103046156e+06
5.308964737785455771e+06
5.318348547957729548e+06
5.329201433670062572e+06
5.331761199041552842e+06
5.340273380338379182e+06
5.351556553630408831e+06
5.354562894133142196e+06
5.363043495413445868e+06
5.374727112810348161e+06
5.377369614348393865e+06
5.386600666063091718e+06
5.398657755532282405e+06
5.400181072248145938e+06
5.410892308112149127e+06
5.422996875930481590e+06
5.423298563296310604e+06
5.435871059090170078e+06
5.445816492691163905e+06
5.448604617930959910e+06
5.461494332746012136e+06
5.468639196611929685e+06
5.474535553253477439e+06
5.487723872587078251e+06
5.491463991133552976e+06
5.501055114307213575e+06
5.514289491499649361e+06
5.514525319844477810e+06
5.528130736408032477e+06
5.537113740551132709e+06
5.541867805379917845e+06
5.555733151207185350e+06
5.559933909271798097e+06
5.569723570796039887e+06
5.582745788374047726e+06
5.583836023406191729e+06
5.598067621038703248e+06
5.605542878961928189e+06
5.612415619306879118e+06
5.626877408776850440e+06
5.628314659191301093e+06
5.641450506762346253e+06
5.651043006174148992e+06
5.656132549556624144e+06
5.670921285083497874e+06
5.673694010242218152e+06
5.685814565948794596e+06
5.696196479627572931e+06
5.700810342873266898e+06
5.715906658487996086e+06
5.718373345357432961e+06
5.731101641473504715e+06
5.739647906860938296e+06
5.746393501024136320e+06
5.757113207110932097e+06
5.761780521619781852e+06
5.777261058087565936e+06
5.792833530936775729e+06
5.800089870499669574e+06
5.808496421950988472e+06
5.817574767267676070e+06
5.824248270022074692e+06
5.838888524530135095e+06
5.840087667211478576e+06
5.856013255024914630e+06
5.861124190705353394e+06
5.872023720887332223e+06
5.883705073389715515e+06
5.888117794805721380e+06
5.904294246208027937e+06
5.906454114498321898e+06
5.920551880947114900e+06
5.929300135870200582e+06
5.936889538459339179e+06
5.952209244161258452e+06
5.953306089067968540e+06
5.969800431422218680e+06
5.975163335522506386e+06
5.986371490063272417e+06
5.998151909861016087e+06
6.003018213109185919e+06
6.019739570051080547e+06
6.021168492741173133e+06
6.036534549653501250e+06
6.044208902041340247e+06
6.053402157952281646e+06
6.067270338613054715e+06
6.070341416343684308e+06
6.087351359758984298e+06
6.090350877862493508e+06
6.104431034919028170e+06
6.113449170291392133e+06
6.121579498663692735e+06
6.136564257286455482e+06
6.138795816351457499e+06
6.156079060324642807e+06
6.159695453557687812e+06
6.173428308436189778e+06
6.182842269705603831e+06
6.190842642634038813e+06
6.206004359803224914e+06
6.208321147599543445e+06
6.225862909436506219e+06
6.229181485049829818e+06
6.243467014407695271e+06
6.252373488028422929e+06
6.261132547715903260e+06
6.275580274125800468e+06
6.278858592326798476e+06
6.296644227831030264e+06
6.298801797893330455e+06
6.314488529343203641e+06
6.322038052880658768e+06
6.332390566435514018e+06
6.345289063952364959e+06
6.350349402103985660e+06
6.368364091765403748e+06
6.368554881407462992e+06
6.386433682283157483e+06
6.391835576426409185e+06
6.404557211020376533e+06
6.415131237508233637e+06
6.422733704918797128e+06
6.438441967655000277e+06
6.440962179601971060e+06
6.459241638501524925e+06
6.461767882126420736e+06
6.477571072005234659e+06
6.485109106633909978e+06
6.495949456625851803e+06
6.508465775876458734e+06
6.514375754189614207e+06
6.531838032344736159e+06
6.532848911043578759e+06
6.551367857280860655e+06
6.555226025337339379e+06
6.569931505983051844e+06
6.578629910146112554e+06
6.588538752479101531e+06
6.602049847377155907e+06
6.607188473620037548e+06
6.625486002381422557e+06
6.625879527068958618e+06
6.644610750605796464e+06
6.648938544774403796e+06
6.663380961446418427e+06
6.672407648028601892e+06
6.682188955575675704e+06
6.695893489125845954e+06
6.701033507094067521e+06
6.719396248258982785e+06
6.719913367577758618e+06
6.738827265451711603e+06
6.742916108574579470e+06
6.757773905375759117e+06
6.766453255949748680e+06
6.776751967643482611e+06
6.790007878797542304e+06
6.795760107593819499e+06
6.813580167896331288e+06
6.814796955035349354e+06
6.833861113683243282e+06
6.837170316239364445e+06
6.852951160608943552e+06
6.860778518901390024e+06
6.872065645702624694e+06
6.884404972919729538e+06
6.891203091148545034e+06
6.908049877187607810e+06
6.910361990913467482e+06
6.929540810248303227e+06
6.931713432357915677e+06
6.948737985203216784e+06
6.955395840755840763e+06
6.967951922156414948e+06
6.979097306299078278e+06
6.987180997356945649e+06
7.002818034424480982e+06
7.006423556481780484e+06
7.025677914207531139e+06
7.026558232020216063e+06
7.044942353797195479e+06
7.050318107362586074e+06
7.064215126702293754e+06
7.074097870056848042e+06
7.083494452180862427e+06
7.097897730981382541e+06
7.102778516931718215e+06
7.121717902234701440e+06
7.122065474745501764e+06
7.141353446172987111e+06
7.145558597084848210e+06
7.160640518211177550e+06
7.169420029920751229e+06
7.179924744007753208e+06
7.193302416205212474e+06
7.199204142584423535e+06
7.217205972429202870e+06
7.218476698579779826e+06
7.237740362012255937e+06
7.241130916067153215e+06
7.256993048063836060e+06
7.265077465533073992e+06
7.276232636885127984e+06
7.289045840137182735e+06
7.295456973422491923e+06
7.313036260042905807e+06
7.314663867267891765e+06
7.333851092532148585e+06
7.337048946224043146e+06
7.353016387742322870e+06
7.361084120421936736e+06
7.372157455763923936e+06
7.385142005102484487e+06
7.391271963748674840e+06
7.409222823412857018e+06
7.410357543108577840e+06
7.429411789517010562e+06
7.433326799137792550e+06
7.448432262937624939e+06
7.457454156655320898e+06
7.467416487681766972e+06
7.481605120891847648e+06
7.486361952495211735e+06
7.505266110674951226e+06
7.505779917276428081e+06
7.524126380216799676e+06
7.529978771694153547e+06
7.542940143994571641e+06
7.554201910438560881e+06
7.561704749971600249e+06
7.578449560162931681e+06
7.580417511445316486e+06
7.599075707325655036e+06
7.602721947830394842e+06
7.617676582448019646e+06
7.627019300662761554e+06
7.636217347921493463e+06
7.651341846087937243e+06
7.654695181513053365e+06
7.673107228068443015e+06
7.675689811685893685e+06
7.691450599970380776e+06
7.700063425133030862e+06
7.709722377634773962e+06
7.724462914144885726e+06
7.727919610045558773e+06
7.746039315328774974e+06
7.748888506417059340e+06
7.764078481366451830e+06
7.773340429564293474e+06
7.782034066450862214e+06
7.797818911057558842e+06
7.799902999979657121e+06
7.817682183192376979e+06
7.822324178159098141e+06
7.835368489948763512e+06
7.846856457855286077e+06
7.852958767549307086e+06
7.870449837598383427e+06
7.871415976787209511e+06
7.887838496910285205e+06
7.896002961178869009e+06
7.905121518458466977e+06
7.920617636762875132e+06
7.922295652368171141e+06
7.939357626952659339e+06
7.945260228703535162e+06
7.956304149793135934e+06
7.969930961517200805e+06
7.973131908862434328e+06
7.989837573692471720e+06
7.994630058989751153e+06
8.006417796585406177e+06
8.019357744091094472e+06
8.022869213868370280e+06
8.039188447191599756e+06
8.044114238886548206e+06
8.055372104869685136e+06
8.068899764444947243e+06
8.071416783265622333e+06
8.087319068217258900e+06
8.093714540743355639e+06
8.103075536505649798e+06
8.118558786568218842e+06
8.118682757364775985e+06
8.134137294031999074e+06
8.143432719412798993e+06
8.149435705338496715e+06
8.164574547338955104e+06
8.168336555370725691e+06
8.179550374979567714e+06
8.193270509025523439e+06
8.194359743803428486e+06
8.208999211692256853e+06
8.218234793335868046e+06
8.223465340643309988e+06
8.237754698580293916e+06
8.243229619516475126e+06
8.251863861196947284e+06
8.265789413831920363e+06
8.268255196914342232e+06
8.279527953373460099e+06
8.293076090192365460e+06
8.293311732880199328e+06
8.306430450101534836e+06
8.318399432634921744e+06
8.319587676340400241e+06
8.332544431582426652e+06
8.343518499130698852e+06
8.345297399963769130e+06
8.357843289131135680e+06
8.368669132906700484e+06
8.370178832306774333e+06
8.382300790368479677e+06
8.393851531939042732e+06
8.394205953942395747e+06
8.405891145506346598e+06
8.417353221501355991e+06
8.419065891484728083e+06
8.428589074448937550e+06
8.439595635071698576e+06
8.444312403919363394e+06
8.450369874414727092e+06
8.460908805965153500e+06
8.469591258568303660e+06
8.471209487767321989e+06
8.481269024530818686e+06
8.491084569728713483e+06
8.494902641530975699e+06
8.500653327683202922e+06
8.509972555635934696e+06
8.519039565800163895e+06
8.520246735498046502e+06
8.527851727391935885e+06
8.536406468637492508e+06
8.544701278753980994e+06
8.545623719561118633e+06
8.552733709900733083e+06
8.560501379098165780e+06
8.568001970111582428e+06
8.571033769014576450e+06
8.575233235296975821e+06
8.582192997406123206e+06
8.588879151348197833e+06
8.595289665905173868e+06
8.596477055149277672e+06
8.601422585398366675e+06
8.607276031303517520e+06
8.612848203811820596e+06
8.618137383334448561e+06
8.621953745037663728e+06
8.623141931948093697e+06
8.627860294779261574e+06
8.632291001324960962e+06
8.636432666707703844e+06
8.640283992862677202e+06
8.643843769655127078e+06
8.647110875926110893e+06
8.647464001309905201e+06
8.650084280464803800e+06
8.652763042905753478e+06
8.655146314549559727e+06
8.657233339105550200e+06
8.659023453355200589e+06
8.660516087735172361e+06
8.661710766838919371e+06
8.662607109836054966e+06
8.663204830808702856e+06
8.663503739004286006e+06
8.673007981920646504e+06
8.698585839905956760e+06
8.724197723129937425e+06
8.749843774020582438e+06
8.775524129294302315e+06
8.801238919668618590e+06
8.826988269562430680e+06
8.852772296783242375e+06
8.878591112200744450e+06
8.904444819406023249e+06
8.930333514355760068e+06
8.956257285000583157e+06
8.982216210896871984e+06
9.008210362801097333e+06
9.034239802245875821e+06
9.060304581096753478e+06
9.086404741088781506e+06
9.112540313341800123e+06
9.138711317853342742e+06
9.164917762967998162e+06
9.191159644821971655e+06
9.217436946761580184e+06
9.243749638734238222e+06
9.270097676650490612e+06
9.296481001715576276e+06
9.322899539728773758e+06
9.349353200348883867e+06
9.375841876323927194e+06
9.402365442683095112e+06
9.428923755888877437e+06
9.455516652947144583e+06
9.482143950472796336e+06
9.508805443708505481e+06
9.535500905493877828e+06
9.562230085182169452e+06
9.588992707501605153e+06
9.615788471358016133e+06
9.642617048575483263e+06
9.669478082571221516e+06
9.696371186960998923e+06
9.723295944090820849e+06
9.750251903490595520e+06
9.777238580245051533e+06
9.804255453276954591e+06
9.831301963537279516e+06
9.858377512096699327e+06
9.885481458132304251e+06
9.912613116803172976e+06
9.939771757007816806e+06
9.966956599016219378e+06
9.994166811968600377e+06
1.002140151123254001e+07
1.004865975560947321e+07
1.007594054438106529e+07
1.010324281418520212e+07
1.013056543571073189e+07
1.015790721019927412e+07
1.018526686574167386e+07
1.021264305335580371e+07
1.024003434283150174e+07
1.026743921832746081e+07
1.029485607370390743e+07
1.032228320757372119e+07
1.034971881805356219e+07
1.037716099719526991e+07
1.040460772507654503e+07
1.043205686352846213e+07
1.045950614947595261e+07
1.048695318786582351e+07
1.051439544415525347e+07
1.054183023633199558e+07
1.056925472643576376e+07
1.059666591154838912e+07
1.062406061421850696e+07
1.065143547228443995e+07
1.067878692805712111e+07
1.070611121682275087e+07
1.073340435462292470e+07
1.076066212526802160e+07
1.078788006653773971e+07
1.081505345552086085e+07
1.084217729304480739e+07
1.086924628714418225e+07
1.089625483551651053e+07
1.092319700691287406e+07
1.095006652141119353e+07
1.097685672952065803e+07
1.100356059006755613e+07
1.103017064681554958e+07
1.105667900377772562e+07
1.108307729918359593e+07
1.110935667807230353e+07
1.113550776349361055e+07
1.116152062631169893e+07
1.118738475362353772e+07
1.121308901582456566e+07
1.123862163238002174e+07
1.126397013639156707e+07
1.128912133808631264e+07
1.131406128740035370e+07
1.133877523588207923e+07
1.136324759820292704e+07
1.138746191363601014e+07
1.141140080794713832e+07
1.143504595623874106e+07
1.145837804739619792e+07
1.148137675090803392e+07
1.150402068696635030e+07
1.152628740090109967e+07
1.154815334315943532e+07
1.156959385620697960e+07
1.159058316989707388e+07
1.161109440702116117e+07
1.163109960091081075e+07
1.165056972709916718e+07
1.166947475115476735e+07
1.168778369485869259e+07
1.170546472288964130e+07
1.172248525209221244e+07
1.173881208521096595e+07
1.175441157065733150e+07
1.176924978942035139e+07
1.178329276962196641e+07
1.179650672844667174e+07
1.180885834024706110e+07
1.182031502855714969e+07
1.183084527856529132e+07
1.184041896535613947e+07
1.184900769199053757e+07
1.185658513033253513e+07
1.186312735654320382e+07
1.186861317243393883e+07
1.187302440349492617e+07
1.187634616445887275e+07
1.187856708377221040e+07
1.187967947933788225e+07
1.419926984970115684e+07
1.420063521266512387e+07
1.420336206015752442e+07
1.420744269683688506e+07
1.421286573125958070e+07
1.421961625159449317e+07
1.422767605005671643e+07
1.423702388842437044e+07
1.424763579601075128e+07
1.425948539095188864e+07
1.427254421562515013e+07
1.428678207739162073e+07
1.430216738658181578e+07
1.431866748463397659e+07
1.433624895645376109e+07
1.435487792230476625e+07
1.437452030578163266e+07
1.439514207559765689e+07
1.441670945998828672e+07
1.443918913346037082e+07
1.446254837638778798e+07
1.448675520856441185e+07
1.451177849828139693e+07
1.453758804881136678e+07
1.456415466437467560e+07
1.459145019775229320e+07
1.461944758171627112e+07
1.464812084639058076e+07
1.467744512455013394e+07
1.470739664672837593e+07
1.473795272784655914e+07
1.476909174691069126e+07
1.480079312115291879e+07
1.483303727582855336e+07
1.486580561072219163e+07
1.489908046426931210e+07
1.493284507606471144e+07
1.496708354840714857e+07
1.500178080742073245e+07
1.503692256419740990e+07
1.507249527632092685e+07
1.510848611005990766e+07
1.514488290345516056e+07
1.518167413047327660e+07
1.521884886635356396e+07
1.525639675423783436e+07
1.529430797314138897e+07
1.533257320729772747e+07
1.537118361688881926e+07
1.541013081015577354e+07
1.544940681687144376e+07
1.548900406314616464e+07
1.552891534752970003e+07
1.556913381836665608e+07
1.560965295235836320e+07
1.565046653428137116e+07
1.569156863781101815e+07
1.573295360739776120e+07
1.577461604114388488e+07
1.581655077462875843e+07
1.585875286563178338e+07
1.590121757970352843e+07
1.594394037653709762e+07
1.598691689709357545e+07
1.603014295143730566e+07
1.607361450723866373e+07
1.611732767890409008e+07
1.616127871729507111e+07
1.620546399999986030e+07
1.624988002212355286e+07
1.629452338756421953e+07
1.633939080074449070e+07
1.638447905876989849e+07
1.642978504398688674e+07
1.647530571691514179e+07
1.652103810953035578e+07
1.656697931887508743e+07
1.661312650097674504e+07
1.665947686505304091e+07
1.670602766798655875e+07
1.675277620905122161e+07
1.679971982487452775e+07
1.684685588462054729e+07
1.689418178537959233e+07
1.694169494775139540e+07
1.698939281160954386e+07
1.703727283203566074e+07
1.708533247541267425e+07
1.713356921566710994e+07
1.718198053065111861e+07
1.723056389865558967e+07
1.727931679504608363e+07
1.732823668901422992e+07
1.737732104043735191e+07
1.742656729683990031e+07
1.747597289045052603e+07
1.752553523534912243e+07
1.757525172469857708e+07
1.762511972805636004e+07
1.767513658876134455e+07
1.772529962139169499e+07
1.777560610928995162e+07
1.782605330215166882e+07
1.787663841367432848e+07
1.792735861926344037e+07
1.797821105379306152e+07
1.802919280941820145e+07
1.808030093343661353e+07
1.813153242619811743e+07
1.818288423905920237e+07
1.823435327238146961e+07
1.828593637357214466e+07
1.833763033516538888e+07
1.838943189294318110e+07
1.844133772409466282e+07
1.849334444541310146e+07
1.854544861152965948e+07
1.859764671318339556e+07
1.864993517552695423e+07
1.870231035646761581e+07
1.875476854504346102e+07
1.880730595983451977e+07
1.885991874740889296e+07
1.891260298080398887e+07
1.896535465804301947e+07
1.901816970068711787e+07
1.907104395242347196e+07
1.912397317768999189e+07
1.917695306033708155e+07
1.922997920232723653e+07
1.928304712247324362e+07
1.933615225521583483e+07
1.938928994944174215e+07
1.944245546734317020e+07
1.949564398331983387e+07
1.954885058292464912e+07
1.960207026185442880e+07
1.965529792498681694e+07
1.970852838546491414e+07
1.976175636383095756e+07
1.981497648721067980e+07
1.986818328854980320e+07
1.992137120590438694e+07
1.997453458178665489e+07
2.002766766256805137e+07
2.008076459794131666e+07
2.013381944044339284e+07
2.018682614504103363e+07
2.023977856878104433e+07
2.029267047050703317e+07
2.034549551064477488e+07
2.039824725105800480e+07
2.045091915497689694e+07
2.050350458700105920e+07
2.055599681317928433e+07
2.060838900116803125e+07
2.066067422047078237e+07
2.071284544276035577e+07
2.076489554228626937e+07
2.081681729636922479e+07
2.086860338598484546e+07
2.092024639643866941e+07
2.097173881813449040e+07
2.102307304743804410e+07
2.107424138763804361e+07
2.112523605000646785e+07
2.117604915496010333e+07
2.122667273332509771e+07
2.127709872770639509e+07
2.132731899396377429e+07
2.137732530279615894e+07
2.142710934143580869e+07
2.147666271545391902e+07
2.152597695067903399e+07
2.157504349522963911e+07
2.162385372166214511e+07
2.167239892923541367e+07
2.172067034629279003e+07
2.176865913276259601e+07
2.181635638277778402e+07
2.186375312741539255e+07
2.191084033755630627e+07
2.195760892686558142e+07
2.200404975489360094e+07
2.205015363029796258e+07
2.209591131418600306e+07
2.214131352357758209e+07
2.218635093498763442e+07
2.223101418812771142e+07
2.227529388972565532e+07
2.231918061746226251e+07
2.236266492402362451e+07
2.240573734126761183e+07
2.244838838450274989e+07
2.249060855687753111e+07
2.253238835387791321e+07
2.257371826793069020e+07
2.261458879310996085e+07
2.265499042994390056e+07
2.269491369031864032e+07
2.273434910247598588e+07
2.277328721610127762e+07
2.281171860749764368e+07
2.284963388484249637e+07
2.288702369352206215e+07
2.292387872153928131e+07
2.296018970499041304e+07
2.299594743360526487e+07
2.303114275634584948e+07
2.306576658705800027e+07
2.309980991017029807e+07
2.313326378643440828e+07
2.316611935870073736e+07
2.319836785772316530e+07
2.323000060798635706e+07
2.326100903354902193e+07
2.329138466389627755e+07
2.332111913979420811e+07
2.335020421913940832e+07
2.337863178279633075e+07
2.340639384041501209e+07
2.343348253622171283e+07
2.345989015477485582e+07
2.348560912667863071e+07
2.351063203424648568e+07
2.353495161710677296e+07
2.355856077774265409e+07
2.358145258695852384e+07
2.360362028926499188e+07
2.362505730817470327e+07
2.364575725140113756e+07
2.366571391595265642e+07
2.368492129311415926e+07
2.370337357330869138e+07
2.372106515083161741e+07
2.373799062844988704e+07
2.375414482185929641e+07
2.376952276399258897e+07
2.378411970917157084e+07
2.379793113709653169e+07
2.381095275666653365e+07
2.382318050962425396e+07
2.383461057401948795e+07
2.384523936748547107e+07
2.385506355032262206e+07
2.386408002838457003e+07
2.387228595576149598e+07
2.387967873725639284e+07
2.388625603064990416e+07
2.389201574874996766e+07
2.389695606122272834e+07
2.390107539620152488e+07
2.390437244167129323e+07
2.390684614662586525e+07
2.390849572199625149e+07
2.390932064134826139e+07


==> data/spectra_1D/spectrum_p3-3_c2-2.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00387597
11247.7,1,2.11687,0,0.00387597
12226.8,1,-0.0389837,1,0.00775194
20378,1,-0.0389837,1,0.0116279
28529.2,1,-0.0389837,1,0.0155039
33743.2,1,2.11687,0,0.00775194
36680.4,1,-0.0389837,1,0.0193798
44831.6,1,-0.0389837,1,0.0232558
52982.8,1,-0.0389837,1,0.0271318
56238.7,1,2.11687,0,0.0116279
61134,1,-0.0389837,1,0.0310078
69285.2,1,-0.0389837,1,0.0348837
77436.4,1,-0.0389837,1,0.0387597
78734.1,1,2.11687,0,0.0155039
85587.6,1,-0.0389837,1,0.0426357
93738.8,1,-0.0389837,1,0.0465116
101230,1,2.11687,0,0.0193798
101890,1,-0.0389837,1,0.0503876
110041,1,-0.0389837,1,0.0542636
118192,1,-0.0389837,1,0.0581395
123725,1,2.11687,0,0.0232558
126344,1,-0.0389837,1,0.0620155
134495,1,-0.0389837,1,0.0658915
142646,1,-0.0389837,1,0.0697674
146221,1,2.11687,0,0.0271318
150797,1,-0.0389837,1,0.0736434
158948,1,-0.0389837,1,0.0775194
167100,1,-0.0389837,1,0.0813953
168716,1,2.11687,0,0.0310078
175251,1,-0.0389837,1,0.0852713
183402,1,-0.0389837,1,0.0891473
191211,1,2.11687,0,0.0348837
191553,1,-0.0389837,1,0.0930233
199704,1,-0.0389837,1,0.0968992
207856,1,-0.0389837,1,0.100775
213707,1,2.11687,0,0.0387597
216007,1,-0.0389837,1,0.104651
224158,1,-0.0389837,1,0.108527
232309,1,-0.0389837,1,0.112403
236202,1,2.11687,0,0.0426357
240460,1,-0.0389837,1,0.116279
248612,1,-0.0389837,1,0.120155
256763,1,-0.0389837,1,0.124031
258698,1,2.11687,0,0.0465116
264914,1,-0.0389837,1,0.127907
273065,1,-0.0389837,1,0.131783
281193,1,2.11687,0,0.0503876
281216,1,-0.0389837,1,0.135659
289368,1,-0.0389837,1,0.139535
297519,1,-0.0389837,1,0.143411
303689,1,2.11687,0,0.0542636
305670,1,-0.0389837,1,0.147287
313821,1,-0.0389837,1,0.151163
321972,1,-0.0389837,1,0.155039
326184,1,2.11687,0,0.0581395
330124,1,-0.0389837,1,0.158915
338275,1,-0.0389837,1,0.162791
346426,1,-0.0389837,1,0.166667
348680,1,2.11687,0,0.0620155
354577,1,-0.0389837,1,0.170543
362728,1,-0.0389837,1,0.174419
370880,1,-0.0389837,1,0.178295
371175,1,2.11687,0,0.0658915
379031,1,-0.0389837,1,0.182171
387182,1,-0.0389837,1,0.186047
393671,1,2.11687,0,0.0697674
395333,1,-0.0389837,1,0.189922
403485,1,-0.0389837,1,0.193798
411636,1,-0.0389837,1,0.197674
416166,1,2.11687,0,0.0736434
419787,1,-0.0389837,1,0.20155
427938,1,-0.0389837,1,0.205426
436090,1,-0.0389837,1,0.209302
438662,1,2.11687,0,0.0775194
444241,1,-0.0389837,1,0.213178
452392,1,-0.0389837,1,0.217054
460544,1,-0.0389837,1,0.22093
461157,1,2.11687,0,0.0813953
468695,1,-0.0389837,1,0.224806
476846,1,-0.0389837,1,0.228682
483653,1,2.11687,0,0.0852713
484998,1,-0.0389837,1,0.232558
493149,1,-0.0389837,1,0.236434
501301,1,-0.0389837,1,0.24031
506148,1,2.11687,0,0.0891473
509452,1,-0.0389837,1,0.244186
517604,1,-0.0389837,1,0.248062
525755,1.00001,-0.0389837,1,0.251938
528644,1,2.11687,0,0.0930233
533907,1.00001,-0.0389837,1,0.255814
542058,1.00001,-0.0389837,1,0.25969
550210,1.00001,-0.0389837,1,0.263566
551139,1,2.11687,0,0.0968992
558362,1.00001,-0.0389837,1,0.267442
566513,1.00001,-0.0389837,1,0.271318
573634,1,2.11687,0,0.100775
574665,1.00001,-0.0389837,1,0.275194
582817,1.00001,-0.0389837,1,0.27907
590969,1.00001,-0.0389837,1,0.282946
596130,1,2.11687,0,0.104651
599121,1.00001,-0.0389837,1,0.286822
607273,1.00001,-0.0389837,1,0.290698
615425,1.00002,-0.0389837,1,0.294574
618625,1,2.11687,0,0.108527
623577,1.00002,-0.0389837,1,0.29845
631729,1.00002,-0.0389837,1,0.302326
639882,1.00002,-0.0389837,1,0.306202
641121,1,2.11687,0,0.112403
648034,1.00002,-0.0389837,1,0.310078
656187,1.00002,-0.0389837,1,0.313953
663616,1,2.11687,0,0.116279
664340,1.00003,-0.0389837,1,0.317829
672493,1.00003,-0.0389837,1,0.321705
680646,1.00003,-0.0389837,1,0.325581
686112,1,2.11687,0,0.120155
688799,1.00003,-0.0389837,1,0.329457
696952,1.00004,-0.0389837,1,0.333333
705106,1.00004,-0.0389837,1,0.337209
708607,1,2.11687,0,0.124031
713260,1.00004,-0.0389837,1,0.341085
721414,1.00005,-0.0389837,1,0.344961
729568,1.00005,-0.0389837,1,0.348837
731103,1,2.11687,0,0.127907
737722,1.00005,-0.0389837,1,0.352713
745877,1.00006,-0.0389837,1,0.356589
753598,1,2.11687,0,0.131783
754032,1.00006,-0.0389837,1,0.360465
762187,1.00007,-0.0389837,1,0.364341
770343,1.00007,-0.0389837,1,0.368217
776094,1,2.11687,0,0.135659
778499,1.00008,-0.0389837,1,0.372093
786656,1.00008,-0.0389837,1,0.375969
794812,1.00009,-0.0389837,1,0.379845
798589,1,2.11687,0,0.139535
802970,1.0001,-0.0389837,1,0.383721
811127,1.0001,-0.0389837,1,0.387597
819285,1.00011,-0.0389837,1,0.391473
821085,1,2.11687,0,0.143411
827444,1.00012,-0.0389837,1,0.395349
835603,1.00013,-0.0389837,1,0.399225
843580,1,2.11687,0,0.147287
843763,1.00014,-0.0389837,1,0.403101
851924,1.00015,-0.0389837,1,0.406977
860085,1.00016,-0.0389837,1,0.410853
866076,1,2.11687,0,0.151163
868247,1.00017,-0.0389837,1,0.414729
876410,1.00018,-0.0389837,1,0.418605
884573,1.00019,-0.0389837,1,0.422481
888571,1,2.11687,0,0.155039
892738,1.0002,-0.0389837,1,0.426357
900903,1.00022,-0.0389837,1,0.430233
909069,1.00023,-0.0389837,1,0.434109
911067,1,2.11687,0,0.158915
917237,1.00025,-0.0389837,1,0.437984
925405,1.00026,-0.0389837,1,0.44186
933562,1,2.11687,0,0.162791
933575,1.00028,-0.0389837,1,0.445736
941746,1.0003,-0.0389837,1,0.449612
949918,1.00032,-0.0389837,1,0.453488
956058,1,2.11687,0,0.166667
958092,1.00034,-0.0389837,1,0.457364
966267,1.00036,-0.0389837,1,0.46124
974443,1.00039,-0.0389837,1,0.465116
978553,1,2.11687,0,0.170543
982622,1.00041,-0.0389837,1,0.468992
990802,1.00044,-0.0389837,1,0.472868
998984,1.00046,-0.0389837,1,0.476744
1.00105e+06,1,2.11687,0,0.174419
1.00717e+06,1.00049,-0.0389837,1,0.48062
1.01535e+06,1.00052,-0.0389837,1,0.484496
1.02354e+06,1.00055,-0.0389837,1,0.488372
1.02354e+06,1,2.11687,0,0.178295
1.03173e+06,1.00059,-0.0389837,1,0.492248
1.03993e+06,1.00062,-0.0389837,1,0.496124
1.04604e+06,1,2.11687,0,0.182171
1.04812e+06,1.00066,-0.0389837,1,0.5
1.05632e+06,1.0007,-0.0389837,1,0.503876
1.06452e+06,1.00074,-0.0389837,1,0.507752
1.06854e+06,1,2.11687,0,0.186047
1.07273e+06,1.00079,-0.0389837,1,0.511628
1.08093e+06,1.00083,-0.0389837,1,0.515504
1.08915e+06,1.00088,-0.0389837,1,0.51938
1.09103e+06,1,2.11687,0,0.189922
1.09736e+06,1.00093,-0.0389837,1,0.523256
1.10558e+06,1.00099,-0.0389837,1,0.527132
1.11353e+06,1,2.11687,0,0.193798
1.1138e+06,1.00105,-0.0389837,1,0.531008
1.12203e+06,1.00111,-0.0389837,1,0.534884
1.13026e+06,1.00117,-0.0389837,1,0.53876
1.13602e+06,1,2.11687,0,0.197674
1.1385e+06,1.00123,-0.0389837,1,0.542636
1.14674e+06,1.0013,-0.0389837,1,0.546512
1.15498e+06,1.00138,-0.0389837,1,0.550388
1.15852e+06,1,2.11687,0,0.20155
1.16323e+06,1.00145,-0.0389837,1,0.554264
1.17149e+06,1.00153,-0.0389837,1,0.55814
1.17975e+06,1.00162,-0.0389837,1,0.562016
1.18101e+06,1,2.11687,0,0.205426
1.18802e+06,1.00171,-0.0389837,1,0.565891
1.1963e+06,1.0018,-0.0389837,1,0.569767
1.20351e+06,1,2.11687,0,0.209302
1.20458e+06,1.0019,-0.0389837,1,0.573643
1.21287e+06,1.002,-0.0389837,1,0.577519
1.22117e+06,1.00211,-0.0389837,1,0.581395
1.22601e+06,1,2.11687,0,0.213178
1.22948e+06,1.00222,-0.0389837,1,0.585271
1.23779e+06,1.00233,-0.0389837,1,0.589147
1.24611e+06,1.00246,-0.0389837,1,0.593023
1.2485e+06,1,2.11687,0,0.217054
1.25444e+06,1.00259,-0.0389837,1,0.596899
1.26279e+06,1.00272,-0.0389837,1,0.600775
1.271e+06,1,2.11687,0,0.22093
1.27114e+06,1.00286,-0.0389837,1,0.604651
1.2795e+06,1.00301,-0.0389837,1,0.608527
1.28787e+06,1.00316,-0.0389837,1,0.612403
1.29349e+06,1,2.11687,0,0.224806
1.29626e+06,1.00332,-0.0389837,1,0.616279
1.30465e+06,1.00349,-0.0389837,1,0.620155
1.31306e+06,1.00366,-0.0389837,1,0.624031
1.31599e+06,1,2.11687,0,0.228682
1.32148e+06,1.00385,-0.0389837,1,0.627907
1.32992e+06,1.00404,-0.0389837,1,0.631783
1.33837e+06,1.00424,-0.0389837,1,0.635659
1.33848e+06,1,2.11687,0,0.232558
1.34683e+06,1.00444,-0.0389837,1,0.639535
1.35531e+06,1.00466,-0.0389837,1,0.643411
1.36098e+06,1,2.11687,0,0.236434
1.36381e+06,1.00489,-0.0389837,1,0.647287
1.37232e+06,1.00512,-0.0389837,1,0.651163
1.38085e+06,1.00537,-0.0389837,1,0.655039
1.38348e+06,1,2.11687,0,0.24031
1.3894e+06,1.00562,-0.0389837,1,0.658915
1.39796e+06,1.00589,-0.0389837,1,0.662791
1.40597e+06,1,2.11687,0,0.244186
1.40655e+06,1.00616,-0.0389837,1,0.666667
1.41515e+06,1.00645,-0.0389837,1,0.670543
1.42378e+06,1.00675,-0.0389837,1,0.674419
1.42847e+06,1,2.11687,0,0.248062
1.43243e+06,1.00706,-0.0389837,1,0.678295
1.4411e+06,1.00738,-0.0389837,1,0.682171
1.44979e+06,1.00772,-0.0389837,1,0.686047
1.45097e+06,1.00001,2.11687,0,0.251938
1.45851e+06,1.00807,-0.0389837,1,0.689922
1.46725e+06,1.00843,-0.0389837,1,0.693798
1.47346e+06,1.00001,2.11687,0,0.255814
1.47602e+06,1.0088,-0.0389837,1,0.697674
1.48481e+06,1.00919,-0.0389837,1,0.70155
1.49363e+06,1.00959,-0.0389837,1,0.705426
1.49596e+06,1.00001,2.11687,0,0.25969
1.50248e+06,1.01001,-0.0389837,1,0.709302
1.51136e+06,1.01044,-0.0389837,1,0.713178
1.51846e+06,1.00001,2.11687,0,0.263566
1.52027e+06,1.01088,-0.0389837,1,0.717054
1.5292e+06,1.01135,-0.0389837,1,0.72093
1.53817e+06,1.01182,-0.0389837,1,0.724806
1.54095e+06,1.00001,2.11687,0,0.267442
1.54717e+06,1.01231,-0.0389837,1,0.728682
1.5562e+06,1.01282,-0.0389837,1,0.732558
1.56345e+06,1.00001,2.11687,0,0.271318
1.56527e+06,1.01335,-0.0389837,1,0.736434
1.57437e+06,1.01389,-0.0389837,1,0.74031
1.5835e+06,1.01444,-0.0389837,1,0.744186
1.58595e+06,1.00001,2.11687,0,0.275194
1.59267e+06,1.01502,-0.0389837,1,0.748062
1.60187e+06,1.01561,-0.0389837,1,0.751938
1.60844e+06,1.00001,2.11687,0,0.27907
1.61111e+06,1.01621,-0.0389837,1,0.755814
1.62039e+06,1.01683,-0.0389837,1,0.75969
1.6297e+06,1.01747,-0.0389837,1,0.763566
1.63094e+06,1.00001,2.11687,0,0.282946
1.63904e+06,1.01813,-0.0389837,1,0.767442
1.64843e+06,1.0188,-0.0389837,1,0.771318
1.65344e+06,1.00001,2.11687,0,0.286822
1.65785e+06,1.01948,-0.0389837,1,0.775194
1.6673e+06,1.02019,-0.0389837,1,0.77907
1.67594e+06,1.00001,2.11687,0,0.290698
1.6768e+06,1.0209,-0.0389837,1,0.782946
1.68632e+06,1.02163,-0.0389837,1,0.786822
1.69588e+06,1.02237,-0.0389837,1,0.790698
1.69843e+06,1.00002,2.11687,0,0.294574
1.70548e+06,1.02313,-0.0389837,1,0.794574
1.7151e+06,1.0239,-0.0389837,1,0.79845
1.72093e+06,1.00002,2.11687,0,0.29845
1.72476e+06,1.02468,-0.0389837,1,0.802326
1.73444e+06,1.02546,-0.0389837,1,0.806202
1.74343e+06,1.00002,2.11687,0,0.302326
1.74415e+06,1.02626,-0.0389837,1,0.810078
1.75389e+06,1.02706,-0.0389837,1,0.813953
1.76365e+06,1.02787,-0.0389837,1,0.817829
1.76593e+06,1.00002,2.11687,0,0.306202
1.77343e+06,1.02868,-0.0389837,1,0.821705
1.78322e+06,1.0295,-0.0389837,1,0.825581
1.78843e+06,1.00002,2.11687,0,0.310078
1.79303e+06,1.03031,-0.0389837,1,0.829457
1.80284e+06,1.03112,-0.0389837,1,0.833333
1.81093e+06,1.00002,2.11687,0,0.313953
1.81265e+06,1.03192,-0.0389837,1,0.837209
1.82247e+06,1.03272,-0.0389837,1,0.841085
1.83228e+06,1.0335,-0.0389837,1,0.844961
1.83343e+06,1.00003,2.11687,0,0.317829
1.84207e+06,1.03427,-0.0389837,1,0.848837
1.85184e+06,1.03502,-0.0389837,1,0.852713
1.85593e+06,1.00003,2.11687,0,0.321705
1.86159e+06,1.03575,-0.0389837,1,0.856589
1.87129e+06,1.03645,-0.0389837,1,0.860465
1.87843e+06,1.00003,2.11687,0,0.325581
1.88096e+06,1.03712,-0.0389837,1,0.864341
1.89057e+06,1.03775,-0.0389837,1,0.868217
1.90012e+06,1.03835,-0.0389837,1,0.872093
1.90093e+06,1.00003,2.11687,0,0.329457
1.90959e+06,1.0389,-0.0389837,1,0.875969
1.91899e+06,1.0394,-0.0389837,1,0.879845
1.92343e+06,1.00004,2.11687,0,0.333333
1.92828e+06,1.03984,-0.0389837,1,0.883721
1.93746e+06,1.04022,-0.0389837,1,0.887597
1.94593e+06,1.00004,2.11687,0,0.337209
1.94653e+06,1.04053,-0.0389837,1,0.891473
1.95546e+06,1.04077,-0.0389837,1,0.895349
1.96423e+06,1.04093,-0.0389837,1,0.899225
1.96844e+06,1.00004,2.11687,0,0.341085
1.97285e+06,1.041,-0.0389837,1,0.903101
1.98128e+06,1.04097,-0.0389837,1,0.906977
1.98952e+06,1.04084,-0.0389837,1,0.910853
1.99094e+06,1.00005,2.11687,0,0.344961
1.99754e+06,1.0406,-0.0389837,1,0.914729
2.00533e+06,1.04024,-0.0389837,1,0.918605
2.01288e+06,1.03976,-0.0389837,1,0.922481
2.01344e+06,1.00005,2.11687,0,0.348837
2.02016e+06,1.03914,-0.0389837,1,0.926357
2.02716e+06,1.03839,-0.0389837,1,0.930233
2.03386e+06,1.03749,-0.0389837,1,0.934109
2.03595e+06,1.00005,2.11687,0,0.352713
2.04025e+06,1.03644,-0.0389837,1,0.937984
2.0463e+06,1.03523,-0.0389837,1,0.94186
2.052e+06,1.03385,-0.0389837,1,0.945736
2.05734e+06,1.0323,-0.0389837,1,0.949612
2.05845e+06,1.00006,2.11687,0,0.356589
2.06229e+06,1.03057,-0.0389837,1,0.953488
2.06684e+06,1.02865,-0.0389837,1,0.957364
2.07099e+06,1.02655,-0.0389837,1,0.96124
2.0747e+06,1.02426,-0.0389837,1,0.965116
2.07799e+06,1.02176,-0.0389837,1,0.968992
2.08082e+06,1.01907,-0.0389837,1,0.972868
2.08096e+06,1.00006,2.11687,0,0.360465
2.0832e+06,1.01618,-0.0389837,1,0.976744
2.08511e+06,1.01308,-0.0389837,1,0.98062
2.08655e+06,1.00978,-0.0389837,1,0.984496
2.08751e+06,1.00628,-0.0389837,1,0.988372
2.08799e+06,1.00257,-0.0389837,1,0.992248
2.10347e+06,1.00007,2.11687,0,0.364341
2.12597e+06,1.00007,2.11687,0,0.368217
2.14848e+06,1.00008,2.11687,0,0.372093
2.17099e+06,1.00008,2.11687,0,0.375969
2.1935e+06,1.00009,2.11687,0,0.379845
2.21602e+06,1.0001,2.11687,0,0.383721
2.23853e+06,1.0001,2.11687,0,0.387597
2.26104e+06,1.00011,2.11687,0,0.391473
2.28356e+06,1.00012,2.11687,0,0.395349
2.30608e+06,1.00013,2.11687,0,0.399225
2.3286e+06,1.00014,2.11687,0,0.403101
2.35112e+06,1.00015,2.11687,0,0.406977
2.37364e+06,1.00016,2.11687,0,0.410853
2.39617e+06,1.00017,2.11687,0,0.414729
2.41869e+06,1.00018,2.11687,0,0.418605
2.44122e+06,1.00019,2.11687,0,0.422481
2.46375e+06,1.0002,2.11687,0,0.426357
2.48629e+06,1.00022,2.11687,0,0.430233
2.50883e+06,1.00023,2.11687,0,0.434109
2.53137e+06,1.00025,2.11687,0,0.437984
2.53415e+06,1.21206,-0.0389837,1,0.996124
2.55391e+06,1.00026,2.11687,0,0.44186
2.57646e+06,1.00028,2.11687,0,0.445736
2.59901e+06,1.0003,2.11687,0,0.449612
2.62156e+06,1.00032,2.11687,0,0.453488
2.64412e+06,1.00034,2.11687,0,0.457364
2.66668e+06,1.00036,2.11687,0,0.46124
2.68924e+06,1.00039,2.11687,0,0.465116
2.71181e+06,1.00041,2.11687,0,0.468992
2.73439e+06,1.00044,2.11687,0,0.472868
2.75697e+06,1.00046,2.11687,0,0.476744
2.77956e+06,1.00049,2.11687,0,0.48062
2.80215e+06,1.00052,2.11687,0,0.484496
2.82475e+06,1.00055,2.11687,0,0.488372
2.84735e+06,1.00059,2.11687,0,0.492248
2.86996e+06,1.00062,2.11687,0,0.496124
2.89258e+06,1.00066,2.11687,0,0.5
2.91521e+06,1.0007,2.11687,0,0.503876
2.93784e+06,1.00074,2.11687,0,0.507752
2.96048e+06,1.00079,2.11687,0,0.511628
2.98314e+06,1.00083,2.11687,0,0.515504
3.0058e+06,1.00088,2.11687,0,0.51938
3.02847e+06,1.00093,2.11687,0,0.523256
3.05115e+06,1.00099,2.11687,0,0.527132
3.07384e+06,1.00105,2.11687,0,0.531008
3.09655e+06,1.00111,2.11687,0,0.534884
3.11926e+06,1.00117,2.11687,0,0.53876
3.14199e+06,1.00123,2.11687,0,0.542636
3.16473e+06,1.0013,2.11687,0,0.546512
3.18749e+06,1.00138,2.11687,0,0.550388
3.21026e+06,1.00145,2.11687,0,0.554264
3.23305e+06,1.00153,2.11687,0,0.55814
3.25586e+06,1.00162,2.11687,0,0.562016
3.27868e+06,1.00171,2.11687,0,0.565891
3.30152e+06,1.0018,2.11687,0,0.569767
3.32438e+06,1.0019,2.11687,0,0.573643
3.34725e+06,1.002,2.11687,0,0.577519
3.37015e+06,1.00211,2.11687,0,0.581395
3.39308e+06,1.00222,2.11687,0,0.585271
3.41602e+06,1.00233,2.11687,0,0.589147
3.43899e+06,1.00246,2.11687,0,0.593023
3.46198e+06,1.00259,2.11687,0,0.596899
3.485e+06,1.00272,2.11687,0,0.600775
3.50805e+06,1.00286,2.11687,0,0.604651
3.53113e+06,1.00301,2.11687,0,0.608527
3.55424e+06,1.00316,2.11687,0,0.612403
3.57737e+06,1.00332,2.11687,0,0.616279
3.60055e+06,1.00349,2.11687,0,0.620155
3.62375e+06,1.00366,2.11687,0,0.624031
3.64699e+06,1.00385,2.11687,0,0.627907
3.67027e+06,1.00404,2.11687,0,0.631783
3.69359e+06,1.00424,2.11687,0,0.635659
3.71695e+06,1.00444,2.11687,0,0.639535
3.74035e+06,1.00466,2.11687,0,0.643411
3.7638e+06,1.00489,2.11687,0,0.647287
3.78729e+06,1.00512,2.11687,0,0.651163
3.81083e+06,1.00537,2.11687,0,0.655039
3.83442e+06,1.00562,2.11687,0,0.658915
3.85806e+06,1.00589,2.11687,0,0.662791
3.88175e+06,1.00616,2.11687,0,0.666667
3.9055e+06,1.00645,2.11687,0,0.670543
3.92931e+06,1.00675,2.11687,0,0.674419
3.95318e+06,1.00706,2.11687,0,0.678295
3.9771e+06,1.00738,2.11687,0,0.682171
4.0011e+06,1.00772,2.11687,0,0.686047
4.02515e+06,1.00807,2.11687,0,0.689922
4.04928e+06,1.00843,2.11687,0,0.693798
4.07348e+06,1.0088,2.11687,0,0.697674
4.09775e+06,1.00919,2.11687,0,0.70155
4.12209e+06,1.00959,2.11687,0,0.705426
4.14651e+06,1.01001,2.11687,0,0.709302
4.17101e+06,1.01044,2.11687,0,0.713178
4.19559e+06,1.01088,2.11687,0,0.717054
4.22026e+06,1.01135,2.11687,0,0.72093
4.24501e+06,1.01182,2.11687,0,0.724806
4.26984e+06,1.01231,2.11687,0,0.728682
4.29477e+06,1.01282,2.11687,0,0.732558
4.31979e+06,1.01335,2.11687,0,0.736434
4.3449e+06,1.01389,2.11687,0,0.74031
4.37011e+06,1.01444,2.11687,0,0.744186
4.39541e+06,1.01502,2.11687,0,0.748062
4.42081e+06,1.01561,2.11687,0,0.751938
4.4463e+06,1.01621,2.11687,0,0.755814
4.4719e+06,1.01683,2.11687,0,0.75969
4.4976e+06,1.01747,2.11687,0,0.763566
4.52339e+06,1.01813,2.11687,0,0.767442
4.54929e+06,1.0188,2.11687,0,0.771318
4.56361e+06,2.17425,-0.0389837,1,1
4.57529e+06,1.01948,2.11687,0,0.775194
4.60138e+06,1.02019,2.11687,0,0.77907
4.62758e+06,1.0209,2.11687,0,0.782946
4.65387e+06,1.02163,2.11687,0,0.786822
4.68025e+06,1.02237,2.11687,0,0.790698
4.70673e+06,1.02313,2.11687,0,0.794574
4.73329e+06,1.0239,2.11687,0,0.79845
4.75994e+06,1.02468,2.11687,0,0.802326
4.78667e+06,1.02546,2.11687,0,0.806202
4.81347e+06,1.02626,2.11687,0,0.810078
4.84034e+06,1.02706,2.11687,0,0.813953
4.86728e+06,1.02787,2.11687,0,0.817829
4.89426e+06,1.02868,2.11687,0,0.821705
4.92129e+06,1.0295,2.11687,0,0.825581
4.94835e+06,1.03031,2.11687,0,0.829457
4.97543e+06,1.03112,2.11687,0,0.833333
5.00252e+06,1.03192,2.11687,0,0.837209
5.0296e+06,1.03272,2.11687,0,0.841085
5.05667e+06,1.0335,2.11687,0,0.844961
5.08369e+06,1.03427,2.11687,0,0.848837
5.11066e+06,1.03502,2.11687,0,0.852713
5.13756e+06,1.03575,2.11687,0,0.856589
5.16435e+06,1.03645,2.11687,0,0.860465
5.19102e+06,1.03712,2.11687,0,0.864341
5.21755e+06,1.03775,2.11687,0,0.868217
5.2439e+06,1.03835,2.11687,0,0.872093
5.27005e+06,1.0389,2.11687,0,0.875969
5.29597e+06,1.0394,2.11687,0,0.879845
5.32162e+06,1.03984,2.11687,0,0.883721
5.34697e+06,1.04022,2.11687,0,0.887597
5.37198e+06,1.04053,2.11687,0,0.891473
5.39662e+06,1.04077,2.11687,0,0.895349
5.42084e+06,1.04093,2.11687,0,0.899225
5.44461e+06,1.041,2.11687,0,0.903101
5.46789e+06,1.04097,2.11687,0,0.906977
5.49061e+06,1.04084,2.11687,0,0.910853
5.51276e+06,1.0406,2.11687,0,0.914729
5.53426e+06,1.04024,2.11687,0,0.918605
5.55509e+06,1.03976,2.11687,0,0.922481
5.57519e+06,1.03914,2.11687,0,0.926357
5.59451e+06,1.03839,2.11687,0,0.930233
5.613e+06,1.03749,2.11687,0,0.934109
5.63063e+06,1.03644,2.11687,0,0.937984
5.64733e+06,1.03523,2.11687,0,0.94186
5.66306e+06,1.03385,2.11687,0,0.945736
5.67778e+06,1.0323,2.11687,0,0.949612
5.69145e+06,1.03057,2.11687,0,0.953488
5.70402e+06,1.02865,2.11687,0,0.957364
5.71546e+06,1.02655,2.11687,0,0.96124
5.72572e+06,1.02426,2.11687,0,0.965116
5.73478e+06,1.02176,2.11687,0,0.968992
5.7426e+06,1.01907,2.11687,0,0.972868
5.74915e+06,1.01618,2.11687,0,0.976744
5.75443e+06,1.01308,2.11687,0,0.98062
5.7584e+06,1.00978,2.11687,0,0.984496
5.76106e+06,1.00628,2.11687,0,0.988372
5.76239e+06,1.00257,2.11687,0,0.992248
6.99368e+06,1.21206,2.11687,0,0.996124
1.25945e+07,2.17425,2.11687,0,1


==> data/spectra_1D/spectrum_p3-3_c2-2_outlierfree.csv <==
Frequency
8.155970906270509658e+03
1.631194168648900632e+04
2.250864424071116446e+04
2.446791221458411019e+04
3.262388236442512425e+04
4.077985200975141925e+04
4.501728813358266052e+04
4.893582102418436989e+04
5.709178928121294302e+04
6.524775665418410790e+04
6.752593133065657457e+04
7.340372301632695599e+04
8.155968824077023601e+04
8.971565220060979482e+04
9.003457348382213968e+04
9.787161476897264947e+04
1.060275758191262139e+05
1.125432142446295329e+05
1.141835352246015973e+05
1.223394928593690856e+05
1.304954485980245518e+05
1.350518532643135404e+05
1.386514023160381475e+05
1.468073538900327403e+05
1.549633031981169188e+05
1.575604901937359828e+05
1.631192501202642743e+05
1.712751945387522865e+05
1.794311363386608427e+05
1.800691246833635669e+05
1.875870754084415967e+05
1.957430116405435256e+05
2.025777563833292515e+05
2.038989449321366847e+05
2.120548751858995238e+05
2.202108023109042842e+05
2.250863849435044685e+05
2.283667262235988164e+05
2.365226468488851970e+05
2.446785641213112685e+05
2.475950100136541587e+05
2.528344779863806616e+05
2.609903884019855759e+05
2.691462953399775433e+05
2.701036312436370645e+05
2.773021987878798973e+05
2.854580987507532700e+05
2.926122482837057905e+05
2.936139952532261959e+05
3.017698883417019388e+05
3.099257780867445399e+05
3.151208607848386746e+05
3.180816645856727846e+05
3.262375479653595248e+05
3.343934283852515509e+05
3.376294683992107748e+05
3.425493060406378354e+05
3.507051811661607353e+05
3.588610540396058350e+05
3.601380707807401777e+05
3.670169249859692063e+05
3.751727943818277563e+05
3.826466675857538939e+05
3.833286626600393211e+05
3.914845303147730883e+05
3.996403979069017805e+05
4.051552584737607976e+05
4.077962660697815591e+05
4.159521355154272169e+05
4.241080070411168854e+05
4.276638431083630421e+05
4.322638815364502952e+05
4.404197599908797420e+05
4.485756435017436743e+05
4.501724211583167780e+05
4.567315332828359096e+05
4.648874306735296268e+05
4.726809922987330938e+05
4.730433371484965319e+05
4.811992543280475074e+05
4.893551839891287964e+05
4.951895562124603894e+05
4.975111280770134763e+05
5.056670887177172117e+05
5.138230682311832206e+05
5.176981125916481251e+05
5.219790691452744068e+05
5.301350942106124712e+05
5.382911464163102210e+05
5.402066611394819338e+05
5.464472290066418936e+05
5.546033454986970173e+05
5.627152015721726930e+05
5.627594997010708321e+05
5.709156957336411579e+05
5.790719380484805442e+05
5.852237336211334914e+05
5.872282314519706415e+05
5.953845811281676870e+05
6.035409926634784788e+05
6.077322570354287745e+05
6.116974720727228560e+05
6.198540258266297169e+05
6.280106608808506280e+05
6.302407715844704071e+05
6.361673847065520240e+05
6.443242053226643475e+05
6.524811313298605382e+05
6.527492770610064035e+05
6.606381719463486224e+05
6.687953370455515105e+05
6.752577732844012789e+05
6.769526371957703959e+05
6.851100837019098690e+05
6.932676886493604397e+05
6.977662601042583119e+05
7.014254649501345120e+05
7.095834263913491741e+05
7.177415876861598808e+05
7.202747374043711461e+05
7.258999645272498019e+05
7.340585736429801909e+05
7.422174328563142335e+05
7.427832051070550224e+05
7.503765611466320697e+05
7.585359787145486334e+05
7.652916631778739393e+05
7.666957070498637622e+05
7.748557690027661156e+05
7.830161888584188418e+05
7.878001116307988996e+05
7.911769924150636652e+05
7.993382070657764561e+05
8.074998618840151466e+05
8.103085505337973591e+05
8.156619877131043468e+05
8.238246172598012490e+05
8.319877851920953253e+05
8.328169800149305956e+05
8.401515282413924579e+05
8.483158853092447389e+05
8.553254002689416520e+05
8.564808975787791423e+05
8.646466086309910752e+05
8.728130645660707960e+05
8.778338115644101053e+05
8.809803141299211420e+05
8.891484088460457278e+05
8.973174031529716449e+05
9.003422142514701700e+05
9.054873545473834965e+05
9.136583237331388518e+05
9.218303747763428837e+05
9.228506087701639626e+05
9.300035752666529734e+05
9.381779964849883690e+05
9.453589956594436662e+05
9.463537135778169613e+05
9.545308057381889084e+05
9.627093563936852152e+05
9.678673755668725353e+05
9.708894534014443634e+05
9.790711892504260177e+05
9.872546612710657064e+05
9.903757492590729380e+05
9.954399718524651835e+05
1.003627228667257936e+06
1.011816544904276379e+06
1.012884117632958922e+06
1.020008039509135764e+06
1.028201837432841305e+06
1.035392481727802078e+06
1.036398069888501894e+06
1.044596874616219429e+06
1.052798396156212781e+06
1.057900842738192063e+06
1.061002786130188266e+06
1.069210203530970030e+06
1.077420815020361915e+06
1.080409202027921332e+06
1.085634795235174475e+06
1.093852327101332135e+06
1.102073602155915461e+06
1.102917561144876294e+06
1.110298820876967860e+06
1.118528193020831794e+06
1.125425921836974798e+06
1.126761937966734869e+06
1.135000285068279365e+06
1.143243474011427024e+06
1.147934286069218535e+06
1.151491755178495077e+06
1.159745390017595608e+06
1.168004651416869601e+06
1.170442656041916925e+06
1.176269824082761072e+06
1.184541204921473516e+06
1.192819103422634769e+06
1.192951034210162703e+06
1.201103842044064309e+06
1.209395756596401101e+06
1.215459423304622760e+06
1.217695196626193123e+06
1.226002525795885362e+06
1.234318122258958407e+06
1.237967826353704091e+06
1.242642379028277006e+06
1.250975704335480696e+06
1.259318521979029989e+06
1.260476246707203565e+06
1.267671271658251528e+06
1.276034409290461568e+06
1.282984688061491353e+06
1.284408407307936577e+06
1.292793754931187723e+06
1.301190958414632827e+06
1.305493154486329760e+06
1.309600541260390310e+06
1.318023044395502890e+06
1.326459026307461783e+06
1.328001650453409180e+06
1.334909063132426003e+06
1.343373748690017499e+06
1.350510180866705021e+06
1.351853694458023412e+06
1.360349529479751829e+06
1.368861900196141796e+06
1.373018751094731502e+06
1.377391470194070134e+06
1.385938919861553935e+06
1.394504945939792087e+06
1.395527367004811997e+06
1.403090260961156571e+06
1.411695592561375350e+06
1.418036034999470226e+06
1.420321682653221535e+06
1.428969286448042141e+06
1.437639171310423641e+06
1.440544762055038009e+06
1.446332115430206526e+06
1.455048906294908840e+06
1.463053555762611097e+06
1.463790338944435585e+06
1.472557213988689240e+06
1.481350335367417894e+06
1.485562424371469533e+06
1.490170507830292452e+06
1.499018534113836708e+06
1.507895211790434318e+06
1.508071376835080096e+06
1.516801329763219459e+06
1.525737664379231632e+06
1.530580422859817278e+06
1.534704975131799933e+06
1.543703999921740731e+06
1.552735449845597846e+06
1.553089572956549935e+06
1.561800003477904946e+06
1.570898300613269443e+06
1.575598838495207950e+06
1.580030935433059931e+06
1.589198449060622137e+06
1.598108231762514682e+06
1.598401321468326962e+06
1.607639962699386757e+06
1.616914703367364826e+06
1.620617766023000702e+06
1.626225784396675648e+06
1.635573345968216658e+06
1.643127455583491828e+06
1.644957415635680780e+06
1.654377895580146695e+06
1.663834548973334953e+06
1.665637315861218376e+06
1.673326985423562350e+06
1.682854645483048866e+06
1.688147363455725368e+06
1.692416784200925147e+06
1.702012453713237774e+06
1.710657616224769969e+06
1.711640484869522043e+06
1.721299467905319994e+06
1.730987732181435684e+06
1.733168093364384957e+06
1.740703325023943326e+06
1.750443989714074880e+06
1.755678815493308706e+06
1.760207142694257433e+06
1.769989850075860042e+06
1.778189804741984466e+06
1.779788803555687889e+06
1.789600295872004936e+06
1.799420195956860436e+06
1.800701084846334765e+06
1.809243923969682539e+06
1.819066426427387865e+06
1.823212681246537715e+06
1.828882151678416412e+06
1.838685026001880178e+06
1.845724621191019192e+06
1.848468430647992529e+06
1.858225180171653163e+06
1.867947502446829807e+06
1.868236933845913503e+06
1.877627020784464432e+06
1.887254738610091154e+06
1.890749650410210481e+06
1.896821027188148815e+06
1.906315616906847106e+06
1.913262804236869793e+06
1.915727592659107875e+06
1.925045393870018423e+06
1.934256819727864116e+06
1.935776430960140657e+06
1.943349040172533132e+06
1.952308613180211047e+06
1.958290568629361456e+06
1.961121508855292108e+06
1.969773140797753120e+06
1.978248405155663146e+06
1.980805257849531947e+06
1.986531727697000606e+06
1.994607119141908595e+06
2.002458238885824801e+06
2.003320541928925086e+06
2.010068467116016196e+06
2.017420985179998213e+06
2.024498863906019134e+06
2.025836467034053989e+06
2.031285159405763028e+06
2.037763015711118001e+06
2.043915773414375726e+06
2.048353082352286670e+06
2.049727083299437305e+06
2.055181023775885114e+06
2.060262220764042810e+06
2.064955968533375999e+06
2.069248349874886917e+06
2.070870440262439428e+06
2.073126353896240005e+06
2.076577989671396790e+06
2.079592393958877772e+06
2.082159931227517314e+06
2.084272284297627863e+06
2.085922534019061830e+06
2.087105226564386860e+06
2.087816427112246631e+06
2.093388596513663651e+06
2.115907610412971582e+06
2.138427545021741651e+06
2.160948467361558694e+06
2.183470448629762977e+06
2.205993564425080083e+06
2.228517894983712118e+06
2.251043525426291861e+06
2.273570546016111039e+06
2.296099052429015748e+06
2.318629146035423037e+06
2.341160934194860980e+06
2.363694530563490931e+06
2.386230055415053852e+06
2.408767635975699406e+06
2.431307406773149036e+06
2.453849510000679176e+06
2.476394095896372572e+06
2.498941323138138745e+06
2.521491359254964627e+06
2.544044381054881960e+06
2.566600575070134364e+06
2.589160138020018581e+06
2.611723277291873470e+06
2.634290211440695915e+06
2.656861170707834885e+06
2.679436397559220437e+06
2.702016147243566811e+06
2.724600688370972406e+06
2.747190303512316197e+06
2.769785289819835685e+06
2.792385959669235162e+06
2.814992641323644668e+06
2.837605679619719740e+06
2.860225436676109675e+06
2.882852292624502443e+06
2.905486646363370121e+06
2.928128916334500536e+06
2.950779541322310455e+06
2.973438981275869533e+06
2.996107718153476249e+06
3.018786256789513864e+06
3.041475125783219468e+06
3.064174878408877645e+06
3.086886093546789140e+06
3.109609376634250395e+06
3.132345360635589808e+06
3.155094707030122634e+06
3.177858106816695537e+06
3.200636281533260830e+06
3.223429984289675951e+06
3.246240000811653677e+06
3.269067150493499823e+06
3.291912287456936203e+06
3.314776301612978801e+06
3.337660119723417796e+06
3.360564706458062399e+06
3.383491065443419386e+06
3.406440240297995042e+06
3.429413315648848191e+06
3.452411418123436160e+06
3.475435717310134787e+06
3.498487426680133678e+06
3.521567804462623782e+06
3.544678154464370105e+06
3.567819826823886018e+06
3.590994218689435627e+06
3.614202774809052702e+06
3.637446988019643817e+06
3.660728399620998651e+06
3.684048599619260989e+06
3.707409226822949946e+06
3.730811968773149420e+06
3.754258561487824656e+06
3.777750788998490199e+06
3.801290482655588537e+06
3.824879520176930353e+06
3.848519824411425740e+06
3.872213361788068898e+06
3.895962140417718794e+06
3.919768207812665496e+06
3.943633648186269682e+06
3.967560579292099457e+06
3.991551148758985568e+06
4.015607529875258449e+06
4.039731916772135999e+06
4.063926518952775747e+06
4.088193555109960493e+06
4.112535246171675622e+06
4.136953807510075625e+06
4.161451440245450009e+06
4.186030321572910529e+06
4.210692594035573304e+06
4.235440353664104827e+06
4.260275636898698285e+06
4.285200406205787323e+06
4.310216534298373386e+06
4.335325786865590140e+06
4.360529803714298643e+06
4.385830078223155811e+06
4.411227935007888824e+06
4.436724505695485510e+06
4.462320702704979107e+06
4.488017190933534876e+06
4.513814357248881832e+06
4.539712277693010867e+06
4.565710682307714596e+06
4.591808917500236072e+06
4.618005905877389014e+06
4.644300103489197791e+06
4.670689454438912682e+06
4.697171342835334130e+06
4.723742542086292058e+06
4.750399161559140310e+06
4.777136590665668249e+06
4.803949440465280786e+06
4.830831482922041789e+06
4.857775587998464704e+06
4.884773658822187223e+06
4.911816565220907331e+06
4.938894075986536220e+06
4.965994790301204659e+06
4.993106068835604005e+06
5.020213965113685466e+06
5.047303157826516777e+06
5.074356884871305898e+06
5.101356879988159984e+06
5.128283312965649180e+06
5.155114734485003166e+06
5.181828026769552380e+06
5.208398361298408359e+06
5.234799164928318933e+06
5.261002095841868781e+06
5.286977030799911357e+06
5.312692065217338502e+06
5.338113527599549852e+06
5.363206009867976420e+06
5.387932415061950684e+06
5.412254023826962337e+06
5.436130580981538631e+06
5.459520403293401003e+06
5.482380509387071244e+06
5.504666772448451258e+06
5.526334096086322330e+06
5.547336613357746974e+06
5.567627908566820435e+06
5.587161261009334587e+06
5.605889909366675653e+06
5.623767334960203618e+06
5.640747561573764309e+06
5.656785469050231390e+06
5.671837117383127101e+06
5.685860077572404407e+06
5.698813765111239627e+06
5.710659771634800360e+06
5.721362190008272417e+06
5.730887927974291146e+06
5.739207005431089550e+06
5.746292830481078476e+06
5.752122449580062181e+06
5.756676767430751584e+06
5.759940732696789317e+06
5.761903486156745814e+06


==> data/spectra_1D/spectrum_p4-4_c3-3.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.003861
11247.7,1,2.11687,0,0.003861
12226.8,1,-0.0389837,1,0.00772201
20378,1,-0.0389837,1,0.011583
28529.2,1,-0.0389837,1,0.015444
33743.2,1,2.11687,0,0.00772201
36680.4,1,-0.0389837,1,0.019305
44831.6,1,-0.0389837,1,0.023166
52982.8,1,-0.0389837,1,0.027027
56238.7,1,2.11687,0,0.011583
61134,1,-0.0389837,1,0.030888
69285.2,1,-0.0389837,1,0.034749
77436.4,1,-0.0389837,1,0.03861
78734.1,1,2.11687,0,0.015444
85587.6,1,-0.0389837,1,0.042471
93738.8,1,-0.0389837,1,0.046332
101230,1,2.11687,0,0.019305
101890,1,-0.0389837,1,0.0501931
110041,1,-0.0389837,1,0.0540541
118192,1,-0.0389837,1,0.0579151
123725,1,2.11687,0,0.023166
126344,1,-0.0389837,1,0.0617761
134495,1,-0.0389837,1,0.0656371
142646,1,-0.0389837,1,0.0694981
146221,1,2.11687,0,0.027027
150797,1,-0.0389837,1,0.0733591
158948,1,-0.0389837,1,0.0772201
167100,1,-0.0389837,1,0.0810811
168716,1,2.11687,0,0.030888
175251,1,-0.0389837,1,0.0849421
183402,1,-0.0389837,1,0.0888031
191211,1,2.11687,0,0.034749
191553,1,-0.0389837,1,0.0926641
199704,1,-0.0389837,1,0.0965251
207856,1,-0.0389837,1,0.100386
213707,1,2.11687,0,0.03861
216007,1,-0.0389837,1,0.104247
224158,1,-0.0389837,1,0.108108
232309,1,-0.0389837,1,0.111969
236202,1,2.11687,0,0.042471
240460,1,-0.0389837,1,0.11583
248612,1,-0.0389837,1,0.119691
256763,1,-0.0389837,1,0.123552
258698,1,2.11687,0,0.046332
264914,1,-0.0389837,1,0.127413
273065,1,-0.0389837,1,0.131274
281193,1,2.11687,0,0.0501931
281216,1,-0.0389837,1,0.135135
289368,1,-0.0389837,1,0.138996
297519,1,-0.0389837,1,0.142857
303689,1,2.11687,0,0.0540541
305670,1,-0.0389837,1,0.146718
313821,1,-0.0389837,1,0.150579
321972,1,-0.0389837,1,0.15444
326184,1,2.11687,0,0.0579151
330123,1,-0.0389837,1,0.158301
338275,1,-0.0389837,1,0.162162
346426,1,-0.0389837,1,0.166023
348680,1,2.11687,0,0.0617761
354577,1,-0.0389837,1,0.169884
362728,1,-0.0389837,1,0.173745
370879,1,-0.0389837,1,0.177606
371175,1,2.11687,0,0.0656371
379031,1,-0.0389837,1,0.181467
387182,1,-0.0389837,1,0.185328
393671,1,2.11687,0,0.0694981
395333,1,-0.0389837,1,0.189189
403484,1,-0.0389837,1,0.19305
411635,1,-0.0389837,1,0.196911
416166,1,2.11687,0,0.0733591
419787,1,-0.0389837,1,0.200772
427938,1,-0.0389837,1,0.204633
436089,1,-0.0389837,1,0.208494
438662,1,2.11687,0,0.0772201
444240,1,-0.0389837,1,0.212355
452391,1,-0.0389837,1,0.216216
460543,1,-0.0389837,1,0.220077
461157,1,2.11687,0,0.0810811
468694,1,-0.0389837,1,0.223938
476845,1,-0.0389837,1,0.227799
483653,1,2.11687,0,0.0849421
484996,1,-0.0389837,1,0.23166
493147,1,-0.0389837,1,0.235521
501299,1,-0.0389837,1,0.239382
506148,1,2.11687,0,0.0888031
509450,1,-0.0389837,1,0.243243
517601,1,-0.0389837,1,0.247104
525752,1,-0.0389837,1,0.250965
528644,1,2.11687,0,0.0926641
533903,1,-0.0389837,1,0.254826
542055,1,-0.0389837,1,0.258687
550206,1,-0.0389837,1,0.262548
551139,1,2.11687,0,0.0965251
558357,1,-0.0389837,1,0.266409
566508,1,-0.0389837,1,0.27027
573634,1,2.11687,0,0.100386
574660,1,-0.0389837,1,0.274131
582811,1,-0.0389837,1,0.277992
590962,1,-0.0389837,1,0.281853
596130,1,2.11687,0,0.104247
599113,1,-0.0389837,1,0.285714
607264,1,-0.0389837,1,0.289575
615416,1,-0.0389837,1,0.293436
618625,1,2.11687,0,0.108108
623567,1,-0.0389837,1,0.297297
631718,1,-0.0389837,1,0.301158
639869,1,-0.0389837,1,0.305019
641121,1,2.11687,0,0.111969
648021,1,-0.0389837,1,0.30888
656172,1,-0.0389837,1,0.312741
663616,1,2.11687,0,0.11583
664323,1,-0.0389837,1,0.316602
672474,1,-0.0389837,1,0.320463
680626,1,-0.0389837,1,0.324324
686112,1,2.11687,0,0.119691
688777,1,-0.0389837,1,0.328185
696928,1,-0.0389837,1,0.332046
705080,1,-0.0389837,1,0.335907
708607,1,2.11687,0,0.123552
713231,1,-0.0389837,1,0.339768
721382,1,-0.0389837,1,0.343629
729534,1,-0.0389837,1,0.34749
731103,1,2.11687,0,0.127413
737685,1,-0.0389837,1,0.351351
745836,1,-0.0389837,1,0.355212
753598,1,2.11687,0,0.131274
753988,1,-0.0389837,1,0.359073
762139,1,-0.0389837,1,0.362934
770291,1,-0.0389837,1,0.366795
776094,1,2.11687,0,0.135135
778442,1,-0.0389837,1,0.370656
786594,1,-0.0389837,1,0.374517
794745,1,-0.0389837,1,0.378378
798589,1,2.11687,0,0.138996
802897,1.00001,-0.0389837,1,0.382239
811049,1.00001,-0.0389837,1,0.3861
819200,1.00001,-0.0389837,1,0.389961
821085,1,2.11687,0,0.142857
827352,1.00001,-0.0389837,1,0.393822
835504,1.00001,-0.0389837,1,0.397683
843580,1,2.11687,0,0.146718
843656,1.00001,-0.0389837,1,0.401544
851808,1.00001,-0.0389837,1,0.405405
859960,1.00001,-0.0389837,1,0.409266
866076,1,2.11687,0,0.150579
868112,1.00001,-0.0389837,1,0.413127
876264,1.00001,-0.0389837,1,0.416988
884416,1.00001,-0.0389837,1,0.420849
888571,1,2.11687,0,0.15444
892569,1.00001,-0.0389837,1,0.42471
900721,1.00002,-0.0389837,1,0.428571
908874,1.00002,-0.0389837,1,0.432432
911067,1,2.11687,0,0.158301
917027,1.00002,-0.0389837,1,0.436293
925180,1.00002,-0.0389837,1,0.440154
933333,1.00002,-0.0389837,1,0.444015
933562,1,2.11687,0,0.162162
941486,1.00002,-0.0389837,1,0.447876
949640,1.00003,-0.0389837,1,0.451737
956057,1,2.11687,0,0.166023
957793,1.00003,-0.0389837,1,0.455598
965947,1.00003,-0.0389837,1,0.459459
974101,1.00003,-0.0389837,1,0.46332
978553,1,2.11687,0,0.169884
982256,1.00004,-0.0389837,1,0.467181
990410,1.00004,-0.0389837,1,0.471042
998565,1.00004,-0.0389837,1,0.474903
1.00105e+06,1,2.11687,0,0.173745
1.00672e+06,1.00005,-0.0389837,1,0.478764
1.01488e+06,1.00005,-0.0389837,1,0.482625
1.02303e+06,1.00006,-0.0389837,1,0.486486
1.02354e+06,1,2.11687,0,0.177606
1.03119e+06,1.00006,-0.0389837,1,0.490347
1.03935e+06,1.00007,-0.0389837,1,0.494208
1.04604e+06,1,2.11687,0,0.181467
1.0475e+06,1.00007,-0.0389837,1,0.498069
1.05566e+06,1.00008,-0.0389837,1,0.501931
1.06382e+06,1.00008,-0.0389837,1,0.505792
1.06853e+06,1,2.11687,0,0.185328
1.07198e+06,1.00009,-0.0389837,1,0.509653
1.08014e+06,1.0001,-0.0389837,1,0.513514
1.0883e+06,1.00011,-0.0389837,1,0.517375
1.09103e+06,1,2.11687,0,0.189189
1.09646e+06,1.00011,-0.0389837,1,0.521236
1.10462e+06,1.00012,-0.0389837,1,0.525097
1.11279e+06,1.00013,-0.0389837,1,0.528958
1.11353e+06,1,2.11687,0,0.19305
1.12095e+06,1.00014,-0.0389837,1,0.532819
1.12912e+06,1.00016,-0.0389837,1,0.53668
1.13602e+06,1,2.11687,0,0.196911
1.13728e+06,1.00017,-0.0389837,1,0.540541
1.14545e+06,1.00018,-0.0389837,1,0.544402
1.15362e+06,1.00019,-0.0389837,1,0.548263
1.15852e+06,1,2.11687,0,0.200772
1.16179e+06,1.00021,-0.0389837,1,0.552124
1.16996e+06,1.00023,-0.0389837,1,0.555985
1.17813e+06,1.00024,-0.0389837,1,0.559846
1.18101e+06,1,2.11687,0,0.204633
1.18631e+06,1.00026,-0.0389837,1,0.563707
1.19449e+06,1.00028,-0.0389837,1,0.567568
1.20266e+06,1.0003,-0.0389837,1,0.571429
1.20351e+06,1,2.11687,0,0.208494
1.21085e+06,1.00032,-0.0389837,1,0.57529
1.21903e+06,1.00035,-0.0389837,1,0.579151
1.226e+06,1,2.11687,0,0.212355
1.22721e+06,1.00037,-0.0389837,1,0.583012
1.2354e+06,1.0004,-0.0389837,1,0.586873
1.24359e+06,1.00043,-0.0389837,1,0.590734
1.2485e+06,1,2.11687,0,0.216216
1.25179e+06,1.00046,-0.0389837,1,0.594595
1.25998e+06,1.0005,-0.0389837,1,0.598456
1.26818e+06,1.00053,-0.0389837,1,0.602317
1.27099e+06,1,2.11687,0,0.220077
1.27639e+06,1.00057,-0.0389837,1,0.606178
1.2846e+06,1.00061,-0.0389837,1,0.610039
1.29281e+06,1.00065,-0.0389837,1,0.6139
1.29349e+06,1,2.11687,0,0.223938
1.30102e+06,1.0007,-0.0389837,1,0.617761
1.30924e+06,1.00075,-0.0389837,1,0.621622
1.31599e+06,1,2.11687,0,0.227799
1.31747e+06,1.0008,-0.0389837,1,0.625483
1.3257e+06,1.00085,-0.0389837,1,0.629344
1.33394e+06,1.00091,-0.0389837,1,0.633205
1.33848e+06,1,2.11687,0,0.23166
1.34218e+06,1.00098,-0.0389837,1,0.637066
1.35043e+06,1.00104,-0.0389837,1,0.640927
1.35869e+06,1.00111,-0.0389837,1,0.644788
1.36098e+06,1,2.11687,0,0.235521
1.36695e+06,1.00119,-0.0389837,1,0.648649
1.37522e+06,1.00127,-0.0389837,1,0.65251
1.38347e+06,1,2.11687,0,0.239382
1.3835e+06,1.00135,-0.0389837,1,0.656371
1.39178e+06,1.00144,-0.0389837,1,0.660232
1.40008e+06,1.00154,-0.0389837,1,0.664093
1.40597e+06,1,2.11687,0,0.243243
1.40839e+06,1.00164,-0.0389837,1,0.667954
1.4167e+06,1.00175,-0.0389837,1,0.671815
1.42503e+06,1.00186,-0.0389837,1,0.675676
1.42846e+06,1,2.11687,0,0.247104
1.43337e+06,1.00198,-0.0389837,1,0.679537
1.44172e+06,1.00211,-0.0389837,1,0.683398
1.45008e+06,1.00224,-0.0389837,1,0.687259
1.45096e+06,1,2.11687,0,0.250965
1.45846e+06,1.00239,-0.0389837,1,0.69112
1.46685e+06,1.00254,-0.0389837,1,0.694981
1.47345e+06,1,2.11687,0,0.254826
1.47526e+06,1.0027,-0.0389837,1,0.698842
1.48368e+06,1.00286,-0.0389837,1,0.702703
1.49212e+06,1.00304,-0.0389837,1,0.706564
1.49595e+06,1,2.11687,0,0.258687
1.50057e+06,1.00323,-0.0389837,1,0.710425
1.50905e+06,1.00343,-0.0389837,1,0.714286
1.51754e+06,1.00364,-0.0389837,1,0.718147
1.51844e+06,1,2.11687,0,0.262548
1.52606e+06,1.00386,-0.0389837,1,0.722008
1.5346e+06,1.00409,-0.0389837,1,0.725869
1.54094e+06,1,2.11687,0,0.266409
1.54316e+06,1.00433,-0.0389837,1,0.72973
1.55174e+06,1.00459,-0.0389837,1,0.733591
1.56035e+06,1.00486,-0.0389837,1,0.737452
1.56344e+06,1,2.11687,0,0.27027
1.56898e+06,1.00514,-0.0389837,1,0.741313
1.57764e+06,1.00544,-0.0389837,1,0.745174
1.58593e+06,1,2.11687,0,0.274131
1.58633e+06,1.00576,-0.0389837,1,0.749035
1.59505e+06,1.00608,-0.0389837,1,0.752896
1.6038e+06,1.00643,-0.0389837,1,0.756757
1.60843e+06,1,2.11687,0,0.277992
1.61259e+06,1.00679,-0.0389837,1,0.760618
1.6214e+06,1.00717,-0.0389837,1,0.764479
1.63025e+06,1.00757,-0.0389837,1,0.76834
1.63092e+06,1,2.11687,0,0.281853
1.63914e+06,1.00798,-0.0389837,1,0.772201
1.64806e+06,1.00841,-0.0389837,1,0.776062
1.65342e+06,1,2.11687,0,0.285714
1.65703e+06,1.00887,-0.0389837,1,0.779923
1.66603e+06,1.00934,-0.0389837,1,0.783784
1.67507e+06,1.00983,-0.0389837,1,0.787645
1.67591e+06,1,2.11687,0,0.289575
1.68415e+06,1.01034,-0.0389837,1,0.791506
1.69328e+06,1.01087,-0.0389837,1,0.795367
1.69841e+06,1,2.11687,0,0.293436
1.70245e+06,1.01142,-0.0389837,1,0.799228
1.71166e+06,1.01199,-0.0389837,1,0.803089
1.7209e+06,1,2.11687,0,0.297297
1.72092e+06,1.01259,-0.0389837,1,0.80695
1.73022e+06,1.0132,-0.0389837,1,0.810811
1.73956e+06,1.01383,-0.0389837,1,0.814672
1.7434e+06,1,2.11687,0,0.301158
1.74895e+06,1.01449,-0.0389837,1,0.818533
1.75839e+06,1.01516,-0.0389837,1,0.822394
1.7659e+06,1,2.11687,0,0.305019
1.76787e+06,1.01585,-0.0389837,1,0.826255
1.77739e+06,1.01656,-0.0389837,1,0.830116
1.78695e+06,1.01729,-0.0389837,1,0.833977
1.78839e+06,1,2.11687,0,0.30888
1.79655e+06,1.01803,-0.0389837,1,0.837838
1.80619e+06,1.01879,-0.0389837,1,0.841699
1.81089e+06,1,2.11687,0,0.312741
1.81586e+06,1.01956,-0.0389837,1,0.84556
1.82557e+06,1.02033,-0.0389837,1,0.849421
1.83338e+06,1,2.11687,0,0.316602
1.8353e+06,1.02112,-0.0389837,1,0.853282
1.84505e+06,1.02191,-0.0389837,1,0.857143
1.85482e+06,1.0227,-0.0389837,1,0.861004
1.85588e+06,1,2.11687,0,0.320463
1.8646e+06,1.0235,-0.0389837,1,0.864865
1.87438e+06,1.02428,-0.0389837,1,0.868726
1.87837e+06,1,2.11687,0,0.324324
1.88415e+06,1.02506,-0.0389837,1,0.872587
1.89391e+06,1.02582,-0.0389837,1,0.876448
1.90087e+06,1,2.11687,0,0.328185
1.90364e+06,1.02655,-0.0389837,1,0.880309
1.91333e+06,1.02727,-0.0389837,1,0.88417
1.92298e+06,1.02795,-0.0389837,1,0.888031
1.92337e+06,1,2.11687,0,0.332046
1.93256e+06,1.02858,-0.0389837,1,0.891892
1.94205e+06,1.02917,-0.0389837,1,0.895753
1.94586e+06,1,2.11687,0,0.335907
1.95145e+06,1.02971,-0.0389837,1,0.899614
1.96074e+06,1.03018,-0.0389837,1,0.903475
1.96836e+06,1,2.11687,0,0.339768
1.96989e+06,1.03057,-0.0389837,1,0.907336
1.97888e+06,1.03088,-0.0389837,1,0.911197
1.98769e+06,1.03109,-0.0389837,1,0.915058
1.99085e+06,1,2.11687,0,0.343629
1.99631e+06,1.0312,-0.0389837,1,0.918919
2.00469e+06,1.03119,-0.0389837,1,0.92278
2.01282e+06,1.03105,-0.0389837,1,0.926641
2.01335e+06,1,2.11687,0,0.34749
2.02067e+06,1.03076,-0.0389837,1,0.930502
2.02822e+06,1.03033,-0.0389837,1,0.934363
2.03542e+06,1.02973,-0.0389837,1,0.938224
2.03584e+06,1,2.11687,0,0.351351
2.04227e+06,1.02895,-0.0389837,1,0.942085
2.04872e+06,1.02798,-0.0389837,1,0.945946
2.05476e+06,1.0268,-0.0389837,1,0.949807
2.05834e+06,1,2.11687,0,0.355212
2.06034e+06,1.02542,-0.0389837,1,0.953668
2.06546e+06,1.02381,-0.0389837,1,0.957529
2.07007e+06,1.02197,-0.0389837,1,0.96139
2.07417e+06,1.01989,-0.0389837,1,0.965251
2.07772e+06,1.01755,-0.0389837,1,0.969112
2.08071e+06,1.01497,-0.0389837,1,0.972973
2.08084e+06,1,2.11687,0,0.359073
2.08312e+06,1.01212,-0.0389837,1,0.976834
2.08494e+06,1.00901,-0.0389837,1,0.980695
2.08616e+06,1.00563,-0.0389837,1,0.984556
2.08677e+06,1.00199,-0.0389837,1,0.988417
2.10333e+06,1,2.11687,0,0.362934
2.12583e+06,1,2.11687,0,0.366795
2.14833e+06,1,2.11687,0,0.370656
2.17082e+06,1,2.11687,0,0.374517
2.19332e+06,1,2.11687,0,0.378378
2.21582e+06,1.00001,2.11687,0,0.382239
2.23831e+06,1.00001,2.11687,0,0.3861
2.26081e+06,1.00001,2.11687,0,0.389961
2.28331e+06,1.00001,2.11687,0,0.393822
2.3058e+06,1.00001,2.11687,0,0.397683
2.3283e+06,1.00001,2.11687,0,0.401544
2.3508e+06,1.00001,2.11687,0,0.405405
2.3733e+06,1.00001,2.11687,0,0.409266
2.38173e+06,1.13916,-0.0389837,1,0.992278
2.39579e+06,1.00001,2.11687,0,0.413127
2.41829e+06,1.00001,2.11687,0,0.416988
2.44079e+06,1.00001,2.11687,0,0.420849
2.46329e+06,1.00001,2.11687,0,0.42471
2.48579e+06,1.00002,2.11687,0,0.428571
2.50829e+06,1.00002,2.11687,0,0.432432
2.53079e+06,1.00002,2.11687,0,0.436293
2.55329e+06,1.00002,2.11687,0,0.440154
2.57579e+06,1.00002,2.11687,0,0.444015
2.59829e+06,1.00002,2.11687,0,0.447876
2.62079e+06,1.00003,2.11687,0,0.451737
2.64329e+06,1.00003,2.11687,0,0.455598
2.6658e+06,1.00003,2.11687,0,0.459459
2.6883e+06,1.00003,2.11687,0,0.46332
2.7108e+06,1.00004,2.11687,0,0.467181
2.73331e+06,1.00004,2.11687,0,0.471042
2.75582e+06,1.00004,2.11687,0,0.474903
2.77832e+06,1.00005,2.11687,0,0.478764
2.80083e+06,1.00005,2.11687,0,0.482625
2.82334e+06,1.00006,2.11687,0,0.486486
2.84585e+06,1.00006,2.11687,0,0.490347
2.86836e+06,1.00007,2.11687,0,0.494208
2.89087e+06,1.00007,2.11687,0,0.498069
2.91339e+06,1.00008,2.11687,0,0.501931
2.9359e+06,1.00008,2.11687,0,0.505792
2.95842e+06,1.00009,2.11687,0,0.509653
2.98094e+06,1.0001,2.11687,0,0.513514
3.00346e+06,1.00011,2.11687,0,0.517375
3.02599e+06,1.00011,2.11687,0,0.521236
3.04851e+06,1.00012,2.11687,0,0.525097
3.07104e+06,1.00013,2.11687,0,0.528958
3.09357e+06,1.00014,2.11687,0,0.532819
3.11611e+06,1.00016,2.11687,0,0.53668
3.13864e+06,1.00017,2.11687,0,0.540541
3.16118e+06,1.00018,2.11687,0,0.544402
3.18373e+06,1.00019,2.11687,0,0.548263
3.20628e+06,1.00021,2.11687,0,0.552124
3.22883e+06,1.00023,2.11687,0,0.555985
3.25138e+06,1.00024,2.11687,0,0.559846
3.27395e+06,1.00026,2.11687,0,0.563707
3.28707e+06,1.56607,-0.0389837,1,0.996139
3.29651e+06,1.00028,2.11687,0,0.567568
3.31908e+06,1.0003,2.11687,0,0.571429
3.34166e+06,1.00032,2.11687,0,0.57529
3.36424e+06,1.00035,2.11687,0,0.579151
3.38683e+06,1.00037,2.11687,0,0.583012
3.40943e+06,1.0004,2.11687,0,0.586873
3.43204e+06,1.00043,2.11687,0,0.590734
3.45465e+06,1.00046,2.11687,0,0.594595
3.47727e+06,1.0005,2.11687,0,0.598456
3.4999e+06,1.00053,2.11687,0,0.602317
3.52254e+06,1.00057,2.11687,0,0.606178
3.5452e+06,1.00061,2.11687,0,0.610039
3.56786e+06,1.00065,2.11687,0,0.6139
3.59053e+06,1.0007,2.11687,0,0.617761
3.61322e+06,1.00075,2.11687,0,0.621622
3.63592e+06,1.0008,2.11687,0,0.625483
3.65864e+06,1.00085,2.11687,0,0.629344
3.68137e+06,1.00091,2.11687,0,0.633205
3.70412e+06,1.00098,2.11687,0,0.637066
3.72688e+06,1.00104,2.11687,0,0.640927
3.74967e+06,1.00111,2.11687,0,0.644788
3.77247e+06,1.00119,2.11687,0,0.648649
3.7953e+06,1.00127,2.11687,0,0.65251
3.81814e+06,1.00135,2.11687,0,0.656371
3.84101e+06,1.00144,2.11687,0,0.660232
3.86391e+06,1.00154,2.11687,0,0.664093
3.88683e+06,1.00164,2.11687,0,0.667954
3.90978e+06,1.00175,2.11687,0,0.671815
3.93276e+06,1.00186,2.11687,0,0.675676
3.95577e+06,1.00198,2.11687,0,0.679537
3.97882e+06,1.00211,2.11687,0,0.683398
4.0019e+06,1.00224,2.11687,0,0.687259
4.02502e+06,1.00239,2.11687,0,0.69112
4.04818e+06,1.00254,2.11687,0,0.694981
4.07138e+06,1.0027,2.11687,0,0.698842
4.09462e+06,1.00286,2.11687,0,0.702703
4.11791e+06,1.00304,2.11687,0,0.706564
4.14125e+06,1.00323,2.11687,0,0.710425
4.16464e+06,1.00343,2.11687,0,0.714286
4.18808e+06,1.00364,2.11687,0,0.718147
4.21158e+06,1.00386,2.11687,0,0.722008
4.23514e+06,1.00409,2.11687,0,0.725869
4.25876e+06,1.00433,2.11687,0,0.72973
4.28245e+06,1.00459,2.11687,0,0.733591
4.30621e+06,1.00486,2.11687,0,0.737452
4.33004e+06,1.00514,2.11687,0,0.741313
4.35394e+06,1.00544,2.11687,0,0.745174
4.37793e+06,1.00576,2.11687,0,0.749035
4.40199e+06,1.00608,2.11687,0,0.752896
4.42614e+06,1.00643,2.11687,0,0.756757
4.45038e+06,1.00679,2.11687,0,0.760618
4.47471e+06,1.00717,2.11687,0,0.764479
4.49914e+06,1.00757,2.11687,0,0.76834
4.52366e+06,1.00798,2.11687,0,0.772201
4.54829e+06,1.00841,2.11687,0,0.776062
4.57302e+06,1.00887,2.11687,0,0.779923
4.59786e+06,1.00934,2.11687,0,0.783784
4.62282e+06,1.00983,2.11687,0,0.787645
4.64788e+06,1.01034,2.11687,0,0.791506
4.67307e+06,1.01087,2.11687,0,0.795367
4.69837e+06,1.01142,2.11687,0,0.799228
4.72379e+06,1.01199,2.11687,0,0.803089
4.74934e+06,1.01259,2.11687,0,0.80695
4.77501e+06,1.0132,2.11687,0,0.810811
4.8008e+06,1.01383,2.11687,0,0.814672
4.82672e+06,1.01449,2.11687,0,0.818533
4.85276e+06,1.01516,2.11687,0,0.822394
4.87892e+06,1.01585,2.11687,0,0.826255
4.90519e+06,1.01656,2.11687,0,0.830116
4.93158e+06,1.01729,2.11687,0,0.833977
4.95808e+06,1.01803,2.11687,0,0.837838
4.98468e+06,1.01879,2.11687,0,0.841699
5.01138e+06,1.01956,2.11687,0,0.84556
5.03816e+06,1.02033,2.11687,0,0.849421
5.06501e+06,1.02112,2.11687,0,0.853282
5.09192e+06,1.02191,2.11687,0,0.857143
5.11888e+06,1.0227,2.11687,0,0.861004
5.14586e+06,1.0235,2.11687,0,0.864865
5.17285e+06,1.02428,2.11687,0,0.868726
5.19983e+06,1.02506,2.11687,0,0.872587
5.22676e+06,1.02582,2.11687,0,0.876448
5.25362e+06,1.02655,2.11687,0,0.880309
5.28037e+06,1.02727,2.11687,0,0.88417
5.30698e+06,1.02795,2.11687,0,0.888031
5.33342e+06,1.02858,2.11687,0,0.891892
5.35963e+06,1.02917,2.11687,0,0.895753
5.38557e+06,1.02971,2.11687,0,0.899614
5.4112e+06,1.03018,2.11687,0,0.903475
5.43645e+06,1.03057,2.11687,0,0.907336
5.46127e+06,1.03088,2.11687,0,0.911197
5.48559e+06,1.03109,2.11687,0,0.915058
5.50936e+06,1.0312,2.11687,0,0.918919
5.53249e+06,1.03119,2.11687,0,0.92278
5.55493e+06,1.03105,2.11687,0,0.926641
5.5766e+06,1.03076,2.11687,0,0.930502
5.59742e+06,1.03033,2.11687,0,0.934363
5.61731e+06,1.02973,2.11687,0,0.938224
5.6362e+06,1.02895,2.11687,0,0.942085
5.65401e+06,1.02798,2.11687,0,0.945946
5.67066e+06,1.0268,2.11687,0,0.949807
5.68608e+06,1.02542,2.11687,0,0.953668
5.70019e+06,1.02381,2.11687,0,0.957529
5.71293e+06,1.02197,2.11687,0,0.96139
5.72423e+06,1.01989,2.11687,0,0.965251
5.73403e+06,1.01755,2.11687,0,0.969112
5.74229e+06,1.01497,2.11687,0,0.972973
5.74894e+06,1.01212,2.11687,0,0.976834
5.75397e+06,1.00901,2.11687,0,0.980695
5.75734e+06,1.00563,2.11687,0,0.984556
5.75903e+06,1.00199,2.11687,0,0.988417
6.27614e+06,2.97859,-0.0389837,1,1
6.57304e+06,1.13916,2.11687,0,0.992278
9.07158e+06,1.56607,2.11687,0,0.996139
1.73207e+07,2.97859,2.11687,0,1


==> data/spectra_1D/spectrum_p5-5_c4-4.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00384615
11247.7,1,2.11687,0,0.00384615
12226.8,1,-0.0389837,1,0.00769231
20378,1,-0.0389837,1,0.0115385
28529.2,1,-0.0389837,1,0.0153846
33743.2,1,2.11687,0,0.00769231
36680.4,1,-0.0389837,1,0.0192308
44831.6,1,-0.0389837,1,0.0230769
52982.8,1,-0.0389837,1,0.0269231
56238.7,1,2.11687,0,0.0115385
61134,1,-0.0389837,1,0.0307692
69285.2,1,-0.0389837,1,0.0346154
77436.4,1,-0.0389837,1,0.0384615
78734.1,1,2.11687,0,0.0153846
85587.6,1,-0.0389837,1,0.0423077
93738.8,1,-0.0389837,1,0.0461538
101230,1,2.11687,0,0.0192308
101890,1,-0.0389837,1,0.05
110041,1,-0.0389837,1,0.0538462
118192,1,-0.0389837,1,0.0576923
123725,1,2.11687,0,0.0230769
126344,1,-0.0389837,1,0.0615385
134495,1,-0.0389837,1,0.0653846
142646,1,-0.0389837,1,0.0692308
146221,1,2.11687,0,0.0269231
150797,1,-0.0389837,1,0.0730769
158948,1,-0.0389837,1,0.0769231
167100,1,-0.0389837,1,0.0807692
168716,1,2.11687,0,0.0307692
175251,1,-0.0389837,1,0.0846154
183402,1,-0.0389837,1,0.0884615
191211,1,2.11687,0,0.0346154
191553,1,-0.0389837,1,0.0923077
199704,1,-0.0389837,1,0.0961538
207856,1,-0.0389837,1,0.1
213707,1,2.11687,0,0.0384615
216007,1,-0.0389837,1,0.103846
224158,1,-0.0389837,1,0.107692
232309,1,-0.0389837,1,0.111538
236202,1,2.11687,0,0.0423077
240460,1,-0.0389837,1,0.115385
248612,1,-0.0389837,1,0.119231
256763,1,-0.0389837,1,0.123077
258698,1,2.11687,0,0.0461538
264914,1,-0.0389837,1,0.126923
273065,1,-0.0389837,1,0.130769
281193,1,2.11687,0,0.05
281216,1,-0.0389837,1,0.134615
289368,1,-0.0389837,1,0.138462
297519,1,-0.0389837,1,0.142308
303689,1,2.11687,0,0.0538462
305670,1,-0.0389837,1,0.146154
313821,1,-0.0389837,1,0.15
321972,1,-0.0389837,1,0.153846
326184,1,2.11687,0,0.0576923
330123,1,-0.0389837,1,0.157692
338275,1,-0.0389837,1,0.161538
346426,1,-0.0389837,1,0.165385
348680,1,2.11687,0,0.0615385
354577,1,-0.0389837,1,0.169231
362728,1,-0.0389837,1,0.173077
370879,1,-0.0389837,1,0.176923
371175,1,2.11687,0,0.0653846
379031,1,-0.0389837,1,0.180769
387182,1,-0.0389837,1,0.184615
393671,1,2.11687,0,0.0692308
395333,1,-0.0389837,1,0.188462
403484,1,-0.0389837,1,0.192308
411635,1,-0.0389837,1,0.196154
416166,1,2.11687,0,0.0730769
419787,1,-0.0389837,1,0.2
427938,1,-0.0389837,1,0.203846
436089,1,-0.0389837,1,0.207692
438662,1,2.11687,0,0.0769231
444240,1,-0.0389837,1,0.211538
452391,1,-0.0389837,1,0.215385
460543,1,-0.0389837,1,0.219231
461157,1,2.11687,0,0.0807692
468694,1,-0.0389837,1,0.223077
476845,1,-0.0389837,1,0.226923
483653,1,2.11687,0,0.0846154
484996,1,-0.0389837,1,0.230769
493147,1,-0.0389837,1,0.234615
501299,1,-0.0389837,1,0.238462
506148,1,2.11687,0,0.0884615
509450,1,-0.0389837,1,0.242308
517601,1,-0.0389837,1,0.246154
525752,1,-0.0389837,1,0.25
528644,1,2.11687,0,0.0923077
533903,1,-0.0389837,1,0.253846
542055,1,-0.0389837,1,0.257692
550206,1,-0.0389837,1,0.261538
551139,1,2.11687,0,0.0961538
558357,1,-0.0389837,1,0.265385
566508,1,-0.0389837,1,0.269231
573634,1,2.11687,0,0.1
574659,1,-0.0389837,1,0.273077
582811,1,-0.0389837,1,0.276923
590962,1,-0.0389837,1,0.280769
596130,1,2.11687,0,0.103846
599113,1,-0.0389837,1,0.284615
607264,1,-0.0389837,1,0.288462
615415,1,-0.0389837,1,0.292308
618625,1,2.11687,0,0.107692
623567,1,-0.0389837,1,0.296154
631718,1,-0.0389837,1,0.3
639869,1,-0.0389837,1,0.303846
641121,1,2.11687,0,0.111538
648020,1,-0.0389837,1,0.307692
656171,1,-0.0389837,1,0.311538
663616,1,2.11687,0,0.115385
664323,1,-0.0389837,1,0.315385
672474,1,-0.0389837,1,0.319231
680625,1,-0.0389837,1,0.323077
686112,1,2.11687,0,0.119231
688776,1,-0.0389837,1,0.326923
696927,1,-0.0389837,1,0.330769
705079,1,-0.0389837,1,0.334615
708607,1,2.11687,0,0.123077
713230,1,-0.0389837,1,0.338462
721381,1,-0.0389837,1,0.342308
729532,1,-0.0389837,1,0.346154
731103,1,2.11687,0,0.126923
737683,1,-0.0389837,1,0.35
745835,1,-0.0389837,1,0.353846
753598,1,2.11687,0,0.130769
753986,1,-0.0389837,1,0.357692
762137,1,-0.0389837,1,0.361538
770288,1,-0.0389837,1,0.365385
776094,1,2.11687,0,0.134615
778439,1,-0.0389837,1,0.369231
786591,1,-0.0389837,1,0.373077
794742,1,-0.0389837,1,0.376923
798589,1,2.11687,0,0.138462
802893,1,-0.0389837,1,0.380769
811044,1,-0.0389837,1,0.384615
819196,1,-0.0389837,1,0.388462
821085,1,2.11687,0,0.142308
827347,1,-0.0389837,1,0.392308
835498,1,-0.0389837,1,0.396154
843580,1,2.11687,0,0.146154
843649,1,-0.0389837,1,0.4
851801,1,-0.0389837,1,0.403846
859952,1,-0.0389837,1,0.407692
866076,1,2.11687,0,0.15
868103,1,-0.0389837,1,0.411538
876254,1,-0.0389837,1,0.415385
884406,1,-0.0389837,1,0.419231
888571,1,2.11687,0,0.153846
892557,1,-0.0389837,1,0.423077
900708,1,-0.0389837,1,0.426923
908860,1,-0.0389837,1,0.430769
911067,1,2.11687,0,0.157692
917011,1,-0.0389837,1,0.434615
925162,1,-0.0389837,1,0.438462
933314,1,-0.0389837,1,0.442308
933562,1,2.11687,0,0.161538
941465,1,-0.0389837,1,0.446154
949617,1,-0.0389837,1,0.45
956057,1,2.11687,0,0.165385
957768,1,-0.0389837,1,0.453846
965920,1,-0.0389837,1,0.457692
974071,1,-0.0389837,1,0.461538
978553,1,2.11687,0,0.169231
982223,1,-0.0389837,1,0.465385
990374,1,-0.0389837,1,0.469231
998526,1,-0.0389837,1,0.473077
1.00105e+06,1,2.11687,0,0.173077
1.00668e+06,1,-0.0389837,1,0.476923
1.01483e+06,1.00001,-0.0389837,1,0.480769
1.02298e+06,1.00001,-0.0389837,1,0.484615
1.02354e+06,1,2.11687,0,0.176923
1.03113e+06,1.00001,-0.0389837,1,0.488462
1.03929e+06,1.00001,-0.0389837,1,0.492308
1.04604e+06,1,2.11687,0,0.180769
1.04744e+06,1.00001,-0.0389837,1,0.496154
1.05559e+06,1.00001,-0.0389837,1,0.5
1.06374e+06,1.00001,-0.0389837,1,0.503846
1.06853e+06,1,2.11687,0,0.184615
1.07189e+06,1.00001,-0.0389837,1,0.507692
1.08005e+06,1.00001,-0.0389837,1,0.511538
1.0882e+06,1.00001,-0.0389837,1,0.515385
1.09103e+06,1,2.11687,0,0.188462
1.09635e+06,1.00001,-0.0389837,1,0.519231
1.1045e+06,1.00002,-0.0389837,1,0.523077
1.11266e+06,1.00002,-0.0389837,1,0.526923
1.11353e+06,1,2.11687,0,0.192308
1.12081e+06,1.00002,-0.0389837,1,0.530769
1.12896e+06,1.00002,-0.0389837,1,0.534615
1.13602e+06,1,2.11687,0,0.196154
1.13712e+06,1.00002,-0.0389837,1,0.538462
1.14527e+06,1.00003,-0.0389837,1,0.542308
1.15343e+06,1.00003,-0.0389837,1,0.546154
1.15852e+06,1,2.11687,0,0.2
1.16158e+06,1.00003,-0.0389837,1,0.55
1.16974e+06,1.00003,-0.0389837,1,0.553846
1.17789e+06,1.00004,-0.0389837,1,0.557692
1.18101e+06,1,2.11687,0,0.203846
1.18605e+06,1.00004,-0.0389837,1,0.561538
1.1942e+06,1.00004,-0.0389837,1,0.565385
1.20236e+06,1.00005,-0.0389837,1,0.569231
1.20351e+06,1,2.11687,0,0.207692
1.21052e+06,1.00005,-0.0389837,1,0.573077
1.21868e+06,1.00006,-0.0389837,1,0.576923
1.226e+06,1,2.11687,0,0.211538
1.22683e+06,1.00006,-0.0389837,1,0.580769
1.23499e+06,1.00007,-0.0389837,1,0.584615
1.24315e+06,1.00008,-0.0389837,1,0.588462
1.2485e+06,1,2.11687,0,0.215385
1.25131e+06,1.00008,-0.0389837,1,0.592308
1.25948e+06,1.00009,-0.0389837,1,0.596154
1.26764e+06,1.0001,-0.0389837,1,0.6
1.27099e+06,1,2.11687,0,0.219231
1.2758e+06,1.00011,-0.0389837,1,0.603846
1.28397e+06,1.00012,-0.0389837,1,0.607692
1.29213e+06,1.00013,-0.0389837,1,0.611538
1.29349e+06,1,2.11687,0,0.223077
1.3003e+06,1.00014,-0.0389837,1,0.615385
1.30847e+06,1.00015,-0.0389837,1,0.619231
1.31598e+06,1,2.11687,0,0.226923
1.31664e+06,1.00017,-0.0389837,1,0.623077
1.32481e+06,1.00018,-0.0389837,1,0.626923
1.33299e+06,1.0002,-0.0389837,1,0.630769
1.33848e+06,1,2.11687,0,0.230769
1.34116e+06,1.00022,-0.0389837,1,0.634615
1.34934e+06,1.00024,-0.0389837,1,0.638462
1.35752e+06,1.00026,-0.0389837,1,0.642308
1.36098e+06,1,2.11687,0,0.234615
1.36571e+06,1.00028,-0.0389837,1,0.646154
1.37389e+06,1.0003,-0.0389837,1,0.65
1.38208e+06,1.00033,-0.0389837,1,0.653846
1.38347e+06,1,2.11687,0,0.238462
1.39028e+06,1.00036,-0.0389837,1,0.657692
1.39847e+06,1.00039,-0.0389837,1,0.661538
1.40597e+06,1,2.11687,0,0.242308
1.40667e+06,1.00042,-0.0389837,1,0.665385
1.41488e+06,1.00046,-0.0389837,1,0.669231
1.42309e+06,1.0005,-0.0389837,1,0.673077
1.42846e+06,1,2.11687,0,0.246154
1.4313e+06,1.00054,-0.0389837,1,0.676923
1.43952e+06,1.00058,-0.0389837,1,0.680769
1.44775e+06,1.00063,-0.0389837,1,0.684615
1.45096e+06,1,2.11687,0,0.25
1.45598e+06,1.00068,-0.0389837,1,0.688462
1.46422e+06,1.00074,-0.0389837,1,0.692308
1.47246e+06,1.0008,-0.0389837,1,0.696154
1.47345e+06,1,2.11687,0,0.253846
1.48072e+06,1.00086,-0.0389837,1,0.7
1.48898e+06,1.00093,-0.0389837,1,0.703846
1.49595e+06,1,2.11687,0,0.257692
1.49725e+06,1.00101,-0.0389837,1,0.707692
1.50553e+06,1.00109,-0.0389837,1,0.711538
1.51382e+06,1.00117,-0.0389837,1,0.715385
1.51844e+06,1,2.11687,0,0.261538
1.52212e+06,1.00126,-0.0389837,1,0.719231
1.53043e+06,1.00136,-0.0389837,1,0.723077
1.53876e+06,1.00147,-0.0389837,1,0.726923
1.54094e+06,1,2.11687,0,0.265385
1.5471e+06,1.00158,-0.0389837,1,0.730769
1.55545e+06,1.00171,-0.0389837,1,0.734615
1.56344e+06,1,2.11687,0,0.269231
1.56382e+06,1.00184,-0.0389837,1,0.738462
1.57221e+06,1.00198,-0.0389837,1,0.742308
1.58061e+06,1.00213,-0.0389837,1,0.746154
1.58593e+06,1,2.11687,0,0.273077
1.58903e+06,1.00229,-0.0389837,1,0.75
1.59748e+06,1.00246,-0.0389837,1,0.753846
1.60594e+06,1.00264,-0.0389837,1,0.757692
1.60843e+06,1,2.11687,0,0.276923
1.61443e+06,1.00284,-0.0389837,1,0.761538
1.62294e+06,1.00304,-0.0389837,1,0.765385
1.63092e+06,1,2.11687,0,0.280769
1.63148e+06,1.00327,-0.0389837,1,0.769231
1.64004e+06,1.0035,-0.0389837,1,0.773077
1.64863e+06,1.00375,-0.0389837,1,0.776923
1.65342e+06,1,2.11687,0,0.284615
1.65726e+06,1.00402,-0.0389837,1,0.780769
1.66591e+06,1.00431,-0.0389837,1,0.784615
1.6746e+06,1.00461,-0.0389837,1,0.788462
1.67591e+06,1,2.11687,0,0.288462
1.68332e+06,1.00493,-0.0389837,1,0.792308
1.69209e+06,1.00527,-0.0389837,1,0.796154
1.69841e+06,1,2.11687,0,0.292308
1.70089e+06,1.00562,-0.0389837,1,0.8
1.70973e+06,1.006,-0.0389837,1,0.803846
1.71861e+06,1.0064,-0.0389837,1,0.807692
1.7209e+06,1,2.11687,0,0.296154
1.72754e+06,1.00683,-0.0389837,1,0.811538
1.73652e+06,1.00727,-0.0389837,1,0.815385
1.7434e+06,1,2.11687,0,0.3
1.74554e+06,1.00774,-0.0389837,1,0.819231
1.75461e+06,1.00823,-0.0389837,1,0.823077
1.76373e+06,1.00875,-0.0389837,1,0.826923
1.76589e+06,1,2.11687,0,0.303846
1.77291e+06,1.00929,-0.0389837,1,0.830769
1.78213e+06,1.00986,-0.0389837,1,0.834615
1.78839e+06,1,2.11687,0,0.307692
1.79141e+06,1.01045,-0.0389837,1,0.838462
1.80075e+06,1.01107,-0.0389837,1,0.842308
1.81013e+06,1.01171,-0.0389837,1,0.846154
1.81089e+06,1,2.11687,0,0.311538
1.81957e+06,1.01237,-0.0389837,1,0.85
1.82906e+06,1.01305,-0.0389837,1,0.853846
1.83338e+06,1,2.11687,0,0.315385
1.8386e+06,1.01376,-0.0389837,1,0.857692
1.84819e+06,1.01449,-0.0389837,1,0.861538
1.85588e+06,1,2.11687,0,0.319231
1.85782e+06,1.01523,-0.0389837,1,0.865385
1.86749e+06,1.01599,-0.0389837,1,0.869231
1.87719e+06,1.01676,-0.0389837,1,0.873077
1.87837e+06,1,2.11687,0,0.323077
1.88693e+06,1.01754,-0.0389837,1,0.876923
1.89668e+06,1.01832,-0.0389837,1,0.880769
1.90087e+06,1,2.11687,0,0.326923
1.90644e+06,1.01911,-0.0389837,1,0.884615
1.9162e+06,1.01988,-0.0389837,1,0.888462
1.92336e+06,1,2.11687,0,0.330769
1.92595e+06,1.02064,-0.0389837,1,0.892308
1.93567e+06,1.02138,-0.0389837,1,0.896154
1.94534e+06,1.02209,-0.0389837,1,0.9
1.94586e+06,1,2.11687,0,0.334615
1.95495e+06,1.02276,-0.0389837,1,0.903846
1.96448e+06,1.02337,-0.0389837,1,0.907692
1.96835e+06,1,2.11687,0,0.338462
1.97389e+06,1.02393,-0.0389837,1,0.911538
1.98317e+06,1.02441,-0.0389837,1,0.915385
1.99085e+06,1,2.11687,0,0.342308
1.99229e+06,1.02481,-0.0389837,1,0.919231
2.00121e+06,1.0251,-0.0389837,1,0.923077
2.0099e+06,1.02527,-0.0389837,1,0.926923
2.01334e+06,1,2.11687,0,0.346154
2.01833e+06,1.0253,-0.0389837,1,0.930769
2.02645e+06,1.02519,-0.0389837,1,0.934615
2.03423e+06,1.0249,-0.0389837,1,0.938462
2.03584e+06,1,2.11687,0,0.35
2.04163e+06,1.02442,-0.0389837,1,0.942308
2.04861e+06,1.02373,-0.0389837,1,0.946154
2.05512e+06,1.02282,-0.0389837,1,0.95
2.05834e+06,1,2.11687,0,0.353846
2.06112e+06,1.02166,-0.0389837,1,0.953846
2.06658e+06,1.02024,-0.0389837,1,0.957692
2.07145e+06,1.01855,-0.0389837,1,0.961538
2.0757e+06,1.01656,-0.0389837,1,0.965385
2.07929e+06,1.01427,-0.0389837,1,0.969231
2.08083e+06,1,2.11687,0,0.357692
2.0822e+06,1.01167,-0.0389837,1,0.973077
2.08441e+06,1.00875,-0.0389837,1,0.976923
2.08589e+06,1.0055,-0.0389837,1,0.980769
2.08663e+06,1.00192,-0.0389837,1,0.984615
2.10333e+06,1,2.11687,0,0.361538
2.12582e+06,1,2.11687,0,0.365385
2.14832e+06,1,2.11687,0,0.369231
2.17081e+06,1,2.11687,0,0.373077
2.19331e+06,1,2.11687,0,0.376923
2.2158e+06,1,2.11687,0,0.380769
2.2383e+06,1,2.11687,0,0.384615
2.2608e+06,1,2.11687,0,0.388462
2.28329e+06,1,2.11687,0,0.392308
2.30579e+06,1,2.11687,0,0.396154
2.30801e+06,1.1039,-0.0389837,1,0.988462
2.32828e+06,1,2.11687,0,0.4
2.35078e+06,1,2.11687,0,0.403846
2.37327e+06,1,2.11687,0,0.407692
2.39577e+06,1,2.11687,0,0.411538
2.41827e+06,1,2.11687,0,0.415385
2.44076e+06,1,2.11687,0,0.419231
2.46326e+06,1,2.11687,0,0.423077
2.48575e+06,1,2.11687,0,0.426923
2.50825e+06,1,2.11687,0,0.430769
2.53074e+06,1,2.11687,0,0.434615
2.55324e+06,1,2.11687,0,0.438462
2.57574e+06,1,2.11687,0,0.442308
2.59823e+06,1,2.11687,0,0.446154
2.62073e+06,1,2.11687,0,0.45
2.64322e+06,1,2.11687,0,0.453846
2.66572e+06,1,2.11687,0,0.457692
2.68822e+06,1,2.11687,0,0.461538
2.71071e+06,1,2.11687,0,0.465385
2.73321e+06,1,2.11687,0,0.469231
2.75571e+06,1,2.11687,0,0.473077
2.7782e+06,1,2.11687,0,0.476923
2.8007e+06,1.00001,2.11687,0,0.480769
2.8232e+06,1.00001,2.11687,0,0.484615
2.8457e+06,1.00001,2.11687,0,0.488462
2.86819e+06,1.00001,2.11687,0,0.492308
2.88452e+06,1.37428,-0.0389837,1,0.992308
2.89069e+06,1.00001,2.11687,0,0.496154
2.91319e+06,1.00001,2.11687,0,0.5
2.93569e+06,1.00001,2.11687,0,0.503846
2.95819e+06,1.00001,2.11687,0,0.507692
2.98068e+06,1.00001,2.11687,0,0.511538
3.00318e+06,1.00001,2.11687,0,0.515385
3.02568e+06,1.00001,2.11687,0,0.519231
3.04818e+06,1.00002,2.11687,0,0.523077
3.07069e+06,1.00002,2.11687,0,0.526923
3.09319e+06,1.00002,2.11687,0,0.530769
3.11569e+06,1.00002,2.11687,0,0.534615
3.13819e+06,1.00002,2.11687,0,0.538462
3.16069e+06,1.00003,2.11687,0,0.542308
3.1832e+06,1.00003,2.11687,0,0.546154
3.2057e+06,1.00003,2.11687,0,0.55
3.22821e+06,1.00003,2.11687,0,0.553846
3.25072e+06,1.00004,2.11687,0,0.557692
3.27322e+06,1.00004,2.11687,0,0.561538
3.29573e+06,1.00004,2.11687,0,0.565385
3.31824e+06,1.00005,2.11687,0,0.569231
3.34076e+06,1.00005,2.11687,0,0.573077
3.36327e+06,1.00006,2.11687,0,0.576923
3.38579e+06,1.00006,2.11687,0,0.580769
3.4083e+06,1.00007,2.11687,0,0.584615
3.43082e+06,1.00008,2.11687,0,0.588462
3.45334e+06,1.00008,2.11687,0,0.592308
3.47587e+06,1.00009,2.11687,0,0.596154
3.4984e+06,1.0001,2.11687,0,0.6
3.52093e+06,1.00011,2.11687,0,0.603846
3.54346e+06,1.00012,2.11687,0,0.607692
3.566e+06,1.00013,2.11687,0,0.611538
3.58854e+06,1.00014,2.11687,0,0.615385
3.61108e+06,1.00015,2.11687,0,0.619231
3.63363e+06,1.00017,2.11687,0,0.623077
3.65619e+06,1.00018,2.11687,0,0.626923
3.67874e+06,1.0002,2.11687,0,0.630769
3.70131e+06,1.00022,2.11687,0,0.634615
3.72388e+06,1.00024,2.11687,0,0.638462
3.74646e+06,1.00026,2.11687,0,0.642308
3.76904e+06,1.00028,2.11687,0,0.646154
3.79164e+06,1.0003,2.11687,0,0.65
3.81424e+06,1.00033,2.11687,0,0.653846
3.83685e+06,1.00036,2.11687,0,0.657692
3.85947e+06,1.00039,2.11687,0,0.661538
3.8821e+06,1.00042,2.11687,0,0.665385
3.90475e+06,1.00046,2.11687,0,0.669231
3.9274e+06,1.0005,2.11687,0,0.673077
3.95007e+06,1.00054,2.11687,0,0.676923
3.97276e+06,1.00058,2.11687,0,0.680769
3.99546e+06,1.00063,2.11687,0,0.684615
4.01818e+06,1.00068,2.11687,0,0.688462
4.04091e+06,1.00074,2.11687,0,0.692308
4.06367e+06,1.0008,2.11687,0,0.696154
4.08644e+06,1.00086,2.11687,0,0.7
4.10924e+06,1.00093,2.11687,0,0.703846
4.13207e+06,1.00101,2.11687,0,0.707692
4.15492e+06,1.00109,2.11687,0,0.711538
4.16377e+06,1.97608,-0.0389837,1,0.996154
4.1778e+06,1.00117,2.11687,0,0.715385
4.20071e+06,1.00126,2.11687,0,0.719231
4.22365e+06,1.00136,2.11687,0,0.723077
4.24663e+06,1.00147,2.11687,0,0.726923
4.26964e+06,1.00158,2.11687,0,0.730769
4.2927e+06,1.00171,2.11687,0,0.734615
4.3158e+06,1.00184,2.11687,0,0.738462
4.33894e+06,1.00198,2.11687,0,0.742308
4.36213e+06,1.00213,2.11687,0,0.746154
4.38538e+06,1.00229,2.11687,0,0.75
4.40868e+06,1.00246,2.11687,0,0.753846
4.43204e+06,1.00264,2.11687,0,0.757692
4.45546e+06,1.00284,2.11687,0,0.761538
4.47895e+06,1.00304,2.11687,0,0.765385
4.50251e+06,1.00327,2.11687,0,0.769231
4.52614e+06,1.0035,2.11687,0,0.773077
4.54985e+06,1.00375,2.11687,0,0.776923
4.57365e+06,1.00402,2.11687,0,0.780769
4.59754e+06,1.00431,2.11687,0,0.784615
4.62152e+06,1.00461,2.11687,0,0.788462
4.64559e+06,1.00493,2.11687,0,0.792308
4.66978e+06,1.00527,2.11687,0,0.796154
4.69406e+06,1.00562,2.11687,0,0.8
4.71847e+06,1.006,2.11687,0,0.803846
4.74298e+06,1.0064,2.11687,0,0.807692
4.76763e+06,1.00683,2.11687,0,0.811538
4.7924e+06,1.00727,2.11687,0,0.815385
4.8173e+06,1.00774,2.11687,0,0.819231
4.84233e+06,1.00823,2.11687,0,0.823077
4.86751e+06,1.00875,2.11687,0,0.826923
4.89282e+06,1.00929,2.11687,0,0.830769
4.91829e+06,1.00986,2.11687,0,0.834615
4.9439e+06,1.01045,2.11687,0,0.838462
4.96965e+06,1.01107,2.11687,0,0.842308
4.99556e+06,1.01171,2.11687,0,0.846154
5.02161e+06,1.01237,2.11687,0,0.85
5.0478e+06,1.01305,2.11687,0,0.853846
5.07412e+06,1.01376,2.11687,0,0.857692
5.10058e+06,1.01449,2.11687,0,0.861538
5.12716e+06,1.01523,2.11687,0,0.865385
5.15385e+06,1.01599,2.11687,0,0.869231
5.18063e+06,1.01676,2.11687,0,0.873077
5.20749e+06,1.01754,2.11687,0,0.876923
5.2344e+06,1.01832,2.11687,0,0.880769
5.26134e+06,1.01911,2.11687,0,0.884615
5.28828e+06,1.01988,2.11687,0,0.888462
5.31518e+06,1.02064,2.11687,0,0.892308
5.34201e+06,1.02138,2.11687,0,0.896154
5.36871e+06,1.02209,2.11687,0,0.9
5.39523e+06,1.02276,2.11687,0,0.903846
5.42151e+06,1.02337,2.11687,0,0.907692
5.4475e+06,1.02393,2.11687,0,0.911538
5.47311e+06,1.02441,2.11687,0,0.915385
5.49827e+06,1.02481,2.11687,0,0.919231
5.52288e+06,1.0251,2.11687,0,0.923077
5.54687e+06,1.02527,2.11687,0,0.926923
5.57013e+06,1.0253,2.11687,0,0.930769
5.59255e+06,1.02519,2.11687,0,0.934615
5.61403e+06,1.0249,2.11687,0,0.938462
5.63445e+06,1.02442,2.11687,0,0.942308
5.6537e+06,1.02373,2.11687,0,0.946154
5.67167e+06,1.02282,2.11687,0,0.95
5.68823e+06,1.02166,2.11687,0,0.953846
5.70329e+06,1.02024,2.11687,0,0.957692
5.71673e+06,1.01855,2.11687,0,0.961538
5.72845e+06,1.01656,2.11687,0,0.965385
5.73837e+06,1.01427,2.11687,0,0.969231
5.74641e+06,1.01167,2.11687,0,0.973077
5.75249e+06,1.00875,2.11687,0,0.976923
5.75658e+06,1.0055,2.11687,0,0.980769
5.75863e+06,1.00192,2.11687,0,0.984615
6.36959e+06,1.1039,2.11687,0,0.988462
7.96062e+06,1.37428,2.11687,0,0.992308
8.15523e+06,3.85547,-0.0389837,1,1
1.14911e+07,1.97608,2.11687,0,0.996154
2.25066e+07,3.85547,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p1-0-1_c0--1-0_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.8,1,2.11687,0,0.00390625
33743.7,1.00001,2.11687,0,0.0078125
56240.9,1.00004,2.11687,0,0.0117188
78740.2,1.00008,2.11687,0,0.015625
101242,1.00013,2.11687,0,0.0195312
123749,1.00019,2.11687,0,0.0234375
146259,1.00027,2.11687,0,0.0273438
168776,1.00035,2.11687,0,0.03125
191298,1.00045,2.11687,0,0.0351562
213828,1.00057,2.11687,0,0.0390625
236366,1.00069,2.11687,0,0.0429688
258913,1.00083,2.11687,0,0.046875
281469,1.00098,2.11687,0,0.0507812
304036,1.00114,2.11687,0,0.0546875
326615,1.00132,2.11687,0,0.0585938
349206,1.00151,2.11687,0,0.0625
371810,1.00171,2.11687,0,0.0664062
394428,1.00192,2.11687,0,0.0703125
417061,1.00215,2.11687,0,0.0742188
439709,1.00239,2.11687,0,0.078125
462374,1.00264,2.11687,0,0.0820312
485057,1.0029,2.11687,0,0.0859375
507757,1.00318,2.11687,0,0.0898438
530477,1.00347,2.11687,0,0.09375
553217,1.00377,2.11687,0,0.0976562
575978,1.00409,2.11687,0,0.101562
598760,1.00441,2.11687,0,0.105469
621565,1.00475,2.11687,0,0.109375
644393,1.0051,2.11687,0,0.113281
667246,1.00547,2.11687,0,0.117188
690124,1.00585,2.11687,0,0.121094
713027,1.00624,2.11687,0,0.125
735958,1.00664,2.11687,0,0.128906
758916,1.00706,2.11687,0,0.132812
781902,1.00748,2.11687,0,0.136719
804918,1.00793,2.11687,0,0.140625
827965,1.00838,2.11687,0,0.144531
851042,1.00885,2.11687,0,0.148438
874152,1.00933,2.11687,0,0.152344
897294,1.00982,2.11687,0,0.15625
920470,1.01032,2.11687,0,0.160156
943681,1.01084,2.11687,0,0.164062
966927,1.01137,2.11687,0,0.167969
990210,1.01191,2.11687,0,0.171875
1.01353e+06,1.01247,2.11687,0,0.175781
1.03689e+06,1.01304,2.11687,0,0.179688
1.06028e+06,1.01362,2.11687,0,0.183594
1.08372e+06,1.01421,2.11687,0,0.1875
1.1072e+06,1.01482,2.11687,0,0.191406
1.13072e+06,1.01544,2.11687,0,0.195312
1.15428e+06,1.01607,2.11687,0,0.199219
1.17788e+06,1.01671,2.11687,0,0.203125
1.20153e+06,1.01737,2.11687,0,0.207031
1.22522e+06,1.01804,2.11687,0,0.210938
1.24896e+06,1.01873,2.11687,0,0.214844
1.27275e+06,1.01942,2.11687,0,0.21875
1.29658e+06,1.02013,2.11687,0,0.222656
1.32046e+06,1.02085,2.11687,0,0.226562
1.3444e+06,1.02159,2.11687,0,0.230469
1.36838e+06,1.02234,2.11687,0,0.234375
1.39241e+06,1.0231,2.11687,0,0.238281
1.41649e+06,1.02387,2.11687,0,0.242188
1.44063e+06,1.02466,2.11687,0,0.246094
1.46482e+06,1.02545,2.11687,0,0.25
1.48907e+06,1.02627,2.11687,0,0.253906
1.51337e+06,1.02709,2.11687,0,0.257812
1.53773e+06,1.02793,2.11687,0,0.261719
1.56214e+06,1.02878,2.11687,0,0.265625
1.58661e+06,1.02964,2.11687,0,0.269531
1.61115e+06,1.03052,2.11687,0,0.273438
1.63574e+06,1.0314,2.11687,0,0.277344
1.66039e+06,1.03231,2.11687,0,0.28125
1.6851e+06,1.03322,2.11687,0,0.285156
1.70988e+06,1.03415,2.11687,0,0.289062
1.73471e+06,1.03509,2.11687,0,0.292969
1.75962e+06,1.03604,2.11687,0,0.296875
1.78458e+06,1.037,2.11687,0,0.300781
1.80961e+06,1.03798,2.11687,0,0.304688
1.83471e+06,1.03897,2.11687,0,0.308594
1.85988e+06,1.03997,2.11687,0,0.3125
1.88511e+06,1.04099,2.11687,0,0.316406
1.91041e+06,1.04202,2.11687,0,0.320312
1.93578e+06,1.04306,2.11687,0,0.324219
1.96123e+06,1.04411,2.11687,0,0.328125
1.98674e+06,1.04518,2.11687,0,0.332031
2.01233e+06,1.04625,2.11687,0,0.335938
2.03798e+06,1.04734,2.11687,0,0.339844
2.06371e+06,1.04845,2.11687,0,0.34375
2.08952e+06,1.04956,2.11687,0,0.347656
2.1154e+06,1.05069,2.11687,0,0.351562
2.14136e+06,1.05183,2.11687,0,0.355469
2.16739e+06,1.05298,2.11687,0,0.359375
2.1935e+06,1.05415,2.11687,0,0.363281
2.21969e+06,1.05532,2.11687,0,0.367188
2.24595e+06,1.05651,2.11687,0,0.371094
2.2723e+06,1.05771,2.11687,0,0.375
2.29872e+06,1.05892,2.11687,0,0.378906
2.32523e+06,1.06015,2.11687,0,0.382812
2.35182e+06,1.06138,2.11687,0,0.386719
2.37849e+06,1.06263,2.11687,0,0.390625
2.40524e+06,1.06389,2.11687,0,0.394531
2.43207e+06,1.06516,2.11687,0,0.398438
2.45899e+06,1.06644,2.11687,0,0.402344
2.486e+06,1.06774,2.11687,0,0.40625
2.51308e+06,1.06904,2.11687,0,0.410156
2.54026e+06,1.07036,2.11687,0,0.414062
2.56752e+06,1.07169,2.11687,0,0.417969
2.59486e+06,1.07303,2.11687,0,0.421875
2.62229e+06,1.07438,2.11687,0,0.425781
2.64981e+06,1.07574,2.11687,0,0.429688
2.67742e+06,1.07711,2.11687,0,0.433594
2.70511e+06,1.07849,2.11687,0,0.4375
2.7329e+06,1.07988,2.11687,0,0.441406
2.76077e+06,1.08128,2.11687,0,0.445312
2.78873e+06,1.08269,2.11687,0,0.449219
2.81678e+06,1.08412,2.11687,0,0.453125
2.84492e+06,1.08555,2.11687,0,0.457031
2.87315e+06,1.08699,2.11687,0,0.460938
2.90147e+06,1.08844,2.11687,0,0.464844
2.92988e+06,1.0899,2.11687,0,0.46875
2.95838e+06,1.09137,2.11687,0,0.472656
2.98697e+06,1.09285,2.11687,0,0.476562
3.01565e+06,1.09433,2.11687,0,0.480469
3.04443e+06,1.09583,2.11687,0,0.484375
3.07329e+06,1.09733,2.11687,0,0.488281
3.10224e+06,1.09885,2.11687,0,0.492188
3.13128e+06,1.10036,2.11687,0,0.496094
3.16042e+06,1.10189,2.11687,0,0.5
3.18964e+06,1.10343,2.11687,0,0.503906
3.21895e+06,1.10497,2.11687,0,0.507812
3.24835e+06,1.10652,2.11687,0,0.511719
3.27784e+06,1.10807,2.11687,0,0.515625
3.30742e+06,1.10963,2.11687,0,0.519531
3.33709e+06,1.1112,2.11687,0,0.523438
3.36684e+06,1.11277,2.11687,0,0.527344
3.39668e+06,1.11435,2.11687,0,0.53125
3.4266e+06,1.11593,2.11687,0,0.535156
3.45662e+06,1.11752,2.11687,0,0.539062
3.48671e+06,1.11911,2.11687,0,0.542969
3.51689e+06,1.1207,2.11687,0,0.546875
3.54715e+06,1.1223,2.11687,0,0.550781
3.5775e+06,1.1239,2.11687,0,0.554688
3.60792e+06,1.1255,2.11687,0,0.558594
3.63842e+06,1.12711,2.11687,0,0.5625
3.669e+06,1.12872,2.11687,0,0.566406
3.69966e+06,1.13033,2.11687,0,0.570312
3.73039e+06,1.13194,2.11687,0,0.574219
3.7612e+06,1.13355,2.11687,0,0.578125
3.79208e+06,1.13516,2.11687,0,0.582031
3.82303e+06,1.13677,2.11687,0,0.585938
3.85404e+06,1.13837,2.11687,0,0.589844
3.88513e+06,1.13998,2.11687,0,0.59375
3.91627e+06,1.14158,2.11687,0,0.597656
3.94748e+06,1.14319,2.11687,0,0.601562
3.97875e+06,1.14478,2.11687,0,0.605469
4.01008e+06,1.14638,2.11687,0,0.609375
4.04146e+06,1.14797,2.11687,0,0.613281
4.07289e+06,1.14955,2.11687,0,0.617188
4.10438e+06,1.15113,2.11687,0,0.621094
4.13591e+06,1.1527,2.11687,0,0.625
4.16748e+06,1.15426,2.11687,0,0.628906
4.19909e+06,1.15581,2.11687,0,0.632812
4.23074e+06,1.15736,2.11687,0,0.636719
4.26243e+06,1.1589,2.11687,0,0.640625
4.29414e+06,1.16042,2.11687,0,0.644531
4.32589e+06,1.16194,2.11687,0,0.648438
4.35765e+06,1.16344,2.11687,0,0.652344
4.38943e+06,1.16493,2.11687,0,0.65625
4.42123e+06,1.1664,2.11687,0,0.660156
4.45304e+06,1.16786,2.11687,0,0.664062
4.48485e+06,1.16931,2.11687,0,0.667969
4.51666e+06,1.17073,2.11687,0,0.671875
4.54847e+06,1.17214,2.11687,0,0.675781
4.58027e+06,1.17354,2.11687,0,0.679688
4.61205e+06,1.17491,2.11687,0,0.683594
4.64382e+06,1.17626,2.11687,0,0.6875
4.67556e+06,1.17759,2.11687,0,0.691406
4.70727e+06,1.1789,2.11687,0,0.695312
4.73894e+06,1.18018,2.11687,0,0.699219
4.77057e+06,1.18144,2.11687,0,0.703125
4.80215e+06,1.18267,2.11687,0,0.707031
4.83368e+06,1.18388,2.11687,0,0.710938
4.86514e+06,1.18505,2.11687,0,0.714844
4.89653e+06,1.1862,2.11687,0,0.71875
4.92785e+06,1.18732,2.11687,0,0.722656
4.95908e+06,1.1884,2.11687,0,0.726562
4.99023e+06,1.18945,2.11687,0,0.730469
5.02127e+06,1.19047,2.11687,0,0.734375
5.05221e+06,1.19145,2.11687,0,0.738281
5.08303e+06,1.19239,2.11687,0,0.742188
5.11373e+06,1.19329,2.11687,0,0.746094
5.14429e+06,1.19416,2.11687,0,0.75
5.17472e+06,1.19498,2.11687,0,0.753906
5.205e+06,1.19576,2.11687,0,0.757812
5.23512e+06,1.1965,2.11687,0,0.761719
5.26507e+06,1.19719,2.11687,0,0.765625
5.29485e+06,1.19783,2.11687,0,0.769531
5.32444e+06,1.19843,2.11687,0,0.773438
5.35384e+06,1.19897,2.11687,0,0.777344
5.38303e+06,1.19947,2.11687,0,0.78125
5.412e+06,1.19991,2.11687,0,0.785156
5.44075e+06,1.2003,2.11687,0,0.789062
5.46926e+06,1.20063,2.11687,0,0.792969
5.49752e+06,1.2009,2.11687,0,0.796875
5.52553e+06,1.20112,2.11687,0,0.800781
5.55326e+06,1.20127,2.11687,0,0.804688
5.58072e+06,1.20136,2.11687,0,0.808594
5.60788e+06,1.20139,2.11687,0,0.8125
5.63474e+06,1.20136,2.11687,0,0.816406
5.66129e+06,1.20126,2.11687,0,0.820312
5.68751e+06,1.20109,2.11687,0,0.824219
5.7134e+06,1.20085,2.11687,0,0.828125
5.73893e+06,1.20054,2.11687,0,0.832031
5.76411e+06,1.20016,2.11687,0,0.835938
5.78891e+06,1.19971,2.11687,0,0.839844
5.81333e+06,1.19918,2.11687,0,0.84375
5.83736e+06,1.19857,2.11687,0,0.847656
5.86097e+06,1.19789,2.11687,0,0.851562
5.88417e+06,1.19712,2.11687,0,0.855469
5.90693e+06,1.19628,2.11687,0,0.859375
5.92925e+06,1.19535,2.11687,0,0.863281
5.95111e+06,1.19434,2.11687,0,0.867188
5.97251e+06,1.19325,2.11687,0,0.871094
5.99343e+06,1.19207,2.11687,0,0.875
6.01386e+06,1.19081,2.11687,0,0.878906
6.03378e+06,1.18945,2.11687,0,0.882812
6.05319e+06,1.18801,2.11687,0,0.886719
6.07208e+06,1.18648,2.11687,0,0.890625
6.09043e+06,1.18486,2.11687,0,0.894531
6.10823e+06,1.18314,2.11687,0,0.898438
6.12548e+06,1.18134,2.11687,0,0.902344
6.14216e+06,1.17944,2.11687,0,0.90625
6.15826e+06,1.17744,2.11687,0,0.910156
6.17377e+06,1.17535,2.11687,0,0.914062
6.18868e+06,1.17317,2.11687,0,0.917969
6.20299e+06,1.17089,2.11687,0,0.921875
6.21668e+06,1.16851,2.11687,0,0.925781
6.22974e+06,1.16603,2.11687,0,0.929688
6.24217e+06,1.16346,2.11687,0,0.933594
6.25395e+06,1.16079,2.11687,0,0.9375
6.26509e+06,1.15802,2.11687,0,0.941406
6.27556e+06,1.15516,2.11687,0,0.945312
6.28537e+06,1.15219,2.11687,0,0.949219
6.29451e+06,1.14913,2.11687,0,0.953125
6.30297e+06,1.14597,2.11687,0,0.957031
6.31075e+06,1.14271,2.11687,0,0.960938
6.31784e+06,1.13935,2.11687,0,0.964844
6.32423e+06,1.13589,2.11687,0,0.96875
6.32993e+06,1.13234,2.11687,0,0.972656
6.33492e+06,1.12869,2.11687,0,0.976562
6.3392e+06,1.12495,2.11687,0,0.980469
6.34278e+06,1.12111,2.11687,0,0.984375
6.34564e+06,1.11717,2.11687,0,0.988281
6.34779e+06,1.11314,2.11687,0,0.992188
6.34922e+06,1.10902,2.11687,0,0.996094
6.34994e+06,1.1048,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p1-0-1_c0--1-0_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.61,1,-0.0389837,1,0.00390625
12227,1.00001,-0.0389837,1,0.0078125
20378.8,1.00004,-0.0389837,1,0.0117188
28531.4,1.00008,-0.0389837,1,0.015625
36685,1.00013,-0.0389837,1,0.0195312
44840.1,1.00019,-0.0389837,1,0.0234375
52996.8,1.00027,-0.0389837,1,0.0273438
61155.6,1.00035,-0.0389837,1,0.03125
69316.6,1.00045,-0.0389837,1,0.0351562
77480.2,1.00057,-0.0389837,1,0.0390625
85646.8,1.00069,-0.0389837,1,0.0429688
93816.6,1.00083,-0.0389837,1,0.046875
101990,1.00098,-0.0389837,1,0.0507812
110167,1.00114,-0.0389837,1,0.0546875
118348,1.00132,-0.0389837,1,0.0585938
126534,1.00151,-0.0389837,1,0.0625
134725,1.00171,-0.0389837,1,0.0664062
142920,1.00192,-0.0389837,1,0.0703125
151121,1.00215,-0.0389837,1,0.0742188
159328,1.00239,-0.0389837,1,0.078125
167541,1.00264,-0.0389837,1,0.0820312
175760,1.0029,-0.0389837,1,0.0859375
183985,1.00318,-0.0389837,1,0.0898438
192218,1.00347,-0.0389837,1,0.09375
200457,1.00377,-0.0389837,1,0.0976562
208705,1.00409,-0.0389837,1,0.101562
216960,1.00441,-0.0389837,1,0.105469
225223,1.00475,-0.0389837,1,0.109375
233495,1.0051,-0.0389837,1,0.113281
241775,1.00547,-0.0389837,1,0.117188
250065,1.00585,-0.0389837,1,0.121094
258364,1.00624,-0.0389837,1,0.125
266673,1.00664,-0.0389837,1,0.128906
274992,1.00706,-0.0389837,1,0.132812
283321,1.00748,-0.0389837,1,0.136719
291661,1.00793,-0.0389837,1,0.140625
300012,1.00838,-0.0389837,1,0.144531
308374,1.00885,-0.0389837,1,0.148438
316748,1.00933,-0.0389837,1,0.152344
325133,1.00982,-0.0389837,1,0.15625
333531,1.01032,-0.0389837,1,0.160156
341941,1.01084,-0.0389837,1,0.164062
350364,1.01137,-0.0389837,1,0.167969
358801,1.01191,-0.0389837,1,0.171875
367251,1.01247,-0.0389837,1,0.175781
375714,1.01304,-0.0389837,1,0.179688
384192,1.01362,-0.0389837,1,0.183594
392684,1.01421,-0.0389837,1,0.1875
401191,1.01482,-0.0389837,1,0.191406
409713,1.01544,-0.0389837,1,0.195312
418250,1.01607,-0.0389837,1,0.199219
426803,1.01671,-0.0389837,1,0.203125
435372,1.01737,-0.0389837,1,0.207031
443958,1.01804,-0.0389837,1,0.210938
452560,1.01873,-0.0389837,1,0.214844
461178,1.01942,-0.0389837,1,0.21875
469814,1.02013,-0.0389837,1,0.222656
478468,1.02085,-0.0389837,1,0.226562
487140,1.02159,-0.0389837,1,0.230469
495829,1.02234,-0.0389837,1,0.234375
504538,1.0231,-0.0389837,1,0.238281
513265,1.02387,-0.0389837,1,0.242188
522011,1.02466,-0.0389837,1,0.246094
530776,1.02545,-0.0389837,1,0.25
539562,1.02627,-0.0389837,1,0.253906
548367,1.02709,-0.0389837,1,0.257812
557193,1.02793,-0.0389837,1,0.261719
566040,1.02878,-0.0389837,1,0.265625
574907,1.02964,-0.0389837,1,0.269531
583796,1.03052,-0.0389837,1,0.273438
592707,1.0314,-0.0389837,1,0.277344
601639,1.03231,-0.0389837,1,0.28125
610594,1.03322,-0.0389837,1,0.285156
619571,1.03415,-0.0389837,1,0.289062
628571,1.03509,-0.0389837,1,0.292969
637594,1.03604,-0.0389837,1,0.296875
646640,1.037,-0.0389837,1,0.300781
655711,1.03798,-0.0389837,1,0.304688
664805,1.03897,-0.0389837,1,0.308594
673924,1.03997,-0.0389837,1,0.3125
683067,1.04099,-0.0389837,1,0.316406
692235,1.04202,-0.0389837,1,0.320312
701428,1.04306,-0.0389837,1,0.324219
710647,1.04411,-0.0389837,1,0.328125
719892,1.04518,-0.0389837,1,0.332031
729163,1.04625,-0.0389837,1,0.335938
738460,1.04734,-0.0389837,1,0.339844
747784,1.04845,-0.0389837,1,0.34375
757134,1.04956,-0.0389837,1,0.347656
766512,1.05069,-0.0389837,1,0.351562
775917,1.05183,-0.0389837,1,0.355469
785350,1.05298,-0.0389837,1,0.359375
794811,1.05415,-0.0389837,1,0.363281
804300,1.05532,-0.0389837,1,0.367188
813818,1.05651,-0.0389837,1,0.371094
823364,1.05771,-0.0389837,1,0.375
832939,1.05892,-0.0389837,1,0.378906
842544,1.06015,-0.0389837,1,0.382812
852178,1.06138,-0.0389837,1,0.386719
861841,1.06263,-0.0389837,1,0.390625
871535,1.06389,-0.0389837,1,0.394531
881258,1.06516,-0.0389837,1,0.398438
891012,1.06644,-0.0389837,1,0.402344
900797,1.06774,-0.0389837,1,0.40625
910612,1.06904,-0.0389837,1,0.410156
920458,1.07036,-0.0389837,1,0.414062
930335,1.07169,-0.0389837,1,0.417969
940243,1.07303,-0.0389837,1,0.421875
950183,1.07438,-0.0389837,1,0.425781
960155,1.07574,-0.0389837,1,0.429688
970158,1.07711,-0.0389837,1,0.433594
980193,1.07849,-0.0389837,1,0.4375
990261,1.07988,-0.0389837,1,0.441406
1.00036e+06,1.08128,-0.0389837,1,0.445312
1.01049e+06,1.08269,-0.0389837,1,0.449219
1.02066e+06,1.08412,-0.0389837,1,0.453125
1.03085e+06,1.08555,-0.0389837,1,0.457031
1.04108e+06,1.08699,-0.0389837,1,0.460938
1.05134e+06,1.08844,-0.0389837,1,0.464844
1.06164e+06,1.0899,-0.0389837,1,0.46875
1.07196e+06,1.09137,-0.0389837,1,0.472656
1.08232e+06,1.09285,-0.0389837,1,0.476562
1.09272e+06,1.09433,-0.0389837,1,0.480469
1.10314e+06,1.09583,-0.0389837,1,0.484375
1.1136e+06,1.09733,-0.0389837,1,0.488281
1.12409e+06,1.09885,-0.0389837,1,0.492188
1.13462e+06,1.10036,-0.0389837,1,0.496094
1.14517e+06,1.10189,-0.0389837,1,0.5
1.15576e+06,1.10343,-0.0389837,1,0.503906
1.16638e+06,1.10497,-0.0389837,1,0.507812
1.17703e+06,1.10652,-0.0389837,1,0.511719
1.18772e+06,1.10807,-0.0389837,1,0.515625
1.19844e+06,1.10963,-0.0389837,1,0.519531
1.20919e+06,1.1112,-0.0389837,1,0.523438
1.21997e+06,1.11277,-0.0389837,1,0.527344
1.23078e+06,1.11435,-0.0389837,1,0.53125
1.24162e+06,1.11593,-0.0389837,1,0.535156
1.2525e+06,1.11752,-0.0389837,1,0.539062
1.2634e+06,1.11911,-0.0389837,1,0.542969
1.27434e+06,1.1207,-0.0389837,1,0.546875
1.28531e+06,1.1223,-0.0389837,1,0.550781
1.2963e+06,1.1239,-0.0389837,1,0.554688
1.30732e+06,1.1255,-0.0389837,1,0.558594
1.31838e+06,1.12711,-0.0389837,1,0.5625
1.32946e+06,1.12872,-0.0389837,1,0.566406
1.34057e+06,1.13033,-0.0389837,1,0.570312
1.3517e+06,1.13194,-0.0389837,1,0.574219
1.36287e+06,1.13355,-0.0389837,1,0.578125
1.37405e+06,1.13516,-0.0389837,1,0.582031
1.38527e+06,1.13677,-0.0389837,1,0.585938
1.39651e+06,1.13837,-0.0389837,1,0.589844
1.40777e+06,1.13998,-0.0389837,1,0.59375
1.41906e+06,1.14158,-0.0389837,1,0.597656
1.43036e+06,1.14319,-0.0389837,1,0.601562
1.44169e+06,1.14478,-0.0389837,1,0.605469
1.45305e+06,1.14638,-0.0389837,1,0.609375
1.46442e+06,1.14797,-0.0389837,1,0.613281
1.47581e+06,1.14955,-0.0389837,1,0.617188
1.48721e+06,1.15113,-0.0389837,1,0.621094
1.49864e+06,1.1527,-0.0389837,1,0.625
1.51008e+06,1.15426,-0.0389837,1,0.628906
1.52153e+06,1.15581,-0.0389837,1,0.632812
1.533e+06,1.15736,-0.0389837,1,0.636719
1.54448e+06,1.1589,-0.0389837,1,0.640625
1.55598e+06,1.16042,-0.0389837,1,0.644531
1.56748e+06,1.16194,-0.0389837,1,0.648438
1.57899e+06,1.16344,-0.0389837,1,0.652344
1.5905e+06,1.16493,-0.0389837,1,0.65625
1.60202e+06,1.1664,-0.0389837,1,0.660156
1.61355e+06,1.16786,-0.0389837,1,0.664062
1.62508e+06,1.16931,-0.0389837,1,0.667969
1.6366e+06,1.17073,-0.0389837,1,0.671875
1.64813e+06,1.17214,-0.0389837,1,0.675781
1.65965e+06,1.17354,-0.0389837,1,0.679688
1.67117e+06,1.17491,-0.0389837,1,0.683594
1.68268e+06,1.17626,-0.0389837,1,0.6875
1.69418e+06,1.17759,-0.0389837,1,0.691406
1.70567e+06,1.1789,-0.0389837,1,0.695312
1.71715e+06,1.18018,-0.0389837,1,0.699219
1.72861e+06,1.18144,-0.0389837,1,0.703125
1.74005e+06,1.18267,-0.0389837,1,0.707031
1.75148e+06,1.18388,-0.0389837,1,0.710938
1.76288e+06,1.18505,-0.0389837,1,0.714844
1.77425e+06,1.1862,-0.0389837,1,0.71875
1.7856e+06,1.18732,-0.0389837,1,0.722656
1.79692e+06,1.1884,-0.0389837,1,0.726562
1.8082e+06,1.18945,-0.0389837,1,0.730469
1.81945e+06,1.19047,-0.0389837,1,0.734375
1.83066e+06,1.19145,-0.0389837,1,0.738281
1.84183e+06,1.19239,-0.0389837,1,0.742188
1.85295e+06,1.19329,-0.0389837,1,0.746094
1.86403e+06,1.19416,-0.0389837,1,0.75
1.87505e+06,1.19498,-0.0389837,1,0.753906
1.88602e+06,1.19576,-0.0389837,1,0.757812
1.89694e+06,1.1965,-0.0389837,1,0.761719
1.90779e+06,1.19719,-0.0389837,1,0.765625
1.91858e+06,1.19783,-0.0389837,1,0.769531
1.9293e+06,1.19843,-0.0389837,1,0.773438
1.93995e+06,1.19897,-0.0389837,1,0.777344
1.95053e+06,1.19947,-0.0389837,1,0.78125
1.96103e+06,1.19991,-0.0389837,1,0.785156
1.97145e+06,1.2003,-0.0389837,1,0.789062
1.98178e+06,1.20063,-0.0389837,1,0.792969
1.99202e+06,1.2009,-0.0389837,1,0.796875
2.00217e+06,1.20112,-0.0389837,1,0.800781
2.01222e+06,1.20127,-0.0389837,1,0.804688
2.02216e+06,1.20136,-0.0389837,1,0.808594
2.03201e+06,1.20139,-0.0389837,1,0.8125
2.04174e+06,1.20136,-0.0389837,1,0.816406
2.05136e+06,1.20126,-0.0389837,1,0.820312
2.06086e+06,1.20109,-0.0389837,1,0.824219
2.07024e+06,1.20085,-0.0389837,1,0.828125
2.07949e+06,1.20054,-0.0389837,1,0.832031
2.08862e+06,1.20016,-0.0389837,1,0.835938
2.0976e+06,1.19971,-0.0389837,1,0.839844
2.10645e+06,1.19918,-0.0389837,1,0.84375
2.11516e+06,1.19857,-0.0389837,1,0.847656
2.12371e+06,1.19789,-0.0389837,1,0.851562
2.13212e+06,1.19712,-0.0389837,1,0.855469
2.14037e+06,1.19628,-0.0389837,1,0.859375
2.14845e+06,1.19535,-0.0389837,1,0.863281
2.15638e+06,1.19434,-0.0389837,1,0.867188
2.16413e+06,1.19325,-0.0389837,1,0.871094
2.17171e+06,1.19207,-0.0389837,1,0.875
2.17911e+06,1.19081,-0.0389837,1,0.878906
2.18633e+06,1.18945,-0.0389837,1,0.882812
2.19336e+06,1.18801,-0.0389837,1,0.886719
2.20021e+06,1.18648,-0.0389837,1,0.890625
2.20686e+06,1.18486,-0.0389837,1,0.894531
2.21331e+06,1.18314,-0.0389837,1,0.898438
2.21956e+06,1.18134,-0.0389837,1,0.902344
2.2256e+06,1.17944,-0.0389837,1,0.90625
2.23144e+06,1.17744,-0.0389837,1,0.910156
2.23706e+06,1.17535,-0.0389837,1,0.914062
2.24246e+06,1.17317,-0.0389837,1,0.917969
2.24764e+06,1.17089,-0.0389837,1,0.921875
2.2526e+06,1.16851,-0.0389837,1,0.925781
2.25734e+06,1.16603,-0.0389837,1,0.929688
2.26184e+06,1.16346,-0.0389837,1,0.933594
2.26611e+06,1.16079,-0.0389837,1,0.9375
2.27014e+06,1.15802,-0.0389837,1,0.941406
2.27394e+06,1.15516,-0.0389837,1,0.945312
2.2775e+06,1.15219,-0.0389837,1,0.949219
2.28081e+06,1.14913,-0.0389837,1,0.953125
2.28387e+06,1.14597,-0.0389837,1,0.957031
2.28669e+06,1.14271,-0.0389837,1,0.960938
2.28926e+06,1.13935,-0.0389837,1,0.964844
2.29158e+06,1.13589,-0.0389837,1,0.96875
2.29364e+06,1.13234,-0.0389837,1,0.972656
2.29545e+06,1.12869,-0.0389837,1,0.976562
2.297e+06,1.12495,-0.0389837,1,0.980469
2.2983e+06,1.12111,-0.0389837,1,0.984375
2.29933e+06,1.11717,-0.0389837,1,0.988281
2.30011e+06,1.11314,-0.0389837,1,0.992188
2.30063e+06,1.10902,-0.0389837,1,0.996094
2.30089e+06,1.1048,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p1-1_c0-0_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.8,1,2.11687,0,0.00390625
33743.7,1.00001,2.11687,0,0.0078125
56240.9,1.00004,2.11687,0,0.0117188
78740.2,1.00008,2.11687,0,0.015625
101242,1.00013,2.11687,0,0.0195312
123749,1.00019,2.11687,0,0.0234375
146259,1.00027,2.11687,0,0.0273438
168776,1.00035,2.11687,0,0.03125
191298,1.00045,2.11687,0,0.0351562
213828,1.00057,2.11687,0,0.0390625
236366,1.00069,2.11687,0,0.0429688
258913,1.00083,2.11687,0,0.046875
281469,1.00098,2.11687,0,0.0507812
304036,1.00114,2.11687,0,0.0546875
326615,1.00132,2.11687,0,0.0585938
349206,1.00151,2.11687,0,0.0625
371810,1.00171,2.11687,0,0.0664062
394428,1.00192,2.11687,0,0.0703125
417061,1.00215,2.11687,0,0.0742188
439709,1.00239,2.11687,0,0.078125
462374,1.00264,2.11687,0,0.0820312
485057,1.0029,2.11687,0,0.0859375
507757,1.00318,2.11687,0,0.0898438
530477,1.00347,2.11687,0,0.09375
553217,1.00377,2.11687,0,0.0976562
575978,1.00409,2.11687,0,0.101562
598760,1.00441,2.11687,0,0.105469
621565,1.00475,2.11687,0,0.109375
644393,1.0051,2.11687,0,0.113281
667246,1.00547,2.11687,0,0.117188
690124,1.00585,2.11687,0,0.121094
713027,1.00624,2.11687,0,0.125
735958,1.00664,2.11687,0,0.128906
758916,1.00706,2.11687,0,0.132812
781902,1.00748,2.11687,0,0.136719
804918,1.00793,2.11687,0,0.140625
827965,1.00838,2.11687,0,0.144531
851042,1.00885,2.11687,0,0.148438
874152,1.00933,2.11687,0,0.152344
897294,1.00982,2.11687,0,0.15625
920470,1.01032,2.11687,0,0.160156
943681,1.01084,2.11687,0,0.164062
966927,1.01137,2.11687,0,0.167969
990210,1.01191,2.11687,0,0.171875
1.01353e+06,1.01247,2.11687,0,0.175781
1.03689e+06,1.01304,2.11687,0,0.179688
1.06028e+06,1.01362,2.11687,0,0.183594
1.08372e+06,1.01421,2.11687,0,0.1875
1.1072e+06,1.01482,2.11687,0,0.191406
1.13072e+06,1.01544,2.11687,0,0.195312
1.15428e+06,1.01607,2.11687,0,0.199219
1.17788e+06,1.01671,2.11687,0,0.203125
1.20153e+06,1.01737,2.11687,0,0.207031
1.22522e+06,1.01804,2.11687,0,0.210938
1.24896e+06,1.01873,2.11687,0,0.214844
1.27275e+06,1.01942,2.11687,0,0.21875
1.29658e+06,1.02013,2.11687,0,0.222656
1.32046e+06,1.02085,2.11687,0,0.226562
1.3444e+06,1.02159,2.11687,0,0.230469
1.36838e+06,1.02234,2.11687,0,0.234375
1.39241e+06,1.0231,2.11687,0,0.238281
1.41649e+06,1.02387,2.11687,0,0.242188
1.44063e+06,1.02466,2.11687,0,0.246094
1.46482e+06,1.02545,2.11687,0,0.25
1.48907e+06,1.02627,2.11687,0,0.253906
1.51337e+06,1.02709,2.11687,0,0.257812
1.53773e+06,1.02793,2.11687,0,0.261719
1.56214e+06,1.02878,2.11687,0,0.265625
1.58661e+06,1.02964,2.11687,0,0.269531
1.61115e+06,1.03052,2.11687,0,0.273438
1.63574e+06,1.0314,2.11687,0,0.277344
1.66039e+06,1.03231,2.11687,0,0.28125
1.6851e+06,1.03322,2.11687,0,0.285156
1.70988e+06,1.03415,2.11687,0,0.289062
1.73471e+06,1.03509,2.11687,0,0.292969
1.75962e+06,1.03604,2.11687,0,0.296875
1.78458e+06,1.037,2.11687,0,0.300781
1.80961e+06,1.03798,2.11687,0,0.304688
1.83471e+06,1.03897,2.11687,0,0.308594
1.85988e+06,1.03997,2.11687,0,0.3125
1.88511e+06,1.04099,2.11687,0,0.316406
1.91041e+06,1.04202,2.11687,0,0.320312
1.93578e+06,1.04306,2.11687,0,0.324219
1.96123e+06,1.04411,2.11687,0,0.328125
1.98674e+06,1.04518,2.11687,0,0.332031
2.01233e+06,1.04625,2.11687,0,0.335938
2.03798e+06,1.04734,2.11687,0,0.339844
2.06371e+06,1.04845,2.11687,0,0.34375
2.08952e+06,1.04956,2.11687,0,0.347656
2.1154e+06,1.05069,2.11687,0,0.351562
2.14136e+06,1.05183,2.11687,0,0.355469
2.16739e+06,1.05298,2.11687,0,0.359375
2.1935e+06,1.05415,2.11687,0,0.363281
2.21969e+06,1.05532,2.11687,0,0.367188
2.24595e+06,1.05651,2.11687,0,0.371094
2.2723e+06,1.05771,2.11687,0,0.375
2.29872e+06,1.05892,2.11687,0,0.378906
2.32523e+06,1.06015,2.11687,0,0.382812
2.35182e+06,1.06138,2.11687,0,0.386719
2.37849e+06,1.06263,2.11687,0,0.390625
2.40524e+06,1.06389,2.11687,0,0.394531
2.43207e+06,1.06516,2.11687,0,0.398438
2.45899e+06,1.06644,2.11687,0,0.402344
2.486e+06,1.06774,2.11687,0,0.40625
2.51308e+06,1.06904,2.11687,0,0.410156
2.54026e+06,1.07036,2.11687,0,0.414062
2.56752e+06,1.07169,2.11687,0,0.417969
2.59486e+06,1.07303,2.11687,0,0.421875
2.62229e+06,1.07438,2.11687,0,0.425781
2.64981e+06,1.07574,2.11687,0,0.429688
2.67742e+06,1.07711,2.11687,0,0.433594
2.70511e+06,1.07849,2.11687,0,0.4375
2.7329e+06,1.07988,2.11687,0,0.441406
2.76077e+06,1.08128,2.11687,0,0.445312
2.78873e+06,1.08269,2.11687,0,0.449219
2.81678e+06,1.08412,2.11687,0,0.453125
2.84492e+06,1.08555,2.11687,0,0.457031
2.87315e+06,1.08699,2.11687,0,0.460938
2.90147e+06,1.08844,2.11687,0,0.464844
2.92988e+06,1.0899,2.11687,0,0.46875
2.95838e+06,1.09137,2.11687,0,0.472656
2.98697e+06,1.09285,2.11687,0,0.476562
3.01565e+06,1.09433,2.11687,0,0.480469
3.04443e+06,1.09583,2.11687,0,0.484375
3.07329e+06,1.09733,2.11687,0,0.488281
3.10224e+06,1.09885,2.11687,0,0.492188
3.13128e+06,1.10036,2.11687,0,0.496094
3.16042e+06,1.10189,2.11687,0,0.5
3.18964e+06,1.10343,2.11687,0,0.503906
3.21895e+06,1.10497,2.11687,0,0.507812
3.24835e+06,1.10652,2.11687,0,0.511719
3.27784e+06,1.10807,2.11687,0,0.515625
3.30742e+06,1.10963,2.11687,0,0.519531
3.33709e+06,1.1112,2.11687,0,0.523438
3.36684e+06,1.11277,2.11687,0,0.527344
3.39668e+06,1.11435,2.11687,0,0.53125
3.4266e+06,1.11593,2.11687,0,0.535156
3.45662e+06,1.11752,2.11687,0,0.539062
3.48671e+06,1.11911,2.11687,0,0.542969
3.51689e+06,1.1207,2.11687,0,0.546875
3.54715e+06,1.1223,2.11687,0,0.550781
3.5775e+06,1.1239,2.11687,0,0.554688
3.60792e+06,1.1255,2.11687,0,0.558594
3.63842e+06,1.12711,2.11687,0,0.5625
3.669e+06,1.12872,2.11687,0,0.566406
3.69966e+06,1.13033,2.11687,0,0.570312
3.73039e+06,1.13194,2.11687,0,0.574219
3.7612e+06,1.13355,2.11687,0,0.578125
3.79208e+06,1.13516,2.11687,0,0.582031
3.82303e+06,1.13677,2.11687,0,0.585938
3.85404e+06,1.13837,2.11687,0,0.589844
3.88513e+06,1.13998,2.11687,0,0.59375
3.91627e+06,1.14158,2.11687,0,0.597656
3.94748e+06,1.14319,2.11687,0,0.601562
3.97875e+06,1.14478,2.11687,0,0.605469
4.01008e+06,1.14638,2.11687,0,0.609375
4.04146e+06,1.14797,2.11687,0,0.613281
4.07289e+06,1.14955,2.11687,0,0.617188
4.10438e+06,1.15113,2.11687,0,0.621094
4.13591e+06,1.1527,2.11687,0,0.625
4.16748e+06,1.15426,2.11687,0,0.628906
4.19909e+06,1.15581,2.11687,0,0.632812
4.23074e+06,1.15736,2.11687,0,0.636719
4.26243e+06,1.1589,2.11687,0,0.640625
4.29414e+06,1.16042,2.11687,0,0.644531
4.32589e+06,1.16194,2.11687,0,0.648438
4.35765e+06,1.16344,2.11687,0,0.652344
4.38943e+06,1.16493,2.11687,0,0.65625
4.42123e+06,1.1664,2.11687,0,0.660156
4.45304e+06,1.16786,2.11687,0,0.664062
4.48485e+06,1.16931,2.11687,0,0.667969
4.51666e+06,1.17073,2.11687,0,0.671875
4.54847e+06,1.17214,2.11687,0,0.675781
4.58027e+06,1.17354,2.11687,0,0.679688
4.61205e+06,1.17491,2.11687,0,0.683594
4.64382e+06,1.17626,2.11687,0,0.6875
4.67556e+06,1.17759,2.11687,0,0.691406
4.70727e+06,1.1789,2.11687,0,0.695312
4.73894e+06,1.18018,2.11687,0,0.699219
4.77057e+06,1.18144,2.11687,0,0.703125
4.80215e+06,1.18267,2.11687,0,0.707031
4.83368e+06,1.18388,2.11687,0,0.710938
4.86514e+06,1.18505,2.11687,0,0.714844
4.89653e+06,1.1862,2.11687,0,0.71875
4.92785e+06,1.18732,2.11687,0,0.722656
4.95908e+06,1.1884,2.11687,0,0.726562
4.99023e+06,1.18945,2.11687,0,0.730469
5.02127e+06,1.19047,2.11687,0,0.734375
5.05221e+06,1.19145,2.11687,0,0.738281
5.08303e+06,1.19239,2.11687,0,0.742188
5.11373e+06,1.19329,2.11687,0,0.746094
5.14429e+06,1.19416,2.11687,0,0.75
5.17472e+06,1.19498,2.11687,0,0.753906
5.205e+06,1.19576,2.11687,0,0.757812
5.23512e+06,1.1965,2.11687,0,0.761719
5.26507e+06,1.19719,2.11687,0,0.765625
5.29485e+06,1.19783,2.11687,0,0.769531
5.32444e+06,1.19843,2.11687,0,0.773438
5.35384e+06,1.19897,2.11687,0,0.777344
5.38303e+06,1.19947,2.11687,0,0.78125
5.412e+06,1.19991,2.11687,0,0.785156
5.44075e+06,1.2003,2.11687,0,0.789062
5.46926e+06,1.20063,2.11687,0,0.792969
5.49752e+06,1.2009,2.11687,0,0.796875
5.52553e+06,1.20112,2.11687,0,0.800781
5.55326e+06,1.20127,2.11687,0,0.804688
5.58072e+06,1.20136,2.11687,0,0.808594
5.60788e+06,1.20139,2.11687,0,0.8125
5.63474e+06,1.20136,2.11687,0,0.816406
5.66129e+06,1.20126,2.11687,0,0.820312
5.68751e+06,1.20109,2.11687,0,0.824219
5.7134e+06,1.20085,2.11687,0,0.828125
5.73893e+06,1.20054,2.11687,0,0.832031
5.76411e+06,1.20016,2.11687,0,0.835938
5.78891e+06,1.19971,2.11687,0,0.839844
5.81333e+06,1.19918,2.11687,0,0.84375
5.83736e+06,1.19857,2.11687,0,0.847656
5.86097e+06,1.19789,2.11687,0,0.851562
5.88417e+06,1.19712,2.11687,0,0.855469
5.90693e+06,1.19628,2.11687,0,0.859375
5.92925e+06,1.19535,2.11687,0,0.863281
5.95111e+06,1.19434,2.11687,0,0.867188
5.97251e+06,1.19325,2.11687,0,0.871094
5.99343e+06,1.19207,2.11687,0,0.875
6.01386e+06,1.19081,2.11687,0,0.878906
6.03378e+06,1.18945,2.11687,0,0.882812
6.05319e+06,1.18801,2.11687,0,0.886719
6.07208e+06,1.18648,2.11687,0,0.890625
6.09043e+06,1.18486,2.11687,0,0.894531
6.10823e+06,1.18314,2.11687,0,0.898438
6.12548e+06,1.18134,2.11687,0,0.902344
6.14216e+06,1.17944,2.11687,0,0.90625
6.15826e+06,1.17744,2.11687,0,0.910156
6.17377e+06,1.17535,2.11687,0,0.914062
6.18868e+06,1.17317,2.11687,0,0.917969
6.20299e+06,1.17089,2.11687,0,0.921875
6.21668e+06,1.16851,2.11687,0,0.925781
6.22974e+06,1.16603,2.11687,0,0.929688
6.24217e+06,1.16346,2.11687,0,0.933594
6.25395e+06,1.16079,2.11687,0,0.9375
6.26509e+06,1.15802,2.11687,0,0.941406
6.27556e+06,1.15516,2.11687,0,0.945312
6.28537e+06,1.15219,2.11687,0,0.949219
6.29451e+06,1.14913,2.11687,0,0.953125
6.30297e+06,1.14597,2.11687,0,0.957031
6.31075e+06,1.14271,2.11687,0,0.960938
6.31784e+06,1.13935,2.11687,0,0.964844
6.32423e+06,1.13589,2.11687,0,0.96875
6.32993e+06,1.13234,2.11687,0,0.972656
6.33492e+06,1.12869,2.11687,0,0.976562
6.3392e+06,1.12495,2.11687,0,0.980469
6.34278e+06,1.12111,2.11687,0,0.984375
6.34564e+06,1.11717,2.11687,0,0.988281
6.34779e+06,1.11314,2.11687,0,0.992188
6.34922e+06,1.10902,2.11687,0,0.996094
6.34994e+06,1.1048,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p1-1_c0-0_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.61,1,-0.0389837,1,0.00390625
12227,1.00001,-0.0389837,1,0.0078125
20378.8,1.00004,-0.0389837,1,0.0117188
28531.4,1.00008,-0.0389837,1,0.015625
36685,1.00013,-0.0389837,1,0.0195312
44840.1,1.00019,-0.0389837,1,0.0234375
52996.8,1.00027,-0.0389837,1,0.0273438
61155.6,1.00035,-0.0389837,1,0.03125
69316.6,1.00045,-0.0389837,1,0.0351562
77480.2,1.00057,-0.0389837,1,0.0390625
85646.8,1.00069,-0.0389837,1,0.0429688
93816.6,1.00083,-0.0389837,1,0.046875
101990,1.00098,-0.0389837,1,0.0507812
110167,1.00114,-0.0389837,1,0.0546875
118348,1.00132,-0.0389837,1,0.0585938
126534,1.00151,-0.0389837,1,0.0625
134725,1.00171,-0.0389837,1,0.0664062
142920,1.00192,-0.0389837,1,0.0703125
151121,1.00215,-0.0389837,1,0.0742188
159328,1.00239,-0.0389837,1,0.078125
167541,1.00264,-0.0389837,1,0.0820312
175760,1.0029,-0.0389837,1,0.0859375
183985,1.00318,-0.0389837,1,0.0898438
192218,1.00347,-0.0389837,1,0.09375
200457,1.00377,-0.0389837,1,0.0976562
208705,1.00409,-0.0389837,1,0.101562
216960,1.00441,-0.0389837,1,0.105469
225223,1.00475,-0.0389837,1,0.109375
233495,1.0051,-0.0389837,1,0.113281
241775,1.00547,-0.0389837,1,0.117188
250065,1.00585,-0.0389837,1,0.121094
258364,1.00624,-0.0389837,1,0.125
266673,1.00664,-0.0389837,1,0.128906
274992,1.00706,-0.0389837,1,0.132812
283321,1.00748,-0.0389837,1,0.136719
291661,1.00793,-0.0389837,1,0.140625
300012,1.00838,-0.0389837,1,0.144531
308374,1.00885,-0.0389837,1,0.148438
316748,1.00933,-0.0389837,1,0.152344
325133,1.00982,-0.0389837,1,0.15625
333531,1.01032,-0.0389837,1,0.160156
341941,1.01084,-0.0389837,1,0.164062
350364,1.01137,-0.0389837,1,0.167969
358801,1.01191,-0.0389837,1,0.171875
367251,1.01247,-0.0389837,1,0.175781
375714,1.01304,-0.0389837,1,0.179688
384192,1.01362,-0.0389837,1,0.183594
392684,1.01421,-0.0389837,1,0.1875
401191,1.01482,-0.0389837,1,0.191406
409713,1.01544,-0.0389837,1,0.195312
418250,1.01607,-0.0389837,1,0.199219
426803,1.01671,-0.0389837,1,0.203125
435372,1.01737,-0.0389837,1,0.207031
443958,1.01804,-0.0389837,1,0.210938
452560,1.01873,-0.0389837,1,0.214844
461178,1.01942,-0.0389837,1,0.21875
469814,1.02013,-0.0389837,1,0.222656
478468,1.02085,-0.0389837,1,0.226562
487140,1.02159,-0.0389837,1,0.230469
495829,1.02234,-0.0389837,1,0.234375
504538,1.0231,-0.0389837,1,0.238281
513265,1.02387,-0.0389837,1,0.242188
522011,1.02466,-0.0389837,1,0.246094
530776,1.02545,-0.0389837,1,0.25
539562,1.02627,-0.0389837,1,0.253906
548367,1.02709,-0.0389837,1,0.257812
557193,1.02793,-0.0389837,1,0.261719
566040,1.02878,-0.0389837,1,0.265625
574907,1.02964,-0.0389837,1,0.269531
583796,1.03052,-0.0389837,1,0.273438
592707,1.0314,-0.0389837,1,0.277344
601639,1.03231,-0.0389837,1,0.28125
610594,1.03322,-0.0389837,1,0.285156
619571,1.03415,-0.0389837,1,0.289062
628571,1.03509,-0.0389837,1,0.292969
637594,1.03604,-0.0389837,1,0.296875
646640,1.037,-0.0389837,1,0.300781
655711,1.03798,-0.0389837,1,0.304688
664805,1.03897,-0.0389837,1,0.308594
673924,1.03997,-0.0389837,1,0.3125
683067,1.04099,-0.0389837,1,0.316406
692235,1.04202,-0.0389837,1,0.320312
701428,1.04306,-0.0389837,1,0.324219
710647,1.04411,-0.0389837,1,0.328125
719892,1.04518,-0.0389837,1,0.332031
729163,1.04625,-0.0389837,1,0.335938
738460,1.04734,-0.0389837,1,0.339844
747784,1.04845,-0.0389837,1,0.34375
757134,1.04956,-0.0389837,1,0.347656
766512,1.05069,-0.0389837,1,0.351562
775917,1.05183,-0.0389837,1,0.355469
785350,1.05298,-0.0389837,1,0.359375
794811,1.05415,-0.0389837,1,0.363281
804300,1.05532,-0.0389837,1,0.367188
813818,1.05651,-0.0389837,1,0.371094
823364,1.05771,-0.0389837,1,0.375
832939,1.05892,-0.0389837,1,0.378906
842544,1.06015,-0.0389837,1,0.382812
852178,1.06138,-0.0389837,1,0.386719
861841,1.06263,-0.0389837,1,0.390625
871535,1.06389,-0.0389837,1,0.394531
881258,1.06516,-0.0389837,1,0.398438
891012,1.06644,-0.0389837,1,0.402344
900797,1.06774,-0.0389837,1,0.40625
910612,1.06904,-0.0389837,1,0.410156
920458,1.07036,-0.0389837,1,0.414062
930335,1.07169,-0.0389837,1,0.417969
940243,1.07303,-0.0389837,1,0.421875
950183,1.07438,-0.0389837,1,0.425781
960155,1.07574,-0.0389837,1,0.429688
970158,1.07711,-0.0389837,1,0.433594
980193,1.07849,-0.0389837,1,0.4375
990261,1.07988,-0.0389837,1,0.441406
1.00036e+06,1.08128,-0.0389837,1,0.445312
1.01049e+06,1.08269,-0.0389837,1,0.449219
1.02066e+06,1.08412,-0.0389837,1,0.453125
1.03085e+06,1.08555,-0.0389837,1,0.457031
1.04108e+06,1.08699,-0.0389837,1,0.460938
1.05134e+06,1.08844,-0.0389837,1,0.464844
1.06164e+06,1.0899,-0.0389837,1,0.46875
1.07196e+06,1.09137,-0.0389837,1,0.472656
1.08232e+06,1.09285,-0.0389837,1,0.476562
1.09272e+06,1.09433,-0.0389837,1,0.480469
1.10314e+06,1.09583,-0.0389837,1,0.484375
1.1136e+06,1.09733,-0.0389837,1,0.488281
1.12409e+06,1.09885,-0.0389837,1,0.492188
1.13462e+06,1.10036,-0.0389837,1,0.496094
1.14517e+06,1.10189,-0.0389837,1,0.5
1.15576e+06,1.10343,-0.0389837,1,0.503906
1.16638e+06,1.10497,-0.0389837,1,0.507812
1.17703e+06,1.10652,-0.0389837,1,0.511719
1.18772e+06,1.10807,-0.0389837,1,0.515625
1.19844e+06,1.10963,-0.0389837,1,0.519531
1.20919e+06,1.1112,-0.0389837,1,0.523438
1.21997e+06,1.11277,-0.0389837,1,0.527344
1.23078e+06,1.11435,-0.0389837,1,0.53125
1.24162e+06,1.11593,-0.0389837,1,0.535156
1.2525e+06,1.11752,-0.0389837,1,0.539062
1.2634e+06,1.11911,-0.0389837,1,0.542969
1.27434e+06,1.1207,-0.0389837,1,0.546875
1.28531e+06,1.1223,-0.0389837,1,0.550781
1.2963e+06,1.1239,-0.0389837,1,0.554688
1.30732e+06,1.1255,-0.0389837,1,0.558594
1.31838e+06,1.12711,-0.0389837,1,0.5625
1.32946e+06,1.12872,-0.0389837,1,0.566406
1.34057e+06,1.13033,-0.0389837,1,0.570312
1.3517e+06,1.13194,-0.0389837,1,0.574219
1.36287e+06,1.13355,-0.0389837,1,0.578125
1.37405e+06,1.13516,-0.0389837,1,0.582031
1.38527e+06,1.13677,-0.0389837,1,0.585938
1.39651e+06,1.13837,-0.0389837,1,0.589844
1.40777e+06,1.13998,-0.0389837,1,0.59375
1.41906e+06,1.14158,-0.0389837,1,0.597656
1.43036e+06,1.14319,-0.0389837,1,0.601562
1.44169e+06,1.14478,-0.0389837,1,0.605469
1.45305e+06,1.14638,-0.0389837,1,0.609375
1.46442e+06,1.14797,-0.0389837,1,0.613281
1.47581e+06,1.14955,-0.0389837,1,0.617188
1.48721e+06,1.15113,-0.0389837,1,0.621094
1.49864e+06,1.1527,-0.0389837,1,0.625
1.51008e+06,1.15426,-0.0389837,1,0.628906
1.52153e+06,1.15581,-0.0389837,1,0.632812
1.533e+06,1.15736,-0.0389837,1,0.636719
1.54448e+06,1.1589,-0.0389837,1,0.640625
1.55598e+06,1.16042,-0.0389837,1,0.644531
1.56748e+06,1.16194,-0.0389837,1,0.648438
1.57899e+06,1.16344,-0.0389837,1,0.652344
1.5905e+06,1.16493,-0.0389837,1,0.65625
1.60202e+06,1.1664,-0.0389837,1,0.660156
1.61355e+06,1.16786,-0.0389837,1,0.664062
1.62508e+06,1.16931,-0.0389837,1,0.667969
1.6366e+06,1.17073,-0.0389837,1,0.671875
1.64813e+06,1.17214,-0.0389837,1,0.675781
1.65965e+06,1.17354,-0.0389837,1,0.679688
1.67117e+06,1.17491,-0.0389837,1,0.683594
1.68268e+06,1.17626,-0.0389837,1,0.6875
1.69418e+06,1.17759,-0.0389837,1,0.691406
1.70567e+06,1.1789,-0.0389837,1,0.695312
1.71715e+06,1.18018,-0.0389837,1,0.699219
1.72861e+06,1.18144,-0.0389837,1,0.703125
1.74005e+06,1.18267,-0.0389837,1,0.707031
1.75148e+06,1.18388,-0.0389837,1,0.710938
1.76288e+06,1.18505,-0.0389837,1,0.714844
1.77425e+06,1.1862,-0.0389837,1,0.71875
1.7856e+06,1.18732,-0.0389837,1,0.722656
1.79692e+06,1.1884,-0.0389837,1,0.726562
1.8082e+06,1.18945,-0.0389837,1,0.730469
1.81945e+06,1.19047,-0.0389837,1,0.734375
1.83066e+06,1.19145,-0.0389837,1,0.738281
1.84183e+06,1.19239,-0.0389837,1,0.742188
1.85295e+06,1.19329,-0.0389837,1,0.746094
1.86403e+06,1.19416,-0.0389837,1,0.75
1.87505e+06,1.19498,-0.0389837,1,0.753906
1.88602e+06,1.19576,-0.0389837,1,0.757812
1.89694e+06,1.1965,-0.0389837,1,0.761719
1.90779e+06,1.19719,-0.0389837,1,0.765625
1.91858e+06,1.19783,-0.0389837,1,0.769531
1.9293e+06,1.19843,-0.0389837,1,0.773438
1.93995e+06,1.19897,-0.0389837,1,0.777344
1.95053e+06,1.19947,-0.0389837,1,0.78125
1.96103e+06,1.19991,-0.0389837,1,0.785156
1.97145e+06,1.2003,-0.0389837,1,0.789062
1.98178e+06,1.20063,-0.0389837,1,0.792969
1.99202e+06,1.2009,-0.0389837,1,0.796875
2.00217e+06,1.20112,-0.0389837,1,0.800781
2.01222e+06,1.20127,-0.0389837,1,0.804688
2.02216e+06,1.20136,-0.0389837,1,0.808594
2.03201e+06,1.20139,-0.0389837,1,0.8125
2.04174e+06,1.20136,-0.0389837,1,0.816406
2.05136e+06,1.20126,-0.0389837,1,0.820312
2.06086e+06,1.20109,-0.0389837,1,0.824219
2.07024e+06,1.20085,-0.0389837,1,0.828125
2.07949e+06,1.20054,-0.0389837,1,0.832031
2.08862e+06,1.20016,-0.0389837,1,0.835938
2.0976e+06,1.19971,-0.0389837,1,0.839844
2.10645e+06,1.19918,-0.0389837,1,0.84375
2.11516e+06,1.19857,-0.0389837,1,0.847656
2.12371e+06,1.19789,-0.0389837,1,0.851562
2.13212e+06,1.19712,-0.0389837,1,0.855469
2.14037e+06,1.19628,-0.0389837,1,0.859375
2.14845e+06,1.19535,-0.0389837,1,0.863281
2.15638e+06,1.19434,-0.0389837,1,0.867188
2.16413e+06,1.19325,-0.0389837,1,0.871094
2.17171e+06,1.19207,-0.0389837,1,0.875
2.17911e+06,1.19081,-0.0389837,1,0.878906
2.18633e+06,1.18945,-0.0389837,1,0.882812
2.19336e+06,1.18801,-0.0389837,1,0.886719
2.20021e+06,1.18648,-0.0389837,1,0.890625
2.20686e+06,1.18486,-0.0389837,1,0.894531
2.21331e+06,1.18314,-0.0389837,1,0.898438
2.21956e+06,1.18134,-0.0389837,1,0.902344
2.2256e+06,1.17944,-0.0389837,1,0.90625
2.23144e+06,1.17744,-0.0389837,1,0.910156
2.23706e+06,1.17535,-0.0389837,1,0.914062
2.24246e+06,1.17317,-0.0389837,1,0.917969
2.24764e+06,1.17089,-0.0389837,1,0.921875
2.2526e+06,1.16851,-0.0389837,1,0.925781
2.25734e+06,1.16603,-0.0389837,1,0.929688
2.26184e+06,1.16346,-0.0389837,1,0.933594
2.26611e+06,1.16079,-0.0389837,1,0.9375
2.27014e+06,1.15802,-0.0389837,1,0.941406
2.27394e+06,1.15516,-0.0389837,1,0.945312
2.2775e+06,1.15219,-0.0389837,1,0.949219
2.28081e+06,1.14913,-0.0389837,1,0.953125
2.28387e+06,1.14597,-0.0389837,1,0.957031
2.28669e+06,1.14271,-0.0389837,1,0.960938
2.28926e+06,1.13935,-0.0389837,1,0.964844
2.29158e+06,1.13589,-0.0389837,1,0.96875
2.29364e+06,1.13234,-0.0389837,1,0.972656
2.29545e+06,1.12869,-0.0389837,1,0.976562
2.297e+06,1.12495,-0.0389837,1,0.980469
2.2983e+06,1.12111,-0.0389837,1,0.984375
2.29933e+06,1.11717,-0.0389837,1,0.988281
2.30011e+06,1.11314,-0.0389837,1,0.992188
2.30063e+06,1.10902,-0.0389837,1,0.996094
2.30089e+06,1.1048,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c0--1-0_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00195312
33743.2,1,2.11687,0,0.00390625
56238.7,1,2.11687,0,0.00585938
78734.1,1,2.11687,0,0.0078125
101230,1,2.11687,0,0.00976562
123725,1,2.11687,0,0.0117188
146221,1,2.11687,0,0.0136719
168716,1,2.11687,0,0.015625
191212,1,2.11687,0,0.0175781
213707,1,2.11687,0,0.0195312
236202,1,2.11687,0,0.0214844
258698,1,2.11687,0,0.0234375
281193,1,2.11687,0,0.0253906
303689,1,2.11687,0,0.0273438
326185,1,2.11687,0,0.0292969
348680,1,2.11687,0,0.03125
371176,1,2.11687,0,0.0332031
393671,1,2.11687,0,0.0351562
416167,1,2.11687,0,0.0371094
438663,1,2.11687,0,0.0390625
461158,1,2.11687,0,0.0410156
483654,1,2.11687,0,0.0429688
506150,1,2.11687,0,0.0449219
528646,1,2.11687,0,0.046875
551142,1.00001,2.11687,0,0.0488281
573638,1.00001,2.11687,0,0.0507812
596135,1.00001,2.11687,0,0.0527344
618631,1.00001,2.11687,0,0.0546875
641128,1.00001,2.11687,0,0.0566406
663624,1.00001,2.11687,0,0.0585938
686121,1.00001,2.11687,0,0.0605469
708618,1.00002,2.11687,0,0.0625
731116,1.00002,2.11687,0,0.0644531
753613,1.00002,2.11687,0,0.0664062
776111,1.00002,2.11687,0,0.0683594
798609,1.00002,2.11687,0,0.0703125
821107,1.00003,2.11687,0,0.0722656
843606,1.00003,2.11687,0,0.0742188
866105,1.00003,2.11687,0,0.0761719
888605,1.00004,2.11687,0,0.078125
911105,1.00004,2.11687,0,0.0800781
933605,1.00005,2.11687,0,0.0820312
956106,1.00005,2.11687,0,0.0839844
978607,1.00006,2.11687,0,0.0859375
1.00111e+06,1.00006,2.11687,0,0.0878906
1.02361e+06,1.00007,2.11687,0,0.0898438
1.04612e+06,1.00007,2.11687,0,0.0917969
1.06862e+06,1.00008,2.11687,0,0.09375
1.09112e+06,1.00009,2.11687,0,0.0957031
1.11363e+06,1.00009,2.11687,0,0.0976562
1.13614e+06,1.0001,2.11687,0,0.0996094
1.15864e+06,1.00011,2.11687,0,0.101562
1.18115e+06,1.00012,2.11687,0,0.103516
1.20366e+06,1.00013,2.11687,0,0.105469
1.22617e+06,1.00014,2.11687,0,0.107422
1.24868e+06,1.00015,2.11687,0,0.109375
1.27119e+06,1.00016,2.11687,0,0.111328
1.29371e+06,1.00017,2.11687,0,0.113281
1.31622e+06,1.00018,2.11687,0,0.115234
1.33874e+06,1.00019,2.11687,0,0.117188
1.36126e+06,1.00021,2.11687,0,0.119141
1.38377e+06,1.00022,2.11687,0,0.121094
1.40629e+06,1.00023,2.11687,0,0.123047
1.42882e+06,1.00025,2.11687,0,0.125
1.45134e+06,1.00026,2.11687,0,0.126953
1.47387e+06,1.00028,2.11687,0,0.128906
1.49639e+06,1.0003,2.11687,0,0.130859
1.51892e+06,1.00032,2.11687,0,0.132812
1.54146e+06,1.00033,2.11687,0,0.134766
1.56399e+06,1.00035,2.11687,0,0.136719
1.58652e+06,1.00037,2.11687,0,0.138672
1.60906e+06,1.0004,2.11687,0,0.140625
1.6316e+06,1.00042,2.11687,0,0.142578
1.65415e+06,1.00044,2.11687,0,0.144531
1.67669e+06,1.00047,2.11687,0,0.146484
1.69924e+06,1.00049,2.11687,0,0.148438
1.72179e+06,1.00052,2.11687,0,0.150391
1.74435e+06,1.00054,2.11687,0,0.152344
1.7669e+06,1.00057,2.11687,0,0.154297
1.78946e+06,1.0006,2.11687,0,0.15625
1.81203e+06,1.00063,2.11687,0,0.158203
1.83459e+06,1.00066,2.11687,0,0.160156
1.85716e+06,1.00069,2.11687,0,0.162109
1.87974e+06,1.00073,2.11687,0,0.164062
1.90231e+06,1.00076,2.11687,0,0.166016
1.92489e+06,1.0008,2.11687,0,0.167969
1.94748e+06,1.00083,2.11687,0,0.169922
1.97007e+06,1.00087,2.11687,0,0.171875
1.99266e+06,1.00091,2.11687,0,0.173828
2.01526e+06,1.00095,2.11687,0,0.175781
2.03786e+06,1.00099,2.11687,0,0.177734
2.06047e+06,1.00104,2.11687,0,0.179688
2.08308e+06,1.00108,2.11687,0,0.181641
2.1057e+06,1.00113,2.11687,0,0.183594
2.12832e+06,1.00117,2.11687,0,0.185547
2.15095e+06,1.00122,2.11687,0,0.1875
2.17358e+06,1.00127,2.11687,0,0.189453
2.19622e+06,1.00133,2.11687,0,0.191406
2.21886e+06,1.00138,2.11687,0,0.193359
2.24151e+06,1.00143,2.11687,0,0.195312
2.26416e+06,1.00149,2.11687,0,0.197266
2.28683e+06,1.00155,2.11687,0,0.199219
2.30949e+06,1.00161,2.11687,0,0.201172
2.33217e+06,1.00167,2.11687,0,0.203125
2.35485e+06,1.00173,2.11687,0,0.205078
2.37754e+06,1.0018,2.11687,0,0.207031
2.40023e+06,1.00186,2.11687,0,0.208984
2.42293e+06,1.00193,2.11687,0,0.210938
2.44564e+06,1.002,2.11687,0,0.212891
2.46836e+06,1.00207,2.11687,0,0.214844
2.49108e+06,1.00215,2.11687,0,0.216797
2.51382e+06,1.00222,2.11687,0,0.21875
2.53656e+06,1.0023,2.11687,0,0.220703
2.55931e+06,1.00238,2.11687,0,0.222656
2.58206e+06,1.00246,2.11687,0,0.224609
2.60483e+06,1.00254,2.11687,0,0.226562
2.6276e+06,1.00263,2.11687,0,0.228516
2.65039e+06,1.00271,2.11687,0,0.230469
2.67318e+06,1.0028,2.11687,0,0.232422
2.69599e+06,1.00289,2.11687,0,0.234375
2.7188e+06,1.00299,2.11687,0,0.236328
2.74162e+06,1.00308,2.11687,0,0.238281
2.76446e+06,1.00318,2.11687,0,0.240234
2.7873e+06,1.00328,2.11687,0,0.242188
2.81015e+06,1.00338,2.11687,0,0.244141
2.83302e+06,1.00348,2.11687,0,0.246094
2.85589e+06,1.00359,2.11687,0,0.248047
2.87878e+06,1.0037,2.11687,0,0.25
2.90168e+06,1.00381,2.11687,0,0.251953
2.92459e+06,1.00392,2.11687,0,0.253906
2.94751e+06,1.00404,2.11687,0,0.255859
2.97045e+06,1.00416,2.11687,0,0.257812
2.9934e+06,1.00428,2.11687,0,0.259766
3.01636e+06,1.0044,2.11687,0,0.261719
3.03933e+06,1.00452,2.11687,0,0.263672
3.06232e+06,1.00465,2.11687,0,0.265625
3.08532e+06,1.00478,2.11687,0,0.267578
3.10833e+06,1.00491,2.11687,0,0.269531
3.13136e+06,1.00505,2.11687,0,0.271484
3.1544e+06,1.00519,2.11687,0,0.273438
3.17745e+06,1.00533,2.11687,0,0.275391
3.20052e+06,1.00547,2.11687,0,0.277344
3.22361e+06,1.00562,2.11687,0,0.279297
3.24671e+06,1.00576,2.11687,0,0.28125
3.26982e+06,1.00592,2.11687,0,0.283203
3.29296e+06,1.00607,2.11687,0,0.285156
3.3161e+06,1.00623,2.11687,0,0.287109
3.33927e+06,1.00639,2.11687,0,0.289062
3.36245e+06,1.00655,2.11687,0,0.291016
3.38565e+06,1.00671,2.11687,0,0.292969
3.40886e+06,1.00688,2.11687,0,0.294922
3.43209e+06,1.00705,2.11687,0,0.296875
3.45534e+06,1.00722,2.11687,0,0.298828
3.47861e+06,1.0074,2.11687,0,0.300781
3.50189e+06,1.00758,2.11687,0,0.302734
3.52519e+06,1.00776,2.11687,0,0.304688
3.54851e+06,1.00795,2.11687,0,0.306641
3.57185e+06,1.00813,2.11687,0,0.308594
3.59521e+06,1.00832,2.11687,0,0.310547
3.61859e+06,1.00852,2.11687,0,0.3125
3.64199e+06,1.00872,2.11687,0,0.314453
3.66541e+06,1.00892,2.11687,0,0.316406
3.68885e+06,1.00912,2.11687,0,0.318359
3.71231e+06,1.00932,2.11687,0,0.320312
3.73579e+06,1.00953,2.11687,0,0.322266
3.75929e+06,1.00975,2.11687,0,0.324219
3.78281e+06,1.00996,2.11687,0,0.326172
3.80635e+06,1.01018,2.11687,0,0.328125
3.82991e+06,1.0104,2.11687,0,0.330078
3.8535e+06,1.01063,2.11687,0,0.332031
3.87711e+06,1.01085,2.11687,0,0.333984
3.90074e+06,1.01109,2.11687,0,0.335938
3.9244e+06,1.01132,2.11687,0,0.337891
3.94807e+06,1.01156,2.11687,0,0.339844
3.97177e+06,1.0118,2.11687,0,0.341797
3.99549e+06,1.01204,2.11687,0,0.34375
4.01924e+06,1.01229,2.11687,0,0.345703
4.04301e+06,1.01254,2.11687,0,0.347656
4.06681e+06,1.01279,2.11687,0,0.349609
4.09063e+06,1.01305,2.11687,0,0.351562
4.11447e+06,1.01331,2.11687,0,0.353516
4.13834e+06,1.01357,2.11687,0,0.355469
4.16223e+06,1.01384,2.11687,0,0.357422
4.18615e+06,1.01411,2.11687,0,0.359375
4.21009e+06,1.01438,2.11687,0,0.361328
4.23405e+06,1.01465,2.11687,0,0.363281
4.25805e+06,1.01493,2.11687,0,0.365234
4.28207e+06,1.01521,2.11687,0,0.367188
4.30611e+06,1.0155,2.11687,0,0.369141
4.33018e+06,1.01578,2.11687,0,0.371094
4.35427e+06,1.01607,2.11687,0,0.373047
4.37839e+06,1.01637,2.11687,0,0.375
4.40254e+06,1.01666,2.11687,0,0.376953
4.42671e+06,1.01696,2.11687,0,0.378906
4.45091e+06,1.01726,2.11687,0,0.380859
4.47513e+06,1.01757,2.11687,0,0.382812
4.49938e+06,1.01788,2.11687,0,0.384766
4.52365e+06,1.01819,2.11687,0,0.386719
4.54795e+06,1.0185,2.11687,0,0.388672
4.57227e+06,1.01881,2.11687,0,0.390625
4.59662e+06,1.01913,2.11687,0,0.392578
4.62099e+06,1.01945,2.11687,0,0.394531
4.64539e+06,1.01977,2.11687,0,0.396484
4.66981e+06,1.02009,2.11687,0,0.398438
4.69426e+06,1.02042,2.11687,0,0.400391
4.71872e+06,1.02075,2.11687,0,0.402344
4.74321e+06,1.02107,2.11687,0,0.404297
4.76772e+06,1.0214,2.11687,0,0.40625
4.79225e+06,1.02173,2.11687,0,0.408203
4.8168e+06,1.02207,2.11687,0,0.410156
4.84137e+06,1.0224,2.11687,0,0.412109
4.86595e+06,1.02273,2.11687,0,0.414062
4.89055e+06,1.02307,2.11687,0,0.416016
4.91517e+06,1.0234,2.11687,0,0.417969
4.9398e+06,1.02373,2.11687,0,0.419922
4.96444e+06,1.02407,2.11687,0,0.421875
4.98909e+06,1.0244,2.11687,0,0.423828
5.01375e+06,1.02473,2.11687,0,0.425781
5.03841e+06,1.02505,2.11687,0,0.427734
5.06307e+06,1.02538,2.11687,0,0.429688
5.08773e+06,1.0257,2.11687,0,0.431641
5.11239e+06,1.02602,2.11687,0,0.433594
5.13704e+06,1.02633,2.11687,0,0.435547
5.16167e+06,1.02664,2.11687,0,0.4375
5.18629e+06,1.02694,2.11687,0,0.439453
5.21088e+06,1.02723,2.11687,0,0.441406
5.23544e+06,1.02752,2.11687,0,0.443359
5.25996e+06,1.02779,2.11687,0,0.445312
5.28444e+06,1.02806,2.11687,0,0.447266
5.30886e+06,1.02831,2.11687,0,0.449219
5.33321e+06,1.02854,2.11687,0,0.451172
5.35749e+06,1.02876,2.11687,0,0.453125
5.38167e+06,1.02896,2.11687,0,0.455078
5.40574e+06,1.02914,2.11687,0,0.457031
5.42969e+06,1.02929,2.11687,0,0.458984
5.45348e+06,1.02941,2.11687,0,0.460938
5.4771e+06,1.0295,2.11687,0,0.462891
5.50052e+06,1.02954,2.11687,0,0.464844
5.52369e+06,1.02955,2.11687,0,0.466797
5.54659e+06,1.0295,2.11687,0,0.46875
5.56917e+06,1.02939,2.11687,0,0.470703
5.59137e+06,1.02921,2.11687,0,0.472656
5.61311e+06,1.02896,2.11687,0,0.474609
5.63434e+06,1.02861,2.11687,0,0.476562
5.65496e+06,1.02815,2.11687,0,0.478516
5.67485e+06,1.02756,2.11687,0,0.480469
5.69389e+06,1.02683,2.11687,0,0.482422
5.71195e+06,1.02592,2.11687,0,0.484375
5.72883e+06,1.02481,2.11687,0,0.486328
5.74436e+06,1.02347,2.11687,0,0.488281
5.75831e+06,1.02186,2.11687,0,0.490234
5.77045e+06,1.01994,2.11687,0,0.492188
5.78055e+06,1.01768,2.11687,0,0.494141
5.78837e+06,1.01504,2.11687,0,0.496094
5.79371e+06,1.01198,2.11687,0,0.498047
5.79642e+06,1.00849,2.11687,0,0.5
6.35039e+06,1.10057,2.11687,0,0.501953
6.35324e+06,1.09679,2.11687,0,0.503906
6.35886e+06,1.09351,2.11687,0,0.505859
6.3671e+06,1.09071,2.11687,0,0.507812
6.37776e+06,1.08834,2.11687,0,0.509766
6.39061e+06,1.08636,2.11687,0,0.511719
6.40541e+06,1.08473,2.11687,0,0.513672
6.42192e+06,1.0834,2.11687,0,0.515625
6.43993e+06,1.08233,2.11687,0,0.517578
6.45925e+06,1.08149,2.11687,0,0.519531
6.4797e+06,1.08084,2.11687,0,0.521484
6.50115e+06,1.08037,2.11687,0,0.523438
6.52345e+06,1.08004,2.11687,0,0.525391
6.54651e+06,1.07983,2.11687,0,0.527344
6.57023e+06,1.07974,2.11687,0,0.529297
6.59454e+06,1.07974,2.11687,0,0.53125
6.61937e+06,1.07983,2.11687,0,0.533203
6.64467e+06,1.07999,2.11687,0,0.535156
6.67039e+06,1.08022,2.11687,0,0.537109
6.69648e+06,1.08051,2.11687,0,0.539062
6.72292e+06,1.08086,2.11687,0,0.541016
6.74968e+06,1.08125,2.11687,0,0.542969
6.77672e+06,1.08168,2.11687,0,0.544922
6.80404e+06,1.08216,2.11687,0,0.546875
6.83161e+06,1.08267,2.11687,0,0.548828
6.85941e+06,1.08321,2.11687,0,0.550781
6.88743e+06,1.08379,2.11687,0,0.552734
6.91566e+06,1.08439,2.11687,0,0.554688
6.94409e+06,1.08502,2.11687,0,0.556641
6.97271e+06,1.08568,2.11687,0,0.558594
7.0015e+06,1.08635,2.11687,0,0.560547
7.03047e+06,1.08705,2.11687,0,0.5625
7.0596e+06,1.08778,2.11687,0,0.564453
7.0889e+06,1.08852,2.11687,0,0.566406
7.11835e+06,1.08928,2.11687,0,0.568359
7.14795e+06,1.09005,2.11687,0,0.570312
7.1777e+06,1.09085,2.11687,0,0.572266
7.20759e+06,1.09166,2.11687,0,0.574219
7.23763e+06,1.09249,2.11687,0,0.576172
7.2678e+06,1.09333,2.11687,0,0.578125
7.2981e+06,1.09418,2.11687,0,0.580078
7.32854e+06,1.09505,2.11687,0,0.582031
7.35911e+06,1.09594,2.11687,0,0.583984
7.38981e+06,1.09684,2.11687,0,0.585938
7.42064e+06,1.09775,2.11687,0,0.587891
7.45159e+06,1.09867,2.11687,0,0.589844
7.48267e+06,1.0996,2.11687,0,0.591797
7.51387e+06,1.10055,2.11687,0,0.59375
7.54519e+06,1.10151,2.11687,0,0.595703
7.57664e+06,1.10248,2.11687,0,0.597656
7.60821e+06,1.10346,2.11687,0,0.599609
7.63989e+06,1.10445,2.11687,0,0.601562
7.6717e+06,1.10546,2.11687,0,0.603516
7.70363e+06,1.10647,2.11687,0,0.605469
7.73567e+06,1.10749,2.11687,0,0.607422
7.76784e+06,1.10853,2.11687,0,0.609375
7.80012e+06,1.10957,2.11687,0,0.611328
7.83252e+06,1.11063,2.11687,0,0.613281
7.86504e+06,1.11169,2.11687,0,0.615234
7.89767e+06,1.11277,2.11687,0,0.617188
7.93042e+06,1.11385,2.11687,0,0.619141
7.96329e+06,1.11495,2.11687,0,0.621094
7.99628e+06,1.11605,2.11687,0,0.623047
8.02938e+06,1.11716,2.11687,0,0.625
8.0626e+06,1.11828,2.11687,0,0.626953
8.09593e+06,1.11941,2.11687,0,0.628906
8.12938e+06,1.12055,2.11687,0,0.630859
8.16294e+06,1.1217,2.11687,0,0.632812
8.19662e+06,1.12286,2.11687,0,0.634766
8.23042e+06,1.12403,2.11687,0,0.636719
8.26433e+06,1.1252,2.11687,0,0.638672
8.29836e+06,1.12638,2.11687,0,0.640625
8.33251e+06,1.12757,2.11687,0,0.642578
8.36676e+06,1.12877,2.11687,0,0.644531
8.40114e+06,1.12998,2.11687,0,0.646484
8.43563e+06,1.1312,2.11687,0,0.648438
8.47023e+06,1.13242,2.11687,0,0.650391
8.50495e+06,1.13366,2.11687,0,0.652344
8.53979e+06,1.1349,2.11687,0,0.654297
8.57474e+06,1.13614,2.11687,0,0.65625
8.6098e+06,1.1374,2.11687,0,0.658203
8.64498e+06,1.13866,2.11687,0,0.660156
8.68027e+06,1.13993,2.11687,0,0.662109
8.71568e+06,1.14121,2.11687,0,0.664062
8.7512e+06,1.1425,2.11687,0,0.666016
8.78684e+06,1.14379,2.11687,0,0.667969
8.82259e+06,1.14509,2.11687,0,0.669922
8.85845e+06,1.1464,2.11687,0,0.671875
8.89443e+06,1.14771,2.11687,0,0.673828
8.93051e+06,1.14904,2.11687,0,0.675781
8.96671e+06,1.15036,2.11687,0,0.677734
9.00303e+06,1.1517,2.11687,0,0.679688
9.03945e+06,1.15304,2.11687,0,0.681641
9.07599e+06,1.15439,2.11687,0,0.683594
9.11263e+06,1.15574,2.11687,0,0.685547
9.14939e+06,1.1571,2.11687,0,0.6875
9.18625e+06,1.15847,2.11687,0,0.689453
9.22323e+06,1.15984,2.11687,0,0.691406
9.26031e+06,1.16122,2.11687,0,0.693359
9.2975e+06,1.1626,2.11687,0,0.695312
9.3348e+06,1.16399,2.11687,0,0.697266
9.37221e+06,1.16539,2.11687,0,0.699219
9.40972e+06,1.16679,2.11687,0,0.701172
9.44734e+06,1.1682,2.11687,0,0.703125
9.48506e+06,1.16961,2.11687,0,0.705078
9.52289e+06,1.17102,2.11687,0,0.707031
9.56082e+06,1.17244,2.11687,0,0.708984
9.59884e+06,1.17387,2.11687,0,0.710938
9.63698e+06,1.1753,2.11687,0,0.712891
9.67521e+06,1.17673,2.11687,0,0.714844
9.71353e+06,1.17817,2.11687,0,0.716797
9.75196e+06,1.17961,2.11687,0,0.71875
9.79048e+06,1.18106,2.11687,0,0.720703
9.8291e+06,1.18251,2.11687,0,0.722656
9.86781e+06,1.18396,2.11687,0,0.724609
9.90661e+06,1.18542,2.11687,0,0.726562
9.94551e+06,1.18688,2.11687,0,0.728516
9.98449e+06,1.18834,2.11687,0,0.730469
1.00236e+07,1.1898,2.11687,0,0.732422
1.00627e+07,1.19127,2.11687,0,0.734375
1.0102e+07,1.19274,2.11687,0,0.736328
1.01413e+07,1.19421,2.11687,0,0.738281
1.01807e+07,1.19568,2.11687,0,0.740234
1.02202e+07,1.19716,2.11687,0,0.742188
1.02597e+07,1.19863,2.11687,0,0.744141
1.02994e+07,1.20011,2.11687,0,0.746094
1.03391e+07,1.20159,2.11687,0,0.748047
1.03789e+07,1.20307,2.11687,0,0.75
1.04187e+07,1.20455,2.11687,0,0.751953
1.04586e+07,1.20602,2.11687,0,0.753906
1.04986e+07,1.2075,2.11687,0,0.755859
1.05387e+07,1.20898,2.11687,0,0.757812
1.05788e+07,1.21046,2.11687,0,0.759766
1.06189e+07,1.21193,2.11687,0,0.761719
1.06591e+07,1.21341,2.11687,0,0.763672
1.06994e+07,1.21488,2.11687,0,0.765625
1.07397e+07,1.21635,2.11687,0,0.767578
1.07801e+07,1.21782,2.11687,0,0.769531
1.08205e+07,1.21928,2.11687,0,0.771484
1.08609e+07,1.22074,2.11687,0,0.773438
1.09014e+07,1.2222,2.11687,0,0.775391
1.09419e+07,1.22366,2.11687,0,0.777344
1.09824e+07,1.22511,2.11687,0,0.779297
1.1023e+07,1.22655,2.11687,0,0.78125
1.10635e+07,1.22799,2.11687,0,0.783203
1.11041e+07,1.22943,2.11687,0,0.785156
1.11447e+07,1.23086,2.11687,0,0.787109
1.11854e+07,1.23229,2.11687,0,0.789062
1.1226e+07,1.2337,2.11687,0,0.791016
1.12666e+07,1.23512,2.11687,0,0.792969
1.13072e+07,1.23652,2.11687,0,0.794922
1.13479e+07,1.23792,2.11687,0,0.796875
1.13885e+07,1.2393,2.11687,0,0.798828
1.1429e+07,1.24068,2.11687,0,0.800781
1.14696e+07,1.24205,2.11687,0,0.802734
1.15102e+07,1.24342,2.11687,0,0.804688
1.15507e+07,1.24477,2.11687,0,0.806641
1.15911e+07,1.24611,2.11687,0,0.808594
1.16316e+07,1.24744,2.11687,0,0.810547
1.1672e+07,1.24876,2.11687,0,0.8125
1.17123e+07,1.25006,2.11687,0,0.814453
1.17526e+07,1.25136,2.11687,0,0.816406
1.17928e+07,1.25264,2.11687,0,0.818359
1.18329e+07,1.25391,2.11687,0,0.820312
1.1873e+07,1.25516,2.11687,0,0.822266
1.1913e+07,1.2564,2.11687,0,0.824219
1.19529e+07,1.25763,2.11687,0,0.826172
1.19927e+07,1.25883,2.11687,0,0.828125
1.20324e+07,1.26003,2.11687,0,0.830078
1.2072e+07,1.2612,2.11687,0,0.832031
1.21115e+07,1.26236,2.11687,0,0.833984
1.21509e+07,1.2635,2.11687,0,0.835938
1.21901e+07,1.26463,2.11687,0,0.837891
1.22293e+07,1.26573,2.11687,0,0.839844
1.22682e+07,1.26682,2.11687,0,0.841797
1.23071e+07,1.26788,2.11687,0,0.84375
1.23457e+07,1.26892,2.11687,0,0.845703
1.23842e+07,1.26995,2.11687,0,0.847656
1.24226e+07,1.27095,2.11687,0,0.849609
1.24608e+07,1.27192,2.11687,0,0.851562
1.24987e+07,1.27288,2.11687,0,0.853516
1.25365e+07,1.27381,2.11687,0,0.855469
1.25741e+07,1.27472,2.11687,0,0.857422
1.26115e+07,1.2756,2.11687,0,0.859375
1.26487e+07,1.27645,2.11687,0,0.861328
1.26856e+07,1.27728,2.11687,0,0.863281
1.27223e+07,1.27808,2.11687,0,0.865234
1.27588e+07,1.27885,2.11687,0,0.867188
1.2795e+07,1.2796,2.11687,0,0.869141
1.2831e+07,1.28032,2.11687,0,0.871094
1.28667e+07,1.281,2.11687,0,0.873047
1.29021e+07,1.28166,2.11687,0,0.875
1.29372e+07,1.28228,2.11687,0,0.876953
1.29721e+07,1.28288,2.11687,0,0.878906
1.30066e+07,1.28344,2.11687,0,0.880859
1.30408e+07,1.28396,2.11687,0,0.882812
1.30748e+07,1.28446,2.11687,0,0.884766
1.31083e+07,1.28492,2.11687,0,0.886719
1.31416e+07,1.28534,2.11687,0,0.888672
1.31745e+07,1.28573,2.11687,0,0.890625
1.3207e+07,1.28608,2.11687,0,0.892578
1.32392e+07,1.2864,2.11687,0,0.894531
1.3271e+07,1.28668,2.11687,0,0.896484
1.33024e+07,1.28692,2.11687,0,0.898438
1.33334e+07,1.28712,2.11687,0,0.900391
1.33641e+07,1.28728,2.11687,0,0.902344
1.33943e+07,1.2874,2.11687,0,0.904297
1.34241e+07,1.28748,2.11687,0,0.90625
1.34534e+07,1.28751,2.11687,0,0.908203
1.34823e+07,1.28751,2.11687,0,0.910156
1.35108e+07,1.28746,2.11687,0,0.912109
1.35388e+07,1.28737,2.11687,0,0.914062
1.35664e+07,1.28724,2.11687,0,0.916016
1.35934e+07,1.28706,2.11687,0,0.917969
1.362e+07,1.28684,2.11687,0,0.919922
1.36461e+07,1.28657,2.11687,0,0.921875
1.36717e+07,1.28625,2.11687,0,0.923828
1.36968e+07,1.28589,2.11687,0,0.925781
1.37214e+07,1.28548,2.11687,0,0.927734
1.37454e+07,1.28502,2.11687,0,0.929688
1.37689e+07,1.28452,2.11687,0,0.931641
1.37918e+07,1.28397,2.11687,0,0.933594
1.38142e+07,1.28336,2.11687,0,0.935547
1.38361e+07,1.28271,2.11687,0,0.9375
1.38573e+07,1.28201,2.11687,0,0.939453
1.3878e+07,1.28126,2.11687,0,0.941406
1.38981e+07,1.28045,2.11687,0,0.943359
1.39176e+07,1.2796,2.11687,0,0.945312
1.39365e+07,1.27869,2.11687,0,0.947266
1.39548e+07,1.27773,2.11687,0,0.949219
1.39725e+07,1.27672,2.11687,0,0.951172
1.39896e+07,1.27566,2.11687,0,0.953125
1.4006e+07,1.27454,2.11687,0,0.955078
1.40218e+07,1.27338,2.11687,0,0.957031
1.4037e+07,1.27215,2.11687,0,0.958984
1.40515e+07,1.27088,2.11687,0,0.960938
1.40654e+07,1.26955,2.11687,0,0.962891
1.40786e+07,1.26817,2.11687,0,0.964844
1.40911e+07,1.26673,2.11687,0,0.966797
1.4103e+07,1.26524,2.11687,0,0.96875
1.41142e+07,1.26369,2.11687,0,0.970703
1.41247e+07,1.26209,2.11687,0,0.972656
1.41346e+07,1.26044,2.11687,0,0.974609
1.41437e+07,1.25873,2.11687,0,0.976562
1.41522e+07,1.25697,2.11687,0,0.978516
1.416e+07,1.25515,2.11687,0,0.980469
1.4167e+07,1.25328,2.11687,0,0.982422
1.41734e+07,1.25135,2.11687,0,0.984375
1.41791e+07,1.24937,2.11687,0,0.986328
1.41841e+07,1.24734,2.11687,0,0.988281
1.41883e+07,1.24525,2.11687,0,0.990234
1.41919e+07,1.24311,2.11687,0,0.992188
1.41947e+07,1.24091,2.11687,0,0.994141
1.41969e+07,1.23866,2.11687,0,0.996094
1.41983e+07,1.23636,2.11687,0,0.998047
1.4199e+07,1.23401,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c0--1-0_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00195312
12226.8,1,-0.0389837,1,0.00390625
20378,1,-0.0389837,1,0.00585938
28529.2,1,-0.0389837,1,0.0078125
36680.4,1,-0.0389837,1,0.00976562
44831.6,1,-0.0389837,1,0.0117188
52982.8,1,-0.0389837,1,0.0136719
61134,1,-0.0389837,1,0.015625
69285.2,1,-0.0389837,1,0.0175781
77436.4,1,-0.0389837,1,0.0195312
85587.6,1,-0.0389837,1,0.0214844
93738.8,1,-0.0389837,1,0.0234375
101890,1,-0.0389837,1,0.0253906
110041,1,-0.0389837,1,0.0273438
118192,1,-0.0389837,1,0.0292969
126344,1,-0.0389837,1,0.03125
134495,1,-0.0389837,1,0.0332031
142646,1,-0.0389837,1,0.0351562
150797,1,-0.0389837,1,0.0371094
158949,1,-0.0389837,1,0.0390625
167100,1,-0.0389837,1,0.0410156
175251,1,-0.0389837,1,0.0429688
183403,1,-0.0389837,1,0.0449219
191554,1,-0.0389837,1,0.046875
199705,1.00001,-0.0389837,1,0.0488281
207857,1.00001,-0.0389837,1,0.0507812
216008,1.00001,-0.0389837,1,0.0527344
224160,1.00001,-0.0389837,1,0.0546875
232312,1.00001,-0.0389837,1,0.0566406
240463,1.00001,-0.0389837,1,0.0585938
248615,1.00001,-0.0389837,1,0.0605469
256767,1.00002,-0.0389837,1,0.0625
264919,1.00002,-0.0389837,1,0.0644531
273070,1.00002,-0.0389837,1,0.0664062
281223,1.00002,-0.0389837,1,0.0683594
289375,1.00002,-0.0389837,1,0.0703125
297527,1.00003,-0.0389837,1,0.0722656
305679,1.00003,-0.0389837,1,0.0742188
313832,1.00003,-0.0389837,1,0.0761719
321984,1.00004,-0.0389837,1,0.078125
330137,1.00004,-0.0389837,1,0.0800781
338290,1.00005,-0.0389837,1,0.0820312
346443,1.00005,-0.0389837,1,0.0839844
354597,1.00006,-0.0389837,1,0.0859375
362750,1.00006,-0.0389837,1,0.0878906
370904,1.00007,-0.0389837,1,0.0898438
379058,1.00007,-0.0389837,1,0.0917969
387212,1.00008,-0.0389837,1,0.09375
395367,1.00009,-0.0389837,1,0.0957031
403522,1.00009,-0.0389837,1,0.0976562
411677,1.0001,-0.0389837,1,0.0996094
419832,1.00011,-0.0389837,1,0.101562
427988,1.00012,-0.0389837,1,0.103516
436144,1.00013,-0.0389837,1,0.105469
444301,1.00014,-0.0389837,1,0.107422
452457,1.00015,-0.0389837,1,0.109375
460615,1.00016,-0.0389837,1,0.111328
468772,1.00017,-0.0389837,1,0.113281
476931,1.00018,-0.0389837,1,0.115234
485089,1.00019,-0.0389837,1,0.117188
493249,1.00021,-0.0389837,1,0.119141
501408,1.00022,-0.0389837,1,0.121094
509569,1.00023,-0.0389837,1,0.123047
517730,1.00025,-0.0389837,1,0.125
525891,1.00026,-0.0389837,1,0.126953
534053,1.00028,-0.0389837,1,0.128906
542216,1.0003,-0.0389837,1,0.130859
550380,1.00032,-0.0389837,1,0.132812
558544,1.00033,-0.0389837,1,0.134766
566709,1.00035,-0.0389837,1,0.136719
574875,1.00037,-0.0389837,1,0.138672
583041,1.0004,-0.0389837,1,0.140625
591209,1.00042,-0.0389837,1,0.142578
599377,1.00044,-0.0389837,1,0.144531
607547,1.00047,-0.0389837,1,0.146484
615717,1.00049,-0.0389837,1,0.148438
623888,1.00052,-0.0389837,1,0.150391
632061,1.00054,-0.0389837,1,0.152344
640234,1.00057,-0.0389837,1,0.154297
648409,1.0006,-0.0389837,1,0.15625
656585,1.00063,-0.0389837,1,0.158203
664762,1.00066,-0.0389837,1,0.160156
672940,1.00069,-0.0389837,1,0.162109
681119,1.00073,-0.0389837,1,0.164062
689300,1.00076,-0.0389837,1,0.166016
697482,1.0008,-0.0389837,1,0.167969
705666,1.00083,-0.0389837,1,0.169922
713851,1.00087,-0.0389837,1,0.171875
722038,1.00091,-0.0389837,1,0.173828
730226,1.00095,-0.0389837,1,0.175781
738416,1.00099,-0.0389837,1,0.177734
746608,1.00104,-0.0389837,1,0.179688
754801,1.00108,-0.0389837,1,0.181641
762996,1.00113,-0.0389837,1,0.183594
771193,1.00117,-0.0389837,1,0.185547
779392,1.00122,-0.0389837,1,0.1875
787593,1.00127,-0.0389837,1,0.189453
795795,1.00133,-0.0389837,1,0.191406
804000,1.00138,-0.0389837,1,0.193359
812207,1.00143,-0.0389837,1,0.195312
820416,1.00149,-0.0389837,1,0.197266
828627,1.00155,-0.0389837,1,0.199219
836841,1.00161,-0.0389837,1,0.201172
845057,1.00167,-0.0389837,1,0.203125
853275,1.00173,-0.0389837,1,0.205078
861496,1.0018,-0.0389837,1,0.207031
869720,1.00186,-0.0389837,1,0.208984
877946,1.00193,-0.0389837,1,0.210938
886174,1.002,-0.0389837,1,0.212891
894406,1.00207,-0.0389837,1,0.214844
902640,1.00215,-0.0389837,1,0.216797
910877,1.00222,-0.0389837,1,0.21875
919117,1.0023,-0.0389837,1,0.220703
927360,1.00238,-0.0389837,1,0.222656
935606,1.00246,-0.0389837,1,0.224609
943856,1.00254,-0.0389837,1,0.226562
952108,1.00263,-0.0389837,1,0.228516
960364,1.00271,-0.0389837,1,0.230469
968624,1.0028,-0.0389837,1,0.232422
976886,1.00289,-0.0389837,1,0.234375
985153,1.00299,-0.0389837,1,0.236328
993422,1.00308,-0.0389837,1,0.238281
1.0017e+06,1.00318,-0.0389837,1,0.240234
1.00997e+06,1.00328,-0.0389837,1,0.242188
1.01825e+06,1.00338,-0.0389837,1,0.244141
1.02654e+06,1.00348,-0.0389837,1,0.246094
1.03483e+06,1.00359,-0.0389837,1,0.248047
1.04312e+06,1.0037,-0.0389837,1,0.25
1.05142e+06,1.00381,-0.0389837,1,0.251953
1.05972e+06,1.00392,-0.0389837,1,0.253906
1.06803e+06,1.00404,-0.0389837,1,0.255859
1.07634e+06,1.00416,-0.0389837,1,0.257812
1.08465e+06,1.00428,-0.0389837,1,0.259766
1.09297e+06,1.0044,-0.0389837,1,0.261719
1.1013e+06,1.00452,-0.0389837,1,0.263672
1.10963e+06,1.00465,-0.0389837,1,0.265625
1.11796e+06,1.00478,-0.0389837,1,0.267578
1.1263e+06,1.00491,-0.0389837,1,0.269531
1.13464e+06,1.00505,-0.0389837,1,0.271484
1.14299e+06,1.00519,-0.0389837,1,0.273438
1.15134e+06,1.00533,-0.0389837,1,0.275391
1.1597e+06,1.00547,-0.0389837,1,0.277344
1.16807e+06,1.00562,-0.0389837,1,0.279297
1.17644e+06,1.00576,-0.0389837,1,0.28125
1.18482e+06,1.00592,-0.0389837,1,0.283203
1.1932e+06,1.00607,-0.0389837,1,0.285156
1.20158e+06,1.00623,-0.0389837,1,0.287109
1.20998e+06,1.00639,-0.0389837,1,0.289062
1.21838e+06,1.00655,-0.0389837,1,0.291016
1.22678e+06,1.00671,-0.0389837,1,0.292969
1.23519e+06,1.00688,-0.0389837,1,0.294922
1.24361e+06,1.00705,-0.0389837,1,0.296875
1.25204e+06,1.00722,-0.0389837,1,0.298828
1.26047e+06,1.0074,-0.0389837,1,0.300781
1.2689e+06,1.00758,-0.0389837,1,0.302734
1.27735e+06,1.00776,-0.0389837,1,0.304688
1.2858e+06,1.00795,-0.0389837,1,0.306641
1.29426e+06,1.00813,-0.0389837,1,0.308594
1.30272e+06,1.00832,-0.0389837,1,0.310547
1.31119e+06,1.00852,-0.0389837,1,0.3125
1.31967e+06,1.00872,-0.0389837,1,0.314453
1.32815e+06,1.00892,-0.0389837,1,0.316406
1.33665e+06,1.00912,-0.0389837,1,0.318359
1.34515e+06,1.00932,-0.0389837,1,0.320312
1.35366e+06,1.00953,-0.0389837,1,0.322266
1.36217e+06,1.00975,-0.0389837,1,0.324219
1.37069e+06,1.00996,-0.0389837,1,0.326172
1.37922e+06,1.01018,-0.0389837,1,0.328125
1.38776e+06,1.0104,-0.0389837,1,0.330078
1.39631e+06,1.01063,-0.0389837,1,0.332031
1.40486e+06,1.01085,-0.0389837,1,0.333984
1.41343e+06,1.01109,-0.0389837,1,0.335938
1.422e+06,1.01132,-0.0389837,1,0.337891
1.43058e+06,1.01156,-0.0389837,1,0.339844
1.43917e+06,1.0118,-0.0389837,1,0.341797
1.44776e+06,1.01204,-0.0389837,1,0.34375
1.45637e+06,1.01229,-0.0389837,1,0.345703
1.46498e+06,1.01254,-0.0389837,1,0.347656
1.4736e+06,1.01279,-0.0389837,1,0.349609
1.48223e+06,1.01305,-0.0389837,1,0.351562
1.49087e+06,1.01331,-0.0389837,1,0.353516
1.49952e+06,1.01357,-0.0389837,1,0.355469
1.50818e+06,1.01384,-0.0389837,1,0.357422
1.51684e+06,1.01411,-0.0389837,1,0.359375
1.52552e+06,1.01438,-0.0389837,1,0.361328
1.5342e+06,1.01465,-0.0389837,1,0.363281
1.5429e+06,1.01493,-0.0389837,1,0.365234
1.5516e+06,1.01521,-0.0389837,1,0.367188
1.56031e+06,1.0155,-0.0389837,1,0.369141
1.56903e+06,1.01578,-0.0389837,1,0.371094
1.57776e+06,1.01607,-0.0389837,1,0.373047
1.5865e+06,1.01637,-0.0389837,1,0.375
1.59525e+06,1.01666,-0.0389837,1,0.376953
1.60401e+06,1.01696,-0.0389837,1,0.378906
1.61278e+06,1.01726,-0.0389837,1,0.380859
1.62156e+06,1.01757,-0.0389837,1,0.382812
1.63034e+06,1.01788,-0.0389837,1,0.384766
1.63914e+06,1.01819,-0.0389837,1,0.386719
1.64794e+06,1.0185,-0.0389837,1,0.388672
1.65676e+06,1.01881,-0.0389837,1,0.390625
1.66558e+06,1.01913,-0.0389837,1,0.392578
1.67441e+06,1.01945,-0.0389837,1,0.394531
1.68325e+06,1.01977,-0.0389837,1,0.396484
1.6921e+06,1.02009,-0.0389837,1,0.398438
1.70096e+06,1.02042,-0.0389837,1,0.400391
1.70982e+06,1.02075,-0.0389837,1,0.402344
1.71869e+06,1.02107,-0.0389837,1,0.404297
1.72758e+06,1.0214,-0.0389837,1,0.40625
1.73646e+06,1.02173,-0.0389837,1,0.408203
1.74536e+06,1.02207,-0.0389837,1,0.410156
1.75426e+06,1.0224,-0.0389837,1,0.412109
1.76317e+06,1.02273,-0.0389837,1,0.414062
1.77208e+06,1.02307,-0.0389837,1,0.416016
1.781e+06,1.0234,-0.0389837,1,0.417969
1.78993e+06,1.02373,-0.0389837,1,0.419922
1.79886e+06,1.02407,-0.0389837,1,0.421875
1.80779e+06,1.0244,-0.0389837,1,0.423828
1.81672e+06,1.02473,-0.0389837,1,0.425781
1.82566e+06,1.02505,-0.0389837,1,0.427734
1.8346e+06,1.02538,-0.0389837,1,0.429688
1.84353e+06,1.0257,-0.0389837,1,0.431641
1.85247e+06,1.02602,-0.0389837,1,0.433594
1.8614e+06,1.02633,-0.0389837,1,0.435547
1.87032e+06,1.02664,-0.0389837,1,0.4375
1.87924e+06,1.02694,-0.0389837,1,0.439453
1.88815e+06,1.02723,-0.0389837,1,0.441406
1.89705e+06,1.02752,-0.0389837,1,0.443359
1.90594e+06,1.02779,-0.0389837,1,0.445312
1.91481e+06,1.02806,-0.0389837,1,0.447266
1.92366e+06,1.02831,-0.0389837,1,0.449219
1.93248e+06,1.02854,-0.0389837,1,0.451172
1.94128e+06,1.02876,-0.0389837,1,0.453125
1.95004e+06,1.02896,-0.0389837,1,0.455078
1.95876e+06,1.02914,-0.0389837,1,0.457031
1.96744e+06,1.02929,-0.0389837,1,0.458984
1.97606e+06,1.02941,-0.0389837,1,0.460938
1.98462e+06,1.0295,-0.0389837,1,0.462891
1.9931e+06,1.02954,-0.0389837,1,0.464844
2.0015e+06,1.02955,-0.0389837,1,0.466797
2.0098e+06,1.0295,-0.0389837,1,0.46875
2.01798e+06,1.02939,-0.0389837,1,0.470703
2.02602e+06,1.02921,-0.0389837,1,0.472656
2.0339e+06,1.02896,-0.0389837,1,0.474609
2.04159e+06,1.02861,-0.0389837,1,0.476562
2.04906e+06,1.02815,-0.0389837,1,0.478516
2.05627e+06,1.02756,-0.0389837,1,0.480469
2.06317e+06,1.02683,-0.0389837,1,0.482422
2.06971e+06,1.02592,-0.0389837,1,0.484375
2.07583e+06,1.02481,-0.0389837,1,0.486328
2.08146e+06,1.02347,-0.0389837,1,0.488281
2.08651e+06,1.02186,-0.0389837,1,0.490234
2.09091e+06,1.01994,-0.0389837,1,0.492188
2.09457e+06,1.01768,-0.0389837,1,0.494141
2.09741e+06,1.01504,-0.0389837,1,0.496094
2.09934e+06,1.01198,-0.0389837,1,0.498047
2.10032e+06,1.00849,-0.0389837,1,0.5
2.30105e+06,1.10057,-0.0389837,1,0.501953
2.30209e+06,1.09679,-0.0389837,1,0.503906
2.30412e+06,1.09351,-0.0389837,1,0.505859
2.30711e+06,1.09071,-0.0389837,1,0.507812
2.31097e+06,1.08834,-0.0389837,1,0.509766
2.31563e+06,1.08636,-0.0389837,1,0.511719
2.32099e+06,1.08473,-0.0389837,1,0.513672
2.32697e+06,1.0834,-0.0389837,1,0.515625
2.3335e+06,1.08233,-0.0389837,1,0.517578
2.3405e+06,1.08149,-0.0389837,1,0.519531
2.34791e+06,1.08084,-0.0389837,1,0.521484
2.35568e+06,1.08037,-0.0389837,1,0.523438
2.36376e+06,1.08004,-0.0389837,1,0.525391
2.37212e+06,1.07983,-0.0389837,1,0.527344
2.38071e+06,1.07974,-0.0389837,1,0.529297
2.38952e+06,1.07974,-0.0389837,1,0.53125
2.39852e+06,1.07983,-0.0389837,1,0.533203
2.40769e+06,1.07999,-0.0389837,1,0.535156
2.417e+06,1.08022,-0.0389837,1,0.537109
2.42646e+06,1.08051,-0.0389837,1,0.539062
2.43604e+06,1.08086,-0.0389837,1,0.541016
2.44573e+06,1.08125,-0.0389837,1,0.542969
2.45553e+06,1.08168,-0.0389837,1,0.544922
2.46543e+06,1.08216,-0.0389837,1,0.546875
2.47542e+06,1.08267,-0.0389837,1,0.548828
2.4855e+06,1.08321,-0.0389837,1,0.550781
2.49565e+06,1.08379,-0.0389837,1,0.552734
2.50588e+06,1.08439,-0.0389837,1,0.554688
2.51618e+06,1.08502,-0.0389837,1,0.556641
2.52655e+06,1.08568,-0.0389837,1,0.558594
2.53698e+06,1.08635,-0.0389837,1,0.560547
2.54748e+06,1.08705,-0.0389837,1,0.5625
2.55804e+06,1.08778,-0.0389837,1,0.564453
2.56865e+06,1.08852,-0.0389837,1,0.566406
2.57932e+06,1.08928,-0.0389837,1,0.568359
2.59005e+06,1.09005,-0.0389837,1,0.570312
2.60083e+06,1.09085,-0.0389837,1,0.572266
2.61166e+06,1.09166,-0.0389837,1,0.574219
2.62254e+06,1.09249,-0.0389837,1,0.576172
2.63347e+06,1.09333,-0.0389837,1,0.578125
2.64446e+06,1.09418,-0.0389837,1,0.580078
2.65548e+06,1.09505,-0.0389837,1,0.582031
2.66656e+06,1.09594,-0.0389837,1,0.583984
2.67769e+06,1.09684,-0.0389837,1,0.585938
2.68886e+06,1.09775,-0.0389837,1,0.587891
2.70007e+06,1.09867,-0.0389837,1,0.589844
2.71133e+06,1.0996,-0.0389837,1,0.591797
2.72264e+06,1.10055,-0.0389837,1,0.59375
2.73399e+06,1.10151,-0.0389837,1,0.595703
2.74538e+06,1.10248,-0.0389837,1,0.597656
2.75682e+06,1.10346,-0.0389837,1,0.599609
2.7683e+06,1.10445,-0.0389837,1,0.601562
2.77983e+06,1.10546,-0.0389837,1,0.603516
2.7914e+06,1.10647,-0.0389837,1,0.605469
2.80301e+06,1.10749,-0.0389837,1,0.607422
2.81466e+06,1.10853,-0.0389837,1,0.609375
2.82636e+06,1.10957,-0.0389837,1,0.611328
2.8381e+06,1.11063,-0.0389837,1,0.613281
2.84988e+06,1.11169,-0.0389837,1,0.615234
2.86171e+06,1.11277,-0.0389837,1,0.617188
2.87358e+06,1.11385,-0.0389837,1,0.619141
2.88549e+06,1.11495,-0.0389837,1,0.621094
2.89744e+06,1.11605,-0.0389837,1,0.623047
2.90943e+06,1.11716,-0.0389837,1,0.625
2.92147e+06,1.11828,-0.0389837,1,0.626953
2.93355e+06,1.11941,-0.0389837,1,0.628906
2.94567e+06,1.12055,-0.0389837,1,0.630859
2.95783e+06,1.1217,-0.0389837,1,0.632812
2.97003e+06,1.12286,-0.0389837,1,0.634766
2.98228e+06,1.12403,-0.0389837,1,0.636719
2.99457e+06,1.1252,-0.0389837,1,0.638672
3.0069e+06,1.12638,-0.0389837,1,0.640625
3.01927e+06,1.12757,-0.0389837,1,0.642578
3.03168e+06,1.12877,-0.0389837,1,0.644531
3.04414e+06,1.12998,-0.0389837,1,0.646484
3.05664e+06,1.1312,-0.0389837,1,0.648438
3.06918e+06,1.13242,-0.0389837,1,0.650391
3.08176e+06,1.13366,-0.0389837,1,0.652344
3.09438e+06,1.1349,-0.0389837,1,0.654297
3.10704e+06,1.13614,-0.0389837,1,0.65625
3.11975e+06,1.1374,-0.0389837,1,0.658203
3.13249e+06,1.13866,-0.0389837,1,0.660156
3.14528e+06,1.13993,-0.0389837,1,0.662109
3.15811e+06,1.14121,-0.0389837,1,0.664062
3.17098e+06,1.1425,-0.0389837,1,0.666016
3.1839e+06,1.14379,-0.0389837,1,0.667969
3.19685e+06,1.14509,-0.0389837,1,0.669922
3.20985e+06,1.1464,-0.0389837,1,0.671875
3.22288e+06,1.14771,-0.0389837,1,0.673828
3.23596e+06,1.14904,-0.0389837,1,0.675781
3.24907e+06,1.15036,-0.0389837,1,0.677734
3.26223e+06,1.1517,-0.0389837,1,0.679688
3.27543e+06,1.15304,-0.0389837,1,0.681641
3.28867e+06,1.15439,-0.0389837,1,0.683594
3.30195e+06,1.15574,-0.0389837,1,0.685547
3.31527e+06,1.1571,-0.0389837,1,0.6875
3.32862e+06,1.15847,-0.0389837,1,0.689453
3.34202e+06,1.15984,-0.0389837,1,0.691406
3.35546e+06,1.16122,-0.0389837,1,0.693359
3.36894e+06,1.1626,-0.0389837,1,0.695312
3.38245e+06,1.16399,-0.0389837,1,0.697266
3.39601e+06,1.16539,-0.0389837,1,0.699219
3.4096e+06,1.16679,-0.0389837,1,0.701172
3.42323e+06,1.1682,-0.0389837,1,0.703125
3.4369e+06,1.16961,-0.0389837,1,0.705078
3.4506e+06,1.17102,-0.0389837,1,0.707031
3.46435e+06,1.17244,-0.0389837,1,0.708984
3.47813e+06,1.17387,-0.0389837,1,0.710938
3.49194e+06,1.1753,-0.0389837,1,0.712891
3.5058e+06,1.17673,-0.0389837,1,0.714844
3.51968e+06,1.17817,-0.0389837,1,0.716797
3.53361e+06,1.17961,-0.0389837,1,0.71875
3.54757e+06,1.18106,-0.0389837,1,0.720703
3.56156e+06,1.18251,-0.0389837,1,0.722656
3.57559e+06,1.18396,-0.0389837,1,0.724609
3.58965e+06,1.18542,-0.0389837,1,0.726562
3.60374e+06,1.18688,-0.0389837,1,0.728516
3.61786e+06,1.18834,-0.0389837,1,0.730469
3.63202e+06,1.1898,-0.0389837,1,0.732422
3.64621e+06,1.19127,-0.0389837,1,0.734375
3.66043e+06,1.19274,-0.0389837,1,0.736328
3.67468e+06,1.19421,-0.0389837,1,0.738281
3.68896e+06,1.19568,-0.0389837,1,0.740234
3.70327e+06,1.19716,-0.0389837,1,0.742188
3.7176e+06,1.19863,-0.0389837,1,0.744141
3.73196e+06,1.20011,-0.0389837,1,0.746094
3.74635e+06,1.20159,-0.0389837,1,0.748047
3.76077e+06,1.20307,-0.0389837,1,0.75
3.77521e+06,1.20455,-0.0389837,1,0.751953
3.78967e+06,1.20602,-0.0389837,1,0.753906
3.80416e+06,1.2075,-0.0389837,1,0.755859
3.81867e+06,1.20898,-0.0389837,1,0.757812
3.8332e+06,1.21046,-0.0389837,1,0.759766
3.84775e+06,1.21193,-0.0389837,1,0.761719
3.86232e+06,1.21341,-0.0389837,1,0.763672
3.87691e+06,1.21488,-0.0389837,1,0.765625
3.89152e+06,1.21635,-0.0389837,1,0.767578
3.90614e+06,1.21782,-0.0389837,1,0.769531
3.92078e+06,1.21928,-0.0389837,1,0.771484
3.93543e+06,1.22074,-0.0389837,1,0.773438
3.95009e+06,1.2222,-0.0389837,1,0.775391
3.96477e+06,1.22366,-0.0389837,1,0.777344
3.97946e+06,1.22511,-0.0389837,1,0.779297
3.99415e+06,1.22655,-0.0389837,1,0.78125
4.00886e+06,1.22799,-0.0389837,1,0.783203
4.02357e+06,1.22943,-0.0389837,1,0.785156
4.03828e+06,1.23086,-0.0389837,1,0.787109
4.053e+06,1.23229,-0.0389837,1,0.789062
4.06772e+06,1.2337,-0.0389837,1,0.791016
4.08244e+06,1.23512,-0.0389837,1,0.792969
4.09716e+06,1.23652,-0.0389837,1,0.794922
4.11188e+06,1.23792,-0.0389837,1,0.796875
4.12659e+06,1.2393,-0.0389837,1,0.798828
4.1413e+06,1.24068,-0.0389837,1,0.800781
4.15599e+06,1.24205,-0.0389837,1,0.802734
4.17068e+06,1.24342,-0.0389837,1,0.804688
4.18536e+06,1.24477,-0.0389837,1,0.806641
4.20003e+06,1.24611,-0.0389837,1,0.808594
4.21468e+06,1.24744,-0.0389837,1,0.810547
4.22931e+06,1.24876,-0.0389837,1,0.8125
4.24393e+06,1.25006,-0.0389837,1,0.814453
4.25852e+06,1.25136,-0.0389837,1,0.816406
4.2731e+06,1.25264,-0.0389837,1,0.818359
4.28764e+06,1.25391,-0.0389837,1,0.820312
4.30216e+06,1.25516,-0.0389837,1,0.822266
4.31665e+06,1.2564,-0.0389837,1,0.824219
4.33111e+06,1.25763,-0.0389837,1,0.826172
4.34554e+06,1.25883,-0.0389837,1,0.828125
4.35993e+06,1.26003,-0.0389837,1,0.830078
4.37428e+06,1.2612,-0.0389837,1,0.832031
4.38859e+06,1.26236,-0.0389837,1,0.833984
4.40286e+06,1.2635,-0.0389837,1,0.835938
4.41708e+06,1.26463,-0.0389837,1,0.837891
4.43125e+06,1.26573,-0.0389837,1,0.839844
4.44537e+06,1.26682,-0.0389837,1,0.841797
4.45944e+06,1.26788,-0.0389837,1,0.84375
4.47346e+06,1.26892,-0.0389837,1,0.845703
4.48741e+06,1.26995,-0.0389837,1,0.847656
4.50131e+06,1.27095,-0.0389837,1,0.849609
4.51514e+06,1.27192,-0.0389837,1,0.851562
4.5289e+06,1.27288,-0.0389837,1,0.853516
4.54259e+06,1.27381,-0.0389837,1,0.855469
4.55621e+06,1.27472,-0.0389837,1,0.857422
4.56976e+06,1.2756,-0.0389837,1,0.859375
4.58323e+06,1.27645,-0.0389837,1,0.861328
4.59661e+06,1.27728,-0.0389837,1,0.863281
4.60992e+06,1.27808,-0.0389837,1,0.865234
4.62313e+06,1.27885,-0.0389837,1,0.867188
4.63625e+06,1.2796,-0.0389837,1,0.869141
4.64929e+06,1.28032,-0.0389837,1,0.871094
4.66222e+06,1.281,-0.0389837,1,0.873047
4.67505e+06,1.28166,-0.0389837,1,0.875
4.68779e+06,1.28228,-0.0389837,1,0.876953
4.70041e+06,1.28288,-0.0389837,1,0.878906
4.71293e+06,1.28344,-0.0389837,1,0.880859
4.72533e+06,1.28396,-0.0389837,1,0.882812
4.73762e+06,1.28446,-0.0389837,1,0.884766
4.74979e+06,1.28492,-0.0389837,1,0.886719
4.76183e+06,1.28534,-0.0389837,1,0.888672
4.77375e+06,1.28573,-0.0389837,1,0.890625
4.78554e+06,1.28608,-0.0389837,1,0.892578
4.7972e+06,1.2864,-0.0389837,1,0.894531
4.80873e+06,1.28668,-0.0389837,1,0.896484
4.82011e+06,1.28692,-0.0389837,1,0.898438
4.83135e+06,1.28712,-0.0389837,1,0.900391
4.84245e+06,1.28728,-0.0389837,1,0.902344
4.85339e+06,1.2874,-0.0389837,1,0.904297
4.86419e+06,1.28748,-0.0389837,1,0.90625
4.87483e+06,1.28751,-0.0389837,1,0.908203
4.8853e+06,1.28751,-0.0389837,1,0.910156
4.89562e+06,1.28746,-0.0389837,1,0.912109
4.90577e+06,1.28737,-0.0389837,1,0.914062
4.91575e+06,1.28724,-0.0389837,1,0.916016
4.92556e+06,1.28706,-0.0389837,1,0.917969
4.9352e+06,1.28684,-0.0389837,1,0.919922
4.94465e+06,1.28657,-0.0389837,1,0.921875
4.95392e+06,1.28625,-0.0389837,1,0.923828
4.96301e+06,1.28589,-0.0389837,1,0.925781
4.97191e+06,1.28548,-0.0389837,1,0.927734
4.98062e+06,1.28502,-0.0389837,1,0.929688
4.98913e+06,1.28452,-0.0389837,1,0.931641
4.99745e+06,1.28397,-0.0389837,1,0.933594
5.00556e+06,1.28336,-0.0389837,1,0.935547
5.01347e+06,1.28271,-0.0389837,1,0.9375
5.02118e+06,1.28201,-0.0389837,1,0.939453
5.02867e+06,1.28126,-0.0389837,1,0.941406
5.03596e+06,1.28045,-0.0389837,1,0.943359
5.04303e+06,1.2796,-0.0389837,1,0.945312
5.04988e+06,1.27869,-0.0389837,1,0.947266
5.05651e+06,1.27773,-0.0389837,1,0.949219
5.06292e+06,1.27672,-0.0389837,1,0.951172
5.0691e+06,1.27566,-0.0389837,1,0.953125
5.07506e+06,1.27454,-0.0389837,1,0.955078
5.08078e+06,1.27338,-0.0389837,1,0.957031
5.08628e+06,1.27215,-0.0389837,1,0.958984
5.09154e+06,1.27088,-0.0389837,1,0.960938
5.09656e+06,1.26955,-0.0389837,1,0.962891
5.10135e+06,1.26817,-0.0389837,1,0.964844
5.10589e+06,1.26673,-0.0389837,1,0.966797
5.1102e+06,1.26524,-0.0389837,1,0.96875
5.11425e+06,1.26369,-0.0389837,1,0.970703
5.11807e+06,1.26209,-0.0389837,1,0.972656
5.12163e+06,1.26044,-0.0389837,1,0.974609
5.12495e+06,1.25873,-0.0389837,1,0.976562
5.12802e+06,1.25697,-0.0389837,1,0.978516
5.13084e+06,1.25515,-0.0389837,1,0.980469
5.1334e+06,1.25328,-0.0389837,1,0.982422
5.13571e+06,1.25135,-0.0389837,1,0.984375
5.13777e+06,1.24937,-0.0389837,1,0.986328
5.13957e+06,1.24734,-0.0389837,1,0.988281
5.14112e+06,1.24525,-0.0389837,1,0.990234
5.14241e+06,1.24311,-0.0389837,1,0.992188
5.14344e+06,1.24091,-0.0389837,1,0.994141
5.14421e+06,1.23866,-0.0389837,1,0.996094
5.14473e+06,1.23636,-0.0389837,1,0.998047
5.14499e+06,1.23401,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c0-0-0_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
-nan,-nan,1.02516e-17,2,0.00152672
-nan,-nan,1.33249e-18,2,0.00305344
-nan,-nan,1.27045e-17,2,0.00458015
-nan,-nan,1.3795e-18,2,0.00610687
-nan,-nan,8.18502e-18,2,0.00763359
-nan,-nan,5.90214e-18,2,0.00916031
-nan,-nan,7.37232e-18,2,0.010687
-nan,-nan,6.01255e-18,2,0.0122137
-nan,-nan,1.14002e-18,2,0.0137405
-nan,-nan,5.21061e-18,2,0.0152672
-nan,-nan,7.46838e-18,2,0.0167939
-nan,-nan,2.76982e-19,2,0.0183206
-nan,-nan,4.31008e-19,2,0.0198473
-nan,-nan,6.91404e-18,2,0.021374
-nan,-nan,3.15096e-18,2,0.0229008
-nan,-nan,4.07097e-18,2,0.0244275
-nan,-nan,2.03322e-18,2,0.0259542
-nan,-nan,1.25966e-17,2,0.0274809
-nan,-nan,1.71265e-17,2,0.0290076
-nan,-nan,7.26761e-18,2,0.0305344
-nan,-nan,1.7501e-18,2,0.0320611
-nan,-nan,4.32504e-18,2,0.0335878
-nan,-nan,9.7407e-18,2,0.0351145
-nan,-nan,4.98866e-18,2,0.0366412
-nan,-nan,7.5164e-20,2,0.0381679
-nan,-nan,1.47002e-17,2,0.0396947
-nan,-nan,9.17007e-18,2,0.0412214
-nan,-nan,3.31705e-18,2,0.0427481
-nan,-nan,9.30654e-18,2,0.0442748
-nan,-nan,1.15729e-17,2,0.0458015
-nan,-nan,1.05366e-17,2,0.0473282
-nan,-nan,9.8311e-18,2,0.048855
-nan,-nan,9.11935e-18,2,0.0503817
-nan,-nan,4.16774e-18,2,0.0519084
-nan,-nan,3.03615e-18,2,0.0534351
-nan,-nan,9.0073e-18,2,0.0549618
-nan,-nan,2.02581e-18,2,0.0564885
-nan,-nan,4.56204e-18,2,0.0580153
-nan,-nan,6.11093e-19,2,0.059542
-nan,-nan,5.24002e-18,2,0.0610687
-nan,-nan,3.29194e-18,2,0.0625954
-nan,-nan,3.34152e-18,2,0.0641221
-nan,-nan,1.95373e-18,2,0.0656489
-nan,-nan,3.57157e-20,2,0.0671756
-nan,-nan,3.76558e-18,2,0.0687023
-nan,-nan,5.79939e-18,2,0.070229
-nan,-nan,3.69026e-19,2,0.0717557
-nan,-nan,3.27971e-18,2,0.0732824
-nan,-nan,1.20861e-17,2,0.0748092
-nan,-nan,5.5931e-18,2,0.0763359
-nan,-nan,3.59665e-19,2,0.0778626
-nan,-nan,4.62477e-18,2,0.0793893
-nan,-nan,3.28224e-18,2,0.080916
-nan,-nan,9.51817e-18,2,0.0824427
-nan,-nan,1.02293e-18,2,0.0839695
-nan,-nan,6.64614e-18,2,0.0854962
-nan,-nan,6.44262e-18,2,0.0870229
-nan,-nan,2.61722e-18,2,0.0885496
-nan,-nan,1.13159e-18,2,0.0900763
-nan,-nan,8.36707e-20,2,0.0916031
-nan,-nan,1.68437e-18,2,0.0931298
-nan,-nan,8.47651e-20,2,0.0946565
-nan,-nan,1.23098e-18,2,0.0961832
-nan,-nan,1.77623e-18,2,0.0977099
-nan,-nan,4.31741e-18,2,0.0992366
-nan,-nan,3.70226e-18,2,0.100763
-nan,-nan,2.93274e-19,2,0.10229
-nan,-nan,1.74506e-18,2,0.103817
-nan,-nan,3.07009e-19,2,0.105344
-nan,-nan,1.09117e-17,2,0.10687
-nan,-nan,4.58432e-18,2,0.108397
-nan,-nan,4.39522e-19,2,0.109924
-nan,-nan,3.48594e-18,2,0.11145
-nan,-nan,4.17428e-18,2,0.112977
-nan,-nan,5.54048e-18,2,0.114504
-nan,-nan,1.02785e-17,2,0.116031
-nan,-nan,3.28704e-18,2,0.117557
-nan,-nan,6.14331e-18,2,0.119084
-nan,-nan,7.81529e-18,2,0.120611
-nan,-nan,2.47842e-19,2,0.122137
-nan,-nan,6.55812e-19,2,0.123664
0.00189578,1.03403e-09,8.89304e-18,2,0.125191
0.0078525,4.23116e-09,4.67296e-18,2,0.126718
0.00986584,5.25234e-09,2.87164e-19,2,0.128244
0.010563,5.55693e-09,6.78481e-18,2,0.129771
0.013992,7.27477e-09,1.88825e-18,2,0.131298
0.0159355,8.18946e-09,1.21387e-18,2,0.132824
0.0166165,8.44185e-09,3.21894e-19,2,0.134351
0.016998,8.53807e-09,1.14286e-18,2,0.135878
0.0172624,8.57398e-09,1.11365e-18,2,0.137405
0.0178125,8.74948e-09,1.08217e-18,2,0.138931
0.0185895,9.0313e-09,9.31858e-18,2,0.140458
0.020669,9.93307e-09,4.99129e-18,2,0.141985
0.0248278,1.18041e-08,2.1101e-19,2,0.143511
0.0249466,1.17351e-08,8.5975e-18,2,0.145038
0.0252445,1.17508e-08,1.35221e-18,2,0.146565
0.025521,1.17564e-08,1.50281e-18,2,0.148092
0.0261197,1.19088e-08,5.6842e-19,2,0.149618
0.0263499,1.18918e-08,3.70649e-18,2,0.151145
0.0265125,1.18449e-08,8.32978e-19,2,0.152672
0.0276322,1.22224e-08,2.30844e-18,2,0.154198
0.028234,1.23655e-08,1.03319e-18,2,0.155725
0.0285252,1.23712e-08,2.1552e-18,2,0.157252
0.0286575,1.23084e-08,4.82327e-18,2,0.158779
0.0299129,1.27247e-08,1.29858e-19,2,0.160305
0.0301883,1.27201e-08,6.73866e-18,2,0.161832
0.0304771,1.27212e-08,7.52121e-19,2,0.163359
0.0308571,1.276e-08,3.11438e-18,2,0.164885
0.0310641,1.27272e-08,5.13519e-18,2,0.166412
0.0314625,1.27727e-08,5.77255e-18,2,0.167939
0.0317011,1.27531e-08,7.23444e-18,2,0.169466
0.0326278,1.30082e-08,2.82172e-18,2,0.170992
0.0331112,1.30836e-08,2.38651e-18,2,0.172519
0.0334972,1.31195e-08,1.1976e-17,2,0.174046
0.0344201,1.33632e-08,5.18034e-18,2,0.175573
0.0350841,1.35031e-08,6.43815e-19,2,0.177099
0.0353066,1.34721e-08,2.3679e-18,2,0.178626
0.0355109,1.34347e-08,3.10106e-18,2,0.180153
0.0372039,1.39564e-08,2.86479e-18,2,0.181679
0.0375254,1.39593e-08,3.80725e-18,2,0.183206
0.0384639,1.41897e-08,4.4671e-18,2,0.184733
0.0397959,1.45602e-08,1.92147e-18,2,0.18626
0.040531,1.47081e-08,9.95808e-19,2,0.187786
0.0408766,1.47134e-08,4.7338e-20,2,0.189313
0.0412001,1.47107e-08,4.10077e-18,2,0.19084
0.0417868,1.48013e-08,6.14477e-18,2,0.192366
0.0422249,1.48382e-08,2.71615e-18,2,0.193893
0.0436081,1.52041e-08,1.01283e-18,2,0.19542
0.0446702,1.54533e-08,2.84797e-18,2,0.196947
0.0451821,1.55096e-08,4.14147e-18,2,0.198473
0.0454526,1.54829e-08,3.88156e-18,2,0.2
0.0455865,1.54105e-08,6.30132e-18,2,0.201527
0.0462096,1.55032e-08,1.9607e-18,2,0.203053
0.0464777,1.54763e-08,5.42887e-18,2,0.20458
0.0466825,1.5429e-08,4.70263e-18,2,0.206107
0.0471768,1.54773e-08,3.01033e-18,2,0.207634
0.0498337,1.62291e-08,2.86118e-18,2,0.20916
0.0508019,1.64241e-08,4.57562e-18,2,0.210687
0.0513135,1.64697e-08,7.19116e-18,2,0.212214
0.0530215,1.6896e-08,5.99829e-18,2,0.21374
0.05614,1.77624e-08,5.21707e-18,2,0.215267
0.0567146,1.78174e-08,8.8538e-18,2,0.216794
0.0599566,1.87037e-08,1.41725e-17,2,0.218321
11247.7,0.00348432,2.11687,0,0.219847
33743.2,0.0103806,2.11687,0,0.221374
56238.7,0.0171821,2.11687,0,0.222901
78734.1,0.0238908,2.11687,0,0.224427
101230,0.0305085,2.11687,0,0.225954
123725,0.037037,2.11687,0,0.227481
146221,0.0434783,2.11687,0,0.229008
168716,0.0498339,2.11687,0,0.230534
191212,0.0561056,2.11686,0,0.232061
213707,0.0622951,2.11686,0,0.233588
236202,0.0684039,2.11686,0,0.235115
258698,0.0744337,2.11685,0,0.236641
281194,0.0803859,2.11684,0,0.238168
303689,0.086262,2.11683,0,0.239695
326185,0.0920636,2.11682,0,0.241221
348680,0.0977919,2.1168,0,0.242748
371176,0.103448,2.11676,0,0.244275
393671,0.109034,2.11676,0,0.245802
416167,0.114551,2.11673,0,0.247328
438663,0.12,2.1167,0,0.248855
461159,0.125383,2.11665,0,0.250382
483655,0.1307,2.11662,0,0.251908
506151,0.135952,2.11656,0,0.253435
528647,0.141142,2.1165,0,0.254962
551143,0.14627,2.11644,0,0.256489
573639,0.151337,2.11637,0,0.258015
596136,0.156344,2.11628,0,0.259542
618632,0.161292,2.11618,0,0.261069
641129,0.166183,2.11609,0,0.262595
663626,0.171017,2.11597,0,0.264122
686124,0.175796,2.11582,0,0.265649
708621,0.180519,2.11571,0,0.267176
731119,0.185189,2.11552,0,0.268702
753617,0.189806,2.11538,0,0.270229
776115,0.194372,2.11521,0,0.271756
798614,0.198886,2.11407,0,0.273282
821113,0.20335,2.11481,0,0.274809
843613,0.207764,2.11418,0,0.276336
866113,0.21213,2.11431,0,0.277863
888614,0.216449,2.1139,0,0.279389
911115,0.22072,2.11373,0,0.280916
933616,0.224945,2.11328,0,0.282443
956119,0.229125,2.11308,0,0.283969
978621,0.23326,2.11231,0,0.285496
1.00112e+06,0.237351,2.11235,0,0.287023
1.02363e+06,0.241399,2.10386,0,0.28855
1.04613e+06,0.245405,2.11152,0,0.290076
1.06864e+06,0.249368,2.10971,0,0.291603
1.09115e+06,0.253291,2.11038,0,0.29313
1.11365e+06,0.257173,2.10995,0,0.294656
1.13616e+06,0.261015,2.05287,0,0.296183
1.15867e+06,0.264817,2.10882,0,0.29771
1.18118e+06,0.268581,2.10798,0,0.299237
1.2037e+06,0.272307,2.08073,0,0.300763
1.22621e+06,0.275996,2.10678,0,0.30229
1.24872e+06,0.279648,2.106,0,0.303817
1.27124e+06,0.283263,2.08031,0,0.305344
1.29376e+06,0.286843,2.10355,0,0.30687
1.31628e+06,0.290387,2.10376,0,0.308397
1.3388e+06,0.293897,2.10182,0,0.309924
1.36132e+06,0.297373,1.09664,2,0.31145
1.38384e+06,0.300815,2.09979,0,0.312977
1.40637e+06,0.304224,2.09995,0,0.314504
1.4289e+06,0.3076,2.0979,0,0.316031
1.45143e+06,0.310944,2.04124,0,0.317557
1.47396e+06,0.314257,2.09189,0,0.319084
1.49649e+06,0.317538,2.09521,0,0.320611
1.51903e+06,0.320789,2.09389,0,0.322137
1.54157e+06,0.324009,2.08555,0,0.323664
1.56411e+06,0.3272,2.0412,0,0.325191
1.58665e+06,0.330361,2.08878,0,0.326718
1.6092e+06,0.333494,2.08869,0,0.328244
1.63175e+06,0.336597,2.08266,0,0.329771
1.6543e+06,0.339673,1.9342,2,0.331298
1.67685e+06,0.342721,2.0827,0,0.332824
1.69941e+06,0.345742,2.08201,0,0.334351
1.72197e+06,0.348736,2.01844,0,0.335878
1.74454e+06,0.351703,2.07556,0,0.337405
1.7671e+06,0.354645,2.07641,0,0.338931
1.78968e+06,0.357561,1.81086,2,0.340458
1.81225e+06,0.36045,2.07351,0,0.341985
1.83483e+06,0.363315,0.784481,2,0.343511
1.85741e+06,0.366156,2.06946,0,0.345038
1.88e+06,0.368972,2.05378,0,0.346565
1.90259e+06,0.371764,2.00819,2,0.348092
1.92518e+06,0.374533,2.05849,0,0.349618
1.94778e+06,0.377278,2.05804,0,0.351145
1.97038e+06,0.380001,2.04106,0,0.352672
1.99299e+06,0.382701,2.03922,0,0.354198
2.0156e+06,0.385378,2.0283,0,0.355725
2.03822e+06,0.388033,1.59421,2,0.357252
2.06084e+06,0.390667,2.02374,0,0.358779
2.08347e+06,0.393279,2.04493,0,0.360305
2.1061e+06,0.39587,2.05265,0,0.361832
2.12874e+06,0.39844,2.05059,0,0.363359
2.15138e+06,0.40099,2.04832,0,0.364885
2.17403e+06,0.40352,2.04598,0,0.366412
2.19668e+06,0.406029,2.04358,0,0.367939
2.21934e+06,0.408519,2.04114,0,0.369466
2.24201e+06,0.410989,2.03865,0,0.370992
2.26468e+06,0.41344,2.03611,0,0.372519
2.28736e+06,0.415873,2.03353,0,0.374046
2.31004e+06,0.418286,2.03091,0,0.375573
2.33273e+06,0.420681,2.02824,0,0.377099
2.35543e+06,0.423058,2.02552,0,0.378626
2.37814e+06,0.425418,2.02276,0,0.380153
2.40085e+06,0.427759,2.01996,0,0.381679
2.42357e+06,0.430083,2.01712,0,0.383206
2.44629e+06,0.43239,2.01424,0,0.384733
2.46903e+06,0.43468,2.01131,0,0.38626
2.49177e+06,0.436953,2.00835,2,0.387786
2.51452e+06,0.439209,2.00534,2,0.389313
2.53727e+06,0.44145,2.00229,2,0.39084
2.56004e+06,0.443674,1.99921,2,0.392366
2.58281e+06,0.445882,1.99609,2,0.393893
2.60559e+06,0.448075,1.99293,2,0.39542
2.62838e+06,0.450252,1.98973,2,0.396947
2.65118e+06,0.452414,1.9865,2,0.398473
2.67398e+06,0.454561,1.98324,2,0.4
2.6968e+06,0.456692,1.97993,2,0.401527
2.71962e+06,0.45881,1.9766,2,0.403053
2.74245e+06,0.460912,1.97324,2,0.40458
2.76529e+06,0.463001,1.96984,2,0.406107
2.78814e+06,0.465075,1.96641,2,0.407634
2.811e+06,0.467135,1.96295,2,0.40916
2.83387e+06,0.469182,1.95947,2,0.410687
2.85675e+06,0.471215,1.95595,2,0.412214
2.87964e+06,0.473234,1.95241,2,0.41374
2.90254e+06,0.47524,1.94885,2,0.415267
2.92545e+06,0.477234,1.94526,2,0.416794
2.94837e+06,0.479214,1.94165,2,0.418321
2.9713e+06,0.481181,1.93802,2,0.419847
2.99423e+06,0.483136,1.93436,2,0.421374
3.01718e+06,0.485078,1.93069,2,0.422901
3.04014e+06,0.487008,1.927,2,0.424427
3.06311e+06,0.488926,1.9233,2,0.425954
3.08609e+06,0.490831,1.91958,2,0.427481
3.10908e+06,0.492725,1.91584,2,0.429008
3.13209e+06,0.494607,1.9121,2,0.430534
3.1551e+06,0.496477,1.90834,2,0.432061
3.17812e+06,0.498336,1.90458,2,0.433588
3.20116e+06,0.500184,1.90081,2,0.435115
3.2242e+06,0.50202,1.89703,2,0.436641
3.24726e+06,0.503845,1.89325,2,0.438168
3.27032e+06,0.505659,1.88946,2,0.439695
3.2934e+06,0.507462,1.88567,2,0.441221
3.31649e+06,0.509255,1.88188,2,0.442748
3.33959e+06,0.511037,1.87808,2,0.444275
3.3627e+06,0.512808,1.87427,2,0.445802
3.38582e+06,0.514569,1.87042,2,0.447328
3.40896e+06,0.516319,1.86647,2,0.448855
3.4321e+06,0.51806,1.86226,2,0.450382
3.45526e+06,0.51979,1.8571,2,0.451908
3.47842e+06,0.52151,1.84697,2,0.453435
3.50159e+06,0.523219,1.73333,2,0.454962
3.52481e+06,0.524923,1.75797,2,0.456489
3.548e+06,0.526613,1.82862,2,0.458015
3.57121e+06,0.528294,1.83332,2,0.459542
3.59443e+06,0.529965,1.83235,2,0.461069
3.61766e+06,0.531627,1.82995,2,0.462595
3.6409e+06,0.53328,1.82703,2,0.464122
3.66416e+06,0.534923,1.82388,2,0.465649
3.68742e+06,0.536558,1.82062,2,0.467176
3.7107e+06,0.538183,1.81732,2,0.468702
3.73398e+06,0.539799,1.814,2,0.470229
3.75727e+06,0.541406,1.81068,2,0.471756
3.78058e+06,0.543004,1.80738,2,0.473282
3.80389e+06,0.544593,1.8041,2,0.474809
3.82722e+06,0.546173,1.80086,2,0.476336
3.85055e+06,0.547745,1.79766,2,0.477863
3.8739e+06,0.549307,1.7945,2,0.479389
3.89725e+06,0.550862,1.79139,2,0.480916
3.92061e+06,0.552407,1.78833,2,0.482443
3.94398e+06,0.553944,1.78533,2,0.483969
3.96736e+06,0.555473,1.78239,2,0.485496
3.99075e+06,0.556993,1.77951,2,0.487023
4.01414e+06,0.558505,1.7767,2,0.48855
4.03755e+06,0.560008,1.77395,2,0.490076
4.06096e+06,0.561504,1.77129,2,0.491603
4.08438e+06,0.562991,1.76869,2,0.49313
4.1078e+06,0.564469,1.76618,2,0.494656
4.13124e+06,0.56594,1.76375,2,0.496183
4.15467e+06,0.567402,1.76141,2,0.49771
4.17812e+06,0.568856,1.75916,2,0.499237
4.20157e+06,0.570303,1.757,2,0.500763
4.22503e+06,0.571741,1.75494,2,0.50229
4.24849e+06,0.573171,1.75298,2,0.503817
4.27196e+06,0.574593,1.75113,2,0.505344
4.29543e+06,0.576007,1.74939,2,0.50687
4.31891e+06,0.577414,1.74776,2,0.508397
4.34239e+06,0.578812,1.74624,2,0.509924
4.36587e+06,0.580202,1.74485,2,0.51145
4.38936e+06,0.581585,1.74357,2,0.512977
4.41285e+06,0.58296,1.74243,2,0.514504
4.43634e+06,0.584327,1.74142,2,0.516031
4.45984e+06,0.585686,1.74055,2,0.517557
4.48333e+06,0.587038,1.73982,2,0.519084
4.50683e+06,0.588382,1.73924,2,0.520611
4.53033e+06,0.589718,1.7388,2,0.522137
4.55383e+06,0.591046,1.73852,2,0.523664
4.57734e+06,0.592367,1.7384,2,0.525191
4.60084e+06,0.59368,1.73844,2,0.526718
4.62434e+06,0.594986,1.73865,2,0.528244
4.64784e+06,0.596284,1.73904,2,0.529771
4.67134e+06,0.597574,1.7396,2,0.531298
4.69484e+06,0.598857,1.74035,2,0.532824
4.71834e+06,0.600133,1.74128,2,0.534351
4.74184e+06,0.601401,1.74241,2,0.535878
4.76534e+06,0.602661,1.74374,2,0.537405
4.78883e+06,0.603914,1.74528,2,0.538931
4.81232e+06,0.60516,1.74702,2,0.540458
4.83581e+06,0.606398,1.74898,2,0.541985
4.85929e+06,0.607629,1.75117,2,0.543511
4.88277e+06,0.608852,1.75358,2,0.545038
4.90625e+06,0.610069,1.75622,2,0.546565
4.92972e+06,0.611277,1.75911,2,0.548092
4.95319e+06,0.612479,1.76224,2,0.549618
4.97666e+06,0.613674,1.76562,2,0.551145
5.00012e+06,0.614861,1.76927,2,0.552672
5.02357e+06,0.616041,1.77318,2,0.554198
5.04702e+06,0.617214,1.77736,2,0.555725
5.07047e+06,0.61838,1.78182,2,0.557252
5.0939e+06,0.619538,1.78656,2,0.558779
5.11733e+06,0.62069,1.7916,2,0.560305
5.14075e+06,0.621834,1.79694,2,0.561832
5.16417e+06,0.622971,1.80258,2,0.563359
5.18757e+06,0.624101,1.80854,2,0.564885
5.21097e+06,0.625223,1.81483,2,0.566412
5.23435e+06,0.626339,1.82144,2,0.567939
5.25773e+06,0.627447,1.82839,2,0.569466
5.28109e+06,0.628547,1.83569,2,0.570992
5.30443e+06,0.629639,1.84334,2,0.572519
5.32776e+06,0.630724,1.85135,2,0.574046
5.35106e+06,0.631801,1.85973,2,0.575573
5.37435e+06,0.632869,1.86849,2,0.577099
5.3976e+06,0.633928,1.87764,2,0.578626
5.42082e+06,0.634977,1.88718,2,0.580153
5.44401e+06,0.636017,1.89712,2,0.581679
5.46714e+06,0.637046,1.90747,2,0.583206
5.49022e+06,0.638063,1.91824,2,0.584733
5.51323e+06,0.639066,1.92943,2,0.58626
5.53616e+06,0.640055,1.94105,2,0.587786
5.55898e+06,0.641026,1.9531,2,0.589313
5.58167e+06,0.641977,1.96558,2,0.59084
5.6042e+06,0.642905,1.97848,2,0.592366
5.62651e+06,0.643803,1.9918,2,0.593893
5.64855e+06,0.644665,2.00552,2,0.59542
5.67023e+06,0.645482,2.01959,0,0.596947
5.69142e+06,0.64624,2.03395,0,0.598473
5.71195e+06,0.646919,2.04848,0,0.6
5.73158e+06,0.647492,2.063,0,0.601527
5.74991e+06,0.647917,2.0772,0,0.603053
5.76641e+06,0.648133,2.09056,0,0.60458
5.7803e+06,0.648055,2.10229,0,0.606107
5.79054e+06,0.647571,2.11127,0,0.607634
5.79605e+06,0.64656,2.11623,0,0.60916
6.00317e+06,0.667988,1.484,2,0.610687
6.00952e+06,0.667025,1.76035,2,0.612214
6.02022e+06,0.666549,1.95136,2,0.61374
6.03451e+06,0.66647,2.06433,0,0.615267
6.05145e+06,0.666685,2.13628,0,0.616794
6.0703e+06,0.667109,2.18798,0,0.618321
6.09053e+06,0.667681,2.22931,2,0.619847
6.11176e+06,0.66836,2.26509,2,0.621374
6.13374e+06,0.669118,2.29781,2,0.622901
6.1563e+06,0.669935,2.32884,2,0.624427
6.17932e+06,0.670798,2.35898,2,0.625954
6.20271e+06,0.671697,2.38874,2,0.627481
6.22642e+06,0.672625,2.41841,2,0.629008
6.25038e+06,0.673578,2.44823,2,0.630534
6.27458e+06,0.67455,2.47833,2,0.632061
6.29898e+06,0.67554,2.50882,2,0.633588
6.32357e+06,0.676544,2.53978,2,0.635115
6.34833e+06,0.677562,2.57128,2,0.636641
6.37324e+06,0.678592,2.60334,2,0.638168
6.3983e+06,0.679632,2.63603,2,0.639695
6.4235e+06,0.680683,2.66935,2,0.641221
6.44884e+06,0.681743,2.70334,2,0.642748
6.47431e+06,0.682811,2.73802,2,0.644275
6.4999e+06,0.683888,2.77339,2,0.645802
6.52562e+06,0.684973,2.80949,2,0.647328
6.55146e+06,0.686066,2.84632,2,0.648855
6.57743e+06,0.687165,2.88388,2,0.650382
6.60351e+06,0.688273,2.92219,2,0.651908
6.62971e+06,0.689387,2.96125,2,0.653435
6.65602e+06,0.690508,3.00107,2,0.654962
6.68246e+06,0.691637,3.04164,2,0.656489
6.70901e+06,0.692772,3.08298,2,0.658015
6.73568e+06,0.693913,3.12508,2,0.659542
6.76246e+06,0.695062,3.16795,2,0.661069
6.78936e+06,0.696217,3.21157,2,0.662595
6.81638e+06,0.697379,3.25595,2,0.664122
6.84351e+06,0.698548,3.30108,2,0.665649
6.87077e+06,0.699723,3.34695,2,0.667176
6.89814e+06,0.700904,3.39356,2,0.668702
6.92563e+06,0.702093,3.44089,2,0.670229
6.95323e+06,0.703288,3.48894,2,0.671756
6.98096e+06,0.704489,3.53769,2,0.673282
7.00881e+06,0.705697,3.58713,2,0.674809
7.03677e+06,0.706911,3.63723,2,0.676336
7.06486e+06,0.708133,3.68799,2,0.677863
7.09306e+06,0.70936,3.73938,2,0.679389
7.12139e+06,0.710594,3.79137,2,0.680916
7.14983e+06,0.711835,3.84395,2,0.682443
7.1784e+06,0.713082,3.89708,2,0.683969
7.20709e+06,0.714336,3.95074,2,0.685496
7.2359e+06,0.715596,4.00489,2,0.687023
7.26484e+06,0.716863,4.05951,2,0.68855
7.29389e+06,0.718136,4.11454,2,0.690076
7.32307e+06,0.719416,4.16996,2,0.691603
7.35238e+06,0.720702,4.22572,2,0.69313
7.3818e+06,0.721994,4.28178,2,0.694656
7.41135e+06,0.723293,4.33808,2,0.696183
7.44103e+06,0.724598,4.39459,2,0.69771
7.47083e+06,0.72591,4.45124,2,0.699237
7.50075e+06,0.727227,4.50798,2,0.700763
7.5308e+06,0.728552,4.56475,2,0.70229
7.56097e+06,0.729882,4.62149,2,0.703817
7.59126e+06,0.731219,4.67813,2,0.705344
7.62168e+06,0.732561,4.73462,2,0.70687
7.65223e+06,0.73391,4.79087,2,0.708397
7.6829e+06,0.735265,4.84682,2,0.709924
7.71369e+06,0.736627,4.90239,2,0.71145
7.74461e+06,0.737994,4.9575,2,0.712977
7.77565e+06,0.739367,5.01207,2,0.714504
7.80682e+06,0.740746,5.06602,2,0.716031
7.83811e+06,0.742131,5.11927,2,0.717557
7.86953e+06,0.743522,5.17173,2,0.719084
7.90107e+06,0.744919,5.22331,2,0.720611
7.93273e+06,0.746322,5.27392,2,0.722137
7.96452e+06,0.74773,5.32347,2,0.723664
7.99644e+06,0.749144,5.37187,2,0.725191
8.02847e+06,0.750563,5.41903,2,0.726718
8.06063e+06,0.751989,5.46485,2,0.728244
8.09292e+06,0.753419,5.50924,2,0.729771
8.12533e+06,0.754855,5.55211,2,0.731298
8.15786e+06,0.756297,5.59337,2,0.732824
8.19051e+06,0.757744,5.63292,2,0.734351
8.22328e+06,0.759196,5.67067,2,0.735878
8.25618e+06,0.760653,5.70655,2,0.737405
8.2892e+06,0.762116,5.74046,2,0.738931
8.32234e+06,0.763583,5.77232,2,0.740458
8.3556e+06,0.765056,5.80206,2,0.741985
8.38898e+06,0.766533,5.82959,2,0.743511
8.42248e+06,0.768016,5.85486,2,0.745038
8.45609e+06,0.769503,5.87778,2,0.746565
8.48983e+06,0.770995,5.8983,2,0.748092
8.52369e+06,0.772491,5.91637,2,0.749618
8.55766e+06,0.773992,5.93193,2,0.751145
8.59175e+06,0.775498,5.94494,2,0.752672
8.62596e+06,0.777008,5.95536,2,0.754198
8.66028e+06,0.778522,5.96316,2,0.755725
8.69472e+06,0.78004,5.96832,2,0.757252
8.72927e+06,0.781563,5.97082,2,0.758779
8.76394e+06,0.783089,5.97066,2,0.760305
8.79872e+06,0.78462,5.96783,2,0.761832
8.83361e+06,0.786154,5.96233,2,0.763359
8.86861e+06,0.787692,5.95419,2,0.764885
8.90372e+06,0.789234,5.94343,2,0.766412
8.93894e+06,0.790779,5.93007,2,0.767939
8.97427e+06,0.792328,5.91416,2,0.769466
9.00971e+06,0.79388,5.89574,2,0.770992
9.04525e+06,0.795435,5.87486,2,0.772519
9.0809e+06,0.796993,5.85159,2,0.774046
9.11666e+06,0.798554,5.82598,2,0.775573
9.15251e+06,0.800118,5.79813,2,0.777099
9.18847e+06,0.801685,5.76809,2,0.778626
9.22452e+06,0.803254,5.73597,2,0.780153
9.26068e+06,0.804826,5.70186,2,0.781679
9.29693e+06,0.806401,5.66584,2,0.783206
9.33328e+06,0.807977,5.62802,2,0.784733
9.36973e+06,0.809555,5.58851,2,0.78626
9.40627e+06,0.811136,5.54741,2,0.787786
9.4429e+06,0.812718,5.50484,2,0.789313
9.47961e+06,0.814302,5.46091,2,0.79084
9.51642e+06,0.815887,5.41573,2,0.792366
9.55332e+06,0.817473,5.36943,2,0.793893
9.5903e+06,0.819061,5.32212,2,0.79542
9.62736e+06,0.820649,5.27392,2,0.796947
9.6645e+06,0.822239,5.22495,2,0.798473
9.70172e+06,0.823829,5.17533,2,0.8
9.73902e+06,0.825419,5.12517,2,0.801527
9.77639e+06,0.82701,5.0746,2,0.803053
9.81384e+06,0.828601,5.02372,2,0.80458
9.85135e+06,0.830192,4.97265,2,0.806107
9.88894e+06,0.831782,4.9215,2,0.807634
9.92659e+06,0.833372,4.87037,2,0.80916
9.9643e+06,0.834961,4.81937,2,0.810687
1.00021e+07,0.836549,4.7686,2,0.812214
1.00399e+07,0.838136,4.71816,2,0.81374
1.00778e+07,0.839722,4.66813,2,0.815267
1.01157e+07,0.841306,4.61861,2,0.816794
1.01537e+07,0.842889,4.56969,2,0.818321
1.01917e+07,0.844469,4.52143,2,0.819847
1.02298e+07,0.846047,4.47393,2,0.821374
1.02679e+07,0.847623,4.42725,2,0.822901
1.03061e+07,0.849195,4.38146,2,0.824427
1.03443e+07,0.850765,4.33662,2,0.825954
1.03825e+07,0.852331,4.29279,2,0.827481
1.04207e+07,0.853894,4.25003,2,0.829008
1.0459e+07,0.855453,4.20839,2,0.830534
1.04973e+07,0.857008,4.16791,2,0.832061
1.05356e+07,0.858559,4.12863,2,0.833588
1.05739e+07,0.860104,4.09059,2,0.835115
1.06123e+07,0.861645,4.05383,2,0.836641
1.06506e+07,0.863181,4.01837,2,0.838168
1.06889e+07,0.864711,3.98424,2,0.839695
1.07272e+07,0.866235,3.95147,2,0.841221
1.07656e+07,0.867752,3.92006,2,0.842748
1.08039e+07,0.869264,3.89004,2,0.844275
1.08421e+07,0.870768,3.86141,2,0.845802
1.08804e+07,0.872265,3.83419,2,0.847328
1.09186e+07,0.873755,3.80837,2,0.848855
1.09569e+07,0.875237,3.78397,2,0.850382
1.0995e+07,0.87671,3.76097,2,0.851908
1.10331e+07,0.878175,3.73938,2,0.853435
1.10712e+07,0.879631,3.71919,2,0.854962
1.11093e+07,0.881078,3.70039,2,0.856489
1.11472e+07,0.882514,3.68298,2,0.858015
1.11851e+07,0.883941,3.66693,2,0.859542
1.1223e+07,0.885357,3.65223,2,0.861069
1.12607e+07,0.886763,3.63886,2,0.862595
1.12984e+07,0.888157,3.62682,2,0.864122
1.1336e+07,0.889539,3.61606,2,0.865649
1.13735e+07,0.890909,3.60659,2,0.867176
1.14109e+07,0.892267,3.59836,2,0.868702
1.14482e+07,0.893612,3.59135,2,0.870229
1.14854e+07,0.894943,3.58555,2,0.871756
1.15225e+07,0.896261,3.58092,2,0.873282
1.15594e+07,0.897564,3.57743,2,0.874809
1.15962e+07,0.898853,3.57505,2,0.876336
1.16329e+07,0.900126,3.57376,2,0.877863
1.16694e+07,0.901384,3.57352,2,0.879389
1.17058e+07,0.902626,3.5743,2,0.880916
1.1742e+07,0.903851,3.57607,2,0.882443
1.17781e+07,0.905059,3.57879,2,0.883969
1.1814e+07,0.90625,3.58244,2,0.885496
1.18497e+07,0.907423,3.58698,2,0.887023
1.18852e+07,0.908577,3.59237,2,0.88855
1.19205e+07,0.909713,3.59858,2,0.890076
1.19556e+07,0.910829,3.60558,2,0.891603
1.19905e+07,0.911925,3.61333,2,0.89313
1.20252e+07,0.913001,3.62179,2,0.894656
1.20597e+07,0.914055,3.63094,2,0.896183
1.20939e+07,0.915089,3.64074,2,0.89771
1.21279e+07,0.916101,3.65115,2,0.899237
1.21616e+07,0.91709,3.66215,2,0.900763
1.21951e+07,0.918056,3.67368,2,0.90229
1.22283e+07,0.918999,3.68573,2,0.903817
1.22612e+07,0.919918,3.69826,2,0.905344
1.22938e+07,0.920813,3.71123,2,0.90687
1.23262e+07,0.921682,3.72461,2,0.908397
1.23582e+07,0.922526,3.73837,2,0.909924
1.23899e+07,0.923345,3.75248,2,0.91145
1.24214e+07,0.924136,3.7669,2,0.912977
1.24524e+07,0.924901,3.78161,2,0.914504
1.24832e+07,0.925638,3.79657,2,0.916031
1.25136e+07,0.926348,3.81175,2,0.917557
1.25436e+07,0.927028,3.82713,2,0.919084
1.25733e+07,0.92768,3.84267,2,0.920611
1.26026e+07,0.928302,3.85835,2,0.922137
1.26316e+07,0.928895,3.87414,2,0.923664
1.26601e+07,0.929456,3.89001,2,0.925191
1.26883e+07,0.929987,3.90594,2,0.926718
1.2716e+07,0.930486,3.92189,2,0.928244
1.27434e+07,0.930954,3.93785,2,0.929771
1.27703e+07,0.931388,3.95379,2,0.931298
1.27967e+07,0.93179,3.96969,2,0.932824
1.28228e+07,0.932159,3.98552,2,0.934351
1.28483e+07,0.932494,4.00126,2,0.935878
1.28735e+07,0.932794,4.01689,2,0.937405
1.28981e+07,0.93306,4.03239,2,0.938931
1.29223e+07,0.933291,4.04774,2,0.940458
1.2946e+07,0.933486,4.06292,2,0.941985
1.29692e+07,0.933645,4.07791,2,0.943511
1.29919e+07,0.933767,4.09269,2,0.945038
1.30141e+07,0.933853,4.10725,2,0.946565
1.30358e+07,0.933902,4.12157,2,0.948092
1.3057e+07,0.933913,4.13563,2,0.949618
1.30776e+07,0.933886,4.14942,2,0.951145
1.30977e+07,0.933821,4.16292,2,0.952672
1.31172e+07,0.933717,4.17613,2,0.954198
1.31362e+07,0.933574,4.18902,2,0.955725
1.31547e+07,0.933392,4.20158,2,0.957252
1.31725e+07,0.93317,4.21381,2,0.958779
1.31898e+07,0.932908,4.22568,2,0.960305
1.32065e+07,0.932606,4.2372,2,0.961832
1.32227e+07,0.932264,4.24835,2,0.963359
1.32382e+07,0.931881,4.25912,2,0.964885
1.32531e+07,0.931457,4.2695,2,0.966412
1.32674e+07,0.930992,4.27948,2,0.967939
1.32812e+07,0.930485,4.28906,2,0.969466
1.32943e+07,0.929937,4.29822,2,0.970992
1.33067e+07,0.929347,4.30696,2,0.972519
1.33186e+07,0.928715,4.31528,2,0.974046
1.33298e+07,0.928041,4.32317,2,0.975573
1.33404e+07,0.927325,4.33061,2,0.977099
1.33503e+07,0.926566,4.33762,2,0.978626
1.33596e+07,0.925765,4.34417,2,0.980153
1.33682e+07,0.924922,4.35027,2,0.981679
1.33762e+07,0.924035,4.35591,2,0.983206
1.33835e+07,0.923106,4.36109,2,0.984733
1.33901e+07,0.922134,4.3658,2,0.98626
1.33961e+07,0.921119,4.37003,2,0.987786
1.34014e+07,0.920061,4.37379,2,0.989313
1.34061e+07,0.918959,4.37707,2,0.99084
1.341e+07,0.917813,4.37986,2,0.992366
1.34132e+07,0.916623,4.38216,2,0.993893
1.34158e+07,0.915389,4.38396,2,0.99542
1.34176e+07,0.91411,4.38525,2,0.996947
1.34187e+07,0.912786,4.38602,2,0.998473
1.34398e+07,0.912829,4.40107,2,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c0-0-0_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
-nan,-nan,-8.82669e-18,3,0.00271003
-nan,-nan,-6.01074e-18,3,0.00542005
-nan,-nan,-1.58736e-18,3,0.00813008
-nan,-nan,-7.91997e-18,3,0.0108401
-nan,-nan,-5.94464e-19,3,0.0135501
-nan,-nan,-1.2137e-18,3,0.0162602
-nan,-nan,-5.54833e-19,3,0.0189702
-nan,-nan,-6.33194e-18,3,0.0216802
-nan,-nan,-6.31457e-18,3,0.0243902
-nan,-nan,-1.23292e-18,3,0.0271003
-nan,-nan,-4.87104e-18,3,0.0298103
-nan,-nan,-5.77845e-18,3,0.0325203
-nan,-nan,-4.00963e-18,3,0.0352304
-nan,-nan,-1.63237e-18,3,0.0379404
-nan,-nan,-4.19645e-19,3,0.0406504
-nan,-nan,-7.17597e-18,3,0.0433604
-nan,-nan,-1.01563e-17,3,0.0460705
-nan,-nan,-1.02852e-18,3,0.0487805
-nan,-nan,-4.71591e-18,3,0.0514905
-nan,-nan,-1.45617e-17,3,0.0542005
-nan,-nan,-3.32499e-18,3,0.0569106
-nan,-nan,-3.5683e-18,3,0.0596206
-nan,-nan,-1.29769e-18,3,0.0623306
-nan,-nan,-4.88875e-18,3,0.0650407
-nan,-nan,-6.97645e-18,3,0.0677507
-nan,-nan,-5.57223e-18,3,0.0704607
-nan,-nan,-1.13802e-17,3,0.0731707
-nan,-nan,-1.34963e-18,3,0.0758808
-nan,-nan,-2.16396e-18,3,0.0785908
-nan,-nan,-3.13428e-18,3,0.0813008
-nan,-nan,-8.89247e-18,3,0.0840108
-nan,-nan,-2.93918e-18,3,0.0867209
-nan,-nan,-3.50308e-18,3,0.0894309
-nan,-nan,-6.99466e-20,3,0.0921409
-nan,-nan,-1.39313e-18,3,0.0948509
-nan,-nan,-4.58114e-19,3,0.097561
-nan,-nan,-6.10023e-18,3,0.100271
-nan,-nan,-1.0205e-17,3,0.102981
-nan,-nan,-5.61542e-18,3,0.105691
-nan,-nan,-5.30461e-18,3,0.108401
-nan,-nan,-5.98203e-18,3,0.111111
-nan,-nan,-7.88069e-19,3,0.113821
0.0044941,1.29728e-08,-1.66919e-17,3,0.116531
0.00624366,1.76087e-08,-1.93604e-18,3,0.119241
0.00727732,2.00627e-08,-1.08749e-17,3,0.121951
0.00794666,2.14265e-08,-4.36264e-18,3,0.124661
0.0109258,2.88255e-08,-1.99898e-18,3,0.127371
0.0120895,3.12242e-08,-2.34474e-18,3,0.130081
0.0129259,3.26962e-08,-2.64466e-18,3,0.132791
0.0138167,3.42434e-08,-8.8281e-19,3,0.135501
0.0143536,3.48697e-08,-1.30722e-17,3,0.138211
0.0152955,3.64363e-08,-1.66569e-19,3,0.140921
0.0155959,3.64443e-08,-5.36462e-18,3,0.143631
0.0183303,4.20333e-08,-6.27768e-18,3,0.146341
0.0193375,4.35294e-08,-7.6421e-18,3,0.149051
0.0195854,4.3293e-08,-1.01182e-18,3,0.151762
0.020617,4.47668e-08,-6.22502e-18,3,0.154472
0.0210585,4.49302e-08,-8.23885e-18,3,0.157182
0.0212145,4.44893e-08,-4.42055e-18,3,0.159892
0.0214821,4.42933e-08,-8.60633e-19,3,0.162602
0.0216764,4.39552e-08,-2.59748e-18,3,0.165312
0.0219778,4.38418e-08,-2.43233e-19,3,0.168022
0.0225249,4.42141e-08,-4.14533e-18,3,0.170732
0.0230555,4.4543e-08,-2.8638e-18,3,0.173442
0.0232717,4.42637e-08,-1.64228e-18,3,0.176152
0.0238821,4.47311e-08,-4.47737e-18,3,0.178862
0.0241909,4.46281e-08,-1.85214e-18,3,0.181572
0.0245086,4.45443e-08,-2.76946e-18,3,0.184282
0.0270788,4.84973e-08,-4.94004e-18,3,0.186992
0.0276092,4.87358e-08,-1.04342e-18,3,0.189702
0.0294036,5.1167e-08,-7.42085e-19,3,0.192412
0.0299802,5.14407e-08,-5.92239e-19,3,0.195122
0.0308745,5.22446e-08,-2.07585e-18,3,0.197832
0.0322119,5.3766e-08,-4.68915e-18,3,0.200542
0.0327079,5.38611e-08,-1.59907e-18,3,0.203252
0.0332985,5.41074e-08,-1.84588e-18,3,0.205962
0.034043,5.4594e-08,-6.74487e-18,3,0.208672
0.0345239,5.46508e-08,-2.91055e-18,3,0.211382
0.0357673,5.58979e-08,-8.71909e-19,3,0.214092
0.0359521,5.54799e-08,-1.10526e-17,3,0.216802
0.0363366,5.53766e-08,-5.55964e-18,3,0.219512
0.0367402,5.53047e-08,-1.0383e-17,3,0.222222
0.0370206,5.50514e-08,-5.96899e-18,3,0.224932
0.0380189,5.58589e-08,-4.60454e-18,3,0.227642
0.0382299,5.55041e-08,-5.11986e-18,3,0.230352
0.0389385,5.58716e-08,-2.27307e-18,3,0.233062
0.0390931,5.5445e-08,-3.92964e-19,3,0.235772
0.0396556,5.56001e-08,-5.21478e-18,3,0.238482
0.0400542,5.55244e-08,-7.01517e-18,3,0.241192
0.0408478,5.59918e-08,-3.70081e-18,3,0.243902
0.0419263,5.68351e-08,-4.36509e-20,3,0.246612
0.0423908,5.68367e-08,-6.79384e-18,3,0.249322
0.042919,5.69229e-08,-5.76252e-18,3,0.252033
0.0431116,5.65667e-08,-1.0837e-18,3,0.254743
0.0433501,5.62777e-08,-1.06498e-18,3,0.257453
0.0439151,5.64143e-08,-9.61063e-18,3,0.260163
0.0442703,5.62813e-08,-4.2e-18,3,0.262873
0.0451368,5.67943e-08,-8.16909e-18,3,0.265583
0.046069,5.73787e-08,-1.00846e-17,3,0.268293
0.0476055,5.86965e-08,-3.2972e-18,3,0.271003
0.0478997,5.84717e-08,-1.34513e-18,3,0.273713
0.0483204,5.8404e-08,-3.03455e-19,3,0.276423
0.048819,5.84311e-08,-2.63626e-18,3,0.279133
0.0492777,5.84102e-08,-3.43875e-18,3,0.281843
0.0505341,5.93263e-08,-2.36965e-18,3,0.284553
0.0514574,5.98375e-08,-1.04172e-17,3,0.287263
0.0521298,6.00502e-08,-2.10868e-17,3,0.289973
0.0532915,6.08175e-08,-2.09243e-17,3,0.292683
0.0538316,6.08676e-08,-1.96413e-17,3,0.295393
0.0542384,6.07675e-08,-8.77134e-18,3,0.298103
0.0553148,6.14126e-08,-1.26079e-17,3,0.300813
0.0588051,6.47021e-08,-4.60456e-18,3,0.303523
4075.6,0.00444444,-0.0389837,1,0.306233
12226.8,0.0132159,-0.0389837,1,0.308943
20378,0.0218341,-0.0389837,1,0.311653
28529.2,0.030303,-0.0389837,1,0.314363
36680.4,0.0386266,-0.0389837,1,0.317073
44831.6,0.0468085,-0.0389837,1,0.319783
52982.8,0.0548523,-0.0389837,1,0.322493
61134,0.0627616,-0.0389837,1,0.325203
69285.3,0.0705395,-0.0389837,1,0.327913
77436.5,0.0781895,-0.0389837,1,0.330623
85587.8,0.0857146,-0.0389837,1,0.333333
93739.2,0.0931178,-0.0389837,1,0.336043
101891,0.100402,-0.0389837,1,0.338753
110042,0.107571,-0.0389838,1,0.341463
118194,0.114626,-0.0389838,1,0.344173
126345,0.12157,-0.0389838,1,0.346883
134497,0.128407,-0.0389839,1,0.349593
142649,0.135138,-0.0389839,1,0.352304
150802,0.141767,-0.038984,1,0.355014
158954,0.148294,-0.0389841,1,0.357724
167107,0.154724,-0.0389842,1,0.360434
175260,0.161058,-0.0389843,1,0.363144
183414,0.167297,-0.0389844,1,0.365854
191568,0.173445,-0.0389845,1,0.368564
199723,0.179504,-0.0389847,1,0.371274
207878,0.185474,-0.0389849,1,0.373984
216034,0.19136,-0.0389851,1,0.376694
224190,0.197161,-0.0389853,1,0.379404
232348,0.202881,-0.0389855,1,0.382114
240506,0.20852,-0.0389858,1,0.384824
248666,0.214082,-0.0389861,1,0.387534
256826,0.219566,-0.0389864,1,0.390244
264988,0.224976,-0.0389868,1,0.392954
273151,0.230313,-0.0389872,1,0.395664
281315,0.235578,-0.0389876,1,0.398374
289481,0.240773,-0.0389881,1,0.401084
297649,0.245899,-0.0389886,1,0.403794
305819,0.250958,-0.0389891,1,0.406504
313990,0.255952,-0.0389897,1,0.409214
322164,0.260881,-0.0389903,1,0.411924
330340,0.265748,-0.038991,1,0.414634
338518,0.270553,-0.0389917,1,0.417344
346700,0.275298,-0.0389925,1,0.420054
354883,0.279984,-0.0389933,1,0.422764
363070,0.284613,-0.0389942,1,0.425474
371260,0.289185,-0.0389951,1,0.428184
379453,0.293703,-0.0389961,1,0.430894
387650,0.298166,-0.0389972,1,0.433604
395851,0.302576,-0.0389983,1,0.436314
404055,0.306935,-0.0389994,1,0.439024
412264,0.311244,-0.0390007,1,0.441734
420477,0.315503,-0.039002,1,0.444444
428695,0.319713,-0.0390034,1,0.447154
436917,0.323877,-0.0390048,1,0.449864
445145,0.327994,-0.0390063,1,0.452575
453377,0.332065,-0.0390079,1,0.455285
461616,0.336093,-0.0390096,1,0.457995
469860,0.340077,-0.0390113,1,0.460705
478110,0.344019,-0.0390131,1,0.463415
486367,0.347919,-0.039015,1,0.466125
494630,0.351779,-0.039017,1,0.468835
502900,0.355599,-0.0390191,1,0.471545
511178,0.359381,-0.0390213,1,0.474255
519462,0.363124,-0.0390235,1,0.476965
527755,0.366831,-0.0390258,1,0.479675
536055,0.370501,-0.0390283,1,0.482385
544364,0.374136,-0.0390308,1,0.485095
552681,0.377736,-0.0390334,1,0.487805
561007,0.381303,-0.0390361,1,0.490515
569342,0.384836,-0.0390389,1,0.493225
577687,0.388337,-0.0390418,1,0.495935
586042,0.391806,-0.0390448,1,0.498645
594407,0.395244,-0.0390479,1,0.501355
602782,0.398653,-0.0390511,1,0.504065
611168,0.402031,-0.0390544,1,0.506775
619564,0.405381,-0.0390578,1,0.509485
627973,0.408703,-0.0390613,1,0.512195
636393,0.411997,-0.0390649,1,0.514905
644825,0.415265,-0.0390686,1,0.517615
653269,0.418506,-0.0390725,1,0.520325
661726,0.421722,-0.0390764,1,0.523035
670196,0.424912,-0.0390805,1,0.525745
678679,0.428079,-0.0390846,1,0.528455
687176,0.431221,-0.0390889,1,0.531165
695687,0.43434,-0.0390932,1,0.533875
704212,0.437437,-0.0390977,1,0.536585
712752,0.440511,-0.0391023,1,0.539295
721307,0.443563,-0.039107,1,0.542005
729877,0.446595,-0.0391118,1,0.544715
738463,0.449606,-0.0391168,1,0.547425
747064,0.452597,-0.0391218,1,0.550136
755682,0.455568,-0.039127,1,0.552846
764316,0.45852,-0.0391322,1,0.555556
772968,0.461454,-0.0391376,1,0.558266
781636,0.464369,-0.0391431,1,0.560976
790322,0.467266,-0.0391487,1,0.563686
799026,0.470147,-0.0391541,1,0.566396
807748,0.47301,-0.0391602,1,0.569106
816488,0.475857,-0.0391662,1,0.571816
825247,0.478688,-0.0391722,1,0.574526
834025,0.481503,-0.0391783,1,0.577236
842823,0.484303,-0.0391845,1,0.579946
851640,0.487088,-0.039191,1,0.582656
860477,0.489858,-0.0391974,1,0.585366
869334,0.492614,-0.039204,1,0.588076
878211,0.495357,-0.0392107,1,0.590786
887109,0.498086,-0.0392174,1,0.593496
896029,0.500802,-0.0392243,1,0.596206
904969,0.503505,-0.0392313,1,0.598916
913931,0.506196,-0.0392383,1,0.601626
922915,0.508874,-0.0392455,1,0.604336
931920,0.51154,-0.0392527,1,0.607046
940948,0.514195,-0.0392601,1,0.609756
949998,0.516838,-0.0392675,1,0.612466
959071,0.519471,-0.039275,1,0.615176
968166,0.522092,-0.0392826,1,0.617886
977285,0.524703,-0.0392901,1,0.620596
986426,0.527303,-0.0392981,1,0.623306
995591,0.529894,-0.0393059,1,0.626016
1.00478e+06,0.532474,-0.0393138,1,0.628726
1.01399e+06,0.535044,-0.0393218,1,0.631436
1.02323e+06,0.537605,-0.039327,1,0.634146
1.03249e+06,0.540157,-0.0393379,1,0.636856
1.04177e+06,0.5427,-0.0393461,1,0.639566
1.05108e+06,0.545233,-0.0393543,1,0.642276
1.06041e+06,0.547758,-0.0393626,1,0.644986
1.06977e+06,0.550274,-0.0393704,1,0.647696
1.07915e+06,0.552781,-0.0393792,1,0.650407
1.08855e+06,0.55528,-0.0393875,1,0.653117
1.09798e+06,0.55777,-0.039396,1,0.655827
1.10743e+06,0.560252,-0.0394045,1,0.658537
1.11691e+06,0.562726,-0.0394129,1,0.661247
1.12641e+06,0.565193,-0.0394215,1,0.663957
1.13594e+06,0.56765,-0.0394101,1,0.666667
1.14549e+06,0.570101,-0.0394385,1,0.669377
1.15506e+06,0.572543,-0.039447,1,0.672087
1.16466e+06,0.574977,-0.0394556,1,0.674797
1.17428e+06,0.577404,-0.0394641,1,0.677507
1.18392e+06,0.579822,-0.0394724,1,0.680217
1.19359e+06,0.582233,-0.0394811,1,0.682927
1.20329e+06,0.584636,-0.0394802,1,0.685637
1.213e+06,0.587032,-0.039498,1,0.688347
1.22274e+06,0.589419,-0.0395062,1,0.691057
1.2325e+06,0.591799,-0.0395146,1,0.693767
1.24228e+06,0.59417,-0.0395229,1,0.696477
1.25208e+06,0.596534,-0.039531,1,0.699187
1.26191e+06,0.598889,-0.0395393,1,0.701897
1.27176e+06,0.601237,-0.0395384,1,0.704607
1.28162e+06,0.603576,-0.0395554,1,0.707317
1.29151e+06,0.605906,-0.0395628,1,0.710027
1.30142e+06,0.608228,-0.039571,1,0.712737
1.31135e+06,0.610542,-0.0395786,1,0.715447
1.32129e+06,0.612846,-0.0395862,1,0.718157
1.33125e+06,0.615142,-0.0395937,1,0.720867
1.34123e+06,0.617428,-0.0396005,1,0.723577
1.35123e+06,0.619705,-0.0396082,1,0.726287
1.36124e+06,0.621971,-0.0389598,1,0.728997
1.37127e+06,0.624229,-0.039622,1,0.731707
1.38132e+06,0.626477,-0.0396281,1,0.734417
1.39137e+06,0.628714,-0.0396351,1,0.737127
1.40144e+06,0.63094,-0.0396413,1,0.739837
1.41153e+06,0.633155,-0.0396474,1,0.742547
1.42162e+06,0.635359,-0.0396533,1,0.745257
1.43172e+06,0.637552,-0.0396584,1,0.747967
1.44183e+06,0.639733,-0.0396644,1,0.750678
1.45195e+06,0.641902,-0.0396489,1,0.753388
1.46208e+06,0.644057,-0.0396745,1,0.756098
1.47221e+06,0.6462,-0.0396772,1,0.758808
1.48235e+06,0.64833,-0.0396834,1,0.761518
1.49249e+06,0.650446,-0.0396872,1,0.764228
1.50263e+06,0.652547,-0.0396912,1,0.766938
1.51277e+06,0.654634,-0.0396947,1,0.769648
1.52291e+06,0.656705,-0.0396976,1,0.772358
1.53305e+06,0.658761,-0.0397008,1,0.775068
1.54318e+06,0.660801,-0.0397003,1,0.777778
1.55331e+06,0.662824,-0.0397055,1,0.780488
1.56343e+06,0.66483,-0.0396889,1,0.783198
1.57354e+06,0.666818,-0.0397087,1,0.785908
1.58364e+06,0.668788,-0.0397089,1,0.788618
1.59373e+06,0.670739,-0.0397104,1,0.791328
1.6038e+06,0.67267,-0.0397105,1,0.794038
1.61385e+06,0.674581,-0.0397102,1,0.796748
1.62389e+06,0.676471,-0.03971,1,0.799458
1.6339e+06,0.67834,-0.0397069,1,0.802168
1.6439e+06,0.680186,-0.0397077,1,0.804878
1.65386e+06,0.68201,-0.0396481,1,0.807588
1.6638e+06,0.68381,-0.0397036,1,0.810298
1.67371e+06,0.685586,-0.0396999,1,0.813008
1.68359e+06,0.687336,-0.0396976,1,0.815718
1.69343e+06,0.689061,-0.039694,1,0.818428
1.70323e+06,0.690759,-0.0396894,1,0.821138
1.71299e+06,0.69243,-0.0396855,1,0.823848
1.72271e+06,0.694072,-0.0396569,1,0.826558
1.73239e+06,0.695685,-0.039675,1,0.829268
1.74201e+06,0.697268,-0.0396672,1,0.831978
1.75159e+06,0.698821,-0.0396625,1,0.834688
1.76111e+06,0.700341,-0.0396555,1,0.837398
1.77057e+06,0.70183,-0.0396473,1,0.840108
1.77998e+06,0.703284,-0.0396405,1,0.842818
1.78931e+06,0.704704,-0.0395241,1,0.845528
1.79859e+06,0.706089,-0.0396233,1,0.848238
1.80779e+06,0.707438,-0.0396136,1,0.850949
1.81692e+06,0.708749,-0.0396039,1,0.853659
1.82597e+06,0.710022,-0.0395942,1,0.856369
1.83494e+06,0.711258,-0.0384043,1,0.859079
1.84382e+06,0.71245,-0.0395726,1,0.861789
1.85262e+06,0.713603,-0.0395607,1,0.864499
1.86133e+06,0.714713,-0.0395485,1,0.867209
1.86995e+06,0.71578,-0.0395371,1,0.869919
1.87846e+06,0.716804,-0.0395185,1,0.872629
1.88688e+06,0.717782,-0.0395113,1,0.875339
1.89518e+06,0.718714,-0.039498,1,0.878049
1.90338e+06,0.719599,-0.0394619,1,0.880759
1.91147e+06,0.720435,-0.0394704,1,0.883469
1.91944e+06,0.721222,-0.0394559,1,0.886179
1.92728e+06,0.72196,-0.0394386,1,0.888889
1.93501e+06,0.722646,-0.0394268,1,0.891599
1.9426e+06,0.72328,-0.0394115,1,0.894309
1.95006e+06,0.723861,-0.0393943,1,0.897019
1.95738e+06,0.724387,-0.0393813,1,0.899729
1.96457e+06,0.724859,-0.0393655,1,0.902439
1.97161e+06,0.725275,-0.0393421,1,0.905149
1.9785e+06,0.725634,-0.0393344,1,0.907859
1.98523e+06,0.725935,-0.0393186,1,0.910569
1.99182e+06,0.726177,-0.0392951,1,0.913279
1.99824e+06,0.72636,-0.0392869,1,0.915989
2.0045e+06,0.726483,-0.0392714,1,0.918699
2.01059e+06,0.726544,-0.0392555,1,0.921409
2.01651e+06,0.726543,-0.039229,1,0.924119
2.02225e+06,0.726479,-0.0392248,1,0.926829
2.02782e+06,0.726352,-0.0392097,1,0.929539
2.0332e+06,0.726161,-0.0391945,1,0.932249
2.0384e+06,0.725905,-0.0389651,1,0.934959
2.04341e+06,0.725583,-0.0391654,1,0.937669
2.04823e+06,0.725195,-0.0391514,1,0.940379
2.05286e+06,0.72474,-0.0391377,1,0.943089
2.05728e+06,0.724218,-0.039124,1,0.945799
2.0615e+06,0.723629,-0.0391001,1,0.948509
2.06552e+06,0.722971,-0.0390988,1,0.95122
2.06934e+06,0.722245,-0.0390869,1,0.95393
2.07294e+06,0.721449,-0.0390755,1,0.95664
2.07633e+06,0.720585,-0.0390646,1,0.95935
2.0795e+06,0.719651,-0.0390542,1,0.96206
2.08246e+06,0.718648,-0.0390422,1,0.96477
2.0852e+06,0.717575,-0.0390348,1,0.96748
2.08772e+06,0.716432,-0.039027,1,0.97019
2.09002e+06,0.715219,-0.0390194,1,0.9729
2.09209e+06,0.713936,-0.0390124,1,0.97561
2.09393e+06,0.712584,-0.0390061,1,0.97832
2.09555e+06,0.711161,-0.0390006,1,0.98103
2.09694e+06,0.709669,-0.0389958,1,0.98374
2.0981e+06,0.708108,-0.0389918,1,0.98645
2.09902e+06,0.706477,-0.0389886,1,0.98916
2.09972e+06,0.704778,-0.0389862,1,0.99187
2.10018e+06,0.703011,-0.0389846,1,0.99458
2.10042e+06,0.701176,-0.0389838,1,0.99729
3.5116e+06,1.16909,-0.0414236,3,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c0-0-1_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00195312
33743.2,1,2.11687,0,0.00390625
56238.7,1,2.11687,0,0.00585938
78734.1,1,2.11687,0,0.0078125
101230,1,2.11687,0,0.00976562
123725,1,2.11687,0,0.0117188
146221,1,2.11687,0,0.0136719
168716,1,2.11687,0,0.015625
191212,1,2.11687,0,0.0175781
213707,1,2.11687,0,0.0195312
236202,1,2.11687,0,0.0214844
258698,1,2.11687,0,0.0234375
281193,1,2.11687,0,0.0253906
303689,1,2.11687,0,0.0273438
326185,1,2.11687,0,0.0292969
348680,1,2.11687,0,0.03125
371176,1,2.11687,0,0.0332031
393671,1,2.11687,0,0.0351562
416167,1,2.11687,0,0.0371094
438663,1,2.11687,0,0.0390625
461158,1,2.11687,0,0.0410156
483654,1,2.11687,0,0.0429688
506150,1,2.11687,0,0.0449219
528646,1,2.11687,0,0.046875
551142,1.00001,2.11687,0,0.0488281
573638,1.00001,2.11687,0,0.0507812
596135,1.00001,2.11687,0,0.0527344
618631,1.00001,2.11687,0,0.0546875
641127,1.00001,2.11687,0,0.0566406
663624,1.00001,2.11687,0,0.0585938
686121,1.00001,2.11687,0,0.0605469
708618,1.00002,2.11687,0,0.0625
731115,1.00002,2.11687,0,0.0644531
753613,1.00002,2.11687,0,0.0664062
776111,1.00002,2.11687,0,0.0683594
798609,1.00002,2.11687,0,0.0703125
821107,1.00003,2.11687,0,0.0722656
843606,1.00003,2.11687,0,0.0742188
866105,1.00003,2.11687,0,0.0761719
888605,1.00004,2.11687,0,0.078125
911104,1.00004,2.11687,0,0.0800781
933605,1.00005,2.11687,0,0.0820312
956106,1.00005,2.11687,0,0.0839844
978607,1.00006,2.11687,0,0.0859375
1.00111e+06,1.00006,2.11687,0,0.0878906
1.02361e+06,1.00007,2.11687,0,0.0898438
1.04611e+06,1.00007,2.11686,0,0.0917969
1.06862e+06,1.00008,2.11687,0,0.09375
1.09112e+06,1.00008,2.11687,0,0.0957031
1.11363e+06,1.00009,2.11686,0,0.0976562
1.13613e+06,1.0001,2.11686,0,0.0996094
1.15864e+06,1.00011,2.11686,0,0.101562
1.18115e+06,1.00012,2.11686,0,0.103516
1.20366e+06,1.00012,2.11686,0,0.105469
1.22617e+06,1.00013,2.11685,0,0.107422
1.24868e+06,1.00014,2.11686,0,0.109375
1.27119e+06,1.00015,2.11685,0,0.111328
1.2937e+06,1.00017,2.11685,0,0.113281
1.31622e+06,1.00018,2.11685,0,0.115234
1.33873e+06,1.00019,2.11685,0,0.117188
1.36125e+06,1.0002,2.11684,0,0.119141
1.38377e+06,1.00022,2.11685,0,0.121094
1.40629e+06,1.00023,2.11681,0,0.123047
1.42881e+06,1.00024,2.11684,0,0.125
1.45133e+06,1.00026,2.11684,0,0.126953
1.47386e+06,1.00028,2.11683,0,0.128906
1.49639e+06,1.00029,2.11683,0,0.130859
1.51891e+06,1.00031,2.11681,0,0.132812
1.54144e+06,1.00033,2.11682,0,0.134766
1.56398e+06,1.00035,2.11682,0,0.136719
1.58651e+06,1.00037,2.1168,0,0.138672
1.60905e+06,1.00039,2.1168,0,0.140625
1.63159e+06,1.00041,2.1168,0,0.142578
1.65413e+06,1.00043,2.11679,0,0.144531
1.67667e+06,1.00045,2.11549,0,0.146484
1.69922e+06,1.00048,2.11678,0,0.148438
1.72177e+06,1.0005,2.11677,0,0.150391
1.74432e+06,1.00053,2.11676,0,0.152344
1.76688e+06,1.00056,2.11598,0,0.154297
1.78943e+06,1.00058,2.11674,0,0.15625
1.81199e+06,1.00061,2.11673,0,0.158203
1.83456e+06,1.00064,2.11658,0,0.160156
1.85712e+06,1.00067,2.1167,0,0.162109
1.87969e+06,1.0007,2.1167,0,0.164062
1.90227e+06,1.00074,2.11636,0,0.166016
1.92485e+06,1.00077,2.11667,0,0.167969
1.94743e+06,1.00081,2.11659,0,0.169922
1.97001e+06,1.00084,2.11654,0,0.171875
1.9926e+06,1.00088,2.11661,0,0.173828
2.01519e+06,1.00092,2.11654,0,0.175781
2.03779e+06,1.00096,2.11656,0,0.177734
2.06039e+06,1.001,2.11654,0,0.179688
2.08299e+06,1.00104,2.11655,0,0.181641
2.1056e+06,1.00108,2.11656,0,0.183594
2.12822e+06,1.00113,2.11654,0,0.185547
2.15084e+06,1.00117,2.11652,0,0.1875
2.17346e+06,1.00122,2.1165,0,0.189453
2.19609e+06,1.00127,2.11647,0,0.191406
2.21872e+06,1.00132,2.11645,0,0.193359
2.24136e+06,1.00137,2.11642,0,0.195312
2.26401e+06,1.00142,2.11639,0,0.197266
2.28666e+06,1.00147,2.11637,0,0.199219
2.30931e+06,1.00153,2.11633,0,0.201172
2.33197e+06,1.00159,2.1163,0,0.203125
2.35464e+06,1.00164,2.11627,0,0.205078
2.37731e+06,1.0017,2.11623,0,0.207031
2.39999e+06,1.00176,2.1162,0,0.208984
2.42268e+06,1.00183,2.11616,0,0.210938
2.44537e+06,1.00189,2.11611,0,0.212891
2.46807e+06,1.00195,2.11607,0,0.214844
2.49077e+06,1.00202,2.11603,0,0.216797
2.51349e+06,1.00209,2.11598,0,0.21875
2.53621e+06,1.00216,2.11593,0,0.220703
2.55893e+06,1.00223,2.11588,0,0.222656
2.58166e+06,1.0023,2.11582,0,0.224609
2.6044e+06,1.00238,2.11577,0,0.226562
2.62715e+06,1.00245,2.11571,0,0.228516
2.64991e+06,1.00253,2.11565,0,0.230469
2.67267e+06,1.00261,2.11558,0,0.232422
2.69544e+06,1.00269,2.11552,0,0.234375
2.71822e+06,1.00277,2.11545,0,0.236328
2.74101e+06,1.00286,2.11537,0,0.238281
2.76381e+06,1.00294,2.11529,0,0.240234
2.78661e+06,1.00303,2.11521,0,0.242188
2.80942e+06,1.00312,2.11513,0,0.244141
2.83224e+06,1.00321,2.11504,0,0.246094
2.85507e+06,1.0033,2.11495,0,0.248047
2.87791e+06,1.0034,2.11485,0,0.25
2.90076e+06,1.00349,2.11474,0,0.251953
2.92362e+06,1.00359,2.11463,0,0.253906
2.94649e+06,1.00369,2.1145,0,0.255859
2.96936e+06,1.00379,2.11434,0,0.257812
2.99225e+06,1.00389,2.11415,0,0.259766
3.01514e+06,1.004,2.11385,0,0.261719
3.03805e+06,1.0041,2.11318,0,0.263672
3.06096e+06,1.00421,2.11011,0,0.265625
3.08384e+06,1.0043,0.270433,2,0.267578
3.10683e+06,1.00443,2.10926,0,0.269531
3.12977e+06,1.00454,2.11246,0,0.271484
3.15273e+06,1.00466,2.11294,0,0.273438
3.17569e+06,1.00477,2.11302,0,0.275391
3.19867e+06,1.00489,2.11297,0,0.277344
3.22166e+06,1.00501,2.11287,0,0.279297
3.24466e+06,1.00513,2.11274,0,0.28125
3.26766e+06,1.00525,2.1126,0,0.283203
3.29068e+06,1.00537,2.11244,0,0.285156
3.31371e+06,1.0055,2.11227,0,0.287109
3.33676e+06,1.00563,2.1121,0,0.289062
3.35981e+06,1.00576,2.11191,0,0.291016
3.38287e+06,1.00589,2.11172,0,0.292969
3.40595e+06,1.00602,2.11152,0,0.294922
3.42903e+06,1.00615,2.11132,0,0.296875
3.45213e+06,1.00629,2.11111,0,0.298828
3.47524e+06,1.00643,2.11089,0,0.300781
3.49836e+06,1.00656,2.11066,0,0.302734
3.52149e+06,1.0067,2.11043,0,0.304688
3.54464e+06,1.00684,2.11019,0,0.306641
3.56779e+06,1.00699,2.10994,0,0.308594
3.59096e+06,1.00713,2.10968,0,0.310547
3.61413e+06,1.00728,2.10942,0,0.3125
3.63732e+06,1.00742,2.10915,0,0.314453
3.66052e+06,1.00757,2.10888,0,0.316406
3.68373e+06,1.00772,2.10859,0,0.318359
3.70696e+06,1.00787,2.1083,0,0.320312
3.73019e+06,1.00802,2.108,0,0.322266
3.75344e+06,1.00818,2.10769,0,0.324219
3.7767e+06,1.00833,2.10738,0,0.326172
3.79996e+06,1.00849,2.10706,0,0.328125
3.82324e+06,1.00864,2.10673,0,0.330078
3.84653e+06,1.0088,2.10639,0,0.332031
3.86983e+06,1.00896,2.10605,0,0.333984
3.89315e+06,1.00912,2.10569,0,0.335938
3.91647e+06,1.00928,2.10533,0,0.337891
3.9398e+06,1.00944,2.10497,0,0.339844
3.96315e+06,1.0096,2.10459,0,0.341797
3.9865e+06,1.00976,2.10421,0,0.34375
4.00987e+06,1.00993,2.10382,0,0.345703
4.03324e+06,1.01009,2.10342,0,0.347656
4.05663e+06,1.01026,2.10301,0,0.349609
4.08003e+06,1.01042,2.1026,0,0.351562
4.10343e+06,1.01059,2.10218,0,0.353516
4.12684e+06,1.01076,2.10176,0,0.355469
4.15027e+06,1.01092,2.10133,0,0.357422
4.1737e+06,1.01109,2.10089,0,0.359375
4.19714e+06,1.01126,2.10045,0,0.361328
4.22059e+06,1.01143,2.1,0,0.363281
4.24405e+06,1.0116,2.09954,0,0.365234
4.26752e+06,1.01176,2.09909,0,0.367188
4.291e+06,1.01193,2.09862,0,0.369141
4.31448e+06,1.0121,2.09815,0,0.371094
4.33797e+06,1.01227,2.09768,0,0.373047
4.36147e+06,1.01244,2.09721,0,0.375
4.38497e+06,1.01261,2.09673,0,0.376953
4.40848e+06,1.01278,2.09626,0,0.378906
4.432e+06,1.01294,2.09578,0,0.380859
4.45552e+06,1.01311,2.0953,0,0.382812
4.47905e+06,1.01328,2.09482,0,0.384766
4.50259e+06,1.01344,2.09434,0,0.386719
4.52613e+06,1.01361,2.09386,0,0.388672
4.54967e+06,1.01378,2.09339,0,0.390625
4.57322e+06,1.01394,2.09292,0,0.392578
4.59677e+06,1.01411,2.09246,0,0.394531
4.62033e+06,1.01427,2.092,0,0.396484
4.64389e+06,1.01443,2.09155,0,0.398438
4.66745e+06,1.01459,2.0911,0,0.400391
4.69102e+06,1.01475,2.09067,0,0.402344
4.71458e+06,1.01491,2.09025,0,0.404297
4.73815e+06,1.01507,2.08984,0,0.40625
4.76172e+06,1.01523,2.08944,0,0.408203
4.78529e+06,1.01538,2.08906,0,0.410156
4.80886e+06,1.01554,2.0887,0,0.412109
4.83244e+06,1.01569,2.08835,0,0.414062
4.85601e+06,1.01584,2.08803,0,0.416016
4.87958e+06,1.01599,2.08773,0,0.417969
4.90315e+06,1.01614,2.08745,0,0.419922
4.92671e+06,1.01628,2.0872,0,0.421875
4.95028e+06,1.01643,2.08697,0,0.423828
4.97384e+06,1.01657,2.08678,0,0.425781
4.9974e+06,1.01671,2.08662,0,0.427734
5.02095e+06,1.01685,2.08649,0,0.429688
5.0445e+06,1.01699,2.0864,0,0.431641
5.06805e+06,1.01712,2.08634,0,0.433594
5.09159e+06,1.01725,2.08633,0,0.435547
5.11512e+06,1.01738,2.08636,0,0.4375
5.13865e+06,1.01751,2.08644,0,0.439453
5.16216e+06,1.01763,2.08656,0,0.441406
5.18567e+06,1.01775,2.08674,0,0.443359
5.20917e+06,1.01787,2.08696,0,0.445312
5.23266e+06,1.01798,2.08724,0,0.447266
5.25613e+06,1.01809,2.08758,0,0.449219
5.27959e+06,1.0182,2.08798,0,0.451172
5.30303e+06,1.0183,2.08844,0,0.453125
5.32645e+06,1.0184,2.08896,0,0.455078
5.34985e+06,1.0185,2.08955,0,0.457031
5.37322e+06,1.01858,2.0902,0,0.458984
5.39656e+06,1.01866,2.09093,0,0.460938
5.41986e+06,1.01874,2.09172,0,0.462891
5.44313e+06,1.0188,2.09259,0,0.464844
5.46634e+06,1.01886,2.09353,0,0.466797
5.4895e+06,1.0189,2.09455,0,0.46875
5.51258e+06,1.01893,2.09564,0,0.470703
5.53557e+06,1.01894,2.09681,0,0.472656
5.55846e+06,1.01894,2.09805,0,0.474609
5.58121e+06,1.01891,2.09938,0,0.476562
5.60379e+06,1.01884,2.10077,0,0.478516
5.62616e+06,1.01874,2.10225,0,0.480469
5.64825e+06,1.0186,2.10379,0,0.482422
5.66997e+06,1.01838,2.10539,0,0.484375
5.69121e+06,1.01808,2.10705,0,0.486328
5.71178e+06,1.01767,2.10874,0,0.488281
5.73144e+06,1.01709,2.11045,0,0.490234
5.74981e+06,1.0163,2.11213,0,0.492188
5.76635e+06,1.01518,2.11372,0,0.494141
5.78026e+06,1.01362,2.11512,0,0.496094
5.79053e+06,1.01143,2.1162,0,0.498047
5.79605e+06,1.00843,2.11679,0,0.5
6.0031e+06,1.04038,2.00546,2,0.501953
6.00936e+06,1.03742,2.06072,0,0.503906
6.02003e+06,1.03524,2.09208,0,0.505859
6.0343e+06,1.0337,2.10843,0,0.507812
6.05124e+06,1.03262,2.1181,0,0.509766
6.07009e+06,1.03188,2.12473,0,0.511719
6.09031e+06,1.03137,2.12986,0,0.513672
6.11154e+06,1.03104,2.13418,0,0.515625
6.13351e+06,1.03083,2.13805,0,0.517578
6.15607e+06,1.03073,2.14166,0,0.519531
6.17908e+06,1.0307,2.14509,0,0.521484
6.20246e+06,1.03073,2.14842,0,0.523438
6.22615e+06,1.03081,2.15169,0,0.525391
6.2501e+06,1.03094,2.1549,0,0.527344
6.27429e+06,1.0311,2.15808,0,0.529297
6.29867e+06,1.0313,2.16124,0,0.53125
6.32325e+06,1.03152,2.16438,0,0.533203
6.34799e+06,1.03177,2.1675,0,0.535156
6.37289e+06,1.03205,2.1706,0,0.537109
6.39793e+06,1.03234,2.17369,0,0.539062
6.42312e+06,1.03266,2.17677,0,0.541016
6.44844e+06,1.03299,2.17982,0,0.542969
6.4739e+06,1.03335,2.18286,0,0.544922
6.49948e+06,1.03372,2.18587,0,0.546875
6.52519e+06,1.03411,2.18886,0,0.548828
6.55102e+06,1.03451,2.19181,0,0.550781
6.57697e+06,1.03493,2.19474,0,0.552734
6.60304e+06,1.03537,2.19764,0,0.554688
6.62924e+06,1.03582,2.2005,0,0.556641
6.65555e+06,1.03629,2.20332,0,0.558594
6.68197e+06,1.03678,2.2061,0,0.560547
6.70852e+06,1.03727,2.20884,0,0.5625
6.73518e+06,1.03779,2.21154,0,0.564453
6.76196e+06,1.03832,2.21418,0,0.566406
6.78886e+06,1.03886,2.21677,0,0.568359
6.81588e+06,1.03941,2.21932,0,0.570312
6.84301e+06,1.03998,2.2218,0,0.572266
6.87027e+06,1.04057,2.22423,2,0.574219
6.89764e+06,1.04117,2.2266,2,0.576172
6.92513e+06,1.04178,2.22892,2,0.578125
6.95274e+06,1.0424,2.23117,2,0.580078
6.98047e+06,1.04304,2.23335,2,0.582031
7.00832e+06,1.0437,2.23547,2,0.583984
7.03629e+06,1.04436,2.23753,2,0.585938
7.06438e+06,1.04504,2.23952,2,0.587891
7.09259e+06,1.04574,2.24144,2,0.589844
7.12092e+06,1.04644,2.24329,2,0.591797
7.14937e+06,1.04716,2.24507,2,0.59375
7.17795e+06,1.0479,2.24678,2,0.595703
7.20665e+06,1.04864,2.24842,2,0.597656
7.23547e+06,1.0494,2.24998,2,0.599609
7.26441e+06,1.05017,2.25147,2,0.601562
7.29347e+06,1.05095,2.25289,2,0.603516
7.32266e+06,1.05175,2.25424,2,0.605469
7.35197e+06,1.05256,2.25551,2,0.607422
7.38141e+06,1.05338,2.2567,2,0.609375
7.41097e+06,1.05422,2.25783,2,0.611328
7.44065e+06,1.05506,2.25887,2,0.613281
7.47046e+06,1.05592,2.25985,2,0.615234
7.50039e+06,1.05679,2.26074,2,0.617188
7.53044e+06,1.05767,2.26157,2,0.619141
7.56062e+06,1.05857,2.26232,2,0.621094
7.59092e+06,1.05947,2.26299,2,0.623047
7.62135e+06,1.06039,2.26359,2,0.625
7.6519e+06,1.06132,2.26412,2,0.626953
7.68258e+06,1.06226,2.26458,2,0.628906
7.71338e+06,1.06321,2.26497,2,0.630859
7.74431e+06,1.06418,2.26528,2,0.632812
7.77536e+06,1.06515,2.26552,2,0.634766
7.80654e+06,1.06614,2.2657,2,0.636719
7.83784e+06,1.06713,2.26581,2,0.638672
7.86926e+06,1.06814,2.26585,2,0.640625
7.90081e+06,1.06916,2.26582,2,0.642578
7.93248e+06,1.07018,2.26573,2,0.644531
7.96428e+06,1.07122,2.26558,2,0.646484
7.9962e+06,1.07227,2.26536,2,0.648438
8.02824e+06,1.07333,2.26509,2,0.650391
8.06041e+06,1.0744,2.26475,2,0.652344
8.0927e+06,1.07548,2.26436,2,0.654297
8.12511e+06,1.07657,2.26392,2,0.65625
8.15765e+06,1.07767,2.26342,2,0.658203
8.19031e+06,1.07878,2.26288,2,0.660156
8.22308e+06,1.07989,2.26228,2,0.662109
8.25599e+06,1.08102,2.26164,2,0.664062
8.28901e+06,1.08216,2.26095,2,0.666016
8.32215e+06,1.0833,2.26023,2,0.667969
8.35542e+06,1.08446,2.25946,2,0.669922
8.3888e+06,1.08562,2.25866,2,0.671875
8.42231e+06,1.08679,2.25783,2,0.673828
8.45593e+06,1.08797,2.25697,2,0.675781
8.48967e+06,1.08916,2.25608,2,0.677734
8.52353e+06,1.09036,2.25516,2,0.679688
8.55751e+06,1.09156,2.25423,2,0.681641
8.5916e+06,1.09278,2.25328,2,0.683594
8.62581e+06,1.094,2.25231,2,0.685547
8.66014e+06,1.09523,2.25133,2,0.6875
8.69458e+06,1.09646,2.25035,2,0.689453
8.72914e+06,1.09771,2.24936,2,0.691406
8.76381e+06,1.09896,2.24837,2,0.693359
8.79859e+06,1.10022,2.24738,2,0.695312
8.83348e+06,1.10148,2.2464,2,0.697266
8.86849e+06,1.10275,2.24542,2,0.699219
8.9036e+06,1.10403,2.24446,2,0.701172
8.93882e+06,1.10532,2.24351,2,0.703125
8.97416e+06,1.10661,2.24258,2,0.705078
9.0096e+06,1.1079,2.24167,2,0.707031
9.04514e+06,1.10921,2.24079,2,0.708984
9.08079e+06,1.11051,2.23993,2,0.710938
9.11655e+06,1.11183,2.23911,2,0.712891
9.1524e+06,1.11315,2.23831,2,0.714844
9.18836e+06,1.11447,2.23755,2,0.716797
9.22442e+06,1.1158,2.23683,2,0.71875
9.26058e+06,1.11713,2.23614,2,0.720703
9.29684e+06,1.11847,2.2355,2,0.722656
9.33319e+06,1.11982,2.2349,2,0.724609
9.36963e+06,1.12116,2.23435,2,0.726562
9.40617e+06,1.12251,2.23384,2,0.728516
9.4428e+06,1.12387,2.23338,2,0.730469
9.47952e+06,1.12523,2.23297,2,0.732422
9.51633e+06,1.12659,2.23261,2,0.734375
9.55323e+06,1.12795,2.2323,2,0.736328
9.59021e+06,1.12932,2.23204,2,0.738281
9.62727e+06,1.13069,2.23184,2,0.740234
9.66441e+06,1.13206,2.23168,2,0.742188
9.70164e+06,1.13343,2.23158,2,0.744141
9.73894e+06,1.13481,2.23153,2,0.746094
9.77631e+06,1.13618,2.23153,2,0.748047
9.81376e+06,1.13756,2.23159,2,0.75
9.85127e+06,1.13894,2.23169,2,0.751953
9.88886e+06,1.14032,2.23184,2,0.753906
9.92651e+06,1.1417,2.23205,2,0.755859
9.96422e+06,1.14308,2.2323,2,0.757812
1.0002e+07,1.14446,2.2326,2,0.759766
1.00398e+07,1.14584,2.23295,2,0.761719
1.00777e+07,1.14722,2.23334,2,0.763672
1.01157e+07,1.1486,2.23378,2,0.765625
1.01536e+07,1.14997,2.23425,2,0.767578
1.01917e+07,1.15135,2.23477,2,0.769531
1.02298e+07,1.15272,2.23533,2,0.771484
1.02679e+07,1.15409,2.23593,2,0.773438
1.0306e+07,1.15545,2.23657,2,0.775391
1.03442e+07,1.15682,2.23723,2,0.777344
1.03824e+07,1.15818,2.23794,2,0.779297
1.04207e+07,1.15954,2.23867,2,0.78125
1.0459e+07,1.16089,2.23943,2,0.783203
1.04972e+07,1.16224,2.24023,2,0.785156
1.05355e+07,1.16358,2.24105,2,0.787109
1.05739e+07,1.16492,2.24189,2,0.789062
1.06122e+07,1.16625,2.24276,2,0.791016
1.06505e+07,1.16758,2.24365,2,0.792969
1.06889e+07,1.16889,2.24455,2,0.794922
1.07272e+07,1.17021,2.24548,2,0.796875
1.07655e+07,1.17151,2.24643,2,0.798828
1.08038e+07,1.17281,2.24739,2,0.800781
1.08421e+07,1.1741,2.24836,2,0.802734
1.08804e+07,1.17538,2.24935,2,0.804688
1.09186e+07,1.17665,2.25035,2,0.806641
1.09568e+07,1.17791,2.25136,2,0.808594
1.0995e+07,1.17916,2.25237,2,0.810547
1.10331e+07,1.18041,2.2534,2,0.8125
1.10712e+07,1.18164,2.25443,2,0.814453
1.11092e+07,1.18285,2.25547,2,0.816406
1.11472e+07,1.18406,2.25651,2,0.818359
1.11851e+07,1.18526,2.25755,2,0.820312
1.12229e+07,1.18644,2.25859,2,0.822266
1.12607e+07,1.1876,2.25964,2,0.824219
1.12984e+07,1.18876,2.26069,2,0.826172
1.1336e+07,1.1899,2.26173,2,0.828125
1.13735e+07,1.19102,2.26277,2,0.830078
1.14109e+07,1.19213,2.26381,2,0.832031
1.14482e+07,1.19322,2.26485,2,0.833984
1.14854e+07,1.1943,2.26589,2,0.835938
1.15224e+07,1.19536,2.26691,2,0.837891
1.15594e+07,1.1964,2.26794,2,0.839844
1.15962e+07,1.19742,2.26895,2,0.841797
1.16329e+07,1.19842,2.26997,2,0.84375
1.16694e+07,1.19941,2.27097,2,0.845703
1.17058e+07,1.20037,2.27197,2,0.847656
1.1742e+07,1.20132,2.27295,2,0.849609
1.17781e+07,1.20224,2.27393,2,0.851562
1.18139e+07,1.20314,2.2749,2,0.853516
1.18496e+07,1.20402,2.27587,2,0.855469
1.18852e+07,1.20487,2.27682,2,0.857422
1.19205e+07,1.2057,2.27776,2,0.859375
1.19556e+07,1.20651,2.27869,2,0.861328
1.19905e+07,1.20729,2.27961,2,0.863281
1.20252e+07,1.20804,2.28052,2,0.865234
1.20596e+07,1.20877,2.28142,2,0.867188
1.20939e+07,1.20948,2.28231,2,0.869141
1.21278e+07,1.21015,2.28319,2,0.871094
1.21616e+07,1.2108,2.28405,2,0.873047
1.2195e+07,1.21142,2.2849,2,0.875
1.22282e+07,1.21201,2.28574,2,0.876953
1.22611e+07,1.21257,2.28657,2,0.878906
1.22938e+07,1.2131,2.28739,2,0.880859
1.23261e+07,1.2136,2.28819,2,0.882812
1.23582e+07,1.21406,2.28898,2,0.884766
1.23899e+07,1.21449,2.28976,2,0.886719
1.24213e+07,1.21489,2.29053,2,0.888672
1.24524e+07,1.21526,2.29128,2,0.890625
1.24832e+07,1.21559,2.29202,2,0.892578
1.25136e+07,1.21589,2.29275,2,0.894531
1.25436e+07,1.21615,2.29346,2,0.896484
1.25733e+07,1.21638,2.29416,2,0.898438
1.26026e+07,1.21657,2.29485,2,0.900391
1.26315e+07,1.21672,2.29552,2,0.902344
1.26601e+07,1.21683,2.29618,2,0.904297
1.26882e+07,1.2169,2.29683,2,0.90625
1.2716e+07,1.21694,2.29747,2,0.908203
1.27433e+07,1.21694,2.29809,2,0.910156
1.27702e+07,1.21689,2.2987,2,0.912109
1.27967e+07,1.21681,2.29929,2,0.914062
1.28227e+07,1.21668,2.29987,2,0.916016
1.28483e+07,1.21651,2.30044,2,0.917969
1.28734e+07,1.2163,2.30099,2,0.919922
1.28981e+07,1.21604,2.30154,2,0.921875
1.29223e+07,1.21574,2.30206,2,0.923828
1.2946e+07,1.2154,2.30258,2,0.925781
1.29692e+07,1.21501,2.30308,2,0.927734
1.29919e+07,1.21458,2.30357,2,0.929688
1.30141e+07,1.2141,2.30404,2,0.931641
1.30358e+07,1.21358,2.3045,2,0.933594
1.30569e+07,1.21301,2.30495,2,0.935547
1.30776e+07,1.21239,2.30539,2,0.9375
1.30977e+07,1.21173,2.30581,2,0.939453
1.31172e+07,1.21102,2.30622,2,0.941406
1.31362e+07,1.21026,2.30661,2,0.943359
1.31546e+07,1.20945,2.30699,2,0.945312
1.31725e+07,1.20859,2.30736,2,0.947266
1.31898e+07,1.20769,2.30772,2,0.949219
1.32065e+07,1.20673,2.30806,2,0.951172
1.32226e+07,1.20572,2.30839,2,0.953125
1.32382e+07,1.20467,2.3087,2,0.955078
1.32531e+07,1.20356,2.309,2,0.957031
1.32674e+07,1.20241,2.30929,2,0.958984
1.32811e+07,1.2012,2.30957,2,0.960938
1.32942e+07,1.19995,2.30983,2,0.962891
1.33067e+07,1.19864,2.31008,2,0.964844
1.33185e+07,1.19728,2.31032,2,0.966797
1.33298e+07,1.19587,2.31054,2,0.96875
1.33403e+07,1.19441,2.31075,2,0.970703
1.33503e+07,1.19289,2.31094,2,0.972656
1.33595e+07,1.19133,2.31113,2,0.974609
1.33682e+07,1.18971,2.3113,2,0.976562
1.33762e+07,1.18804,2.31146,2,0.978516
1.33835e+07,1.18632,2.3116,2,0.980469
1.33901e+07,1.18455,2.31173,2,0.982422
1.33961e+07,1.18273,2.31185,2,0.984375
1.34014e+07,1.18085,2.31195,2,0.986328
1.3406e+07,1.17892,2.31204,2,0.988281
1.341e+07,1.17694,2.31212,2,0.990234
1.34132e+07,1.1749,2.31218,2,0.992188
1.34158e+07,1.17281,2.31223,2,0.994141
1.34176e+07,1.17067,2.31227,2,0.996094
1.34187e+07,1.16847,2.31229,2,0.998047
1.3439e+07,1.16796,2.31268,2,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c0-0-1_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389838,1,0.18677
395370,1.00009,-0.0389838,1,0.190661
403525,1.0001,-0.0389838,1,0.194553
411681,1.00011,-0.0389838,1,0.198444
419837,1.00012,-0.0389838,1,0.202335
427994,1.00013,-0.0389838,1,0.206226
436151,1.00014,-0.0389839,1,0.210117
444308,1.00015,-0.0389839,1,0.214008
452466,1.00016,-0.0389839,1,0.217899
460624,1.00018,-0.0389839,1,0.22179
468783,1.00019,-0.038984,1,0.225681
476943,1.00021,-0.038984,1,0.229572
485103,1.00022,-0.038984,1,0.233463
493264,1.00024,-0.0389841,1,0.237354
501426,1.00025,-0.0389841,1,0.241245
509588,1.00027,-0.0389842,1,0.245136
517751,1.00029,-0.0389842,1,0.249027
525915,1.00031,-0.0389843,1,0.252918
534080,1.00033,-0.0389843,1,0.256809
542246,1.00035,-0.0389844,1,0.2607
550413,1.00038,-0.0389844,1,0.264591
558580,1.0004,-0.0389845,1,0.268482
566749,1.00043,-0.0389846,1,0.272374
574920,1.00045,-0.0389847,1,0.276265
583091,1.00048,-0.0389848,1,0.280156
591263,1.00051,-0.0389849,1,0.284047
599437,1.00054,-0.038985,1,0.287938
607613,1.00057,-0.0389851,1,0.291829
615790,1.00061,-0.0389852,1,0.29572
623968,1.00064,-0.0389853,1,0.299611
632148,1.00068,-0.0389855,1,0.303502
640330,1.00072,-0.0389856,1,0.307393
648513,1.00076,-0.0389858,1,0.311284
656698,1.0008,-0.0389859,1,0.315175
664886,1.00085,-0.0389861,1,0.319066
673075,1.00089,-0.0389863,1,0.322957
681267,1.00094,-0.0389865,1,0.326848
689460,1.00099,-0.0389867,1,0.330739
697656,1.00105,-0.0389869,1,0.33463
705855,1.0011,-0.0389871,1,0.338521
714056,1.00116,-0.0389874,1,0.342412
722259,1.00122,-0.0389876,1,0.346304
730466,1.00128,-0.0389879,1,0.350195
738675,1.00134,-0.0389882,1,0.354086
746888,1.00141,-0.0389885,1,0.357977
755103,1.00148,-0.0389888,1,0.361868
763322,1.00155,-0.0389892,1,0.365759
771544,1.00163,-0.0389895,1,0.36965
779770,1.00171,-0.0389899,1,0.373541
787999,1.00179,-0.0389903,1,0.377432
796232,1.00188,-0.0389907,1,0.381323
804470,1.00196,-0.0389911,1,0.385214
812711,1.00206,-0.0389916,1,0.389105
820957,1.00215,-0.0389921,1,0.392996
829207,1.00225,-0.0389926,1,0.396887
837462,1.00235,-0.0389931,1,0.400778
845722,1.00246,-0.0389937,1,0.404669
853986,1.00257,-0.0389943,1,0.40856
862256,1.00268,-0.0389949,1,0.412451
870532,1.0028,-0.0389955,1,0.416342
878813,1.00292,-0.0389962,1,0.420233
887099,1.00305,-0.0389969,1,0.424125
895392,1.00318,-0.0389976,1,0.428016
903691,1.00331,-0.0389984,1,0.431907
911997,1.00345,-0.0389992,1,0.435798
920309,1.0036,-0.039,1,0.439689
928628,1.00375,-0.0390009,1,0.44358
936955,1.0039,-0.0390018,1,0.447471
945289,1.00406,-0.0390028,1,0.451362
953630,1.00423,-0.0390038,1,0.455253
961980,1.0044,-0.0390048,1,0.459144
970338,1.00458,-0.0390059,1,0.463035
978704,1.00476,-0.039007,1,0.466926
987079,1.00495,-0.0390081,1,0.470817
995464,1.00514,-0.0390093,1,0.474708
1.00386e+06,1.00534,-0.0390106,1,0.478599
1.01226e+06,1.00555,-0.0390119,1,0.48249
1.02067e+06,1.00576,-0.0390132,1,0.486381
1.0291e+06,1.00599,-0.0390146,1,0.490272
1.03753e+06,1.00621,-0.039016,1,0.494163
1.04598e+06,1.00645,-0.0390175,1,0.498054
1.05443e+06,1.00669,-0.0390191,1,0.501946
1.0629e+06,1.00694,-0.0390207,1,0.505837
1.07138e+06,1.00719,-0.0390224,1,0.509728
1.07988e+06,1.00746,-0.0390241,1,0.513619
1.08838e+06,1.00773,-0.0390259,1,0.51751
1.0969e+06,1.00801,-0.0390277,1,0.521401
1.10543e+06,1.0083,-0.0390296,1,0.525292
1.11398e+06,1.0086,-0.0390316,1,0.529183
1.12254e+06,1.0089,-0.0390336,1,0.533074
1.13112e+06,1.00921,-0.0390357,1,0.536965
1.13971e+06,1.00954,-0.0390378,1,0.540856
1.14832e+06,1.00987,-0.0390401,1,0.544747
1.15694e+06,1.01021,-0.0390424,1,0.548638
1.16558e+06,1.01056,-0.0390447,1,0.552529
1.17423e+06,1.01092,-0.0390471,1,0.55642
1.18291e+06,1.01129,-0.0390496,1,0.560311
1.1916e+06,1.01167,-0.0390522,1,0.564202
1.20031e+06,1.01206,-0.0390548,1,0.568093
1.20903e+06,1.01246,-0.0390575,1,0.571984
1.21778e+06,1.01287,-0.0390603,1,0.575875
1.22655e+06,1.0133,-0.0390632,1,0.579767
1.23533e+06,1.01373,-0.0390661,1,0.583658
1.24414e+06,1.01417,-0.0390691,1,0.587549
1.25297e+06,1.01463,-0.0390722,1,0.59144
1.26182e+06,1.01509,-0.0390753,1,0.595331
1.27069e+06,1.01557,-0.0390786,1,0.599222
1.27958e+06,1.01606,-0.0390819,1,0.603113
1.2885e+06,1.01656,-0.0390852,1,0.607004
1.29744e+06,1.01707,-0.0390887,1,0.610895
1.3064e+06,1.0176,-0.0390922,1,0.614786
1.31539e+06,1.01813,-0.0390958,1,0.618677
1.3244e+06,1.01868,-0.0390994,1,0.622568
1.33344e+06,1.01924,-0.0391032,1,0.626459
1.3425e+06,1.01981,-0.039107,1,0.63035
1.35159e+06,1.0204,-0.0391108,1,0.634241
1.36071e+06,1.021,-0.0391147,1,0.638132
1.36985e+06,1.02161,-0.0391187,1,0.642023
1.37901e+06,1.02223,-0.0391228,1,0.645914
1.38821e+06,1.02287,-0.0391269,1,0.649805
1.39743e+06,1.02352,-0.039131,1,0.653696
1.40668e+06,1.02418,-0.0391352,1,0.657588
1.41596e+06,1.02485,-0.0391395,1,0.661479
1.42527e+06,1.02554,-0.0391438,1,0.66537
1.43461e+06,1.02624,-0.0391482,1,0.669261
1.44397e+06,1.02695,-0.0391526,1,0.673152
1.45337e+06,1.02767,-0.039157,1,0.677043
1.46279e+06,1.02841,-0.0391614,1,0.680934
1.47224e+06,1.02915,-0.0391659,1,0.684825
1.48172e+06,1.02991,-0.0391704,1,0.688716
1.49123e+06,1.03068,-0.0391749,1,0.692607
1.50077e+06,1.03147,-0.0391794,1,0.696498
1.51034e+06,1.03226,-0.0391839,1,0.700389
1.51994e+06,1.03306,-0.0391883,1,0.70428
1.52956e+06,1.03388,-0.0391928,1,0.708171
1.53921e+06,1.0347,-0.0391972,1,0.712062
1.54889e+06,1.03553,-0.0392016,1,0.715953
1.5586e+06,1.03638,-0.039206,1,0.719844
1.56833e+06,1.03723,-0.0392103,1,0.723735
1.57809e+06,1.03808,-0.0392145,1,0.727626
1.58788e+06,1.03895,-0.0392187,1,0.731518
1.59769e+06,1.03982,-0.0392228,1,0.735409
1.60752e+06,1.0407,-0.0392268,1,0.7393
1.61737e+06,1.04158,-0.0392307,1,0.743191
1.62724e+06,1.04247,-0.0392344,1,0.747082
1.63713e+06,1.04335,-0.039238,1,0.750973
1.64704e+06,1.04425,-0.0392415,1,0.754864
1.65697e+06,1.04514,-0.0392448,1,0.758755
1.66691e+06,1.04603,-0.039248,1,0.762646
1.67686e+06,1.04692,-0.0392505,1,0.766537
1.68682e+06,1.04781,-0.0392537,1,0.770428
1.69679e+06,1.04869,-0.0392563,1,0.774319
1.70677e+06,1.04957,-0.0392586,1,0.77821
1.71674e+06,1.05044,-0.0392607,1,0.782101
1.72672e+06,1.0513,-0.0392625,1,0.785992
1.73669e+06,1.05215,-0.039264,1,0.789883
1.74666e+06,1.05299,-0.0392653,1,0.793774
1.75662e+06,1.05381,-0.0392662,1,0.797665
1.76656e+06,1.05462,-0.0392666,1,0.801556
1.77648e+06,1.05541,-0.0392671,1,0.805447
1.78639e+06,1.05617,-0.0392671,1,0.809339
1.79626e+06,1.05692,-0.0392667,1,0.81323
1.80611e+06,1.05764,-0.0392659,1,0.817121
1.81591e+06,1.05833,-0.0392647,1,0.821012
1.82568e+06,1.05899,-0.0392632,1,0.824903
1.8354e+06,1.05962,-0.0392612,1,0.828794
1.84507e+06,1.06021,-0.0392588,1,0.832685
1.85468e+06,1.06077,-0.039256,1,0.836576
1.86423e+06,1.06128,-0.0392528,1,0.840467
1.8737e+06,1.06175,-0.0392492,1,0.844358
1.8831e+06,1.06216,-0.0392451,1,0.848249
1.89241e+06,1.06253,-0.0392406,1,0.85214
1.90163e+06,1.06284,-0.0392355,1,0.856031
1.91075e+06,1.0631,-0.0392303,1,0.859922
1.91976e+06,1.06329,-0.0392245,1,0.863813
1.92866e+06,1.06342,-0.0392183,1,0.867704
1.93743e+06,1.06348,-0.0392117,1,0.871595
1.94607e+06,1.06346,-0.0392047,1,0.875486
1.95458e+06,1.06337,-0.0391974,1,0.879377
1.96293e+06,1.0632,-0.0391897,1,0.883268
1.97112e+06,1.06295,-0.0391816,1,0.88716
1.97915e+06,1.0626,-0.0391734,1,0.891051
1.987e+06,1.06217,-0.0391648,1,0.894942
1.99467e+06,1.06164,-0.0391559,1,0.898833
2.00214e+06,1.06101,-0.0391469,1,0.902724
2.0094e+06,1.06028,-0.0391377,1,0.906615
2.01645e+06,1.05945,-0.0391283,1,0.910506
2.02328e+06,1.0585,-0.0391189,1,0.914397
2.02988e+06,1.05744,-0.0391094,1,0.918288
2.03623e+06,1.05627,-0.0390999,1,0.922179
2.04233e+06,1.05497,-0.0390905,1,0.92607
2.04818e+06,1.05356,-0.0390812,1,0.929961
2.05375e+06,1.05201,-0.039072,1,0.933852
2.05905e+06,1.05034,-0.039063,1,0.937743
2.06405e+06,1.04853,-0.0390543,1,0.941634
2.06877e+06,1.0466,-0.0390458,1,0.945525
2.07318e+06,1.04452,-0.0390377,1,0.949416
2.07729e+06,1.04231,-0.0390301,1,0.953307
2.08108e+06,1.03996,-0.0390228,1,0.957198
2.08454e+06,1.03746,-0.0390161,1,0.961089
2.08768e+06,1.03483,-0.0390099,1,0.964981
2.09048e+06,1.03205,-0.0390043,1,0.968872
2.09295e+06,1.02912,-0.0389993,1,0.972763
2.09507e+06,1.02605,-0.0389949,1,0.976654
2.09684e+06,1.02284,-0.0389912,1,0.980545
2.09826e+06,1.01948,-0.0389883,1,0.984436
2.09933e+06,1.01597,-0.038986,1,0.988327
2.10004e+06,1.01232,-0.0389845,1,0.992218
2.1004e+06,1.00853,-0.0389838,1,0.996109
3.08431e+06,1.47519,-0.0363421,3,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c1-0-1_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00389105
33743.2,1,2.11687,0,0.0077821
56238.7,1,2.11687,0,0.0116732
78734.1,1,2.11687,0,0.0155642
101230,1,2.11687,0,0.0194553
123725,1,2.11687,0,0.0233463
146221,1,2.11687,0,0.0272374
168716,1,2.11687,0,0.0311284
191212,1,2.11687,0,0.0350195
213707,1,2.11687,0,0.0389105
236202,1,2.11687,0,0.0428016
258698,1,2.11687,0,0.0466926
281193,1,2.11687,0,0.0505837
303689,1,2.11687,0,0.0544747
326185,1,2.11687,0,0.0583658
348680,1,2.11687,0,0.0622568
371176,1,2.11687,0,0.0661479
393671,1,2.11687,0,0.0700389
416167,1,2.11687,0,0.07393
438663,1,2.11687,0,0.077821
461158,1,2.11687,0,0.0817121
483654,1,2.11687,0,0.0856031
506150,1,2.11687,0,0.0894942
528646,1,2.11687,0,0.0933852
551142,1.00001,2.11687,0,0.0972763
573638,1.00001,2.11687,0,0.101167
596135,1.00001,2.11687,0,0.105058
618631,1.00001,2.11687,0,0.108949
641128,1.00001,2.11687,0,0.11284
663625,1.00001,2.11687,0,0.116732
686121,1.00001,2.11687,0,0.120623
708619,1.00002,2.11687,0,0.124514
731116,1.00002,2.11687,0,0.128405
753614,1.00002,2.11687,0,0.132296
776112,1.00002,2.11687,0,0.136187
798610,1.00003,2.11687,0,0.140078
821109,1.00003,2.11687,0,0.143969
843608,1.00003,2.11687,0,0.14786
866107,1.00004,2.11687,0,0.151751
888607,1.00004,2.11687,0,0.155642
911107,1.00004,2.11687,0,0.159533
933608,1.00005,2.11687,0,0.163424
956109,1.00005,2.11687,0,0.167315
978612,1.00006,2.11687,0,0.171206
1.00111e+06,1.00007,2.11687,0,0.175097
1.02362e+06,1.00007,2.11687,0,0.178988
1.04612e+06,1.00008,2.11687,0,0.182879
1.06863e+06,1.00009,2.11687,0,0.18677
1.09113e+06,1.00009,2.11687,0,0.190661
1.11364e+06,1.0001,2.11687,0,0.194553
1.13615e+06,1.00011,2.11687,0,0.198444
1.15866e+06,1.00012,2.11687,0,0.202335
1.18117e+06,1.00013,2.11687,0,0.206226
1.20368e+06,1.00014,2.11687,0,0.210117
1.22619e+06,1.00015,2.11687,0,0.214008
1.2487e+06,1.00016,2.11687,0,0.217899
1.27122e+06,1.00018,2.11687,0,0.22179
1.29374e+06,1.00019,2.11687,0,0.225681
1.31625e+06,1.00021,2.11687,0,0.229572
1.33878e+06,1.00022,2.11687,0,0.233463
1.3613e+06,1.00024,2.11687,0,0.237354
1.38382e+06,1.00025,2.11687,0,0.241245
1.40635e+06,1.00027,2.11687,0,0.245136
1.42888e+06,1.00029,2.11687,0,0.249027
1.45141e+06,1.00031,2.11687,0,0.252918
1.47394e+06,1.00033,2.11687,0,0.256809
1.49648e+06,1.00035,2.11687,0,0.2607
1.51902e+06,1.00038,2.11687,0,0.264591
1.54156e+06,1.0004,2.11687,0,0.268482
1.5641e+06,1.00043,2.11687,0,0.272374
1.58665e+06,1.00045,2.11687,0,0.276265
1.6092e+06,1.00048,2.11687,0,0.280156
1.63175e+06,1.00051,2.11687,0,0.284047
1.65431e+06,1.00054,2.11687,0,0.287938
1.67687e+06,1.00057,2.11687,0,0.291829
1.69944e+06,1.00061,2.11687,0,0.29572
1.72201e+06,1.00064,2.11687,0,0.299611
1.74459e+06,1.00068,2.11687,0,0.303502
1.76717e+06,1.00072,2.11687,0,0.307393
1.78975e+06,1.00076,2.11687,0,0.311284
1.81234e+06,1.0008,2.11687,0,0.315175
1.83494e+06,1.00085,2.11687,0,0.319066
1.85754e+06,1.00089,2.11687,0,0.322957
1.88014e+06,1.00094,2.11687,0,0.326848
1.90276e+06,1.00099,2.11687,0,0.330739
1.92538e+06,1.00105,2.11687,0,0.33463
1.948e+06,1.0011,2.11687,0,0.338521
1.97063e+06,1.00116,2.11687,0,0.342412
1.99328e+06,1.00122,2.11687,0,0.346304
2.01592e+06,1.00128,2.11687,0,0.350195
2.03858e+06,1.00135,2.11687,0,0.354086
2.06124e+06,1.00141,2.11687,0,0.357977
2.08392e+06,1.00148,2.11687,0,0.361868
2.1066e+06,1.00156,2.11687,0,0.365759
2.12929e+06,1.00163,2.11687,0,0.36965
2.15199e+06,1.00171,2.11687,0,0.373541
2.1747e+06,1.00179,2.11687,0,0.377432
2.19743e+06,1.00188,2.11687,0,0.381323
2.22016e+06,1.00197,2.11687,0,0.385214
2.2429e+06,1.00206,2.11687,0,0.389105
2.26566e+06,1.00215,2.11687,0,0.392996
2.28843e+06,1.00225,2.11687,0,0.396887
2.31121e+06,1.00235,2.11687,0,0.400778
2.33401e+06,1.00246,2.11687,0,0.404669
2.35681e+06,1.00257,2.11687,0,0.40856
2.37964e+06,1.00268,2.11687,0,0.412451
2.40248e+06,1.0028,2.11687,0,0.416342
2.42533e+06,1.00292,2.11687,0,0.420233
2.4482e+06,1.00305,2.11687,0,0.424125
2.47109e+06,1.00318,2.11687,0,0.428016
2.49399e+06,1.00332,2.11687,0,0.431907
2.51691e+06,1.00346,2.11687,0,0.435798
2.53985e+06,1.0036,2.11687,0,0.439689
2.56281e+06,1.00375,2.11687,0,0.44358
2.58579e+06,1.00391,2.11687,0,0.447471
2.60879e+06,1.00407,2.11687,0,0.451362
2.63182e+06,1.00423,2.11687,0,0.455253
2.65486e+06,1.0044,2.11687,0,0.459144
2.67793e+06,1.00458,2.11687,0,0.463035
2.70102e+06,1.00476,2.11687,0,0.466926
2.72413e+06,1.00495,2.11687,0,0.470817
2.74727e+06,1.00515,2.11687,0,0.474708
2.77044e+06,1.00535,2.11687,0,0.478599
2.79363e+06,1.00556,2.11687,0,0.48249
2.81685e+06,1.00577,2.11687,0,0.486381
2.8401e+06,1.00599,2.11687,0,0.490272
2.86337e+06,1.00622,2.11687,0,0.494163
2.88668e+06,1.00645,2.11687,0,0.498054
2.91002e+06,1.0067,2.11687,0,0.501946
2.9334e+06,1.00695,2.11687,0,0.505837
2.9568e+06,1.0072,2.11687,0,0.509728
2.98024e+06,1.00747,2.11687,0,0.513619
3.00372e+06,1.00774,2.11687,0,0.51751
3.02723e+06,1.00802,2.11687,0,0.521401
3.05078e+06,1.00831,2.11687,0,0.525292
3.07437e+06,1.00861,2.11687,0,0.529183
3.09799e+06,1.00891,2.11687,0,0.533074
3.12166e+06,1.00923,2.11687,0,0.536965
3.14537e+06,1.00955,2.11687,0,0.540856
3.16913e+06,1.00988,2.11687,0,0.544747
3.19292e+06,1.01022,2.11687,0,0.548638
3.21677e+06,1.01057,2.11687,0,0.552529
3.24066e+06,1.01094,2.11687,0,0.55642
3.2646e+06,1.01131,2.11687,0,0.560311
3.28858e+06,1.01169,2.11687,0,0.564202
3.31262e+06,1.01208,2.11687,0,0.568093
3.33671e+06,1.01248,2.11687,0,0.571984
3.36085e+06,1.01289,2.11687,0,0.575875
3.38505e+06,1.01331,2.11687,0,0.579767
3.4093e+06,1.01374,2.11687,0,0.583658
3.43361e+06,1.01419,2.11687,0,0.587549
3.45797e+06,1.01464,2.11687,0,0.59144
3.4824e+06,1.01511,2.11687,0,0.595331
3.50688e+06,1.01559,2.11687,0,0.599222
3.53143e+06,1.01608,2.11687,0,0.603113
3.55604e+06,1.01658,2.11687,0,0.607004
3.58072e+06,1.01709,2.11687,0,0.610895
3.60546e+06,1.01762,2.11687,0,0.614786
3.63026e+06,1.01815,2.11687,0,0.618677
3.65514e+06,1.0187,2.11687,0,0.622568
3.68008e+06,1.01927,2.11687,0,0.626459
3.7051e+06,1.01984,2.11687,0,0.63035
3.73018e+06,1.02043,2.11687,0,0.634241
3.75534e+06,1.02102,2.11687,0,0.638132
3.78057e+06,1.02164,2.11687,0,0.642023
3.80588e+06,1.02226,2.11687,0,0.645914
3.83126e+06,1.0229,2.11687,0,0.649805
3.85672e+06,1.02355,2.11687,0,0.653696
3.88225e+06,1.02421,2.11687,0,0.657588
3.90786e+06,1.02488,2.11687,0,0.661479
3.93356e+06,1.02557,2.11687,0,0.66537
3.95933e+06,1.02627,2.11687,0,0.669261
3.98518e+06,1.02698,2.11687,0,0.673152
4.0111e+06,1.02771,2.11687,0,0.677043
4.03711e+06,1.02844,2.11687,0,0.680934
4.0632e+06,1.02919,2.11687,0,0.684825
4.08938e+06,1.02995,2.11687,0,0.688716
4.11563e+06,1.03072,2.11687,0,0.692607
4.14196e+06,1.03151,2.11687,0,0.696498
4.16837e+06,1.0323,2.11687,0,0.700389
4.19486e+06,1.03311,2.11687,0,0.70428
4.22142e+06,1.03392,2.11687,0,0.708171
4.24807e+06,1.03475,2.11687,0,0.712062
4.27479e+06,1.03558,2.11687,0,0.715953
4.30158e+06,1.03642,2.11687,0,0.719844
4.32845e+06,1.03727,2.11687,0,0.723735
4.35539e+06,1.03813,2.11687,0,0.727626
4.38239e+06,1.039,2.11687,0,0.731518
4.40946e+06,1.03987,2.11687,0,0.735409
4.4366e+06,1.04075,2.11687,0,0.7393
4.46379e+06,1.04163,2.11687,0,0.743191
4.49105e+06,1.04252,2.11687,0,0.747082
4.51835e+06,1.04341,2.11687,0,0.750973
4.5457e+06,1.0443,2.11687,0,0.754864
4.5731e+06,1.04519,2.11687,0,0.758755
4.60054e+06,1.04608,2.11687,0,0.762646
4.628e+06,1.04697,2.11687,0,0.766537
4.6555e+06,1.04786,2.11687,0,0.770428
4.68302e+06,1.04875,2.11687,0,0.774319
4.71055e+06,1.04962,2.11687,0,0.77821
4.73809e+06,1.05049,2.11687,0,0.782101
4.76563e+06,1.05136,2.11687,0,0.785992
4.79315e+06,1.05221,2.11687,0,0.789883
4.82066e+06,1.05305,2.11687,0,0.793774
4.84814e+06,1.05387,2.11687,0,0.797665
4.87558e+06,1.05468,2.11687,0,0.801556
4.90297e+06,1.05547,2.11687,0,0.805447
4.9303e+06,1.05623,2.11687,0,0.809339
4.95756e+06,1.05698,2.11687,0,0.81323
4.98473e+06,1.0577,2.11687,0,0.817121
5.0118e+06,1.05839,2.11687,0,0.821012
5.03875e+06,1.05905,2.11687,0,0.824903
5.06558e+06,1.05968,2.11687,0,0.828794
5.09226e+06,1.06027,2.11687,0,0.832685
5.11878e+06,1.06083,2.11687,0,0.836576
5.14512e+06,1.06134,2.11687,0,0.840467
5.17127e+06,1.0618,2.11687,0,0.844358
5.1972e+06,1.06222,2.11687,0,0.848249
5.22289e+06,1.06259,2.11687,0,0.85214
5.24833e+06,1.0629,2.11687,0,0.856031
5.27349e+06,1.06315,2.11687,0,0.859922
5.29836e+06,1.06334,2.11687,0,0.863813
5.32291e+06,1.06347,2.11687,0,0.867704
5.34712e+06,1.06352,2.11687,0,0.871595
5.37097e+06,1.06351,2.11687,0,0.875486
5.39442e+06,1.06342,2.11687,0,0.879377
5.41747e+06,1.06324,2.11687,0,0.883268
5.44007e+06,1.06299,2.11687,0,0.88716
5.46222e+06,1.06264,2.11687,0,0.891051
5.48388e+06,1.06221,2.11687,0,0.894942
5.50502e+06,1.06168,2.11687,0,0.898833
5.52563e+06,1.06105,2.11687,0,0.902724
5.54567e+06,1.06032,2.11687,0,0.906615
5.56512e+06,1.05948,2.11687,0,0.910506
5.58396e+06,1.05853,2.11687,0,0.914397
5.60215e+06,1.05747,2.11687,0,0.918288
5.61967e+06,1.05629,2.11687,0,0.922179
5.6365e+06,1.055,2.11687,0,0.92607
5.65262e+06,1.05358,2.11687,0,0.929961
5.66799e+06,1.05203,2.11687,0,0.933852
5.68259e+06,1.05036,2.11687,0,0.937743
5.69641e+06,1.04855,2.11687,0,0.941634
5.70941e+06,1.04661,2.11687,0,0.945525
5.72158e+06,1.04453,2.11687,0,0.949416
5.7329e+06,1.04232,2.11687,0,0.953307
5.74335e+06,1.03996,2.11687,0,0.957198
5.7529e+06,1.03747,2.11687,0,0.961089
5.76156e+06,1.03483,2.11687,0,0.964981
5.76928e+06,1.03205,2.11687,0,0.968872
5.77608e+06,1.02912,2.11687,0,0.972763
5.78192e+06,1.02605,2.11687,0,0.976654
5.78681e+06,1.02284,2.11687,0,0.980545
5.79073e+06,1.01948,2.11687,0,0.984436
5.79368e+06,1.01597,2.11687,0,0.988327
5.79565e+06,1.01232,2.11687,0,0.992218
5.79663e+06,1.00853,2.11687,0,0.996109
8.51492e+06,1.4757,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p2-1-2_c1-0-1_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389837,1,0.18677
395370,1.00009,-0.0389837,1,0.190661
403525,1.0001,-0.0389837,1,0.194553
411681,1.00011,-0.0389837,1,0.198444
419837,1.00012,-0.0389837,1,0.202335
427994,1.00013,-0.0389837,1,0.206226
436151,1.00014,-0.0389837,1,0.210117
444308,1.00015,-0.0389837,1,0.214008
452466,1.00016,-0.0389837,1,0.217899
460624,1.00018,-0.0389837,1,0.22179
468783,1.00019,-0.0389837,1,0.225681
476943,1.00021,-0.0389837,1,0.229572
485103,1.00022,-0.0389837,1,0.233463
493264,1.00024,-0.0389837,1,0.237354
501426,1.00025,-0.0389837,1,0.241245
509588,1.00027,-0.0389837,1,0.245136
517751,1.00029,-0.0389837,1,0.249027
525915,1.00031,-0.0389837,1,0.252918
534080,1.00033,-0.0389837,1,0.256809
542246,1.00035,-0.0389837,1,0.2607
550413,1.00038,-0.0389837,1,0.264591
558581,1.0004,-0.0389837,1,0.268482
566750,1.00043,-0.0389837,1,0.272374
574920,1.00045,-0.0389837,1,0.276265
583091,1.00048,-0.0389837,1,0.280156
591264,1.00051,-0.0389837,1,0.284047
599438,1.00054,-0.0389837,1,0.287938
607613,1.00057,-0.0389837,1,0.291829
615790,1.00061,-0.0389837,1,0.29572
623968,1.00064,-0.0389837,1,0.299611
632148,1.00068,-0.0389837,1,0.303502
640330,1.00072,-0.0389837,1,0.307393
648513,1.00076,-0.0389837,1,0.311284
656699,1.0008,-0.0389837,1,0.315175
664886,1.00085,-0.0389837,1,0.319066
673075,1.00089,-0.0389837,1,0.322957
681267,1.00094,-0.0389837,1,0.326848
689461,1.00099,-0.0389837,1,0.330739
697657,1.00105,-0.0389837,1,0.33463
705855,1.0011,-0.0389837,1,0.338521
714056,1.00116,-0.0389837,1,0.342412
722260,1.00122,-0.0389837,1,0.346304
730467,1.00128,-0.0389837,1,0.350195
738676,1.00135,-0.0389837,1,0.354086
746888,1.00141,-0.0389837,1,0.357977
755104,1.00148,-0.0389837,1,0.361868
763323,1.00156,-0.0389837,1,0.365759
771545,1.00163,-0.0389837,1,0.36965
779771,1.00171,-0.0389837,1,0.373541
788000,1.00179,-0.0389837,1,0.377432
796234,1.00188,-0.0389837,1,0.381323
804471,1.00197,-0.0389837,1,0.385214
812712,1.00206,-0.0389837,1,0.389105
820958,1.00215,-0.0389837,1,0.392996
829208,1.00225,-0.0389837,1,0.396887
837463,1.00235,-0.0389837,1,0.400778
845723,1.00246,-0.0389837,1,0.404669
853988,1.00257,-0.0389837,1,0.40856
862258,1.00268,-0.0389837,1,0.412451
870534,1.0028,-0.0389837,1,0.416342
878815,1.00292,-0.0389837,1,0.420233
887102,1.00305,-0.0389837,1,0.424125
895395,1.00318,-0.0389837,1,0.428016
903694,1.00332,-0.0389837,1,0.431907
912000,1.00346,-0.0389837,1,0.435798
920312,1.0036,-0.0389837,1,0.439689
928632,1.00375,-0.0389837,1,0.44358
936958,1.00391,-0.0389837,1,0.447471
945292,1.00407,-0.0389837,1,0.451362
953634,1.00423,-0.0389837,1,0.455253
961984,1.0044,-0.0389837,1,0.459144
970342,1.00458,-0.0389837,1,0.463035
978709,1.00476,-0.0389837,1,0.466926
987084,1.00495,-0.0389837,1,0.470817
995469,1.00515,-0.0389837,1,0.474708
1.00386e+06,1.00535,-0.0389837,1,0.478599
1.01227e+06,1.00556,-0.0389837,1,0.48249
1.02068e+06,1.00577,-0.0389837,1,0.486381
1.0291e+06,1.00599,-0.0389837,1,0.490272
1.03754e+06,1.00622,-0.0389837,1,0.494163
1.04599e+06,1.00645,-0.0389837,1,0.498054
1.05444e+06,1.0067,-0.0389837,1,0.501946
1.06291e+06,1.00695,-0.0389837,1,0.505837
1.07139e+06,1.0072,-0.0389837,1,0.509728
1.07989e+06,1.00747,-0.0389837,1,0.513619
1.08839e+06,1.00774,-0.0389837,1,0.51751
1.09691e+06,1.00802,-0.0389837,1,0.521401
1.10544e+06,1.00831,-0.0389837,1,0.525292
1.11399e+06,1.00861,-0.0389837,1,0.529183
1.12255e+06,1.00891,-0.0389837,1,0.533074
1.13113e+06,1.00923,-0.0389837,1,0.536965
1.13972e+06,1.00955,-0.0389837,1,0.540856
1.14833e+06,1.00988,-0.0389837,1,0.544747
1.15695e+06,1.01022,-0.0389837,1,0.548638
1.16559e+06,1.01057,-0.0389837,1,0.552529
1.17425e+06,1.01094,-0.0389837,1,0.55642
1.18292e+06,1.01131,-0.0389837,1,0.560311
1.19161e+06,1.01169,-0.0389837,1,0.564202
1.20032e+06,1.01208,-0.0389837,1,0.568093
1.20905e+06,1.01248,-0.0389837,1,0.571984
1.2178e+06,1.01289,-0.0389837,1,0.575875
1.22657e+06,1.01331,-0.0389837,1,0.579767
1.23535e+06,1.01374,-0.0389837,1,0.583658
1.24416e+06,1.01419,-0.0389837,1,0.587549
1.25299e+06,1.01464,-0.0389837,1,0.59144
1.26184e+06,1.01511,-0.0389837,1,0.595331
1.27071e+06,1.01559,-0.0389837,1,0.599222
1.27961e+06,1.01608,-0.0389837,1,0.603113
1.28853e+06,1.01658,-0.0389837,1,0.607004
1.29747e+06,1.01709,-0.0389837,1,0.610895
1.30643e+06,1.01762,-0.0389837,1,0.614786
1.31542e+06,1.01815,-0.0389837,1,0.618677
1.32443e+06,1.0187,-0.0389837,1,0.622568
1.33347e+06,1.01927,-0.0389837,1,0.626459
1.34254e+06,1.01984,-0.0389837,1,0.63035
1.35163e+06,1.02043,-0.0389837,1,0.634241
1.36074e+06,1.02102,-0.0389837,1,0.638132
1.36988e+06,1.02164,-0.0389837,1,0.642023
1.37905e+06,1.02226,-0.0389837,1,0.645914
1.38825e+06,1.0229,-0.0389837,1,0.649805
1.39747e+06,1.02355,-0.0389837,1,0.653696
1.40673e+06,1.02421,-0.0389837,1,0.657588
1.41601e+06,1.02488,-0.0389837,1,0.661479
1.42532e+06,1.02557,-0.0389837,1,0.66537
1.43466e+06,1.02627,-0.0389837,1,0.669261
1.44402e+06,1.02698,-0.0389837,1,0.673152
1.45342e+06,1.02771,-0.0389837,1,0.677043
1.46284e+06,1.02844,-0.0389837,1,0.680934
1.4723e+06,1.02919,-0.0389837,1,0.684825
1.48178e+06,1.02995,-0.0389837,1,0.688716
1.49129e+06,1.03072,-0.0389837,1,0.692607
1.50083e+06,1.03151,-0.0389837,1,0.696498
1.5104e+06,1.0323,-0.0389837,1,0.700389
1.52e+06,1.03311,-0.0389837,1,0.70428
1.52963e+06,1.03392,-0.0389837,1,0.708171
1.53928e+06,1.03475,-0.0389837,1,0.712062
1.54896e+06,1.03558,-0.0389837,1,0.715953
1.55867e+06,1.03642,-0.0389837,1,0.719844
1.56841e+06,1.03727,-0.0389837,1,0.723735
1.57817e+06,1.03813,-0.0389837,1,0.727626
1.58795e+06,1.039,-0.0389837,1,0.731518
1.59776e+06,1.03987,-0.0389837,1,0.735409
1.60759e+06,1.04075,-0.0389837,1,0.7393
1.61745e+06,1.04163,-0.0389837,1,0.743191
1.62732e+06,1.04252,-0.0389837,1,0.747082
1.63722e+06,1.04341,-0.0389837,1,0.750973
1.64713e+06,1.0443,-0.0389837,1,0.754864
1.65706e+06,1.04519,-0.0389837,1,0.758755
1.667e+06,1.04608,-0.0389837,1,0.762646
1.67695e+06,1.04697,-0.0389837,1,0.766537
1.68691e+06,1.04786,-0.0389837,1,0.770428
1.69688e+06,1.04875,-0.0389837,1,0.774319
1.70686e+06,1.04962,-0.0389837,1,0.77821
1.71684e+06,1.05049,-0.0389837,1,0.782101
1.72682e+06,1.05136,-0.0389837,1,0.785992
1.73679e+06,1.05221,-0.0389837,1,0.789883
1.74676e+06,1.05305,-0.0389837,1,0.793774
1.75672e+06,1.05387,-0.0389837,1,0.797665
1.76666e+06,1.05468,-0.0389837,1,0.801556
1.77658e+06,1.05547,-0.0389837,1,0.805447
1.78649e+06,1.05623,-0.0389837,1,0.809339
1.79636e+06,1.05698,-0.0389837,1,0.81323
1.80621e+06,1.0577,-0.0389837,1,0.817121
1.81602e+06,1.05839,-0.0389837,1,0.821012
1.82578e+06,1.05905,-0.0389837,1,0.824903
1.8355e+06,1.05968,-0.0389837,1,0.828794
1.84517e+06,1.06027,-0.0389837,1,0.832685
1.85478e+06,1.06083,-0.0389837,1,0.836576
1.86433e+06,1.06134,-0.0389837,1,0.840467
1.8738e+06,1.0618,-0.0389837,1,0.844358
1.8832e+06,1.06222,-0.0389837,1,0.848249
1.89251e+06,1.06259,-0.0389837,1,0.85214
1.90172e+06,1.0629,-0.0389837,1,0.856031
1.91084e+06,1.06315,-0.0389837,1,0.859922
1.91985e+06,1.06334,-0.0389837,1,0.863813
1.92875e+06,1.06347,-0.0389837,1,0.867704
1.93752e+06,1.06352,-0.0389837,1,0.871595
1.94616e+06,1.06351,-0.0389837,1,0.875486
1.95466e+06,1.06342,-0.0389837,1,0.879377
1.96301e+06,1.06324,-0.0389837,1,0.883268
1.9712e+06,1.06299,-0.0389837,1,0.88716
1.97923e+06,1.06264,-0.0389837,1,0.891051
1.98707e+06,1.06221,-0.0389837,1,0.894942
1.99474e+06,1.06168,-0.0389837,1,0.898833
2.0022e+06,1.06105,-0.0389837,1,0.902724
2.00946e+06,1.06032,-0.0389837,1,0.906615
2.01651e+06,1.05948,-0.0389837,1,0.910506
2.02334e+06,1.05853,-0.0389837,1,0.914397
2.02993e+06,1.05747,-0.0389837,1,0.918288
2.03628e+06,1.05629,-0.0389837,1,0.922179
2.04238e+06,1.055,-0.0389837,1,0.92607
2.04822e+06,1.05358,-0.0389837,1,0.929961
2.05379e+06,1.05203,-0.0389837,1,0.933852
2.05908e+06,1.05036,-0.0389837,1,0.937743
2.06408e+06,1.04855,-0.0389837,1,0.941634
2.0688e+06,1.04661,-0.0389837,1,0.945525
2.07321e+06,1.04453,-0.0389837,1,0.949416
2.07731e+06,1.04232,-0.0389837,1,0.953307
2.08109e+06,1.03996,-0.0389837,1,0.957198
2.08456e+06,1.03747,-0.0389837,1,0.961089
2.08769e+06,1.03483,-0.0389837,1,0.964981
2.09049e+06,1.03205,-0.0389837,1,0.968872
2.09295e+06,1.02912,-0.0389837,1,0.972763
2.09507e+06,1.02605,-0.0389837,1,0.976654
2.09684e+06,1.02284,-0.0389837,1,0.980545
2.09826e+06,1.01948,-0.0389837,1,0.984436
2.09933e+06,1.01597,-0.0389837,1,0.988327
2.10004e+06,1.01232,-0.0389837,1,0.992218
2.1004e+06,1.00853,-0.0389837,1,0.996109
3.08537e+06,1.4757,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p2-2_c0-0_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00195312
33743.2,1,2.11687,0,0.00390625
56238.7,1,2.11687,0,0.00585938
78734.1,1,2.11687,0,0.0078125
101230,1,2.11687,0,0.00976562
123725,1,2.11687,0,0.0117188
146221,1,2.11687,0,0.0136719
168716,1,2.11687,0,0.015625
191212,1,2.11687,0,0.0175781
213707,1,2.11687,0,0.0195312
236202,1,2.11687,0,0.0214844
258698,1,2.11687,0,0.0234375
281193,1,2.11687,0,0.0253906
303689,1,2.11687,0,0.0273438
326185,1,2.11687,0,0.0292969
348680,1,2.11687,0,0.03125
371176,1,2.11687,0,0.0332031
393671,1,2.11687,0,0.0351562
416167,1,2.11687,0,0.0371094
438663,1,2.11687,0,0.0390625
461158,1,2.11687,0,0.0410156
483654,1,2.11687,0,0.0429688
506150,1,2.11687,0,0.0449219
528646,1,2.11687,0,0.046875
551142,1.00001,2.11687,0,0.0488281
573638,1.00001,2.11687,0,0.0507812
596135,1.00001,2.11687,0,0.0527344
618631,1.00001,2.11687,0,0.0546875
641128,1.00001,2.11687,0,0.0566406
663624,1.00001,2.11687,0,0.0585938
686121,1.00001,2.11687,0,0.0605469
708618,1.00002,2.11687,0,0.0625
731116,1.00002,2.11687,0,0.0644531
753613,1.00002,2.11687,0,0.0664062
776111,1.00002,2.11687,0,0.0683594
798609,1.00002,2.11687,0,0.0703125
821107,1.00003,2.11687,0,0.0722656
843606,1.00003,2.11687,0,0.0742188
866105,1.00003,2.11687,0,0.0761719
888605,1.00004,2.11687,0,0.078125
911105,1.00004,2.11687,0,0.0800781
933605,1.00005,2.11687,0,0.0820312
956106,1.00005,2.11687,0,0.0839844
978607,1.00006,2.11687,0,0.0859375
1.00111e+06,1.00006,2.11687,0,0.0878906
1.02361e+06,1.00007,2.11687,0,0.0898438
1.04612e+06,1.00007,2.11687,0,0.0917969
1.06862e+06,1.00008,2.11687,0,0.09375
1.09112e+06,1.00009,2.11687,0,0.0957031
1.11363e+06,1.00009,2.11687,0,0.0976562
1.13614e+06,1.0001,2.11687,0,0.0996094
1.15864e+06,1.00011,2.11687,0,0.101562
1.18115e+06,1.00012,2.11687,0,0.103516
1.20366e+06,1.00013,2.11687,0,0.105469
1.22617e+06,1.00014,2.11687,0,0.107422
1.24868e+06,1.00015,2.11687,0,0.109375
1.27119e+06,1.00016,2.11687,0,0.111328
1.29371e+06,1.00017,2.11687,0,0.113281
1.31622e+06,1.00018,2.11687,0,0.115234
1.33874e+06,1.00019,2.11687,0,0.117188
1.36126e+06,1.00021,2.11687,0,0.119141
1.38377e+06,1.00022,2.11687,0,0.121094
1.40629e+06,1.00023,2.11687,0,0.123047
1.42882e+06,1.00025,2.11687,0,0.125
1.45134e+06,1.00026,2.11687,0,0.126953
1.47387e+06,1.00028,2.11687,0,0.128906
1.49639e+06,1.0003,2.11687,0,0.130859
1.51892e+06,1.00032,2.11687,0,0.132812
1.54146e+06,1.00033,2.11687,0,0.134766
1.56399e+06,1.00035,2.11687,0,0.136719
1.58652e+06,1.00037,2.11687,0,0.138672
1.60906e+06,1.0004,2.11687,0,0.140625
1.6316e+06,1.00042,2.11687,0,0.142578
1.65415e+06,1.00044,2.11687,0,0.144531
1.67669e+06,1.00047,2.11687,0,0.146484
1.69924e+06,1.00049,2.11687,0,0.148438
1.72179e+06,1.00052,2.11687,0,0.150391
1.74435e+06,1.00054,2.11687,0,0.152344
1.7669e+06,1.00057,2.11687,0,0.154297
1.78946e+06,1.0006,2.11687,0,0.15625
1.81203e+06,1.00063,2.11687,0,0.158203
1.83459e+06,1.00066,2.11687,0,0.160156
1.85716e+06,1.00069,2.11687,0,0.162109
1.87974e+06,1.00073,2.11687,0,0.164062
1.90231e+06,1.00076,2.11687,0,0.166016
1.92489e+06,1.0008,2.11687,0,0.167969
1.94748e+06,1.00083,2.11687,0,0.169922
1.97007e+06,1.00087,2.11687,0,0.171875
1.99266e+06,1.00091,2.11687,0,0.173828
2.01526e+06,1.00095,2.11687,0,0.175781
2.03786e+06,1.00099,2.11687,0,0.177734
2.06047e+06,1.00104,2.11687,0,0.179688
2.08308e+06,1.00108,2.11687,0,0.181641
2.1057e+06,1.00113,2.11687,0,0.183594
2.12832e+06,1.00117,2.11687,0,0.185547
2.15095e+06,1.00122,2.11687,0,0.1875
2.17358e+06,1.00127,2.11687,0,0.189453
2.19622e+06,1.00133,2.11687,0,0.191406
2.21886e+06,1.00138,2.11687,0,0.193359
2.24151e+06,1.00143,2.11687,0,0.195312
2.26416e+06,1.00149,2.11687,0,0.197266
2.28683e+06,1.00155,2.11687,0,0.199219
2.30949e+06,1.00161,2.11687,0,0.201172
2.33217e+06,1.00167,2.11687,0,0.203125
2.35485e+06,1.00173,2.11687,0,0.205078
2.37754e+06,1.0018,2.11687,0,0.207031
2.40023e+06,1.00186,2.11687,0,0.208984
2.42293e+06,1.00193,2.11687,0,0.210938
2.44564e+06,1.002,2.11687,0,0.212891
2.46836e+06,1.00207,2.11687,0,0.214844
2.49108e+06,1.00215,2.11687,0,0.216797
2.51382e+06,1.00222,2.11687,0,0.21875
2.53656e+06,1.0023,2.11687,0,0.220703
2.55931e+06,1.00238,2.11687,0,0.222656
2.58206e+06,1.00246,2.11687,0,0.224609
2.60483e+06,1.00254,2.11687,0,0.226562
2.6276e+06,1.00263,2.11687,0,0.228516
2.65039e+06,1.00271,2.11687,0,0.230469
2.67318e+06,1.0028,2.11687,0,0.232422
2.69599e+06,1.00289,2.11687,0,0.234375
2.7188e+06,1.00299,2.11687,0,0.236328
2.74162e+06,1.00308,2.11687,0,0.238281
2.76446e+06,1.00318,2.11687,0,0.240234
2.7873e+06,1.00328,2.11687,0,0.242188
2.81015e+06,1.00338,2.11687,0,0.244141
2.83302e+06,1.00348,2.11687,0,0.246094
2.85589e+06,1.00359,2.11687,0,0.248047
2.87878e+06,1.0037,2.11687,0,0.25
2.90168e+06,1.00381,2.11687,0,0.251953
2.92459e+06,1.00392,2.11687,0,0.253906
2.94751e+06,1.00404,2.11687,0,0.255859
2.97045e+06,1.00416,2.11687,0,0.257812
2.9934e+06,1.00428,2.11687,0,0.259766
3.01636e+06,1.0044,2.11687,0,0.261719
3.03933e+06,1.00452,2.11687,0,0.263672
3.06232e+06,1.00465,2.11687,0,0.265625
3.08532e+06,1.00478,2.11687,0,0.267578
3.10833e+06,1.00491,2.11687,0,0.269531
3.13136e+06,1.00505,2.11687,0,0.271484
3.1544e+06,1.00519,2.11687,0,0.273438
3.17745e+06,1.00533,2.11687,0,0.275391
3.20052e+06,1.00547,2.11687,0,0.277344
3.22361e+06,1.00562,2.11687,0,0.279297
3.24671e+06,1.00576,2.11687,0,0.28125
3.26982e+06,1.00592,2.11687,0,0.283203
3.29296e+06,1.00607,2.11687,0,0.285156
3.3161e+06,1.00623,2.11687,0,0.287109
3.33927e+06,1.00639,2.11687,0,0.289062
3.36245e+06,1.00655,2.11687,0,0.291016
3.38565e+06,1.00671,2.11687,0,0.292969
3.40886e+06,1.00688,2.11687,0,0.294922
3.43209e+06,1.00705,2.11687,0,0.296875
3.45534e+06,1.00722,2.11687,0,0.298828
3.47861e+06,1.0074,2.11687,0,0.300781
3.50189e+06,1.00758,2.11687,0,0.302734
3.52519e+06,1.00776,2.11687,0,0.304688
3.54851e+06,1.00795,2.11687,0,0.306641
3.57185e+06,1.00813,2.11687,0,0.308594
3.59521e+06,1.00832,2.11687,0,0.310547
3.61859e+06,1.00852,2.11687,0,0.3125
3.64199e+06,1.00872,2.11687,0,0.314453
3.66541e+06,1.00892,2.11687,0,0.316406
3.68885e+06,1.00912,2.11687,0,0.318359
3.71231e+06,1.00932,2.11687,0,0.320312
3.73579e+06,1.00953,2.11687,0,0.322266
3.75929e+06,1.00975,2.11687,0,0.324219
3.78281e+06,1.00996,2.11687,0,0.326172
3.80635e+06,1.01018,2.11687,0,0.328125
3.82991e+06,1.0104,2.11687,0,0.330078
3.8535e+06,1.01063,2.11687,0,0.332031
3.87711e+06,1.01085,2.11687,0,0.333984
3.90074e+06,1.01109,2.11687,0,0.335938
3.9244e+06,1.01132,2.11687,0,0.337891
3.94807e+06,1.01156,2.11687,0,0.339844
3.97177e+06,1.0118,2.11687,0,0.341797
3.99549e+06,1.01204,2.11687,0,0.34375
4.01924e+06,1.01229,2.11687,0,0.345703
4.04301e+06,1.01254,2.11687,0,0.347656
4.06681e+06,1.01279,2.11687,0,0.349609
4.09063e+06,1.01305,2.11687,0,0.351562
4.11447e+06,1.01331,2.11687,0,0.353516
4.13834e+06,1.01357,2.11687,0,0.355469
4.16223e+06,1.01384,2.11687,0,0.357422
4.18615e+06,1.01411,2.11687,0,0.359375
4.21009e+06,1.01438,2.11687,0,0.361328
4.23405e+06,1.01465,2.11687,0,0.363281
4.25805e+06,1.01493,2.11687,0,0.365234
4.28207e+06,1.01521,2.11687,0,0.367188
4.30611e+06,1.0155,2.11687,0,0.369141
4.33018e+06,1.01578,2.11687,0,0.371094
4.35427e+06,1.01607,2.11687,0,0.373047
4.37839e+06,1.01637,2.11687,0,0.375
4.40254e+06,1.01666,2.11687,0,0.376953
4.42671e+06,1.01696,2.11687,0,0.378906
4.45091e+06,1.01726,2.11687,0,0.380859
4.47513e+06,1.01757,2.11687,0,0.382812
4.49938e+06,1.01788,2.11687,0,0.384766
4.52365e+06,1.01819,2.11687,0,0.386719
4.54795e+06,1.0185,2.11687,0,0.388672
4.57227e+06,1.01881,2.11687,0,0.390625
4.59662e+06,1.01913,2.11687,0,0.392578
4.62099e+06,1.01945,2.11687,0,0.394531
4.64539e+06,1.01977,2.11687,0,0.396484
4.66981e+06,1.02009,2.11687,0,0.398438
4.69426e+06,1.02042,2.11687,0,0.400391
4.71872e+06,1.02075,2.11687,0,0.402344
4.74321e+06,1.02107,2.11687,0,0.404297
4.76772e+06,1.0214,2.11687,0,0.40625
4.79225e+06,1.02173,2.11687,0,0.408203
4.8168e+06,1.02207,2.11687,0,0.410156
4.84137e+06,1.0224,2.11687,0,0.412109
4.86595e+06,1.02273,2.11687,0,0.414062
4.89055e+06,1.02307,2.11687,0,0.416016
4.91517e+06,1.0234,2.11687,0,0.417969
4.9398e+06,1.02373,2.11687,0,0.419922
4.96444e+06,1.02407,2.11687,0,0.421875
4.98909e+06,1.0244,2.11687,0,0.423828
5.01375e+06,1.02473,2.11687,0,0.425781
5.03841e+06,1.02505,2.11687,0,0.427734
5.06307e+06,1.02538,2.11687,0,0.429688
5.08773e+06,1.0257,2.11687,0,0.431641
5.11239e+06,1.02602,2.11687,0,0.433594
5.13704e+06,1.02633,2.11687,0,0.435547
5.16167e+06,1.02664,2.11687,0,0.4375
5.18629e+06,1.02694,2.11687,0,0.439453
5.21088e+06,1.02723,2.11687,0,0.441406
5.23544e+06,1.02752,2.11687,0,0.443359
5.25996e+06,1.02779,2.11687,0,0.445312
5.28444e+06,1.02806,2.11687,0,0.447266
5.30886e+06,1.02831,2.11687,0,0.449219
5.33321e+06,1.02854,2.11687,0,0.451172
5.35749e+06,1.02876,2.11687,0,0.453125
5.38167e+06,1.02896,2.11687,0,0.455078
5.40574e+06,1.02914,2.11687,0,0.457031
5.42969e+06,1.02929,2.11687,0,0.458984
5.45348e+06,1.02941,2.11687,0,0.460938
5.4771e+06,1.0295,2.11687,0,0.462891
5.50052e+06,1.02954,2.11687,0,0.464844
5.52369e+06,1.02955,2.11687,0,0.466797
5.54659e+06,1.0295,2.11687,0,0.46875
5.56917e+06,1.02939,2.11687,0,0.470703
5.59137e+06,1.02921,2.11687,0,0.472656
5.61311e+06,1.02896,2.11687,0,0.474609
5.63434e+06,1.02861,2.11687,0,0.476562
5.65496e+06,1.02815,2.11687,0,0.478516
5.67485e+06,1.02756,2.11687,0,0.480469
5.69389e+06,1.02683,2.11687,0,0.482422
5.71195e+06,1.02592,2.11687,0,0.484375
5.72883e+06,1.02481,2.11687,0,0.486328
5.74436e+06,1.02347,2.11687,0,0.488281
5.75831e+06,1.02186,2.11687,0,0.490234
5.77045e+06,1.01994,2.11687,0,0.492188
5.78055e+06,1.01768,2.11687,0,0.494141
5.78837e+06,1.01504,2.11687,0,0.496094
5.79371e+06,1.01198,2.11687,0,0.498047
5.79642e+06,1.00849,2.11687,0,0.5
6.35039e+06,1.10057,2.11687,0,0.501953
6.35324e+06,1.09679,2.11687,0,0.503906
6.35886e+06,1.09351,2.11687,0,0.505859
6.3671e+06,1.09071,2.11687,0,0.507812
6.37776e+06,1.08834,2.11687,0,0.509766
6.39061e+06,1.08636,2.11687,0,0.511719
6.40541e+06,1.08473,2.11687,0,0.513672
6.42192e+06,1.0834,2.11687,0,0.515625
6.43993e+06,1.08233,2.11687,0,0.517578
6.45925e+06,1.08149,2.11687,0,0.519531
6.4797e+06,1.08084,2.11687,0,0.521484
6.50115e+06,1.08037,2.11687,0,0.523438
6.52345e+06,1.08004,2.11687,0,0.525391
6.54651e+06,1.07983,2.11687,0,0.527344
6.57023e+06,1.07974,2.11687,0,0.529297
6.59454e+06,1.07974,2.11687,0,0.53125
6.61937e+06,1.07983,2.11687,0,0.533203
6.64467e+06,1.07999,2.11687,0,0.535156
6.67039e+06,1.08022,2.11687,0,0.537109
6.69648e+06,1.08051,2.11687,0,0.539062
6.72292e+06,1.08086,2.11687,0,0.541016
6.74968e+06,1.08125,2.11687,0,0.542969
6.77672e+06,1.08168,2.11687,0,0.544922
6.80404e+06,1.08216,2.11687,0,0.546875
6.83161e+06,1.08267,2.11687,0,0.548828
6.85941e+06,1.08321,2.11687,0,0.550781
6.88743e+06,1.08379,2.11687,0,0.552734
6.91566e+06,1.08439,2.11687,0,0.554688
6.94409e+06,1.08502,2.11687,0,0.556641
6.97271e+06,1.08568,2.11687,0,0.558594
7.0015e+06,1.08635,2.11687,0,0.560547
7.03047e+06,1.08705,2.11687,0,0.5625
7.0596e+06,1.08778,2.11687,0,0.564453
7.0889e+06,1.08852,2.11687,0,0.566406
7.11835e+06,1.08928,2.11687,0,0.568359
7.14795e+06,1.09005,2.11687,0,0.570312
7.1777e+06,1.09085,2.11687,0,0.572266
7.20759e+06,1.09166,2.11687,0,0.574219
7.23763e+06,1.09249,2.11687,0,0.576172
7.2678e+06,1.09333,2.11687,0,0.578125
7.2981e+06,1.09418,2.11687,0,0.580078
7.32854e+06,1.09505,2.11687,0,0.582031
7.35911e+06,1.09594,2.11687,0,0.583984
7.38981e+06,1.09684,2.11687,0,0.585938
7.42064e+06,1.09775,2.11687,0,0.587891
7.45159e+06,1.09867,2.11687,0,0.589844
7.48267e+06,1.0996,2.11687,0,0.591797
7.51387e+06,1.10055,2.11687,0,0.59375
7.54519e+06,1.10151,2.11687,0,0.595703
7.57664e+06,1.10248,2.11687,0,0.597656
7.60821e+06,1.10346,2.11687,0,0.599609
7.63989e+06,1.10445,2.11687,0,0.601562
7.6717e+06,1.10546,2.11687,0,0.603516
7.70363e+06,1.10647,2.11687,0,0.605469
7.73567e+06,1.10749,2.11687,0,0.607422
7.76784e+06,1.10853,2.11687,0,0.609375
7.80012e+06,1.10957,2.11687,0,0.611328
7.83252e+06,1.11063,2.11687,0,0.613281
7.86504e+06,1.11169,2.11687,0,0.615234
7.89767e+06,1.11277,2.11687,0,0.617188
7.93042e+06,1.11385,2.11687,0,0.619141
7.96329e+06,1.11495,2.11687,0,0.621094
7.99628e+06,1.11605,2.11687,0,0.623047
8.02938e+06,1.11716,2.11687,0,0.625
8.0626e+06,1.11828,2.11687,0,0.626953
8.09593e+06,1.11941,2.11687,0,0.628906
8.12938e+06,1.12055,2.11687,0,0.630859
8.16294e+06,1.1217,2.11687,0,0.632812
8.19662e+06,1.12286,2.11687,0,0.634766
8.23042e+06,1.12403,2.11687,0,0.636719
8.26433e+06,1.1252,2.11687,0,0.638672
8.29836e+06,1.12638,2.11687,0,0.640625
8.33251e+06,1.12757,2.11687,0,0.642578
8.36676e+06,1.12877,2.11687,0,0.644531
8.40114e+06,1.12998,2.11687,0,0.646484
8.43563e+06,1.1312,2.11687,0,0.648438
8.47023e+06,1.13242,2.11687,0,0.650391
8.50495e+06,1.13366,2.11687,0,0.652344
8.53979e+06,1.1349,2.11687,0,0.654297
8.57474e+06,1.13614,2.11687,0,0.65625
8.6098e+06,1.1374,2.11687,0,0.658203
8.64498e+06,1.13866,2.11687,0,0.660156
8.68027e+06,1.13993,2.11687,0,0.662109
8.71568e+06,1.14121,2.11687,0,0.664062
8.7512e+06,1.1425,2.11687,0,0.666016
8.78684e+06,1.14379,2.11687,0,0.667969
8.82259e+06,1.14509,2.11687,0,0.669922
8.85845e+06,1.1464,2.11687,0,0.671875
8.89443e+06,1.14771,2.11687,0,0.673828
8.93051e+06,1.14904,2.11687,0,0.675781
8.96671e+06,1.15036,2.11687,0,0.677734
9.00303e+06,1.1517,2.11687,0,0.679688
9.03945e+06,1.15304,2.11687,0,0.681641
9.07599e+06,1.15439,2.11687,0,0.683594
9.11263e+06,1.15574,2.11687,0,0.685547
9.14939e+06,1.1571,2.11687,0,0.6875
9.18625e+06,1.15847,2.11687,0,0.689453
9.22323e+06,1.15984,2.11687,0,0.691406
9.26031e+06,1.16122,2.11687,0,0.693359
9.2975e+06,1.1626,2.11687,0,0.695312
9.3348e+06,1.16399,2.11687,0,0.697266
9.37221e+06,1.16539,2.11687,0,0.699219
9.40972e+06,1.16679,2.11687,0,0.701172
9.44734e+06,1.1682,2.11687,0,0.703125
9.48506e+06,1.16961,2.11687,0,0.705078
9.52289e+06,1.17102,2.11687,0,0.707031
9.56082e+06,1.17244,2.11687,0,0.708984
9.59884e+06,1.17387,2.11687,0,0.710938
9.63698e+06,1.1753,2.11687,0,0.712891
9.67521e+06,1.17673,2.11687,0,0.714844
9.71353e+06,1.17817,2.11687,0,0.716797
9.75196e+06,1.17961,2.11687,0,0.71875
9.79048e+06,1.18106,2.11687,0,0.720703
9.8291e+06,1.18251,2.11687,0,0.722656
9.86781e+06,1.18396,2.11687,0,0.724609
9.90661e+06,1.18542,2.11687,0,0.726562
9.94551e+06,1.18688,2.11687,0,0.728516
9.98449e+06,1.18834,2.11687,0,0.730469
1.00236e+07,1.1898,2.11687,0,0.732422
1.00627e+07,1.19127,2.11687,0,0.734375
1.0102e+07,1.19274,2.11687,0,0.736328
1.01413e+07,1.19421,2.11687,0,0.738281
1.01807e+07,1.19568,2.11687,0,0.740234
1.02202e+07,1.19716,2.11687,0,0.742188
1.02597e+07,1.19863,2.11687,0,0.744141
1.02994e+07,1.20011,2.11687,0,0.746094
1.03391e+07,1.20159,2.11687,0,0.748047
1.03789e+07,1.20307,2.11687,0,0.75
1.04187e+07,1.20455,2.11687,0,0.751953
1.04586e+07,1.20602,2.11687,0,0.753906
1.04986e+07,1.2075,2.11687,0,0.755859
1.05387e+07,1.20898,2.11687,0,0.757812
1.05788e+07,1.21046,2.11687,0,0.759766
1.06189e+07,1.21193,2.11687,0,0.761719
1.06591e+07,1.21341,2.11687,0,0.763672
1.06994e+07,1.21488,2.11687,0,0.765625
1.07397e+07,1.21635,2.11687,0,0.767578
1.07801e+07,1.21782,2.11687,0,0.769531
1.08205e+07,1.21928,2.11687,0,0.771484
1.08609e+07,1.22074,2.11687,0,0.773438
1.09014e+07,1.2222,2.11687,0,0.775391
1.09419e+07,1.22366,2.11687,0,0.777344
1.09824e+07,1.22511,2.11687,0,0.779297
1.1023e+07,1.22655,2.11687,0,0.78125
1.10635e+07,1.22799,2.11687,0,0.783203
1.11041e+07,1.22943,2.11687,0,0.785156
1.11447e+07,1.23086,2.11687,0,0.787109
1.11854e+07,1.23229,2.11687,0,0.789062
1.1226e+07,1.2337,2.11687,0,0.791016
1.12666e+07,1.23512,2.11687,0,0.792969
1.13072e+07,1.23652,2.11687,0,0.794922
1.13479e+07,1.23792,2.11687,0,0.796875
1.13885e+07,1.2393,2.11687,0,0.798828
1.1429e+07,1.24068,2.11687,0,0.800781
1.14696e+07,1.24205,2.11687,0,0.802734
1.15102e+07,1.24342,2.11687,0,0.804688
1.15507e+07,1.24477,2.11687,0,0.806641
1.15911e+07,1.24611,2.11687,0,0.808594
1.16316e+07,1.24744,2.11687,0,0.810547
1.1672e+07,1.24876,2.11687,0,0.8125
1.17123e+07,1.25006,2.11687,0,0.814453
1.17526e+07,1.25136,2.11687,0,0.816406
1.17928e+07,1.25264,2.11687,0,0.818359
1.18329e+07,1.25391,2.11687,0,0.820312
1.1873e+07,1.25516,2.11687,0,0.822266
1.1913e+07,1.2564,2.11687,0,0.824219
1.19529e+07,1.25763,2.11687,0,0.826172
1.19927e+07,1.25883,2.11687,0,0.828125
1.20324e+07,1.26003,2.11687,0,0.830078
1.2072e+07,1.2612,2.11687,0,0.832031
1.21115e+07,1.26236,2.11687,0,0.833984
1.21509e+07,1.2635,2.11687,0,0.835938
1.21901e+07,1.26463,2.11687,0,0.837891
1.22293e+07,1.26573,2.11687,0,0.839844
1.22682e+07,1.26682,2.11687,0,0.841797
1.23071e+07,1.26788,2.11687,0,0.84375
1.23457e+07,1.26892,2.11687,0,0.845703
1.23842e+07,1.26995,2.11687,0,0.847656
1.24226e+07,1.27095,2.11687,0,0.849609
1.24608e+07,1.27192,2.11687,0,0.851562
1.24987e+07,1.27288,2.11687,0,0.853516
1.25365e+07,1.27381,2.11687,0,0.855469
1.25741e+07,1.27472,2.11687,0,0.857422
1.26115e+07,1.2756,2.11687,0,0.859375
1.26487e+07,1.27645,2.11687,0,0.861328
1.26856e+07,1.27728,2.11687,0,0.863281
1.27223e+07,1.27808,2.11687,0,0.865234
1.27588e+07,1.27885,2.11687,0,0.867188
1.2795e+07,1.2796,2.11687,0,0.869141
1.2831e+07,1.28032,2.11687,0,0.871094
1.28667e+07,1.281,2.11687,0,0.873047
1.29021e+07,1.28166,2.11687,0,0.875
1.29372e+07,1.28228,2.11687,0,0.876953
1.29721e+07,1.28288,2.11687,0,0.878906
1.30066e+07,1.28344,2.11687,0,0.880859
1.30408e+07,1.28396,2.11687,0,0.882812
1.30748e+07,1.28446,2.11687,0,0.884766
1.31083e+07,1.28492,2.11687,0,0.886719
1.31416e+07,1.28534,2.11687,0,0.888672
1.31745e+07,1.28573,2.11687,0,0.890625
1.3207e+07,1.28608,2.11687,0,0.892578
1.32392e+07,1.2864,2.11687,0,0.894531
1.3271e+07,1.28668,2.11687,0,0.896484
1.33024e+07,1.28692,2.11687,0,0.898438
1.33334e+07,1.28712,2.11687,0,0.900391
1.33641e+07,1.28728,2.11687,0,0.902344
1.33943e+07,1.2874,2.11687,0,0.904297
1.34241e+07,1.28748,2.11687,0,0.90625
1.34534e+07,1.28751,2.11687,0,0.908203
1.34823e+07,1.28751,2.11687,0,0.910156
1.35108e+07,1.28746,2.11687,0,0.912109
1.35388e+07,1.28737,2.11687,0,0.914062
1.35664e+07,1.28724,2.11687,0,0.916016
1.35934e+07,1.28706,2.11687,0,0.917969
1.362e+07,1.28684,2.11687,0,0.919922
1.36461e+07,1.28657,2.11687,0,0.921875
1.36717e+07,1.28625,2.11687,0,0.923828
1.36968e+07,1.28589,2.11687,0,0.925781
1.37214e+07,1.28548,2.11687,0,0.927734
1.37454e+07,1.28502,2.11687,0,0.929688
1.37689e+07,1.28452,2.11687,0,0.931641
1.37918e+07,1.28397,2.11687,0,0.933594
1.38142e+07,1.28336,2.11687,0,0.935547
1.38361e+07,1.28271,2.11687,0,0.9375
1.38573e+07,1.28201,2.11687,0,0.939453
1.3878e+07,1.28126,2.11687,0,0.941406
1.38981e+07,1.28045,2.11687,0,0.943359
1.39176e+07,1.2796,2.11687,0,0.945312
1.39365e+07,1.27869,2.11687,0,0.947266
1.39548e+07,1.27773,2.11687,0,0.949219
1.39725e+07,1.27672,2.11687,0,0.951172
1.39896e+07,1.27566,2.11687,0,0.953125
1.4006e+07,1.27454,2.11687,0,0.955078
1.40218e+07,1.27338,2.11687,0,0.957031
1.4037e+07,1.27215,2.11687,0,0.958984
1.40515e+07,1.27088,2.11687,0,0.960938
1.40654e+07,1.26955,2.11687,0,0.962891
1.40786e+07,1.26817,2.11687,0,0.964844
1.40911e+07,1.26673,2.11687,0,0.966797
1.4103e+07,1.26524,2.11687,0,0.96875
1.41142e+07,1.26369,2.11687,0,0.970703
1.41247e+07,1.26209,2.11687,0,0.972656
1.41346e+07,1.26044,2.11687,0,0.974609
1.41437e+07,1.25873,2.11687,0,0.976562
1.41522e+07,1.25697,2.11687,0,0.978516
1.416e+07,1.25515,2.11687,0,0.980469
1.4167e+07,1.25328,2.11687,0,0.982422
1.41734e+07,1.25135,2.11687,0,0.984375
1.41791e+07,1.24937,2.11687,0,0.986328
1.41841e+07,1.24734,2.11687,0,0.988281
1.41883e+07,1.24525,2.11687,0,0.990234
1.41919e+07,1.24311,2.11687,0,0.992188
1.41947e+07,1.24091,2.11687,0,0.994141
1.41969e+07,1.23866,2.11687,0,0.996094
1.41983e+07,1.23636,2.11687,0,0.998047
1.4199e+07,1.23401,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p2-2_c0-0_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00195312
12226.8,1,-0.0389837,1,0.00390625
20378,1,-0.0389837,1,0.00585938
28529.2,1,-0.0389837,1,0.0078125
36680.4,1,-0.0389837,1,0.00976562
44831.6,1,-0.0389837,1,0.0117188
52982.8,1,-0.0389837,1,0.0136719
61134,1,-0.0389837,1,0.015625
69285.2,1,-0.0389837,1,0.0175781
77436.4,1,-0.0389837,1,0.0195312
85587.6,1,-0.0389837,1,0.0214844
93738.8,1,-0.0389837,1,0.0234375
101890,1,-0.0389837,1,0.0253906
110041,1,-0.0389837,1,0.0273438
118192,1,-0.0389837,1,0.0292969
126344,1,-0.0389837,1,0.03125
134495,1,-0.0389837,1,0.0332031
142646,1,-0.0389837,1,0.0351562
150797,1,-0.0389837,1,0.0371094
158949,1,-0.0389837,1,0.0390625
167100,1,-0.0389837,1,0.0410156
175251,1,-0.0389837,1,0.0429688
183403,1,-0.0389837,1,0.0449219
191554,1,-0.0389837,1,0.046875
199705,1.00001,-0.0389837,1,0.0488281
207857,1.00001,-0.0389837,1,0.0507812
216008,1.00001,-0.0389837,1,0.0527344
224160,1.00001,-0.0389837,1,0.0546875
232312,1.00001,-0.0389837,1,0.0566406
240463,1.00001,-0.0389837,1,0.0585938
248615,1.00001,-0.0389837,1,0.0605469
256767,1.00002,-0.0389837,1,0.0625
264919,1.00002,-0.0389837,1,0.0644531
273070,1.00002,-0.0389837,1,0.0664062
281223,1.00002,-0.0389837,1,0.0683594
289375,1.00002,-0.0389837,1,0.0703125
297527,1.00003,-0.0389837,1,0.0722656
305679,1.00003,-0.0389837,1,0.0742188
313832,1.00003,-0.0389837,1,0.0761719
321984,1.00004,-0.0389837,1,0.078125
330137,1.00004,-0.0389837,1,0.0800781
338290,1.00005,-0.0389837,1,0.0820312
346443,1.00005,-0.0389837,1,0.0839844
354597,1.00006,-0.0389837,1,0.0859375
362750,1.00006,-0.0389837,1,0.0878906
370904,1.00007,-0.0389837,1,0.0898438
379058,1.00007,-0.0389837,1,0.0917969
387212,1.00008,-0.0389837,1,0.09375
395367,1.00009,-0.0389837,1,0.0957031
403522,1.00009,-0.0389837,1,0.0976562
411677,1.0001,-0.0389837,1,0.0996094
419832,1.00011,-0.0389837,1,0.101562
427988,1.00012,-0.0389837,1,0.103516
436144,1.00013,-0.0389837,1,0.105469
444301,1.00014,-0.0389837,1,0.107422
452457,1.00015,-0.0389837,1,0.109375
460615,1.00016,-0.0389837,1,0.111328
468772,1.00017,-0.0389837,1,0.113281
476931,1.00018,-0.0389837,1,0.115234
485089,1.00019,-0.0389837,1,0.117188
493249,1.00021,-0.0389837,1,0.119141
501408,1.00022,-0.0389837,1,0.121094
509569,1.00023,-0.0389837,1,0.123047
517730,1.00025,-0.0389837,1,0.125
525891,1.00026,-0.0389837,1,0.126953
534053,1.00028,-0.0389837,1,0.128906
542216,1.0003,-0.0389837,1,0.130859
550380,1.00032,-0.0389837,1,0.132812
558544,1.00033,-0.0389837,1,0.134766
566709,1.00035,-0.0389837,1,0.136719
574875,1.00037,-0.0389837,1,0.138672
583041,1.0004,-0.0389837,1,0.140625
591209,1.00042,-0.0389837,1,0.142578
599377,1.00044,-0.0389837,1,0.144531
607547,1.00047,-0.0389837,1,0.146484
615717,1.00049,-0.0389837,1,0.148438
623888,1.00052,-0.0389837,1,0.150391
632061,1.00054,-0.0389837,1,0.152344
640234,1.00057,-0.0389837,1,0.154297
648409,1.0006,-0.0389837,1,0.15625
656585,1.00063,-0.0389837,1,0.158203
664762,1.00066,-0.0389837,1,0.160156
672940,1.00069,-0.0389837,1,0.162109
681119,1.00073,-0.0389837,1,0.164062
689300,1.00076,-0.0389837,1,0.166016
697482,1.0008,-0.0389837,1,0.167969
705666,1.00083,-0.0389837,1,0.169922
713851,1.00087,-0.0389837,1,0.171875
722038,1.00091,-0.0389837,1,0.173828
730226,1.00095,-0.0389837,1,0.175781
738416,1.00099,-0.0389837,1,0.177734
746608,1.00104,-0.0389837,1,0.179688
754801,1.00108,-0.0389837,1,0.181641
762996,1.00113,-0.0389837,1,0.183594
771193,1.00117,-0.0389837,1,0.185547
779392,1.00122,-0.0389837,1,0.1875
787593,1.00127,-0.0389837,1,0.189453
795795,1.00133,-0.0389837,1,0.191406
804000,1.00138,-0.0389837,1,0.193359
812207,1.00143,-0.0389837,1,0.195312
820416,1.00149,-0.0389837,1,0.197266
828627,1.00155,-0.0389837,1,0.199219
836841,1.00161,-0.0389837,1,0.201172
845057,1.00167,-0.0389837,1,0.203125
853275,1.00173,-0.0389837,1,0.205078
861496,1.0018,-0.0389837,1,0.207031
869720,1.00186,-0.0389837,1,0.208984
877946,1.00193,-0.0389837,1,0.210938
886174,1.002,-0.0389837,1,0.212891
894406,1.00207,-0.0389837,1,0.214844
902640,1.00215,-0.0389837,1,0.216797
910877,1.00222,-0.0389837,1,0.21875
919117,1.0023,-0.0389837,1,0.220703
927360,1.00238,-0.0389837,1,0.222656
935606,1.00246,-0.0389837,1,0.224609
943856,1.00254,-0.0389837,1,0.226562
952108,1.00263,-0.0389837,1,0.228516
960364,1.00271,-0.0389837,1,0.230469
968624,1.0028,-0.0389837,1,0.232422
976886,1.00289,-0.0389837,1,0.234375
985153,1.00299,-0.0389837,1,0.236328
993422,1.00308,-0.0389837,1,0.238281
1.0017e+06,1.00318,-0.0389837,1,0.240234
1.00997e+06,1.00328,-0.0389837,1,0.242188
1.01825e+06,1.00338,-0.0389837,1,0.244141
1.02654e+06,1.00348,-0.0389837,1,0.246094
1.03483e+06,1.00359,-0.0389837,1,0.248047
1.04312e+06,1.0037,-0.0389837,1,0.25
1.05142e+06,1.00381,-0.0389837,1,0.251953
1.05972e+06,1.00392,-0.0389837,1,0.253906
1.06803e+06,1.00404,-0.0389837,1,0.255859
1.07634e+06,1.00416,-0.0389837,1,0.257812
1.08465e+06,1.00428,-0.0389837,1,0.259766
1.09297e+06,1.0044,-0.0389837,1,0.261719
1.1013e+06,1.00452,-0.0389837,1,0.263672
1.10963e+06,1.00465,-0.0389837,1,0.265625
1.11796e+06,1.00478,-0.0389837,1,0.267578
1.1263e+06,1.00491,-0.0389837,1,0.269531
1.13464e+06,1.00505,-0.0389837,1,0.271484
1.14299e+06,1.00519,-0.0389837,1,0.273438
1.15134e+06,1.00533,-0.0389837,1,0.275391
1.1597e+06,1.00547,-0.0389837,1,0.277344
1.16807e+06,1.00562,-0.0389837,1,0.279297
1.17644e+06,1.00576,-0.0389837,1,0.28125
1.18482e+06,1.00592,-0.0389837,1,0.283203
1.1932e+06,1.00607,-0.0389837,1,0.285156
1.20158e+06,1.00623,-0.0389837,1,0.287109
1.20998e+06,1.00639,-0.0389837,1,0.289062
1.21838e+06,1.00655,-0.0389837,1,0.291016
1.22678e+06,1.00671,-0.0389837,1,0.292969
1.23519e+06,1.00688,-0.0389837,1,0.294922
1.24361e+06,1.00705,-0.0389837,1,0.296875
1.25204e+06,1.00722,-0.0389837,1,0.298828
1.26047e+06,1.0074,-0.0389837,1,0.300781
1.2689e+06,1.00758,-0.0389837,1,0.302734
1.27735e+06,1.00776,-0.0389837,1,0.304688
1.2858e+06,1.00795,-0.0389837,1,0.306641
1.29426e+06,1.00813,-0.0389837,1,0.308594
1.30272e+06,1.00832,-0.0389837,1,0.310547
1.31119e+06,1.00852,-0.0389837,1,0.3125
1.31967e+06,1.00872,-0.0389837,1,0.314453
1.32815e+06,1.00892,-0.0389837,1,0.316406
1.33665e+06,1.00912,-0.0389837,1,0.318359
1.34515e+06,1.00932,-0.0389837,1,0.320312
1.35366e+06,1.00953,-0.0389837,1,0.322266
1.36217e+06,1.00975,-0.0389837,1,0.324219
1.37069e+06,1.00996,-0.0389837,1,0.326172
1.37922e+06,1.01018,-0.0389837,1,0.328125
1.38776e+06,1.0104,-0.0389837,1,0.330078
1.39631e+06,1.01063,-0.0389837,1,0.332031
1.40486e+06,1.01085,-0.0389837,1,0.333984
1.41343e+06,1.01109,-0.0389837,1,0.335938
1.422e+06,1.01132,-0.0389837,1,0.337891
1.43058e+06,1.01156,-0.0389837,1,0.339844
1.43917e+06,1.0118,-0.0389837,1,0.341797
1.44776e+06,1.01204,-0.0389837,1,0.34375
1.45637e+06,1.01229,-0.0389837,1,0.345703
1.46498e+06,1.01254,-0.0389837,1,0.347656
1.4736e+06,1.01279,-0.0389837,1,0.349609
1.48223e+06,1.01305,-0.0389837,1,0.351562
1.49087e+06,1.01331,-0.0389837,1,0.353516
1.49952e+06,1.01357,-0.0389837,1,0.355469
1.50818e+06,1.01384,-0.0389837,1,0.357422
1.51684e+06,1.01411,-0.0389837,1,0.359375
1.52552e+06,1.01438,-0.0389837,1,0.361328
1.5342e+06,1.01465,-0.0389837,1,0.363281
1.5429e+06,1.01493,-0.0389837,1,0.365234
1.5516e+06,1.01521,-0.0389837,1,0.367188
1.56031e+06,1.0155,-0.0389837,1,0.369141
1.56903e+06,1.01578,-0.0389837,1,0.371094
1.57776e+06,1.01607,-0.0389837,1,0.373047
1.5865e+06,1.01637,-0.0389837,1,0.375
1.59525e+06,1.01666,-0.0389837,1,0.376953
1.60401e+06,1.01696,-0.0389837,1,0.378906
1.61278e+06,1.01726,-0.0389837,1,0.380859
1.62156e+06,1.01757,-0.0389837,1,0.382812
1.63034e+06,1.01788,-0.0389837,1,0.384766
1.63914e+06,1.01819,-0.0389837,1,0.386719
1.64794e+06,1.0185,-0.0389837,1,0.388672
1.65676e+06,1.01881,-0.0389837,1,0.390625
1.66558e+06,1.01913,-0.0389837,1,0.392578
1.67441e+06,1.01945,-0.0389837,1,0.394531
1.68325e+06,1.01977,-0.0389837,1,0.396484
1.6921e+06,1.02009,-0.0389837,1,0.398438
1.70096e+06,1.02042,-0.0389837,1,0.400391
1.70982e+06,1.02075,-0.0389837,1,0.402344
1.71869e+06,1.02107,-0.0389837,1,0.404297
1.72758e+06,1.0214,-0.0389837,1,0.40625
1.73646e+06,1.02173,-0.0389837,1,0.408203
1.74536e+06,1.02207,-0.0389837,1,0.410156
1.75426e+06,1.0224,-0.0389837,1,0.412109
1.76317e+06,1.02273,-0.0389837,1,0.414062
1.77208e+06,1.02307,-0.0389837,1,0.416016
1.781e+06,1.0234,-0.0389837,1,0.417969
1.78993e+06,1.02373,-0.0389837,1,0.419922
1.79886e+06,1.02407,-0.0389837,1,0.421875
1.80779e+06,1.0244,-0.0389837,1,0.423828
1.81672e+06,1.02473,-0.0389837,1,0.425781
1.82566e+06,1.02505,-0.0389837,1,0.427734
1.8346e+06,1.02538,-0.0389837,1,0.429688
1.84353e+06,1.0257,-0.0389837,1,0.431641
1.85247e+06,1.02602,-0.0389837,1,0.433594
1.8614e+06,1.02633,-0.0389837,1,0.435547
1.87032e+06,1.02664,-0.0389837,1,0.4375
1.87924e+06,1.02694,-0.0389837,1,0.439453
1.88815e+06,1.02723,-0.0389837,1,0.441406
1.89705e+06,1.02752,-0.0389837,1,0.443359
1.90594e+06,1.02779,-0.0389837,1,0.445312
1.91481e+06,1.02806,-0.0389837,1,0.447266
1.92366e+06,1.02831,-0.0389837,1,0.449219
1.93248e+06,1.02854,-0.0389837,1,0.451172
1.94128e+06,1.02876,-0.0389837,1,0.453125
1.95004e+06,1.02896,-0.0389837,1,0.455078
1.95876e+06,1.02914,-0.0389837,1,0.457031
1.96744e+06,1.02929,-0.0389837,1,0.458984
1.97606e+06,1.02941,-0.0389837,1,0.460938
1.98462e+06,1.0295,-0.0389837,1,0.462891
1.9931e+06,1.02954,-0.0389837,1,0.464844
2.0015e+06,1.02955,-0.0389837,1,0.466797
2.0098e+06,1.0295,-0.0389837,1,0.46875
2.01798e+06,1.02939,-0.0389837,1,0.470703
2.02602e+06,1.02921,-0.0389837,1,0.472656
2.0339e+06,1.02896,-0.0389837,1,0.474609
2.04159e+06,1.02861,-0.0389837,1,0.476562
2.04906e+06,1.02815,-0.0389837,1,0.478516
2.05627e+06,1.02756,-0.0389837,1,0.480469
2.06317e+06,1.02683,-0.0389837,1,0.482422
2.06971e+06,1.02592,-0.0389837,1,0.484375
2.07583e+06,1.02481,-0.0389837,1,0.486328
2.08146e+06,1.02347,-0.0389837,1,0.488281
2.08651e+06,1.02186,-0.0389837,1,0.490234
2.09091e+06,1.01994,-0.0389837,1,0.492188
2.09457e+06,1.01768,-0.0389837,1,0.494141
2.09741e+06,1.01504,-0.0389837,1,0.496094
2.09934e+06,1.01198,-0.0389837,1,0.498047
2.10032e+06,1.00849,-0.0389837,1,0.5
2.30105e+06,1.10057,-0.0389837,1,0.501953
2.30209e+06,1.09679,-0.0389837,1,0.503906
2.30412e+06,1.09351,-0.0389837,1,0.505859
2.30711e+06,1.09071,-0.0389837,1,0.507812
2.31097e+06,1.08834,-0.0389837,1,0.509766
2.31563e+06,1.08636,-0.0389837,1,0.511719
2.32099e+06,1.08473,-0.0389837,1,0.513672
2.32697e+06,1.0834,-0.0389837,1,0.515625
2.3335e+06,1.08233,-0.0389837,1,0.517578
2.3405e+06,1.08149,-0.0389837,1,0.519531
2.34791e+06,1.08084,-0.0389837,1,0.521484
2.35568e+06,1.08037,-0.0389837,1,0.523438
2.36376e+06,1.08004,-0.0389837,1,0.525391
2.37212e+06,1.07983,-0.0389837,1,0.527344
2.38071e+06,1.07974,-0.0389837,1,0.529297
2.38952e+06,1.07974,-0.0389837,1,0.53125
2.39852e+06,1.07983,-0.0389837,1,0.533203
2.40769e+06,1.07999,-0.0389837,1,0.535156
2.417e+06,1.08022,-0.0389837,1,0.537109
2.42646e+06,1.08051,-0.0389837,1,0.539062
2.43604e+06,1.08086,-0.0389837,1,0.541016
2.44573e+06,1.08125,-0.0389837,1,0.542969
2.45553e+06,1.08168,-0.0389837,1,0.544922
2.46543e+06,1.08216,-0.0389837,1,0.546875
2.47542e+06,1.08267,-0.0389837,1,0.548828
2.4855e+06,1.08321,-0.0389837,1,0.550781
2.49565e+06,1.08379,-0.0389837,1,0.552734
2.50588e+06,1.08439,-0.0389837,1,0.554688
2.51618e+06,1.08502,-0.0389837,1,0.556641
2.52655e+06,1.08568,-0.0389837,1,0.558594
2.53698e+06,1.08635,-0.0389837,1,0.560547
2.54748e+06,1.08705,-0.0389837,1,0.5625
2.55804e+06,1.08778,-0.0389837,1,0.564453
2.56865e+06,1.08852,-0.0389837,1,0.566406
2.57932e+06,1.08928,-0.0389837,1,0.568359
2.59005e+06,1.09005,-0.0389837,1,0.570312
2.60083e+06,1.09085,-0.0389837,1,0.572266
2.61166e+06,1.09166,-0.0389837,1,0.574219
2.62254e+06,1.09249,-0.0389837,1,0.576172
2.63347e+06,1.09333,-0.0389837,1,0.578125
2.64446e+06,1.09418,-0.0389837,1,0.580078
2.65548e+06,1.09505,-0.0389837,1,0.582031
2.66656e+06,1.09594,-0.0389837,1,0.583984
2.67769e+06,1.09684,-0.0389837,1,0.585938
2.68886e+06,1.09775,-0.0389837,1,0.587891
2.70007e+06,1.09867,-0.0389837,1,0.589844
2.71133e+06,1.0996,-0.0389837,1,0.591797
2.72264e+06,1.10055,-0.0389837,1,0.59375
2.73399e+06,1.10151,-0.0389837,1,0.595703
2.74538e+06,1.10248,-0.0389837,1,0.597656
2.75682e+06,1.10346,-0.0389837,1,0.599609
2.7683e+06,1.10445,-0.0389837,1,0.601562
2.77983e+06,1.10546,-0.0389837,1,0.603516
2.7914e+06,1.10647,-0.0389837,1,0.605469
2.80301e+06,1.10749,-0.0389837,1,0.607422
2.81466e+06,1.10853,-0.0389837,1,0.609375
2.82636e+06,1.10957,-0.0389837,1,0.611328
2.8381e+06,1.11063,-0.0389837,1,0.613281
2.84988e+06,1.11169,-0.0389837,1,0.615234
2.86171e+06,1.11277,-0.0389837,1,0.617188
2.87358e+06,1.11385,-0.0389837,1,0.619141
2.88549e+06,1.11495,-0.0389837,1,0.621094
2.89744e+06,1.11605,-0.0389837,1,0.623047
2.90943e+06,1.11716,-0.0389837,1,0.625
2.92147e+06,1.11828,-0.0389837,1,0.626953
2.93355e+06,1.11941,-0.0389837,1,0.628906
2.94567e+06,1.12055,-0.0389837,1,0.630859
2.95783e+06,1.1217,-0.0389837,1,0.632812
2.97003e+06,1.12286,-0.0389837,1,0.634766
2.98228e+06,1.12403,-0.0389837,1,0.636719
2.99457e+06,1.1252,-0.0389837,1,0.638672
3.0069e+06,1.12638,-0.0389837,1,0.640625
3.01927e+06,1.12757,-0.0389837,1,0.642578
3.03168e+06,1.12877,-0.0389837,1,0.644531
3.04414e+06,1.12998,-0.0389837,1,0.646484
3.05664e+06,1.1312,-0.0389837,1,0.648438
3.06918e+06,1.13242,-0.0389837,1,0.650391
3.08176e+06,1.13366,-0.0389837,1,0.652344
3.09438e+06,1.1349,-0.0389837,1,0.654297
3.10704e+06,1.13614,-0.0389837,1,0.65625
3.11975e+06,1.1374,-0.0389837,1,0.658203
3.13249e+06,1.13866,-0.0389837,1,0.660156
3.14528e+06,1.13993,-0.0389837,1,0.662109
3.15811e+06,1.14121,-0.0389837,1,0.664062
3.17098e+06,1.1425,-0.0389837,1,0.666016
3.1839e+06,1.14379,-0.0389837,1,0.667969
3.19685e+06,1.14509,-0.0389837,1,0.669922
3.20985e+06,1.1464,-0.0389837,1,0.671875
3.22288e+06,1.14771,-0.0389837,1,0.673828
3.23596e+06,1.14904,-0.0389837,1,0.675781
3.24907e+06,1.15036,-0.0389837,1,0.677734
3.26223e+06,1.1517,-0.0389837,1,0.679688
3.27543e+06,1.15304,-0.0389837,1,0.681641
3.28867e+06,1.15439,-0.0389837,1,0.683594
3.30195e+06,1.15574,-0.0389837,1,0.685547
3.31527e+06,1.1571,-0.0389837,1,0.6875
3.32862e+06,1.15847,-0.0389837,1,0.689453
3.34202e+06,1.15984,-0.0389837,1,0.691406
3.35546e+06,1.16122,-0.0389837,1,0.693359
3.36894e+06,1.1626,-0.0389837,1,0.695312
3.38245e+06,1.16399,-0.0389837,1,0.697266
3.39601e+06,1.16539,-0.0389837,1,0.699219
3.4096e+06,1.16679,-0.0389837,1,0.701172
3.42323e+06,1.1682,-0.0389837,1,0.703125
3.4369e+06,1.16961,-0.0389837,1,0.705078
3.4506e+06,1.17102,-0.0389837,1,0.707031
3.46435e+06,1.17244,-0.0389837,1,0.708984
3.47813e+06,1.17387,-0.0389837,1,0.710938
3.49194e+06,1.1753,-0.0389837,1,0.712891
3.5058e+06,1.17673,-0.0389837,1,0.714844
3.51968e+06,1.17817,-0.0389837,1,0.716797
3.53361e+06,1.17961,-0.0389837,1,0.71875
3.54757e+06,1.18106,-0.0389837,1,0.720703
3.56156e+06,1.18251,-0.0389837,1,0.722656
3.57559e+06,1.18396,-0.0389837,1,0.724609
3.58965e+06,1.18542,-0.0389837,1,0.726562
3.60374e+06,1.18688,-0.0389837,1,0.728516
3.61786e+06,1.18834,-0.0389837,1,0.730469
3.63202e+06,1.1898,-0.0389837,1,0.732422
3.64621e+06,1.19127,-0.0389837,1,0.734375
3.66043e+06,1.19274,-0.0389837,1,0.736328
3.67468e+06,1.19421,-0.0389837,1,0.738281
3.68896e+06,1.19568,-0.0389837,1,0.740234
3.70327e+06,1.19716,-0.0389837,1,0.742188
3.7176e+06,1.19863,-0.0389837,1,0.744141
3.73196e+06,1.20011,-0.0389837,1,0.746094
3.74635e+06,1.20159,-0.0389837,1,0.748047
3.76077e+06,1.20307,-0.0389837,1,0.75
3.77521e+06,1.20455,-0.0389837,1,0.751953
3.78967e+06,1.20602,-0.0389837,1,0.753906
3.80416e+06,1.2075,-0.0389837,1,0.755859
3.81867e+06,1.20898,-0.0389837,1,0.757812
3.8332e+06,1.21046,-0.0389837,1,0.759766
3.84775e+06,1.21193,-0.0389837,1,0.761719
3.86232e+06,1.21341,-0.0389837,1,0.763672
3.87691e+06,1.21488,-0.0389837,1,0.765625
3.89152e+06,1.21635,-0.0389837,1,0.767578
3.90614e+06,1.21782,-0.0389837,1,0.769531
3.92078e+06,1.21928,-0.0389837,1,0.771484
3.93543e+06,1.22074,-0.0389837,1,0.773438
3.95009e+06,1.2222,-0.0389837,1,0.775391
3.96477e+06,1.22366,-0.0389837,1,0.777344
3.97946e+06,1.22511,-0.0389837,1,0.779297
3.99415e+06,1.22655,-0.0389837,1,0.78125
4.00886e+06,1.22799,-0.0389837,1,0.783203
4.02357e+06,1.22943,-0.0389837,1,0.785156
4.03828e+06,1.23086,-0.0389837,1,0.787109
4.053e+06,1.23229,-0.0389837,1,0.789062
4.06772e+06,1.2337,-0.0389837,1,0.791016
4.08244e+06,1.23512,-0.0389837,1,0.792969
4.09716e+06,1.23652,-0.0389837,1,0.794922
4.11188e+06,1.23792,-0.0389837,1,0.796875
4.12659e+06,1.2393,-0.0389837,1,0.798828
4.1413e+06,1.24068,-0.0389837,1,0.800781
4.15599e+06,1.24205,-0.0389837,1,0.802734
4.17068e+06,1.24342,-0.0389837,1,0.804688
4.18536e+06,1.24477,-0.0389837,1,0.806641
4.20003e+06,1.24611,-0.0389837,1,0.808594
4.21468e+06,1.24744,-0.0389837,1,0.810547
4.22931e+06,1.24876,-0.0389837,1,0.8125
4.24393e+06,1.25006,-0.0389837,1,0.814453
4.25852e+06,1.25136,-0.0389837,1,0.816406
4.2731e+06,1.25264,-0.0389837,1,0.818359
4.28764e+06,1.25391,-0.0389837,1,0.820312
4.30216e+06,1.25516,-0.0389837,1,0.822266
4.31665e+06,1.2564,-0.0389837,1,0.824219
4.33111e+06,1.25763,-0.0389837,1,0.826172
4.34554e+06,1.25883,-0.0389837,1,0.828125
4.35993e+06,1.26003,-0.0389837,1,0.830078
4.37428e+06,1.2612,-0.0389837,1,0.832031
4.38859e+06,1.26236,-0.0389837,1,0.833984
4.40286e+06,1.2635,-0.0389837,1,0.835938
4.41708e+06,1.26463,-0.0389837,1,0.837891
4.43125e+06,1.26573,-0.0389837,1,0.839844
4.44537e+06,1.26682,-0.0389837,1,0.841797
4.45944e+06,1.26788,-0.0389837,1,0.84375
4.47346e+06,1.26892,-0.0389837,1,0.845703
4.48741e+06,1.26995,-0.0389837,1,0.847656
4.50131e+06,1.27095,-0.0389837,1,0.849609
4.51514e+06,1.27192,-0.0389837,1,0.851562
4.5289e+06,1.27288,-0.0389837,1,0.853516
4.54259e+06,1.27381,-0.0389837,1,0.855469
4.55621e+06,1.27472,-0.0389837,1,0.857422
4.56976e+06,1.2756,-0.0389837,1,0.859375
4.58323e+06,1.27645,-0.0389837,1,0.861328
4.59661e+06,1.27728,-0.0389837,1,0.863281
4.60992e+06,1.27808,-0.0389837,1,0.865234
4.62313e+06,1.27885,-0.0389837,1,0.867188
4.63625e+06,1.2796,-0.0389837,1,0.869141
4.64929e+06,1.28032,-0.0389837,1,0.871094
4.66222e+06,1.281,-0.0389837,1,0.873047
4.67505e+06,1.28166,-0.0389837,1,0.875
4.68779e+06,1.28228,-0.0389837,1,0.876953
4.70041e+06,1.28288,-0.0389837,1,0.878906
4.71293e+06,1.28344,-0.0389837,1,0.880859
4.72533e+06,1.28396,-0.0389837,1,0.882812
4.73762e+06,1.28446,-0.0389837,1,0.884766
4.74979e+06,1.28492,-0.0389837,1,0.886719
4.76183e+06,1.28534,-0.0389837,1,0.888672
4.77375e+06,1.28573,-0.0389837,1,0.890625
4.78554e+06,1.28608,-0.0389837,1,0.892578
4.7972e+06,1.2864,-0.0389837,1,0.894531
4.80873e+06,1.28668,-0.0389837,1,0.896484
4.82011e+06,1.28692,-0.0389837,1,0.898438
4.83135e+06,1.28712,-0.0389837,1,0.900391
4.84245e+06,1.28728,-0.0389837,1,0.902344
4.85339e+06,1.2874,-0.0389837,1,0.904297
4.86419e+06,1.28748,-0.0389837,1,0.90625
4.87483e+06,1.28751,-0.0389837,1,0.908203
4.8853e+06,1.28751,-0.0389837,1,0.910156
4.89562e+06,1.28746,-0.0389837,1,0.912109
4.90577e+06,1.28737,-0.0389837,1,0.914062
4.91575e+06,1.28724,-0.0389837,1,0.916016
4.92556e+06,1.28706,-0.0389837,1,0.917969
4.9352e+06,1.28684,-0.0389837,1,0.919922
4.94465e+06,1.28657,-0.0389837,1,0.921875
4.95392e+06,1.28625,-0.0389837,1,0.923828
4.96301e+06,1.28589,-0.0389837,1,0.925781
4.97191e+06,1.28548,-0.0389837,1,0.927734
4.98062e+06,1.28502,-0.0389837,1,0.929688
4.98913e+06,1.28452,-0.0389837,1,0.931641
4.99745e+06,1.28397,-0.0389837,1,0.933594
5.00556e+06,1.28336,-0.0389837,1,0.935547
5.01347e+06,1.28271,-0.0389837,1,0.9375
5.02118e+06,1.28201,-0.0389837,1,0.939453
5.02867e+06,1.28126,-0.0389837,1,0.941406
5.03596e+06,1.28045,-0.0389837,1,0.943359
5.04303e+06,1.2796,-0.0389837,1,0.945312
5.04988e+06,1.27869,-0.0389837,1,0.947266
5.05651e+06,1.27773,-0.0389837,1,0.949219
5.06292e+06,1.27672,-0.0389837,1,0.951172
5.0691e+06,1.27566,-0.0389837,1,0.953125
5.07506e+06,1.27454,-0.0389837,1,0.955078
5.08078e+06,1.27338,-0.0389837,1,0.957031
5.08628e+06,1.27215,-0.0389837,1,0.958984
5.09154e+06,1.27088,-0.0389837,1,0.960938
5.09656e+06,1.26955,-0.0389837,1,0.962891
5.10135e+06,1.26817,-0.0389837,1,0.964844
5.10589e+06,1.26673,-0.0389837,1,0.966797
5.1102e+06,1.26524,-0.0389837,1,0.96875
5.11425e+06,1.26369,-0.0389837,1,0.970703
5.11807e+06,1.26209,-0.0389837,1,0.972656
5.12163e+06,1.26044,-0.0389837,1,0.974609
5.12495e+06,1.25873,-0.0389837,1,0.976562
5.12802e+06,1.25697,-0.0389837,1,0.978516
5.13084e+06,1.25515,-0.0389837,1,0.980469
5.1334e+06,1.25328,-0.0389837,1,0.982422
5.13571e+06,1.25135,-0.0389837,1,0.984375
5.13777e+06,1.24937,-0.0389837,1,0.986328
5.13957e+06,1.24734,-0.0389837,1,0.988281
5.14112e+06,1.24525,-0.0389837,1,0.990234
5.14241e+06,1.24311,-0.0389837,1,0.992188
5.14344e+06,1.24091,-0.0389837,1,0.994141
5.14421e+06,1.23866,-0.0389837,1,0.996094
5.14473e+06,1.23636,-0.0389837,1,0.998047
5.14499e+06,1.23401,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p2-2_c0-1_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00195312
33743.2,1,2.11687,0,0.00390625
56238.7,1,2.11687,0,0.00585938
78734.1,1,2.11687,0,0.0078125
101230,1,2.11687,0,0.00976562
123725,1,2.11687,0,0.0117188
146221,1,2.11687,0,0.0136719
168716,1,2.11687,0,0.015625
191212,1,2.11687,0,0.0175781
213707,1,2.11687,0,0.0195312
236202,1,2.11687,0,0.0214844
258698,1,2.11687,0,0.0234375
281193,1,2.11687,0,0.0253906
303689,1,2.11687,0,0.0273438
326185,1,2.11687,0,0.0292969
348680,1,2.11687,0,0.03125
371176,1,2.11687,0,0.0332031
393671,1,2.11687,0,0.0351562
416167,1,2.11687,0,0.0371094
438663,1,2.11687,0,0.0390625
461158,1,2.11687,0,0.0410156
483654,1,2.11687,0,0.0429688
506150,1,2.11687,0,0.0449219
528646,1,2.11687,0,0.046875
551142,1.00001,2.11687,0,0.0488281
573638,1.00001,2.11687,0,0.0507812
596135,1.00001,2.11687,0,0.0527344
618631,1.00001,2.11687,0,0.0546875
641128,1.00001,2.11687,0,0.0566406
663624,1.00001,2.11687,0,0.0585938
686121,1.00001,2.11687,0,0.0605469
708618,1.00002,2.11687,0,0.0625
731116,1.00002,2.11687,0,0.0644531
753613,1.00002,2.11687,0,0.0664062
776111,1.00002,2.11687,0,0.0683594
798609,1.00002,2.11687,0,0.0703125
821107,1.00003,2.11687,0,0.0722656
843606,1.00003,2.11687,0,0.0742188
866105,1.00003,2.11687,0,0.0761719
888605,1.00004,2.11687,0,0.078125
911105,1.00004,2.11687,0,0.0800781
933605,1.00005,2.11687,0,0.0820312
956106,1.00005,2.11687,0,0.0839844
978607,1.00006,2.11687,0,0.0859375
1.00111e+06,1.00006,2.11687,0,0.0878906
1.02361e+06,1.00007,2.11687,0,0.0898438
1.04612e+06,1.00007,2.11686,0,0.0917969
1.06862e+06,1.00008,2.11687,0,0.09375
1.09112e+06,1.00009,2.11687,0,0.0957031
1.11363e+06,1.00009,2.11686,0,0.0976562
1.13614e+06,1.0001,2.11686,0,0.0996094
1.15864e+06,1.00011,2.11686,0,0.101562
1.18115e+06,1.00012,2.11686,0,0.103516
1.20366e+06,1.00013,2.11686,0,0.105469
1.22617e+06,1.00014,2.11686,0,0.107422
1.24868e+06,1.00015,2.11686,0,0.109375
1.27119e+06,1.00016,2.11685,0,0.111328
1.29371e+06,1.00017,2.11686,0,0.113281
1.31622e+06,1.00018,2.11685,0,0.115234
1.33874e+06,1.00019,2.11685,0,0.117188
1.36126e+06,1.00021,2.11684,0,0.119141
1.38377e+06,1.00022,2.11685,0,0.121094
1.40629e+06,1.00023,2.11682,0,0.123047
1.42882e+06,1.00025,2.11684,0,0.125
1.45134e+06,1.00026,2.11684,0,0.126953
1.47387e+06,1.00028,2.11684,0,0.128906
1.49639e+06,1.0003,2.11683,0,0.130859
1.51892e+06,1.00032,2.11682,0,0.132812
1.54146e+06,1.00033,2.11683,0,0.134766
1.56399e+06,1.00035,2.11682,0,0.136719
1.58652e+06,1.00037,2.11681,0,0.138672
1.60906e+06,1.0004,2.11681,0,0.140625
1.6316e+06,1.00042,2.11681,0,0.142578
1.65415e+06,1.00044,2.1168,0,0.144531
1.67669e+06,1.00047,2.11561,0,0.146484
1.69924e+06,1.00049,2.11679,0,0.148438
1.72179e+06,1.00052,2.11678,0,0.150391
1.74435e+06,1.00054,2.11677,0,0.152344
1.7669e+06,1.00057,2.1162,0,0.154297
1.78946e+06,1.0006,2.11676,0,0.15625
1.81203e+06,1.00063,2.11675,0,0.158203
1.83459e+06,1.00066,2.11661,0,0.160156
1.85716e+06,1.00069,2.11672,0,0.162109
1.87974e+06,1.00073,2.11672,0,0.164062
1.90231e+06,1.00076,2.11647,0,0.166016
1.9249e+06,1.0008,2.11669,0,0.167969
1.94748e+06,1.00083,2.11663,0,0.169922
1.97007e+06,1.00087,2.11657,0,0.171875
1.99266e+06,1.00091,2.11664,0,0.173828
2.01526e+06,1.00095,2.11658,0,0.175781
2.03786e+06,1.00099,2.1166,0,0.177734
2.06047e+06,1.00104,2.11658,0,0.179688
2.08308e+06,1.00108,2.11658,0,0.181641
2.1057e+06,1.00113,2.11659,0,0.183594
2.12832e+06,1.00118,2.11657,0,0.185547
2.15095e+06,1.00122,2.11655,0,0.1875
2.17358e+06,1.00127,2.11653,0,0.189453
2.19622e+06,1.00133,2.11651,0,0.191406
2.21886e+06,1.00138,2.11649,0,0.193359
2.24151e+06,1.00143,2.11647,0,0.195312
2.26417e+06,1.00149,2.11644,0,0.197266
2.28683e+06,1.00155,2.11641,0,0.199219
2.3095e+06,1.00161,2.11639,0,0.201172
2.33217e+06,1.00167,2.11636,0,0.203125
2.35485e+06,1.00173,2.11633,0,0.205078
2.37754e+06,1.0018,2.11629,0,0.207031
2.40023e+06,1.00186,2.11626,0,0.208984
2.42294e+06,1.00193,2.11623,0,0.210938
2.44565e+06,1.002,2.11619,0,0.212891
2.46836e+06,1.00207,2.11615,0,0.214844
2.49109e+06,1.00215,2.11611,0,0.216797
2.51382e+06,1.00222,2.11607,0,0.21875
2.53656e+06,1.0023,2.11602,0,0.220703
2.55931e+06,1.00238,2.11598,0,0.222656
2.58207e+06,1.00246,2.11593,0,0.224609
2.60484e+06,1.00254,2.11588,0,0.226562
2.62761e+06,1.00263,2.11582,0,0.228516
2.6504e+06,1.00272,2.11577,0,0.230469
2.67319e+06,1.0028,2.11571,0,0.232422
2.69599e+06,1.0029,2.11565,0,0.234375
2.71881e+06,1.00299,2.11559,0,0.236328
2.74163e+06,1.00308,2.11552,0,0.238281
2.76446e+06,1.00318,2.11545,0,0.240234
2.78731e+06,1.00328,2.11538,0,0.242188
2.81016e+06,1.00338,2.11531,0,0.244141
2.83303e+06,1.00349,2.11523,0,0.246094
2.8559e+06,1.00359,2.11514,0,0.248047
2.87879e+06,1.0037,2.11505,0,0.25
2.90169e+06,1.00381,2.11496,0,0.251953
2.9246e+06,1.00393,2.11486,0,0.253906
2.94752e+06,1.00404,2.11474,0,0.255859
2.97046e+06,1.00416,2.11461,0,0.257812
2.99341e+06,1.00428,2.11444,0,0.259766
3.01637e+06,1.0044,2.11419,0,0.261719
3.03934e+06,1.00453,2.11363,0,0.263672
3.06232e+06,1.00465,2.1109,0,0.265625
3.08534e+06,1.00479,1.10969,2,0.267578
3.10834e+06,1.00492,2.11095,0,0.269531
3.13137e+06,1.00505,2.11311,0,0.271484
3.15441e+06,1.00519,2.11343,0,0.273438
3.17746e+06,1.00533,2.11346,0,0.275391
3.20053e+06,1.00547,2.1134,0,0.277344
3.22362e+06,1.00562,2.11331,0,0.279297
3.24672e+06,1.00577,2.11319,0,0.28125
3.26983e+06,1.00592,2.11306,0,0.283203
3.29296e+06,1.00607,2.11292,0,0.285156
3.31611e+06,1.00623,2.11277,0,0.287109
3.33927e+06,1.00639,2.11261,0,0.289062
3.36245e+06,1.00655,2.11245,0,0.291016
3.38565e+06,1.00671,2.11228,0,0.292969
3.40886e+06,1.00688,2.1121,0,0.294922
3.43209e+06,1.00705,2.11192,0,0.296875
3.45534e+06,1.00722,2.11173,0,0.298828
3.4786e+06,1.0074,2.11153,0,0.300781
3.50188e+06,1.00758,2.11133,0,0.302734
3.52519e+06,1.00776,2.11113,0,0.304688
3.5485e+06,1.00794,2.11092,0,0.306641
3.57184e+06,1.00813,2.1107,0,0.308594
3.5952e+06,1.00832,2.11047,0,0.310547
3.61857e+06,1.00851,2.11024,0,0.3125
3.64197e+06,1.00871,2.11001,0,0.314453
3.66538e+06,1.00891,2.10976,0,0.316406
3.68882e+06,1.00911,2.10951,0,0.318359
3.71227e+06,1.00931,2.10926,0,0.320312
3.73574e+06,1.00952,2.109,0,0.322266
3.75924e+06,1.00973,2.10873,0,0.324219
3.78275e+06,1.00995,2.10846,0,0.326172
3.80629e+06,1.01016,2.10818,0,0.328125
3.82985e+06,1.01038,2.10789,0,0.330078
3.85343e+06,1.01061,2.1076,0,0.332031
3.87703e+06,1.01083,2.1073,0,0.333984
3.90065e+06,1.01106,2.10699,0,0.335938
3.92429e+06,1.01129,2.10668,0,0.337891
3.94796e+06,1.01153,2.10636,0,0.339844
3.97165e+06,1.01177,2.10604,0,0.341797
3.99536e+06,1.01201,2.10571,0,0.34375
4.01909e+06,1.01225,2.10537,0,0.345703
4.04285e+06,1.0125,2.10503,0,0.347656
4.06663e+06,1.01275,2.10468,0,0.349609
4.09043e+06,1.013,2.10433,0,0.351562
4.11426e+06,1.01326,2.10398,0,0.353516
4.13811e+06,1.01351,2.10361,0,0.355469
4.16198e+06,1.01378,2.10325,0,0.357422
4.18588e+06,1.01404,2.10288,0,0.359375
4.2098e+06,1.01431,2.1025,0,0.361328
4.23374e+06,1.01458,2.10212,0,0.363281
4.25771e+06,1.01485,2.10174,0,0.365234
4.2817e+06,1.01513,2.10136,0,0.367188
4.30571e+06,1.0154,2.10097,0,0.369141
4.32975e+06,1.01568,2.10058,0,0.371094
4.35381e+06,1.01597,2.10019,0,0.373047
4.3779e+06,1.01625,2.0998,0,0.375
4.40201e+06,1.01654,2.09941,0,0.376953
4.42614e+06,1.01683,2.09902,0,0.378906
4.4503e+06,1.01713,2.09863,0,0.380859
4.47448e+06,1.01742,2.09824,0,0.382812
4.49868e+06,1.01772,2.09785,0,0.384766
4.52291e+06,1.01802,2.09747,0,0.386719
4.54716e+06,1.01832,2.09709,0,0.388672
4.57143e+06,1.01862,2.09671,0,0.390625
4.59572e+06,1.01893,2.09634,0,0.392578
4.62003e+06,1.01924,2.09598,0,0.394531
4.64437e+06,1.01955,2.09562,0,0.396484
4.66872e+06,1.01986,2.09528,0,0.398438
4.6931e+06,1.02017,2.09494,0,0.400391
4.7175e+06,1.02048,2.09462,0,0.402344
4.74191e+06,1.02079,2.09431,0,0.404297
4.76634e+06,1.02111,2.09401,0,0.40625
4.79079e+06,1.02142,2.09373,0,0.408203
4.81525e+06,1.02174,2.09346,0,0.410156
4.83973e+06,1.02206,2.09321,0,0.412109
4.86423e+06,1.02237,2.09299,0,0.414062
4.88874e+06,1.02269,2.09278,0,0.416016
4.91325e+06,1.023,2.0926,0,0.417969
4.93778e+06,1.02332,2.09244,0,0.419922
4.96232e+06,1.02363,2.0923,0,0.421875
4.98686e+06,1.02394,2.0922,0,0.423828
5.0114e+06,1.02425,2.09212,0,0.425781
5.03595e+06,1.02455,2.09208,0,0.427734
5.0605e+06,1.02486,2.09207,0,0.429688
5.08504e+06,1.02516,2.0921,0,0.431641
5.10957e+06,1.02545,2.09216,0,0.433594
5.1341e+06,1.02574,2.09226,0,0.435547
5.15861e+06,1.02603,2.09241,0,0.4375
5.1831e+06,1.02631,2.09259,0,0.439453
5.20756e+06,1.02658,2.09282,0,0.441406
5.232e+06,1.02684,2.0931,0,0.443359
5.25639e+06,1.0271,2.09342,0,0.445312
5.28075e+06,1.02734,2.0938,0,0.447266
5.30505e+06,1.02757,2.09422,0,0.449219
5.32929e+06,1.02779,2.0947,0,0.451172
5.35345e+06,1.02799,2.09523,0,0.453125
5.37753e+06,1.02817,2.09581,0,0.455078
5.40151e+06,1.02833,2.09645,0,0.457031
5.42538e+06,1.02847,2.09715,0,0.458984
5.44911e+06,1.02858,2.0979,0,0.460938
5.47268e+06,1.02866,2.09871,0,0.462891
5.49606e+06,1.02871,2.09957,0,0.464844
5.51923e+06,1.02871,2.10049,0,0.466797
5.54215e+06,1.02867,2.10146,0,0.46875
5.56477e+06,1.02858,2.10248,0,0.470703
5.58704e+06,1.02842,2.10355,0,0.472656
5.60891e+06,1.02819,2.10465,0,0.474609
5.63029e+06,1.02787,2.10579,0,0.476562
5.65111e+06,1.02745,2.10696,0,0.478516
5.67125e+06,1.02691,2.10815,0,0.480469
5.6906e+06,1.02623,2.10935,0,0.482422
5.709e+06,1.02539,2.11053,0,0.484375
5.72628e+06,1.02436,2.11169,0,0.486328
5.74224e+06,1.02309,2.11279,0,0.488281
5.75664e+06,1.02157,2.11382,0,0.490234
5.76924e+06,1.01973,2.11475,0,0.492188
5.77976e+06,1.01754,2.11555,0,0.494141
5.78794e+06,1.01497,2.11618,0,0.496094
5.79355e+06,1.01196,2.11662,0,0.498047
5.7964e+06,1.00849,2.11684,0,0.5
6.30078e+06,1.09197,1.87882,2,0.501953
6.30392e+06,1.08827,1.93053,2,0.503906
6.30982e+06,1.08508,1.98912,2,0.505859
6.31841e+06,1.08237,2.03516,0,0.507812
6.32946e+06,1.0801,2.06739,0,0.509766
6.34272e+06,1.07822,2.08972,0,0.511719
6.35792e+06,1.07669,2.10564,0,0.513672
6.3748e+06,1.07545,2.11748,0,0.515625
6.39313e+06,1.07447,2.12671,0,0.517578
6.41272e+06,1.0737,2.13419,0,0.519531
6.43339e+06,1.07312,2.14051,0,0.521484
6.45498e+06,1.0727,2.14601,0,0.523438
6.47738e+06,1.07241,2.15094,0,0.525391
6.50049e+06,1.07224,2.15545,0,0.527344
6.5242e+06,1.07217,2.15965,0,0.529297
6.54846e+06,1.0722,2.16361,0,0.53125
6.5732e+06,1.0723,2.16739,0,0.533203
6.59837e+06,1.07247,2.17102,0,0.535156
6.62392e+06,1.0727,2.17454,0,0.537109
6.64982e+06,1.07298,2.17796,0,0.539062
6.67604e+06,1.07332,2.1813,0,0.541016
6.70256e+06,1.0737,2.18456,0,0.542969
6.72935e+06,1.07412,2.18776,0,0.544922
6.75639e+06,1.07458,2.1909,0,0.546875
6.78366e+06,1.07507,2.19398,0,0.548828
6.81116e+06,1.07559,2.19701,0,0.550781
6.83886e+06,1.07614,2.19999,0,0.552734
6.86676e+06,1.07672,2.20292,0,0.554688
6.89486e+06,1.07733,2.2058,0,0.556641
6.92313e+06,1.07796,2.20862,0,0.558594
6.95158e+06,1.07861,2.2114,0,0.560547
6.98019e+06,1.07928,2.21412,0,0.5625
7.00897e+06,1.07997,2.21679,0,0.564453
7.0379e+06,1.08069,2.21941,0,0.566406
7.06699e+06,1.08142,2.22198,0,0.568359
7.09622e+06,1.08217,2.22449,2,0.570312
7.12561e+06,1.08293,2.22694,2,0.572266
7.15513e+06,1.08371,2.22933,2,0.574219
7.1848e+06,1.08451,2.23167,2,0.576172
7.2146e+06,1.08532,2.23395,2,0.578125
7.24454e+06,1.08615,2.23617,2,0.580078
7.27461e+06,1.087,2.23833,2,0.582031
7.30481e+06,1.08785,2.24042,2,0.583984
7.33515e+06,1.08872,2.24246,2,0.585938
7.36561e+06,1.08961,2.24443,2,0.587891
7.3962e+06,1.0905,2.24633,2,0.589844
7.42692e+06,1.09141,2.24818,2,0.591797
7.45776e+06,1.09233,2.24995,2,0.59375
7.48873e+06,1.09327,2.25167,2,0.595703
7.51982e+06,1.09421,2.25332,2,0.597656
7.55103e+06,1.09517,2.2549,2,0.599609
7.58237e+06,1.09614,2.25641,2,0.601562
7.61383e+06,1.09712,2.25786,2,0.603516
7.64541e+06,1.09811,2.25925,2,0.605469
7.67711e+06,1.09911,2.26056,2,0.607422
7.70893e+06,1.10012,2.26181,2,0.609375
7.74087e+06,1.10115,2.263,2,0.611328
7.77293e+06,1.10218,2.26411,2,0.613281
7.80511e+06,1.10322,2.26517,2,0.615234
7.83741e+06,1.10428,2.26615,2,0.617188
7.86983e+06,1.10534,2.26707,2,0.619141
7.90236e+06,1.10642,2.26793,2,0.621094
7.93502e+06,1.1075,2.26872,2,0.623047
7.96779e+06,1.10859,2.26944,2,0.625
8.00068e+06,1.1097,2.2701,2,0.626953
8.03369e+06,1.11081,2.2707,2,0.628906
8.06681e+06,1.11193,2.27124,2,0.630859
8.10005e+06,1.11306,2.27171,2,0.632812
8.13341e+06,1.1142,2.27212,2,0.634766
8.16689e+06,1.11535,2.27247,2,0.636719
8.20048e+06,1.11651,2.27276,2,0.638672
8.23419e+06,1.11767,2.273,2,0.640625
8.26802e+06,1.11885,2.27317,2,0.642578
8.30196e+06,1.12003,2.27329,2,0.644531
8.33602e+06,1.12122,2.27336,2,0.646484
8.37019e+06,1.12242,2.27337,2,0.648438
8.40448e+06,1.12363,2.27333,2,0.650391
8.43889e+06,1.12485,2.27323,2,0.652344
8.47341e+06,1.12607,2.27309,2,0.654297
8.50805e+06,1.12731,2.2729,2,0.65625
8.5428e+06,1.12855,2.27266,2,0.658203
8.57767e+06,1.1298,2.27238,2,0.660156
8.61265e+06,1.13105,2.27205,2,0.662109
8.64775e+06,1.13232,2.27169,2,0.664062
8.68296e+06,1.13359,2.27128,2,0.666016
8.71829e+06,1.13487,2.27084,2,0.667969
8.75373e+06,1.13615,2.27036,2,0.669922
8.78928e+06,1.13745,2.26985,2,0.671875
8.82495e+06,1.13875,2.26931,2,0.673828
8.86073e+06,1.14006,2.26874,2,0.675781
8.89662e+06,1.14137,2.26815,2,0.677734
8.93263e+06,1.14269,2.26753,2,0.679688
8.96874e+06,1.14402,2.26689,2,0.681641
9.00497e+06,1.14535,2.26623,2,0.683594
9.04131e+06,1.1467,2.26556,2,0.685547
9.07776e+06,1.14804,2.26488,2,0.6875
9.11432e+06,1.1494,2.26418,2,0.689453
9.15098e+06,1.15076,2.26348,2,0.691406
9.18776e+06,1.15212,2.26277,2,0.693359
9.22464e+06,1.15349,2.26206,2,0.695312
9.26163e+06,1.15487,2.26136,2,0.697266
9.29873e+06,1.15625,2.26065,2,0.699219
9.33593e+06,1.15764,2.25995,2,0.701172
9.37324e+06,1.15903,2.25926,2,0.703125
9.41065e+06,1.16043,2.25859,2,0.705078
9.44817e+06,1.16183,2.25792,2,0.707031
9.48579e+06,1.16324,2.25728,2,0.708984
9.52351e+06,1.16466,2.25665,2,0.710938
9.56133e+06,1.16607,2.25604,2,0.712891
9.59924e+06,1.16749,2.25546,2,0.714844
9.63726e+06,1.16892,2.2549,2,0.716797
9.67538e+06,1.17035,2.25438,2,0.71875
9.71359e+06,1.17178,2.25388,2,0.720703
9.75189e+06,1.17322,2.25341,2,0.722656
9.79029e+06,1.17466,2.25298,2,0.724609
9.82878e+06,1.1761,2.25258,2,0.726562
9.86736e+06,1.17755,2.25222,2,0.728516
9.90603e+06,1.179,2.2519,2,0.730469
9.94479e+06,1.18045,2.25161,2,0.732422
9.98363e+06,1.18191,2.25137,2,0.734375
1.00226e+07,1.18336,2.25116,2,0.736328
1.00616e+07,1.18482,2.251,2,0.738281
1.01007e+07,1.18628,2.25088,2,0.740234
1.01398e+07,1.18775,2.2508,2,0.742188
1.01791e+07,1.18921,2.25077,2,0.744141
1.02184e+07,1.19067,2.25078,2,0.746094
1.02578e+07,1.19214,2.25083,2,0.748047
1.02972e+07,1.19361,2.25092,2,0.75
1.03368e+07,1.19507,2.25106,2,0.751953
1.03764e+07,1.19654,2.25123,2,0.753906
1.0416e+07,1.198,2.25145,2,0.755859
1.04558e+07,1.19947,2.25171,2,0.757812
1.04955e+07,1.20093,2.25201,2,0.759766
1.05354e+07,1.2024,2.25235,2,0.761719
1.05753e+07,1.20386,2.25273,2,0.763672
1.06152e+07,1.20532,2.25315,2,0.765625
1.06552e+07,1.20678,2.2536,2,0.767578
1.06952e+07,1.20823,2.25409,2,0.769531
1.07353e+07,1.20969,2.25461,2,0.771484
1.07754e+07,1.21114,2.25516,2,0.773438
1.08156e+07,1.21258,2.25575,2,0.775391
1.08558e+07,1.21403,2.25636,2,0.777344
1.0896e+07,1.21547,2.25701,2,0.779297
1.09362e+07,1.2169,2.25768,2,0.78125
1.09765e+07,1.21833,2.25837,2,0.783203
1.10167e+07,1.21975,2.2591,2,0.785156
1.1057e+07,1.22117,2.25984,2,0.787109
1.10973e+07,1.22259,2.26061,2,0.789062
1.11376e+07,1.22399,2.2614,2,0.791016
1.11779e+07,1.22539,2.26221,2,0.792969
1.12182e+07,1.22678,2.26303,2,0.794922
1.12585e+07,1.22817,2.26387,2,0.796875
1.12988e+07,1.22955,2.26473,2,0.798828
1.13391e+07,1.23092,2.2656,2,0.800781
1.13793e+07,1.23228,2.26648,2,0.802734
1.14195e+07,1.23363,2.26737,2,0.804688
1.14597e+07,1.23497,2.26828,2,0.806641
1.14999e+07,1.2363,2.26919,2,0.808594
1.154e+07,1.23762,2.27011,2,0.810547
1.158e+07,1.23892,2.27104,2,0.8125
1.16201e+07,1.24022,2.27197,2,0.814453
1.166e+07,1.2415,2.27291,2,0.816406
1.16999e+07,1.24277,2.27385,2,0.818359
1.17397e+07,1.24403,2.2748,2,0.820312
1.17795e+07,1.24528,2.27574,2,0.822266
1.18192e+07,1.24651,2.27669,2,0.824219
1.18588e+07,1.24772,2.27763,2,0.826172
1.18983e+07,1.24892,2.27858,2,0.828125
1.19377e+07,1.2501,2.27952,2,0.830078
1.19769e+07,1.25127,2.28047,2,0.832031
1.20161e+07,1.25242,2.2814,2,0.833984
1.20552e+07,1.25355,2.28234,2,0.835938
1.20941e+07,1.25467,2.28327,2,0.837891
1.21329e+07,1.25576,2.2842,2,0.839844
1.21716e+07,1.25684,2.28512,2,0.841797
1.22101e+07,1.25789,2.28603,2,0.84375
1.22485e+07,1.25893,2.28694,2,0.845703
1.22867e+07,1.25994,2.28785,2,0.847656
1.23247e+07,1.26094,2.28874,2,0.849609
1.23626e+07,1.26191,2.28963,2,0.851562
1.24003e+07,1.26285,2.29051,2,0.853516
1.24378e+07,1.26378,2.29138,2,0.855469
1.24751e+07,1.26467,2.29224,2,0.857422
1.25122e+07,1.26555,2.29309,2,0.859375
1.2549e+07,1.2664,2.29394,2,0.861328
1.25857e+07,1.26722,2.29477,2,0.863281
1.26221e+07,1.26801,2.2956,2,0.865234
1.26583e+07,1.26878,2.29641,2,0.867188
1.26942e+07,1.26952,2.29722,2,0.869141
1.27299e+07,1.27023,2.29801,2,0.871094
1.27653e+07,1.27091,2.29879,2,0.873047
1.28005e+07,1.27156,2.29957,2,0.875
1.28353e+07,1.27218,2.30033,2,0.876953
1.28699e+07,1.27277,2.30108,2,0.878906
1.29042e+07,1.27333,2.30182,2,0.880859
1.29381e+07,1.27385,2.30255,2,0.882812
1.29718e+07,1.27434,2.30326,2,0.884766
1.30051e+07,1.2748,2.30397,2,0.886719
1.30381e+07,1.27522,2.30466,2,0.888672
1.30707e+07,1.2756,2.30535,2,0.890625
1.3103e+07,1.27595,2.30602,2,0.892578
1.31349e+07,1.27626,2.30667,2,0.894531
1.31664e+07,1.27654,2.30732,2,0.896484
1.31976e+07,1.27678,2.30796,2,0.898438
1.32284e+07,1.27698,2.30858,2,0.900391
1.32588e+07,1.27713,2.30919,2,0.902344
1.32887e+07,1.27725,2.30979,2,0.904297
1.33183e+07,1.27733,2.31038,2,0.90625
1.33474e+07,1.27737,2.31095,2,0.908203
1.33761e+07,1.27737,2.31152,2,0.910156
1.34044e+07,1.27732,2.31207,2,0.912109
1.34322e+07,1.27723,2.31261,2,0.914062
1.34595e+07,1.2771,2.31313,2,0.916016
1.34863e+07,1.27692,2.31365,2,0.917969
1.35127e+07,1.2767,2.31415,2,0.919922
1.35386e+07,1.27643,2.31464,2,0.921875
1.3564e+07,1.27612,2.31512,2,0.923828
1.35889e+07,1.27576,2.31559,2,0.925781
1.36132e+07,1.27535,2.31604,2,0.927734
1.36371e+07,1.2749,2.31648,2,0.929688
1.36604e+07,1.2744,2.31692,2,0.931641
1.36832e+07,1.27385,2.31733,2,0.933594
1.37054e+07,1.27325,2.31774,2,0.935547
1.3727e+07,1.2726,2.31813,2,0.9375
1.37481e+07,1.27191,2.31852,2,0.939453
1.37687e+07,1.27116,2.31889,2,0.941406
1.37886e+07,1.27036,2.31924,2,0.943359
1.3808e+07,1.26952,2.31959,2,0.945312
1.38267e+07,1.26862,2.31992,2,0.947266
1.38449e+07,1.26767,2.32025,2,0.949219
1.38624e+07,1.26666,2.32056,2,0.951172
1.38794e+07,1.26561,2.32085,2,0.953125
1.38957e+07,1.2645,2.32114,2,0.955078
1.39113e+07,1.26334,2.32141,2,0.957031
1.39264e+07,1.26213,2.32168,2,0.958984
1.39408e+07,1.26086,2.32193,2,0.960938
1.39545e+07,1.25955,2.32216,2,0.962891
1.39676e+07,1.25817,2.32239,2,0.964844
1.39801e+07,1.25675,2.3226,2,0.966797
1.39919e+07,1.25527,2.32281,2,0.96875
1.4003e+07,1.25374,2.323,2,0.970703
1.40134e+07,1.25215,2.32318,2,0.972656
1.40232e+07,1.25051,2.32334,2,0.974609
1.40323e+07,1.24881,2.3235,2,0.976562
1.40407e+07,1.24706,2.32364,2,0.978516
1.40484e+07,1.24526,2.32377,2,0.980469
1.40554e+07,1.2434,2.32389,2,0.982422
1.40617e+07,1.24149,2.324,2,0.984375
1.40674e+07,1.23953,2.32409,2,0.986328
1.40723e+07,1.23751,2.32417,2,0.988281
1.40765e+07,1.23544,2.32425,2,0.990234
1.40801e+07,1.23331,2.32431,2,0.992188
1.40829e+07,1.23113,2.32435,2,0.994141
1.4085e+07,1.2289,2.32439,2,0.996094
1.40864e+07,1.22662,2.32441,2,0.998047
1.40871e+07,1.22428,2.32442,2,1


==> data/spectra_1D_segmented/spectrum_p2-2_c0-1_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389837,1,0.18677
395370,1.00009,-0.0389838,1,0.190661
403525,1.0001,-0.0389838,1,0.194553
411681,1.00011,-0.0389838,1,0.198444
419837,1.00012,-0.0389838,1,0.202335
427994,1.00013,-0.0389838,1,0.206226
436151,1.00014,-0.0389838,1,0.210117
444308,1.00015,-0.0389839,1,0.214008
452466,1.00016,-0.0389839,1,0.217899
460624,1.00018,-0.0389839,1,0.22179
468783,1.00019,-0.0389839,1,0.225681
476943,1.00021,-0.038984,1,0.229572
485103,1.00022,-0.038984,1,0.233463
493264,1.00024,-0.038984,1,0.237354
501426,1.00025,-0.0389841,1,0.241245
509588,1.00027,-0.0389841,1,0.245136
517751,1.00029,-0.0389842,1,0.249027
525915,1.00031,-0.0389842,1,0.252918
534080,1.00033,-0.0389843,1,0.256809
542246,1.00035,-0.0389843,1,0.2607
550413,1.00038,-0.0389844,1,0.264591
558580,1.0004,-0.0389844,1,0.268482
566749,1.00043,-0.0389845,1,0.272374
574920,1.00045,-0.0389846,1,0.276265
583091,1.00048,-0.0389847,1,0.280156
591263,1.00051,-0.0389848,1,0.284047
599437,1.00054,-0.0389848,1,0.287938
607613,1.00057,-0.0389849,1,0.291829
615790,1.00061,-0.0389851,1,0.29572
623968,1.00064,-0.0389852,1,0.299611
632148,1.00068,-0.0389853,1,0.303502
640330,1.00072,-0.0389854,1,0.307393
648513,1.00076,-0.0389856,1,0.311284
656698,1.0008,-0.0389857,1,0.315175
664886,1.00085,-0.0389859,1,0.319066
673075,1.00089,-0.038986,1,0.322957
681267,1.00094,-0.0389862,1,0.326848
689460,1.00099,-0.0389864,1,0.330739
697656,1.00105,-0.0389866,1,0.33463
705855,1.0011,-0.0389868,1,0.338521
714056,1.00116,-0.038987,1,0.342412
722260,1.00122,-0.0389873,1,0.346304
730466,1.00128,-0.0389875,1,0.350195
738675,1.00134,-0.0389878,1,0.354086
746888,1.00141,-0.038988,1,0.357977
755103,1.00148,-0.0389883,1,0.361868
763322,1.00155,-0.0389886,1,0.365759
771544,1.00163,-0.038989,1,0.36965
779770,1.00171,-0.0389893,1,0.373541
787999,1.00179,-0.0389897,1,0.377432
796232,1.00188,-0.0389901,1,0.381323
804470,1.00196,-0.0389904,1,0.385214
812711,1.00206,-0.0389909,1,0.389105
820957,1.00215,-0.0389913,1,0.392996
829207,1.00225,-0.0389918,1,0.396887
837462,1.00235,-0.0389923,1,0.400778
845722,1.00246,-0.0389928,1,0.404669
853986,1.00257,-0.0389933,1,0.40856
862256,1.00268,-0.0389938,1,0.412451
870532,1.0028,-0.0389944,1,0.416342
878813,1.00292,-0.038995,1,0.420233
887100,1.00305,-0.0389957,1,0.424125
895392,1.00318,-0.0389963,1,0.428016
903692,1.00331,-0.038997,1,0.431907
911997,1.00345,-0.0389978,1,0.435798
920309,1.0036,-0.0389985,1,0.439689
928629,1.00375,-0.0389993,1,0.44358
936955,1.0039,-0.0390001,1,0.447471
945289,1.00406,-0.039001,1,0.451362
953631,1.00423,-0.0390019,1,0.455253
961980,1.0044,-0.0390028,1,0.459144
970338,1.00458,-0.0390038,1,0.463035
978705,1.00476,-0.0390048,1,0.466926
987080,1.00495,-0.0390058,1,0.470817
995464,1.00514,-0.0390069,1,0.474708
1.00386e+06,1.00534,-0.0390081,1,0.478599
1.01226e+06,1.00555,-0.0390092,1,0.48249
1.02067e+06,1.00577,-0.0390104,1,0.486381
1.0291e+06,1.00599,-0.0390117,1,0.490272
1.03753e+06,1.00621,-0.039013,1,0.494163
1.04598e+06,1.00645,-0.0390144,1,0.498054
1.05444e+06,1.00669,-0.0390158,1,0.501946
1.0629e+06,1.00694,-0.0390172,1,0.505837
1.07138e+06,1.00719,-0.0390187,1,0.509728
1.07988e+06,1.00746,-0.0390203,1,0.513619
1.08838e+06,1.00773,-0.0390219,1,0.51751
1.0969e+06,1.00801,-0.0390236,1,0.521401
1.10544e+06,1.0083,-0.0390253,1,0.525292
1.11398e+06,1.0086,-0.0390271,1,0.529183
1.12254e+06,1.0089,-0.0390289,1,0.533074
1.13112e+06,1.00922,-0.0390308,1,0.536965
1.13971e+06,1.00954,-0.0390327,1,0.540856
1.14832e+06,1.00987,-0.0390348,1,0.544747
1.15694e+06,1.01021,-0.0390368,1,0.548638
1.16558e+06,1.01056,-0.039039,1,0.552529
1.17423e+06,1.01092,-0.0390412,1,0.55642
1.18291e+06,1.01129,-0.0390434,1,0.560311
1.1916e+06,1.01167,-0.0390457,1,0.564202
1.20031e+06,1.01206,-0.0390481,1,0.568093
1.20903e+06,1.01246,-0.0390506,1,0.571984
1.21778e+06,1.01288,-0.0390531,1,0.575875
1.22655e+06,1.0133,-0.0390557,1,0.579767
1.23534e+06,1.01373,-0.0390583,1,0.583658
1.24414e+06,1.01417,-0.039061,1,0.587549
1.25297e+06,1.01463,-0.0390638,1,0.59144
1.26182e+06,1.01509,-0.0390667,1,0.595331
1.27069e+06,1.01557,-0.0390696,1,0.599222
1.27959e+06,1.01606,-0.0390726,1,0.603113
1.2885e+06,1.01656,-0.0390756,1,0.607004
1.29744e+06,1.01707,-0.0390787,1,0.610895
1.30641e+06,1.0176,-0.0390819,1,0.614786
1.31539e+06,1.01813,-0.0390851,1,0.618677
1.32441e+06,1.01868,-0.0390884,1,0.622568
1.33344e+06,1.01924,-0.0390918,1,0.626459
1.34251e+06,1.01982,-0.0390952,1,0.63035
1.35159e+06,1.0204,-0.0390987,1,0.634241
1.36071e+06,1.021,-0.0391023,1,0.638132
1.36985e+06,1.02161,-0.0391059,1,0.642023
1.37902e+06,1.02223,-0.0391095,1,0.645914
1.38821e+06,1.02287,-0.0391132,1,0.649805
1.39744e+06,1.02352,-0.039117,1,0.653696
1.40669e+06,1.02418,-0.0391208,1,0.657588
1.41597e+06,1.02485,-0.0391246,1,0.661479
1.42528e+06,1.02554,-0.0391285,1,0.66537
1.43461e+06,1.02624,-0.0391324,1,0.669261
1.44398e+06,1.02695,-0.0391364,1,0.673152
1.45337e+06,1.02767,-0.0391404,1,0.677043
1.46279e+06,1.02841,-0.0391444,1,0.680934
1.47225e+06,1.02916,-0.0391484,1,0.684825
1.48173e+06,1.02992,-0.0391524,1,0.688716
1.49124e+06,1.03069,-0.0391565,1,0.692607
1.50078e+06,1.03147,-0.0391605,1,0.696498
1.51035e+06,1.03226,-0.0391646,1,0.700389
1.51994e+06,1.03307,-0.0391686,1,0.70428
1.52957e+06,1.03388,-0.0391726,1,0.708171
1.53922e+06,1.0347,-0.0391766,1,0.712062
1.5489e+06,1.03554,-0.0391806,1,0.715953
1.55861e+06,1.03638,-0.0391845,1,0.719844
1.56834e+06,1.03723,-0.0391884,1,0.723735
1.5781e+06,1.03809,-0.0391922,1,0.727626
1.58788e+06,1.03895,-0.0391959,1,0.731518
1.59769e+06,1.03983,-0.0391996,1,0.735409
1.60752e+06,1.0407,-0.0392032,1,0.7393
1.61738e+06,1.04158,-0.0392066,1,0.743191
1.62725e+06,1.04247,-0.03921,1,0.747082
1.63714e+06,1.04336,-0.0392133,1,0.750973
1.64705e+06,1.04425,-0.0392164,1,0.754864
1.65698e+06,1.04514,-0.0392193,1,0.758755
1.66692e+06,1.04603,-0.0392221,1,0.762646
1.67687e+06,1.04692,-0.0392244,1,0.766537
1.68683e+06,1.04781,-0.0392273,1,0.770428
1.6968e+06,1.04869,-0.0392295,1,0.774319
1.70677e+06,1.04957,-0.0392316,1,0.77821
1.71675e+06,1.05044,-0.0392334,1,0.782101
1.72673e+06,1.0513,-0.039235,1,0.785992
1.7367e+06,1.05215,-0.0392364,1,0.789883
1.74667e+06,1.05299,-0.0392375,1,0.793774
1.75663e+06,1.05382,-0.0392383,1,0.797665
1.76657e+06,1.05462,-0.0392386,1,0.801556
1.77649e+06,1.05541,-0.039239,1,0.805447
1.7864e+06,1.05618,-0.039239,1,0.809339
1.79627e+06,1.05693,-0.0392385,1,0.81323
1.80612e+06,1.05765,-0.0392378,1,0.817121
1.81592e+06,1.05834,-0.0392367,1,0.821012
1.82569e+06,1.059,-0.0392353,1,0.824903
1.83541e+06,1.05963,-0.0392334,1,0.828794
1.84508e+06,1.06022,-0.0392313,1,0.832685
1.85469e+06,1.06077,-0.0392288,1,0.836576
1.86424e+06,1.06129,-0.0392258,1,0.840467
1.87371e+06,1.06175,-0.0392225,1,0.844358
1.88311e+06,1.06217,-0.0392188,1,0.848249
1.89242e+06,1.06254,-0.0392147,1,0.85214
1.90164e+06,1.06285,-0.0392102,1,0.856031
1.91076e+06,1.0631,-0.0392054,1,0.859922
1.91977e+06,1.0633,-0.0392002,1,0.863813
1.92867e+06,1.06342,-0.0391946,1,0.867704
1.93744e+06,1.06348,-0.0391886,1,0.871595
1.94608e+06,1.06347,-0.0391823,1,0.875486
1.95458e+06,1.06338,-0.0391757,1,0.879377
1.96294e+06,1.0632,-0.0391687,1,0.883268
1.97113e+06,1.06295,-0.0391615,1,0.88716
1.97916e+06,1.06261,-0.039154,1,0.891051
1.98701e+06,1.06217,-0.0391463,1,0.894942
1.99467e+06,1.06165,-0.0391383,1,0.898833
2.00214e+06,1.06102,-0.0391302,1,0.902724
2.00941e+06,1.06029,-0.0391219,1,0.906615
2.01646e+06,1.05945,-0.0391134,1,0.910506
2.02329e+06,1.05851,-0.039105,1,0.914397
2.02988e+06,1.05745,-0.0390965,1,0.918288
2.03624e+06,1.05627,-0.0390879,1,0.922179
2.04234e+06,1.05498,-0.0390795,1,0.92607
2.04818e+06,1.05356,-0.0390711,1,0.929961
2.05375e+06,1.05201,-0.0390629,1,0.933852
2.05905e+06,1.05034,-0.0390548,1,0.937743
2.06406e+06,1.04854,-0.0390469,1,0.941634
2.06877e+06,1.0466,-0.0390394,1,0.945525
2.07319e+06,1.04452,-0.0390321,1,0.949416
2.07729e+06,1.04231,-0.0390252,1,0.953307
2.08108e+06,1.03996,-0.0390188,1,0.957198
2.08454e+06,1.03746,-0.0390127,1,0.961089
2.08768e+06,1.03483,-0.0390072,1,0.964981
2.09048e+06,1.03205,-0.0390021,1,0.968872
2.09295e+06,1.02912,-0.0389976,1,0.972763
2.09507e+06,1.02605,-0.0389937,1,0.976654
2.09684e+06,1.02284,-0.0389904,1,0.980545
2.09826e+06,1.01948,-0.0389878,1,0.984436
2.09933e+06,1.01597,-0.0389858,1,0.988327
2.10004e+06,1.01232,-0.0389844,1,0.992218
2.1004e+06,1.00853,-0.0389837,1,0.996109
3.08437e+06,1.47522,-0.0399461,1,1


==> data/spectra_1D_segmented/spectrum_p2-2_c1-1_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00389105
33743.2,1,2.11687,0,0.0077821
56238.7,1,2.11687,0,0.0116732
78734.1,1,2.11687,0,0.0155642
101230,1,2.11687,0,0.0194553
123725,1,2.11687,0,0.0233463
146221,1,2.11687,0,0.0272374
168716,1,2.11687,0,0.0311284
191212,1,2.11687,0,0.0350195
213707,1,2.11687,0,0.0389105
236202,1,2.11687,0,0.0428016
258698,1,2.11687,0,0.0466926
281193,1,2.11687,0,0.0505837
303689,1,2.11687,0,0.0544747
326185,1,2.11687,0,0.0583658
348680,1,2.11687,0,0.0622568
371176,1,2.11687,0,0.0661479
393671,1,2.11687,0,0.0700389
416167,1,2.11687,0,0.07393
438663,1,2.11687,0,0.077821
461158,1,2.11687,0,0.0817121
483654,1,2.11687,0,0.0856031
506150,1,2.11687,0,0.0894942
528646,1,2.11687,0,0.0933852
551142,1.00001,2.11687,0,0.0972763
573638,1.00001,2.11687,0,0.101167
596135,1.00001,2.11687,0,0.105058
618631,1.00001,2.11687,0,0.108949
641128,1.00001,2.11687,0,0.11284
663625,1.00001,2.11687,0,0.116732
686121,1.00001,2.11687,0,0.120623
708619,1.00002,2.11687,0,0.124514
731116,1.00002,2.11687,0,0.128405
753614,1.00002,2.11687,0,0.132296
776112,1.00002,2.11687,0,0.136187
798610,1.00003,2.11687,0,0.140078
821109,1.00003,2.11687,0,0.143969
843608,1.00003,2.11687,0,0.14786
866107,1.00004,2.11687,0,0.151751
888607,1.00004,2.11687,0,0.155642
911107,1.00004,2.11687,0,0.159533
933608,1.00005,2.11687,0,0.163424
956109,1.00005,2.11687,0,0.167315
978612,1.00006,2.11687,0,0.171206
1.00111e+06,1.00007,2.11687,0,0.175097
1.02362e+06,1.00007,2.11687,0,0.178988
1.04612e+06,1.00008,2.11687,0,0.182879
1.06863e+06,1.00009,2.11687,0,0.18677
1.09113e+06,1.00009,2.11687,0,0.190661
1.11364e+06,1.0001,2.11687,0,0.194553
1.13615e+06,1.00011,2.11687,0,0.198444
1.15866e+06,1.00012,2.11687,0,0.202335
1.18117e+06,1.00013,2.11687,0,0.206226
1.20368e+06,1.00014,2.11687,0,0.210117
1.22619e+06,1.00015,2.11687,0,0.214008
1.2487e+06,1.00016,2.11687,0,0.217899
1.27122e+06,1.00018,2.11687,0,0.22179
1.29374e+06,1.00019,2.11687,0,0.225681
1.31625e+06,1.00021,2.11687,0,0.229572
1.33878e+06,1.00022,2.11687,0,0.233463
1.3613e+06,1.00024,2.11687,0,0.237354
1.38382e+06,1.00025,2.11687,0,0.241245
1.40635e+06,1.00027,2.11687,0,0.245136
1.42888e+06,1.00029,2.11687,0,0.249027
1.45141e+06,1.00031,2.11687,0,0.252918
1.47394e+06,1.00033,2.11687,0,0.256809
1.49648e+06,1.00035,2.11687,0,0.2607
1.51902e+06,1.00038,2.11687,0,0.264591
1.54156e+06,1.0004,2.11687,0,0.268482
1.5641e+06,1.00043,2.11687,0,0.272374
1.58665e+06,1.00045,2.11687,0,0.276265
1.6092e+06,1.00048,2.11687,0,0.280156
1.63175e+06,1.00051,2.11687,0,0.284047
1.65431e+06,1.00054,2.11687,0,0.287938
1.67687e+06,1.00057,2.11687,0,0.291829
1.69944e+06,1.00061,2.11687,0,0.29572
1.72201e+06,1.00064,2.11687,0,0.299611
1.74459e+06,1.00068,2.11687,0,0.303502
1.76717e+06,1.00072,2.11687,0,0.307393
1.78975e+06,1.00076,2.11687,0,0.311284
1.81234e+06,1.0008,2.11687,0,0.315175
1.83494e+06,1.00085,2.11687,0,0.319066
1.85754e+06,1.00089,2.11687,0,0.322957
1.88014e+06,1.00094,2.11687,0,0.326848
1.90276e+06,1.00099,2.11687,0,0.330739
1.92538e+06,1.00105,2.11687,0,0.33463
1.948e+06,1.0011,2.11687,0,0.338521
1.97063e+06,1.00116,2.11687,0,0.342412
1.99328e+06,1.00122,2.11687,0,0.346304
2.01592e+06,1.00128,2.11687,0,0.350195
2.03858e+06,1.00135,2.11687,0,0.354086
2.06124e+06,1.00141,2.11687,0,0.357977
2.08392e+06,1.00148,2.11687,0,0.361868
2.1066e+06,1.00156,2.11687,0,0.365759
2.12929e+06,1.00163,2.11687,0,0.36965
2.15199e+06,1.00171,2.11687,0,0.373541
2.1747e+06,1.00179,2.11687,0,0.377432
2.19743e+06,1.00188,2.11687,0,0.381323
2.22016e+06,1.00197,2.11687,0,0.385214
2.2429e+06,1.00206,2.11687,0,0.389105
2.26566e+06,1.00215,2.11687,0,0.392996
2.28843e+06,1.00225,2.11687,0,0.396887
2.31121e+06,1.00235,2.11687,0,0.400778
2.33401e+06,1.00246,2.11687,0,0.404669
2.35681e+06,1.00257,2.11687,0,0.40856
2.37964e+06,1.00268,2.11687,0,0.412451
2.40248e+06,1.0028,2.11687,0,0.416342
2.42533e+06,1.00292,2.11687,0,0.420233
2.4482e+06,1.00305,2.11687,0,0.424125
2.47109e+06,1.00318,2.11687,0,0.428016
2.49399e+06,1.00332,2.11687,0,0.431907
2.51691e+06,1.00346,2.11687,0,0.435798
2.53985e+06,1.0036,2.11687,0,0.439689
2.56281e+06,1.00375,2.11687,0,0.44358
2.58579e+06,1.00391,2.11687,0,0.447471
2.60879e+06,1.00407,2.11687,0,0.451362
2.63182e+06,1.00423,2.11687,0,0.455253
2.65486e+06,1.0044,2.11687,0,0.459144
2.67793e+06,1.00458,2.11687,0,0.463035
2.70102e+06,1.00476,2.11687,0,0.466926
2.72413e+06,1.00495,2.11687,0,0.470817
2.74727e+06,1.00515,2.11687,0,0.474708
2.77044e+06,1.00535,2.11687,0,0.478599
2.79363e+06,1.00556,2.11687,0,0.48249
2.81685e+06,1.00577,2.11687,0,0.486381
2.8401e+06,1.00599,2.11687,0,0.490272
2.86337e+06,1.00622,2.11687,0,0.494163
2.88668e+06,1.00645,2.11687,0,0.498054
2.91002e+06,1.0067,2.11687,0,0.501946
2.9334e+06,1.00695,2.11687,0,0.505837
2.9568e+06,1.0072,2.11687,0,0.509728
2.98024e+06,1.00747,2.11687,0,0.513619
3.00372e+06,1.00774,2.11687,0,0.51751
3.02723e+06,1.00802,2.11687,0,0.521401
3.05078e+06,1.00831,2.11687,0,0.525292
3.07437e+06,1.00861,2.11687,0,0.529183
3.09799e+06,1.00891,2.11687,0,0.533074
3.12166e+06,1.00923,2.11687,0,0.536965
3.14537e+06,1.00955,2.11687,0,0.540856
3.16913e+06,1.00988,2.11687,0,0.544747
3.19292e+06,1.01022,2.11687,0,0.548638
3.21677e+06,1.01057,2.11687,0,0.552529
3.24066e+06,1.01094,2.11687,0,0.55642
3.2646e+06,1.01131,2.11687,0,0.560311
3.28858e+06,1.01169,2.11687,0,0.564202
3.31262e+06,1.01208,2.11687,0,0.568093
3.33671e+06,1.01248,2.11687,0,0.571984
3.36085e+06,1.01289,2.11687,0,0.575875
3.38505e+06,1.01331,2.11687,0,0.579767
3.4093e+06,1.01374,2.11687,0,0.583658
3.43361e+06,1.01419,2.11687,0,0.587549
3.45797e+06,1.01464,2.11687,0,0.59144
3.4824e+06,1.01511,2.11687,0,0.595331
3.50688e+06,1.01559,2.11687,0,0.599222
3.53143e+06,1.01608,2.11687,0,0.603113
3.55604e+06,1.01658,2.11687,0,0.607004
3.58072e+06,1.01709,2.11687,0,0.610895
3.60546e+06,1.01762,2.11687,0,0.614786
3.63026e+06,1.01815,2.11687,0,0.618677
3.65514e+06,1.0187,2.11687,0,0.622568
3.68008e+06,1.01927,2.11687,0,0.626459
3.7051e+06,1.01984,2.11687,0,0.63035
3.73018e+06,1.02043,2.11687,0,0.634241
3.75534e+06,1.02102,2.11687,0,0.638132
3.78057e+06,1.02164,2.11687,0,0.642023
3.80588e+06,1.02226,2.11687,0,0.645914
3.83126e+06,1.0229,2.11687,0,0.649805
3.85672e+06,1.02355,2.11687,0,0.653696
3.88225e+06,1.02421,2.11687,0,0.657588
3.90786e+06,1.02488,2.11687,0,0.661479
3.93356e+06,1.02557,2.11687,0,0.66537
3.95933e+06,1.02627,2.11687,0,0.669261
3.98518e+06,1.02698,2.11687,0,0.673152
4.0111e+06,1.02771,2.11687,0,0.677043
4.03711e+06,1.02844,2.11687,0,0.680934
4.0632e+06,1.02919,2.11687,0,0.684825
4.08938e+06,1.02995,2.11687,0,0.688716
4.11563e+06,1.03072,2.11687,0,0.692607
4.14196e+06,1.03151,2.11687,0,0.696498
4.16837e+06,1.0323,2.11687,0,0.700389
4.19486e+06,1.03311,2.11687,0,0.70428
4.22142e+06,1.03392,2.11687,0,0.708171
4.24807e+06,1.03475,2.11687,0,0.712062
4.27479e+06,1.03558,2.11687,0,0.715953
4.30158e+06,1.03642,2.11687,0,0.719844
4.32845e+06,1.03727,2.11687,0,0.723735
4.35539e+06,1.03813,2.11687,0,0.727626
4.38239e+06,1.039,2.11687,0,0.731518
4.40946e+06,1.03987,2.11687,0,0.735409
4.4366e+06,1.04075,2.11687,0,0.7393
4.46379e+06,1.04163,2.11687,0,0.743191
4.49105e+06,1.04252,2.11687,0,0.747082
4.51835e+06,1.04341,2.11687,0,0.750973
4.5457e+06,1.0443,2.11687,0,0.754864
4.5731e+06,1.04519,2.11687,0,0.758755
4.60054e+06,1.04608,2.11687,0,0.762646
4.628e+06,1.04697,2.11687,0,0.766537
4.6555e+06,1.04786,2.11687,0,0.770428
4.68302e+06,1.04875,2.11687,0,0.774319
4.71055e+06,1.04962,2.11687,0,0.77821
4.73809e+06,1.05049,2.11687,0,0.782101
4.76563e+06,1.05136,2.11687,0,0.785992
4.79315e+06,1.05221,2.11687,0,0.789883
4.82066e+06,1.05305,2.11687,0,0.793774
4.84814e+06,1.05387,2.11687,0,0.797665
4.87558e+06,1.05468,2.11687,0,0.801556
4.90297e+06,1.05547,2.11687,0,0.805447
4.9303e+06,1.05623,2.11687,0,0.809339
4.95756e+06,1.05698,2.11687,0,0.81323
4.98473e+06,1.0577,2.11687,0,0.817121
5.0118e+06,1.05839,2.11687,0,0.821012
5.03875e+06,1.05905,2.11687,0,0.824903
5.06558e+06,1.05968,2.11687,0,0.828794
5.09226e+06,1.06027,2.11687,0,0.832685
5.11878e+06,1.06083,2.11687,0,0.836576
5.14512e+06,1.06134,2.11687,0,0.840467
5.17127e+06,1.0618,2.11687,0,0.844358
5.1972e+06,1.06222,2.11687,0,0.848249
5.22289e+06,1.06259,2.11687,0,0.85214
5.24833e+06,1.0629,2.11687,0,0.856031
5.27349e+06,1.06315,2.11687,0,0.859922
5.29836e+06,1.06334,2.11687,0,0.863813
5.32291e+06,1.06347,2.11687,0,0.867704
5.34712e+06,1.06352,2.11687,0,0.871595
5.37097e+06,1.06351,2.11687,0,0.875486
5.39442e+06,1.06342,2.11687,0,0.879377
5.41747e+06,1.06324,2.11687,0,0.883268
5.44007e+06,1.06299,2.11687,0,0.88716
5.46222e+06,1.06264,2.11687,0,0.891051
5.48388e+06,1.06221,2.11687,0,0.894942
5.50502e+06,1.06168,2.11687,0,0.898833
5.52563e+06,1.06105,2.11687,0,0.902724
5.54567e+06,1.06032,2.11687,0,0.906615
5.56512e+06,1.05948,2.11687,0,0.910506
5.58396e+06,1.05853,2.11687,0,0.914397
5.60215e+06,1.05747,2.11687,0,0.918288
5.61967e+06,1.05629,2.11687,0,0.922179
5.6365e+06,1.055,2.11687,0,0.92607
5.65262e+06,1.05358,2.11687,0,0.929961
5.66799e+06,1.05203,2.11687,0,0.933852
5.68259e+06,1.05036,2.11687,0,0.937743
5.69641e+06,1.04855,2.11687,0,0.941634
5.70941e+06,1.04661,2.11687,0,0.945525
5.72158e+06,1.04453,2.11687,0,0.949416
5.7329e+06,1.04232,2.11687,0,0.953307
5.74335e+06,1.03996,2.11687,0,0.957198
5.7529e+06,1.03747,2.11687,0,0.961089
5.76156e+06,1.03483,2.11687,0,0.964981
5.76928e+06,1.03205,2.11687,0,0.968872
5.77608e+06,1.02912,2.11687,0,0.972763
5.78192e+06,1.02605,2.11687,0,0.976654
5.78681e+06,1.02284,2.11687,0,0.980545
5.79073e+06,1.01948,2.11687,0,0.984436
5.79368e+06,1.01597,2.11687,0,0.988327
5.79565e+06,1.01232,2.11687,0,0.992218
5.79663e+06,1.00853,2.11687,0,0.996109
8.51492e+06,1.4757,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p2-2_c1-1_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00389105
12226.8,1,-0.0389837,1,0.0077821
20378,1,-0.0389837,1,0.0116732
28529.2,1,-0.0389837,1,0.0155642
36680.4,1,-0.0389837,1,0.0194553
44831.6,1,-0.0389837,1,0.0233463
52982.8,1,-0.0389837,1,0.0272374
61134,1,-0.0389837,1,0.0311284
69285.2,1,-0.0389837,1,0.0350195
77436.4,1,-0.0389837,1,0.0389105
85587.6,1,-0.0389837,1,0.0428016
93738.8,1,-0.0389837,1,0.0466926
101890,1,-0.0389837,1,0.0505837
110041,1,-0.0389837,1,0.0544747
118192,1,-0.0389837,1,0.0583658
126344,1,-0.0389837,1,0.0622568
134495,1,-0.0389837,1,0.0661479
142646,1,-0.0389837,1,0.0700389
150797,1,-0.0389837,1,0.07393
158949,1,-0.0389837,1,0.077821
167100,1,-0.0389837,1,0.0817121
175251,1,-0.0389837,1,0.0856031
183403,1,-0.0389837,1,0.0894942
191554,1,-0.0389837,1,0.0933852
199705,1.00001,-0.0389837,1,0.0972763
207857,1.00001,-0.0389837,1,0.101167
216008,1.00001,-0.0389837,1,0.105058
224160,1.00001,-0.0389837,1,0.108949
232312,1.00001,-0.0389837,1,0.11284
240463,1.00001,-0.0389837,1,0.116732
248615,1.00001,-0.0389837,1,0.120623
256767,1.00002,-0.0389837,1,0.124514
264919,1.00002,-0.0389837,1,0.128405
273071,1.00002,-0.0389837,1,0.132296
281223,1.00002,-0.0389837,1,0.136187
289375,1.00003,-0.0389837,1,0.140078
297527,1.00003,-0.0389837,1,0.143969
305680,1.00003,-0.0389837,1,0.14786
313832,1.00004,-0.0389837,1,0.151751
321985,1.00004,-0.0389837,1,0.155642
330138,1.00004,-0.0389837,1,0.159533
338291,1.00005,-0.0389837,1,0.163424
346445,1.00005,-0.0389837,1,0.167315
354598,1.00006,-0.0389837,1,0.171206
362752,1.00007,-0.0389837,1,0.175097
370906,1.00007,-0.0389837,1,0.178988
379061,1.00008,-0.0389837,1,0.182879
387215,1.00009,-0.0389837,1,0.18677
395370,1.00009,-0.0389837,1,0.190661
403525,1.0001,-0.0389837,1,0.194553
411681,1.00011,-0.0389837,1,0.198444
419837,1.00012,-0.0389837,1,0.202335
427994,1.00013,-0.0389837,1,0.206226
436151,1.00014,-0.0389837,1,0.210117
444308,1.00015,-0.0389837,1,0.214008
452466,1.00016,-0.0389837,1,0.217899
460624,1.00018,-0.0389837,1,0.22179
468783,1.00019,-0.0389837,1,0.225681
476943,1.00021,-0.0389837,1,0.229572
485103,1.00022,-0.0389837,1,0.233463
493264,1.00024,-0.0389837,1,0.237354
501426,1.00025,-0.0389837,1,0.241245
509588,1.00027,-0.0389837,1,0.245136
517751,1.00029,-0.0389837,1,0.249027
525915,1.00031,-0.0389837,1,0.252918
534080,1.00033,-0.0389837,1,0.256809
542246,1.00035,-0.0389837,1,0.2607
550413,1.00038,-0.0389837,1,0.264591
558581,1.0004,-0.0389837,1,0.268482
566750,1.00043,-0.0389837,1,0.272374
574920,1.00045,-0.0389837,1,0.276265
583091,1.00048,-0.0389837,1,0.280156
591264,1.00051,-0.0389837,1,0.284047
599438,1.00054,-0.0389837,1,0.287938
607613,1.00057,-0.0389837,1,0.291829
615790,1.00061,-0.0389837,1,0.29572
623968,1.00064,-0.0389837,1,0.299611
632148,1.00068,-0.0389837,1,0.303502
640330,1.00072,-0.0389837,1,0.307393
648513,1.00076,-0.0389837,1,0.311284
656699,1.0008,-0.0389837,1,0.315175
664886,1.00085,-0.0389837,1,0.319066
673075,1.00089,-0.0389837,1,0.322957
681267,1.00094,-0.0389837,1,0.326848
689461,1.00099,-0.0389837,1,0.330739
697657,1.00105,-0.0389837,1,0.33463
705855,1.0011,-0.0389837,1,0.338521
714056,1.00116,-0.0389837,1,0.342412
722260,1.00122,-0.0389837,1,0.346304
730467,1.00128,-0.0389837,1,0.350195
738676,1.00135,-0.0389837,1,0.354086
746888,1.00141,-0.0389837,1,0.357977
755104,1.00148,-0.0389837,1,0.361868
763323,1.00156,-0.0389837,1,0.365759
771545,1.00163,-0.0389837,1,0.36965
779771,1.00171,-0.0389837,1,0.373541
788000,1.00179,-0.0389837,1,0.377432
796234,1.00188,-0.0389837,1,0.381323
804471,1.00197,-0.0389837,1,0.385214
812712,1.00206,-0.0389837,1,0.389105
820958,1.00215,-0.0389837,1,0.392996
829208,1.00225,-0.0389837,1,0.396887
837463,1.00235,-0.0389837,1,0.400778
845723,1.00246,-0.0389837,1,0.404669
853988,1.00257,-0.0389837,1,0.40856
862258,1.00268,-0.0389837,1,0.412451
870534,1.0028,-0.0389837,1,0.416342
878815,1.00292,-0.0389837,1,0.420233
887102,1.00305,-0.0389837,1,0.424125
895395,1.00318,-0.0389837,1,0.428016
903694,1.00332,-0.0389837,1,0.431907
912000,1.00346,-0.0389837,1,0.435798
920312,1.0036,-0.0389837,1,0.439689
928632,1.00375,-0.0389837,1,0.44358
936958,1.00391,-0.0389837,1,0.447471
945292,1.00407,-0.0389837,1,0.451362
953634,1.00423,-0.0389837,1,0.455253
961984,1.0044,-0.0389837,1,0.459144
970342,1.00458,-0.0389837,1,0.463035
978709,1.00476,-0.0389837,1,0.466926
987084,1.00495,-0.0389837,1,0.470817
995469,1.00515,-0.0389837,1,0.474708
1.00386e+06,1.00535,-0.0389837,1,0.478599
1.01227e+06,1.00556,-0.0389837,1,0.48249
1.02068e+06,1.00577,-0.0389837,1,0.486381
1.0291e+06,1.00599,-0.0389837,1,0.490272
1.03754e+06,1.00622,-0.0389837,1,0.494163
1.04599e+06,1.00645,-0.0389837,1,0.498054
1.05444e+06,1.0067,-0.0389837,1,0.501946
1.06291e+06,1.00695,-0.0389837,1,0.505837
1.07139e+06,1.0072,-0.0389837,1,0.509728
1.07989e+06,1.00747,-0.0389837,1,0.513619
1.08839e+06,1.00774,-0.0389837,1,0.51751
1.09691e+06,1.00802,-0.0389837,1,0.521401
1.10544e+06,1.00831,-0.0389837,1,0.525292
1.11399e+06,1.00861,-0.0389837,1,0.529183
1.12255e+06,1.00891,-0.0389837,1,0.533074
1.13113e+06,1.00923,-0.0389837,1,0.536965
1.13972e+06,1.00955,-0.0389837,1,0.540856
1.14833e+06,1.00988,-0.0389837,1,0.544747
1.15695e+06,1.01022,-0.0389837,1,0.548638
1.16559e+06,1.01057,-0.0389837,1,0.552529
1.17425e+06,1.01094,-0.0389837,1,0.55642
1.18292e+06,1.01131,-0.0389837,1,0.560311
1.19161e+06,1.01169,-0.0389837,1,0.564202
1.20032e+06,1.01208,-0.0389837,1,0.568093
1.20905e+06,1.01248,-0.0389837,1,0.571984
1.2178e+06,1.01289,-0.0389837,1,0.575875
1.22657e+06,1.01331,-0.0389837,1,0.579767
1.23535e+06,1.01374,-0.0389837,1,0.583658
1.24416e+06,1.01419,-0.0389837,1,0.587549
1.25299e+06,1.01464,-0.0389837,1,0.59144
1.26184e+06,1.01511,-0.0389837,1,0.595331
1.27071e+06,1.01559,-0.0389837,1,0.599222
1.27961e+06,1.01608,-0.0389837,1,0.603113
1.28853e+06,1.01658,-0.0389837,1,0.607004
1.29747e+06,1.01709,-0.0389837,1,0.610895
1.30643e+06,1.01762,-0.0389837,1,0.614786
1.31542e+06,1.01815,-0.0389837,1,0.618677
1.32443e+06,1.0187,-0.0389837,1,0.622568
1.33347e+06,1.01927,-0.0389837,1,0.626459
1.34254e+06,1.01984,-0.0389837,1,0.63035
1.35163e+06,1.02043,-0.0389837,1,0.634241
1.36074e+06,1.02102,-0.0389837,1,0.638132
1.36988e+06,1.02164,-0.0389837,1,0.642023
1.37905e+06,1.02226,-0.0389837,1,0.645914
1.38825e+06,1.0229,-0.0389837,1,0.649805
1.39747e+06,1.02355,-0.0389837,1,0.653696
1.40673e+06,1.02421,-0.0389837,1,0.657588
1.41601e+06,1.02488,-0.0389837,1,0.661479
1.42532e+06,1.02557,-0.0389837,1,0.66537
1.43466e+06,1.02627,-0.0389837,1,0.669261
1.44402e+06,1.02698,-0.0389837,1,0.673152
1.45342e+06,1.02771,-0.0389837,1,0.677043
1.46284e+06,1.02844,-0.0389837,1,0.680934
1.4723e+06,1.02919,-0.0389837,1,0.684825
1.48178e+06,1.02995,-0.0389837,1,0.688716
1.49129e+06,1.03072,-0.0389837,1,0.692607
1.50083e+06,1.03151,-0.0389837,1,0.696498
1.5104e+06,1.0323,-0.0389837,1,0.700389
1.52e+06,1.03311,-0.0389837,1,0.70428
1.52963e+06,1.03392,-0.0389837,1,0.708171
1.53928e+06,1.03475,-0.0389837,1,0.712062
1.54896e+06,1.03558,-0.0389837,1,0.715953
1.55867e+06,1.03642,-0.0389837,1,0.719844
1.56841e+06,1.03727,-0.0389837,1,0.723735
1.57817e+06,1.03813,-0.0389837,1,0.727626
1.58795e+06,1.039,-0.0389837,1,0.731518
1.59776e+06,1.03987,-0.0389837,1,0.735409
1.60759e+06,1.04075,-0.0389837,1,0.7393
1.61745e+06,1.04163,-0.0389837,1,0.743191
1.62732e+06,1.04252,-0.0389837,1,0.747082
1.63722e+06,1.04341,-0.0389837,1,0.750973
1.64713e+06,1.0443,-0.0389837,1,0.754864
1.65706e+06,1.04519,-0.0389837,1,0.758755
1.667e+06,1.04608,-0.0389837,1,0.762646
1.67695e+06,1.04697,-0.0389837,1,0.766537
1.68691e+06,1.04786,-0.0389837,1,0.770428
1.69688e+06,1.04875,-0.0389837,1,0.774319
1.70686e+06,1.04962,-0.0389837,1,0.77821
1.71684e+06,1.05049,-0.0389837,1,0.782101
1.72682e+06,1.05136,-0.0389837,1,0.785992
1.73679e+06,1.05221,-0.0389837,1,0.789883
1.74676e+06,1.05305,-0.0389837,1,0.793774
1.75672e+06,1.05387,-0.0389837,1,0.797665
1.76666e+06,1.05468,-0.0389837,1,0.801556
1.77658e+06,1.05547,-0.0389837,1,0.805447
1.78649e+06,1.05623,-0.0389837,1,0.809339
1.79636e+06,1.05698,-0.0389837,1,0.81323
1.80621e+06,1.0577,-0.0389837,1,0.817121
1.81602e+06,1.05839,-0.0389837,1,0.821012
1.82578e+06,1.05905,-0.0389837,1,0.824903
1.8355e+06,1.05968,-0.0389837,1,0.828794
1.84517e+06,1.06027,-0.0389837,1,0.832685
1.85478e+06,1.06083,-0.0389837,1,0.836576
1.86433e+06,1.06134,-0.0389837,1,0.840467
1.8738e+06,1.0618,-0.0389837,1,0.844358
1.8832e+06,1.06222,-0.0389837,1,0.848249
1.89251e+06,1.06259,-0.0389837,1,0.85214
1.90172e+06,1.0629,-0.0389837,1,0.856031
1.91084e+06,1.06315,-0.0389837,1,0.859922
1.91985e+06,1.06334,-0.0389837,1,0.863813
1.92875e+06,1.06347,-0.0389837,1,0.867704
1.93752e+06,1.06352,-0.0389837,1,0.871595
1.94616e+06,1.06351,-0.0389837,1,0.875486
1.95466e+06,1.06342,-0.0389837,1,0.879377
1.96301e+06,1.06324,-0.0389837,1,0.883268
1.9712e+06,1.06299,-0.0389837,1,0.88716
1.97923e+06,1.06264,-0.0389837,1,0.891051
1.98707e+06,1.06221,-0.0389837,1,0.894942
1.99474e+06,1.06168,-0.0389837,1,0.898833
2.0022e+06,1.06105,-0.0389837,1,0.902724
2.00946e+06,1.06032,-0.0389837,1,0.906615
2.01651e+06,1.05948,-0.0389837,1,0.910506
2.02334e+06,1.05853,-0.0389837,1,0.914397
2.02993e+06,1.05747,-0.0389837,1,0.918288
2.03628e+06,1.05629,-0.0389837,1,0.922179
2.04238e+06,1.055,-0.0389837,1,0.92607
2.04822e+06,1.05358,-0.0389837,1,0.929961
2.05379e+06,1.05203,-0.0389837,1,0.933852
2.05908e+06,1.05036,-0.0389837,1,0.937743
2.06408e+06,1.04855,-0.0389837,1,0.941634
2.0688e+06,1.04661,-0.0389837,1,0.945525
2.07321e+06,1.04453,-0.0389837,1,0.949416
2.07731e+06,1.04232,-0.0389837,1,0.953307
2.08109e+06,1.03996,-0.0389837,1,0.957198
2.08456e+06,1.03747,-0.0389837,1,0.961089
2.08769e+06,1.03483,-0.0389837,1,0.964981
2.09049e+06,1.03205,-0.0389837,1,0.968872
2.09295e+06,1.02912,-0.0389837,1,0.972763
2.09507e+06,1.02605,-0.0389837,1,0.976654
2.09684e+06,1.02284,-0.0389837,1,0.980545
2.09826e+06,1.01948,-0.0389837,1,0.984436
2.09933e+06,1.01597,-0.0389837,1,0.988327
2.10004e+06,1.01232,-0.0389837,1,0.992218
2.1004e+06,1.00853,-0.0389837,1,0.996109
3.08537e+06,1.4757,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p3-3_c2-2_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00387597
33743.2,1,2.11687,0,0.00775194
56238.7,1,2.11687,0,0.0116279
78734.1,1,2.11687,0,0.0155039
101230,1,2.11687,0,0.0193798
123725,1,2.11687,0,0.0232558
146221,1,2.11687,0,0.0271318
168716,1,2.11687,0,0.0310078
191211,1,2.11687,0,0.0348837
213707,1,2.11687,0,0.0387597
236202,1,2.11687,0,0.0426357
258698,1,2.11687,0,0.0465116
281193,1,2.11687,0,0.0503876
303689,1,2.11687,0,0.0542636
326184,1,2.11687,0,0.0581395
348680,1,2.11687,0,0.0620155
371175,1,2.11687,0,0.0658915
393671,1,2.11687,0,0.0697674
416166,1,2.11687,0,0.0736434
438662,1,2.11687,0,0.0775194
461157,1,2.11687,0,0.0813953
483653,1,2.11687,0,0.0852713
506148,1,2.11687,0,0.0891473
528644,1,2.11687,0,0.0930233
551139,1,2.11687,0,0.0968992
573634,1,2.11687,0,0.100775
596130,1,2.11687,0,0.104651
618625,1,2.11687,0,0.108527
641121,1,2.11687,0,0.112403
663616,1,2.11687,0,0.116279
686112,1,2.11687,0,0.120155
708607,1,2.11687,0,0.124031
731103,1,2.11687,0,0.127907
753598,1,2.11687,0,0.131783
776094,1,2.11687,0,0.135659
798589,1,2.11687,0,0.139535
821085,1,2.11687,0,0.143411
843580,1,2.11687,0,0.147287
866076,1,2.11687,0,0.151163
888571,1,2.11687,0,0.155039
911067,1,2.11687,0,0.158915
933562,1,2.11687,0,0.162791
956058,1,2.11687,0,0.166667
978553,1,2.11687,0,0.170543
1.00105e+06,1,2.11687,0,0.174419
1.02354e+06,1,2.11687,0,0.178295
1.04604e+06,1,2.11687,0,0.182171
1.06854e+06,1,2.11687,0,0.186047
1.09103e+06,1,2.11687,0,0.189922
1.11353e+06,1,2.11687,0,0.193798
1.13602e+06,1,2.11687,0,0.197674
1.15852e+06,1,2.11687,0,0.20155
1.18101e+06,1,2.11687,0,0.205426
1.20351e+06,1,2.11687,0,0.209302
1.22601e+06,1,2.11687,0,0.213178
1.2485e+06,1,2.11687,0,0.217054
1.271e+06,1,2.11687,0,0.22093
1.29349e+06,1,2.11687,0,0.224806
1.31599e+06,1,2.11687,0,0.228682
1.33848e+06,1,2.11687,0,0.232558
1.36098e+06,1,2.11687,0,0.236434
1.38348e+06,1,2.11687,0,0.24031
1.40597e+06,1,2.11687,0,0.244186
1.42847e+06,1,2.11687,0,0.248062
1.45097e+06,1.00001,2.11687,0,0.251938
1.47346e+06,1.00001,2.11687,0,0.255814
1.49596e+06,1.00001,2.11687,0,0.25969
1.51846e+06,1.00001,2.11687,0,0.263566
1.54095e+06,1.00001,2.11687,0,0.267442
1.56345e+06,1.00001,2.11687,0,0.271318
1.58595e+06,1.00001,2.11687,0,0.275194
1.60844e+06,1.00001,2.11687,0,0.27907
1.63094e+06,1.00001,2.11687,0,0.282946
1.65344e+06,1.00001,2.11687,0,0.286822
1.67594e+06,1.00001,2.11687,0,0.290698
1.69843e+06,1.00002,2.11687,0,0.294574
1.72093e+06,1.00002,2.11687,0,0.29845
1.74343e+06,1.00002,2.11687,0,0.302326
1.76593e+06,1.00002,2.11687,0,0.306202
1.78843e+06,1.00002,2.11687,0,0.310078
1.81093e+06,1.00002,2.11687,0,0.313953
1.83343e+06,1.00003,2.11687,0,0.317829
1.85593e+06,1.00003,2.11687,0,0.321705
1.87843e+06,1.00003,2.11687,0,0.325581
1.90093e+06,1.00003,2.11687,0,0.329457
1.92343e+06,1.00004,2.11687,0,0.333333
1.94593e+06,1.00004,2.11687,0,0.337209
1.96844e+06,1.00004,2.11687,0,0.341085
1.99094e+06,1.00005,2.11687,0,0.344961
2.01344e+06,1.00005,2.11687,0,0.348837
2.03595e+06,1.00005,2.11687,0,0.352713
2.05845e+06,1.00006,2.11687,0,0.356589
2.08096e+06,1.00006,2.11687,0,0.360465
2.10347e+06,1.00007,2.11687,0,0.364341
2.12597e+06,1.00007,2.11687,0,0.368217
2.14848e+06,1.00008,2.11687,0,0.372093
2.17099e+06,1.00008,2.11687,0,0.375969
2.1935e+06,1.00009,2.11687,0,0.379845
2.21602e+06,1.0001,2.11687,0,0.383721
2.23853e+06,1.0001,2.11687,0,0.387597
2.26104e+06,1.00011,2.11687,0,0.391473
2.28356e+06,1.00012,2.11687,0,0.395349
2.30608e+06,1.00013,2.11687,0,0.399225
2.3286e+06,1.00014,2.11687,0,0.403101
2.35112e+06,1.00015,2.11687,0,0.406977
2.37364e+06,1.00016,2.11687,0,0.410853
2.39617e+06,1.00017,2.11687,0,0.414729
2.41869e+06,1.00018,2.11687,0,0.418605
2.44122e+06,1.00019,2.11687,0,0.422481
2.46375e+06,1.0002,2.11687,0,0.426357
2.48629e+06,1.00022,2.11687,0,0.430233
2.50883e+06,1.00023,2.11687,0,0.434109
2.53137e+06,1.00025,2.11687,0,0.437984
2.55391e+06,1.00026,2.11687,0,0.44186
2.57646e+06,1.00028,2.11687,0,0.445736
2.59901e+06,1.0003,2.11687,0,0.449612
2.62156e+06,1.00032,2.11687,0,0.453488
2.64412e+06,1.00034,2.11687,0,0.457364
2.66668e+06,1.00036,2.11687,0,0.46124
2.68924e+06,1.00039,2.11687,0,0.465116
2.71181e+06,1.00041,2.11687,0,0.468992
2.73439e+06,1.00044,2.11687,0,0.472868
2.75697e+06,1.00046,2.11687,0,0.476744
2.77956e+06,1.00049,2.11687,0,0.48062
2.80215e+06,1.00052,2.11687,0,0.484496
2.82475e+06,1.00055,2.11687,0,0.488372
2.84735e+06,1.00059,2.11687,0,0.492248
2.86996e+06,1.00062,2.11687,0,0.496124
2.89258e+06,1.00066,2.11687,0,0.5
2.91521e+06,1.0007,2.11687,0,0.503876
2.93784e+06,1.00074,2.11687,0,0.507752
2.96048e+06,1.00079,2.11687,0,0.511628
2.98314e+06,1.00083,2.11687,0,0.515504
3.0058e+06,1.00088,2.11687,0,0.51938
3.02847e+06,1.00093,2.11687,0,0.523256
3.05115e+06,1.00099,2.11687,0,0.527132
3.07384e+06,1.00105,2.11687,0,0.531008
3.09655e+06,1.00111,2.11687,0,0.534884
3.11926e+06,1.00117,2.11687,0,0.53876
3.14199e+06,1.00123,2.11687,0,0.542636
3.16473e+06,1.0013,2.11687,0,0.546512
3.18749e+06,1.00138,2.11687,0,0.550388
3.21026e+06,1.00145,2.11687,0,0.554264
3.23305e+06,1.00153,2.11687,0,0.55814
3.25586e+06,1.00162,2.11687,0,0.562016
3.27868e+06,1.00171,2.11687,0,0.565891
3.30152e+06,1.0018,2.11687,0,0.569767
3.32438e+06,1.0019,2.11687,0,0.573643
3.34725e+06,1.002,2.11687,0,0.577519
3.37015e+06,1.00211,2.11687,0,0.581395
3.39308e+06,1.00222,2.11687,0,0.585271
3.41602e+06,1.00233,2.11687,0,0.589147
3.43899e+06,1.00246,2.11687,0,0.593023
3.46198e+06,1.00259,2.11687,0,0.596899
3.485e+06,1.00272,2.11687,0,0.600775
3.50805e+06,1.00286,2.11687,0,0.604651
3.53113e+06,1.00301,2.11687,0,0.608527
3.55424e+06,1.00316,2.11687,0,0.612403
3.57737e+06,1.00332,2.11687,0,0.616279
3.60055e+06,1.00349,2.11687,0,0.620155
3.62375e+06,1.00366,2.11687,0,0.624031
3.64699e+06,1.00385,2.11687,0,0.627907
3.67027e+06,1.00404,2.11687,0,0.631783
3.69359e+06,1.00424,2.11687,0,0.635659
3.71695e+06,1.00444,2.11687,0,0.639535
3.74035e+06,1.00466,2.11687,0,0.643411
3.7638e+06,1.00489,2.11687,0,0.647287
3.78729e+06,1.00512,2.11687,0,0.651163
3.81083e+06,1.00537,2.11687,0,0.655039
3.83442e+06,1.00562,2.11687,0,0.658915
3.85806e+06,1.00589,2.11687,0,0.662791
3.88175e+06,1.00616,2.11687,0,0.666667
3.9055e+06,1.00645,2.11687,0,0.670543
3.92931e+06,1.00675,2.11687,0,0.674419
3.95318e+06,1.00706,2.11687,0,0.678295
3.9771e+06,1.00738,2.11687,0,0.682171
4.0011e+06,1.00772,2.11687,0,0.686047
4.02515e+06,1.00807,2.11687,0,0.689922
4.04928e+06,1.00843,2.11687,0,0.693798
4.07348e+06,1.0088,2.11687,0,0.697674
4.09775e+06,1.00919,2.11687,0,0.70155
4.12209e+06,1.00959,2.11687,0,0.705426
4.14651e+06,1.01001,2.11687,0,0.709302
4.17101e+06,1.01044,2.11687,0,0.713178
4.19559e+06,1.01088,2.11687,0,0.717054
4.22026e+06,1.01135,2.11687,0,0.72093
4.24501e+06,1.01182,2.11687,0,0.724806
4.26984e+06,1.01231,2.11687,0,0.728682
4.29477e+06,1.01282,2.11687,0,0.732558
4.31979e+06,1.01335,2.11687,0,0.736434
4.3449e+06,1.01389,2.11687,0,0.74031
4.37011e+06,1.01444,2.11687,0,0.744186
4.39541e+06,1.01502,2.11687,0,0.748062
4.42081e+06,1.01561,2.11687,0,0.751938
4.4463e+06,1.01621,2.11687,0,0.755814
4.4719e+06,1.01683,2.11687,0,0.75969
4.4976e+06,1.01747,2.11687,0,0.763566
4.52339e+06,1.01813,2.11687,0,0.767442
4.54929e+06,1.0188,2.11687,0,0.771318
4.57529e+06,1.01948,2.11687,0,0.775194
4.60138e+06,1.02019,2.11687,0,0.77907
4.62758e+06,1.0209,2.11687,0,0.782946
4.65387e+06,1.02163,2.11687,0,0.786822
4.68025e+06,1.02237,2.11687,0,0.790698
4.70673e+06,1.02313,2.11687,0,0.794574
4.73329e+06,1.0239,2.11687,0,0.79845
4.75994e+06,1.02468,2.11687,0,0.802326
4.78667e+06,1.02546,2.11687,0,0.806202
4.81347e+06,1.02626,2.11687,0,0.810078
4.84034e+06,1.02706,2.11687,0,0.813953
4.86728e+06,1.02787,2.11687,0,0.817829
4.89426e+06,1.02868,2.11687,0,0.821705
4.92129e+06,1.0295,2.11687,0,0.825581
4.94835e+06,1.03031,2.11687,0,0.829457
4.97543e+06,1.03112,2.11687,0,0.833333
5.00252e+06,1.03192,2.11687,0,0.837209
5.0296e+06,1.03272,2.11687,0,0.841085
5.05667e+06,1.0335,2.11687,0,0.844961
5.08369e+06,1.03427,2.11687,0,0.848837
5.11066e+06,1.03502,2.11687,0,0.852713
5.13756e+06,1.03575,2.11687,0,0.856589
5.16435e+06,1.03645,2.11687,0,0.860465
5.19102e+06,1.03712,2.11687,0,0.864341
5.21755e+06,1.03775,2.11687,0,0.868217
5.2439e+06,1.03835,2.11687,0,0.872093
5.27005e+06,1.0389,2.11687,0,0.875969
5.29597e+06,1.0394,2.11687,0,0.879845
5.32162e+06,1.03984,2.11687,0,0.883721
5.34697e+06,1.04022,2.11687,0,0.887597
5.37198e+06,1.04053,2.11687,0,0.891473
5.39662e+06,1.04077,2.11687,0,0.895349
5.42084e+06,1.04093,2.11687,0,0.899225
5.44461e+06,1.041,2.11687,0,0.903101
5.46789e+06,1.04097,2.11687,0,0.906977
5.49061e+06,1.04084,2.11687,0,0.910853
5.51276e+06,1.0406,2.11687,0,0.914729
5.53426e+06,1.04024,2.11687,0,0.918605
5.55509e+06,1.03976,2.11687,0,0.922481
5.57519e+06,1.03914,2.11687,0,0.926357
5.59451e+06,1.03839,2.11687,0,0.930233
5.613e+06,1.03749,2.11687,0,0.934109
5.63063e+06,1.03644,2.11687,0,0.937984
5.64733e+06,1.03523,2.11687,0,0.94186
5.66306e+06,1.03385,2.11687,0,0.945736
5.67778e+06,1.0323,2.11687,0,0.949612
5.69145e+06,1.03057,2.11687,0,0.953488
5.70402e+06,1.02865,2.11687,0,0.957364
5.71546e+06,1.02655,2.11687,0,0.96124
5.72572e+06,1.02426,2.11687,0,0.965116
5.73478e+06,1.02176,2.11687,0,0.968992
5.7426e+06,1.01907,2.11687,0,0.972868
5.74915e+06,1.01618,2.11687,0,0.976744
5.75443e+06,1.01308,2.11687,0,0.98062
5.7584e+06,1.00978,2.11687,0,0.984496
5.76106e+06,1.00628,2.11687,0,0.988372
5.76239e+06,1.00257,2.11687,0,0.992248
6.99368e+06,1.21206,2.11687,0,0.996124
1.25945e+07,2.17425,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p3-3_c2-2_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00387597
12226.8,1,-0.0389837,1,0.00775194
20378,1,-0.0389837,1,0.0116279
28529.2,1,-0.0389837,1,0.0155039
36680.4,1,-0.0389837,1,0.0193798
44831.6,1,-0.0389837,1,0.0232558
52982.8,1,-0.0389837,1,0.0271318
61134,1,-0.0389837,1,0.0310078
69285.2,1,-0.0389837,1,0.0348837
77436.4,1,-0.0389837,1,0.0387597
85587.6,1,-0.0389837,1,0.0426357
93738.8,1,-0.0389837,1,0.0465116
101890,1,-0.0389837,1,0.0503876
110041,1,-0.0389837,1,0.0542636
118192,1,-0.0389837,1,0.0581395
126344,1,-0.0389837,1,0.0620155
134495,1,-0.0389837,1,0.0658915
142646,1,-0.0389837,1,0.0697674
150797,1,-0.0389837,1,0.0736434
158948,1,-0.0389837,1,0.0775194
167100,1,-0.0389837,1,0.0813953
175251,1,-0.0389837,1,0.0852713
183402,1,-0.0389837,1,0.0891473
191553,1,-0.0389837,1,0.0930233
199704,1,-0.0389837,1,0.0968992
207856,1,-0.0389837,1,0.100775
216007,1,-0.0389837,1,0.104651
224158,1,-0.0389837,1,0.108527
232309,1,-0.0389837,1,0.112403
240460,1,-0.0389837,1,0.116279
248612,1,-0.0389837,1,0.120155
256763,1,-0.0389837,1,0.124031
264914,1,-0.0389837,1,0.127907
273065,1,-0.0389837,1,0.131783
281216,1,-0.0389837,1,0.135659
289368,1,-0.0389837,1,0.139535
297519,1,-0.0389837,1,0.143411
305670,1,-0.0389837,1,0.147287
313821,1,-0.0389837,1,0.151163
321972,1,-0.0389837,1,0.155039
330124,1,-0.0389837,1,0.158915
338275,1,-0.0389837,1,0.162791
346426,1,-0.0389837,1,0.166667
354577,1,-0.0389837,1,0.170543
362728,1,-0.0389837,1,0.174419
370880,1,-0.0389837,1,0.178295
379031,1,-0.0389837,1,0.182171
387182,1,-0.0389837,1,0.186047
395333,1,-0.0389837,1,0.189922
403485,1,-0.0389837,1,0.193798
411636,1,-0.0389837,1,0.197674
419787,1,-0.0389837,1,0.20155
427938,1,-0.0389837,1,0.205426
436090,1,-0.0389837,1,0.209302
444241,1,-0.0389837,1,0.213178
452392,1,-0.0389837,1,0.217054
460544,1,-0.0389837,1,0.22093
468695,1,-0.0389837,1,0.224806
476846,1,-0.0389837,1,0.228682
484998,1,-0.0389837,1,0.232558
493149,1,-0.0389837,1,0.236434
501301,1,-0.0389837,1,0.24031
509452,1,-0.0389837,1,0.244186
517604,1,-0.0389837,1,0.248062
525755,1.00001,-0.0389837,1,0.251938
533907,1.00001,-0.0389837,1,0.255814
542058,1.00001,-0.0389837,1,0.25969
550210,1.00001,-0.0389837,1,0.263566
558362,1.00001,-0.0389837,1,0.267442
566513,1.00001,-0.0389837,1,0.271318
574665,1.00001,-0.0389837,1,0.275194
582817,1.00001,-0.0389837,1,0.27907
590969,1.00001,-0.0389837,1,0.282946
599121,1.00001,-0.0389837,1,0.286822
607273,1.00001,-0.0389837,1,0.290698
615425,1.00002,-0.0389837,1,0.294574
623577,1.00002,-0.0389837,1,0.29845
631729,1.00002,-0.0389837,1,0.302326
639882,1.00002,-0.0389837,1,0.306202
648034,1.00002,-0.0389837,1,0.310078
656187,1.00002,-0.0389837,1,0.313953
664340,1.00003,-0.0389837,1,0.317829
672493,1.00003,-0.0389837,1,0.321705
680646,1.00003,-0.0389837,1,0.325581
688799,1.00003,-0.0389837,1,0.329457
696952,1.00004,-0.0389837,1,0.333333
705106,1.00004,-0.0389837,1,0.337209
713260,1.00004,-0.0389837,1,0.341085
721414,1.00005,-0.0389837,1,0.344961
729568,1.00005,-0.0389837,1,0.348837
737722,1.00005,-0.0389837,1,0.352713
745877,1.00006,-0.0389837,1,0.356589
754032,1.00006,-0.0389837,1,0.360465
762187,1.00007,-0.0389837,1,0.364341
770343,1.00007,-0.0389837,1,0.368217
778499,1.00008,-0.0389837,1,0.372093
786656,1.00008,-0.0389837,1,0.375969
794812,1.00009,-0.0389837,1,0.379845
802970,1.0001,-0.0389837,1,0.383721
811127,1.0001,-0.0389837,1,0.387597
819285,1.00011,-0.0389837,1,0.391473
827444,1.00012,-0.0389837,1,0.395349
835603,1.00013,-0.0389837,1,0.399225
843763,1.00014,-0.0389837,1,0.403101
851924,1.00015,-0.0389837,1,0.406977
860085,1.00016,-0.0389837,1,0.410853
868247,1.00017,-0.0389837,1,0.414729
876410,1.00018,-0.0389837,1,0.418605
884573,1.00019,-0.0389837,1,0.422481
892738,1.0002,-0.0389837,1,0.426357
900903,1.00022,-0.0389837,1,0.430233
909069,1.00023,-0.0389837,1,0.434109
917237,1.00025,-0.0389837,1,0.437984
925405,1.00026,-0.0389837,1,0.44186
933575,1.00028,-0.0389837,1,0.445736
941746,1.0003,-0.0389837,1,0.449612
949918,1.00032,-0.0389837,1,0.453488
958092,1.00034,-0.0389837,1,0.457364
966267,1.00036,-0.0389837,1,0.46124
974443,1.00039,-0.0389837,1,0.465116
982622,1.00041,-0.0389837,1,0.468992
990802,1.00044,-0.0389837,1,0.472868
998984,1.00046,-0.0389837,1,0.476744
1.00717e+06,1.00049,-0.0389837,1,0.48062
1.01535e+06,1.00052,-0.0389837,1,0.484496
1.02354e+06,1.00055,-0.0389837,1,0.488372
1.03173e+06,1.00059,-0.0389837,1,0.492248
1.03993e+06,1.00062,-0.0389837,1,0.496124
1.04812e+06,1.00066,-0.0389837,1,0.5
1.05632e+06,1.0007,-0.0389837,1,0.503876
1.06452e+06,1.00074,-0.0389837,1,0.507752
1.07273e+06,1.00079,-0.0389837,1,0.511628
1.08093e+06,1.00083,-0.0389837,1,0.515504
1.08915e+06,1.00088,-0.0389837,1,0.51938
1.09736e+06,1.00093,-0.0389837,1,0.523256
1.10558e+06,1.00099,-0.0389837,1,0.527132
1.1138e+06,1.00105,-0.0389837,1,0.531008
1.12203e+06,1.00111,-0.0389837,1,0.534884
1.13026e+06,1.00117,-0.0389837,1,0.53876
1.1385e+06,1.00123,-0.0389837,1,0.542636
1.14674e+06,1.0013,-0.0389837,1,0.546512
1.15498e+06,1.00138,-0.0389837,1,0.550388
1.16323e+06,1.00145,-0.0389837,1,0.554264
1.17149e+06,1.00153,-0.0389837,1,0.55814
1.17975e+06,1.00162,-0.0389837,1,0.562016
1.18802e+06,1.00171,-0.0389837,1,0.565891
1.1963e+06,1.0018,-0.0389837,1,0.569767
1.20458e+06,1.0019,-0.0389837,1,0.573643
1.21287e+06,1.002,-0.0389837,1,0.577519
1.22117e+06,1.00211,-0.0389837,1,0.581395
1.22948e+06,1.00222,-0.0389837,1,0.585271
1.23779e+06,1.00233,-0.0389837,1,0.589147
1.24611e+06,1.00246,-0.0389837,1,0.593023
1.25444e+06,1.00259,-0.0389837,1,0.596899
1.26279e+06,1.00272,-0.0389837,1,0.600775
1.27114e+06,1.00286,-0.0389837,1,0.604651
1.2795e+06,1.00301,-0.0389837,1,0.608527
1.28787e+06,1.00316,-0.0389837,1,0.612403
1.29626e+06,1.00332,-0.0389837,1,0.616279
1.30465e+06,1.00349,-0.0389837,1,0.620155
1.31306e+06,1.00366,-0.0389837,1,0.624031
1.32148e+06,1.00385,-0.0389837,1,0.627907
1.32992e+06,1.00404,-0.0389837,1,0.631783
1.33837e+06,1.00424,-0.0389837,1,0.635659
1.34683e+06,1.00444,-0.0389837,1,0.639535
1.35531e+06,1.00466,-0.0389837,1,0.643411
1.36381e+06,1.00489,-0.0389837,1,0.647287
1.37232e+06,1.00512,-0.0389837,1,0.651163
1.38085e+06,1.00537,-0.0389837,1,0.655039
1.3894e+06,1.00562,-0.0389837,1,0.658915
1.39796e+06,1.00589,-0.0389837,1,0.662791
1.40655e+06,1.00616,-0.0389837,1,0.666667
1.41515e+06,1.00645,-0.0389837,1,0.670543
1.42378e+06,1.00675,-0.0389837,1,0.674419
1.43243e+06,1.00706,-0.0389837,1,0.678295
1.4411e+06,1.00738,-0.0389837,1,0.682171
1.44979e+06,1.00772,-0.0389837,1,0.686047
1.45851e+06,1.00807,-0.0389837,1,0.689922
1.46725e+06,1.00843,-0.0389837,1,0.693798
1.47602e+06,1.0088,-0.0389837,1,0.697674
1.48481e+06,1.00919,-0.0389837,1,0.70155
1.49363e+06,1.00959,-0.0389837,1,0.705426
1.50248e+06,1.01001,-0.0389837,1,0.709302
1.51136e+06,1.01044,-0.0389837,1,0.713178
1.52027e+06,1.01088,-0.0389837,1,0.717054
1.5292e+06,1.01135,-0.0389837,1,0.72093
1.53817e+06,1.01182,-0.0389837,1,0.724806
1.54717e+06,1.01231,-0.0389837,1,0.728682
1.5562e+06,1.01282,-0.0389837,1,0.732558
1.56527e+06,1.01335,-0.0389837,1,0.736434
1.57437e+06,1.01389,-0.0389837,1,0.74031
1.5835e+06,1.01444,-0.0389837,1,0.744186
1.59267e+06,1.01502,-0.0389837,1,0.748062
1.60187e+06,1.01561,-0.0389837,1,0.751938
1.61111e+06,1.01621,-0.0389837,1,0.755814
1.62039e+06,1.01683,-0.0389837,1,0.75969
1.6297e+06,1.01747,-0.0389837,1,0.763566
1.63904e+06,1.01813,-0.0389837,1,0.767442
1.64843e+06,1.0188,-0.0389837,1,0.771318
1.65785e+06,1.01948,-0.0389837,1,0.775194
1.6673e+06,1.02019,-0.0389837,1,0.77907
1.6768e+06,1.0209,-0.0389837,1,0.782946
1.68632e+06,1.02163,-0.0389837,1,0.786822
1.69588e+06,1.02237,-0.0389837,1,0.790698
1.70548e+06,1.02313,-0.0389837,1,0.794574
1.7151e+06,1.0239,-0.0389837,1,0.79845
1.72476e+06,1.02468,-0.0389837,1,0.802326
1.73444e+06,1.02546,-0.0389837,1,0.806202
1.74415e+06,1.02626,-0.0389837,1,0.810078
1.75389e+06,1.02706,-0.0389837,1,0.813953
1.76365e+06,1.02787,-0.0389837,1,0.817829
1.77343e+06,1.02868,-0.0389837,1,0.821705
1.78322e+06,1.0295,-0.0389837,1,0.825581
1.79303e+06,1.03031,-0.0389837,1,0.829457
1.80284e+06,1.03112,-0.0389837,1,0.833333
1.81265e+06,1.03192,-0.0389837,1,0.837209
1.82247e+06,1.03272,-0.0389837,1,0.841085
1.83228e+06,1.0335,-0.0389837,1,0.844961
1.84207e+06,1.03427,-0.0389837,1,0.848837
1.85184e+06,1.03502,-0.0389837,1,0.852713
1.86159e+06,1.03575,-0.0389837,1,0.856589
1.87129e+06,1.03645,-0.0389837,1,0.860465
1.88096e+06,1.03712,-0.0389837,1,0.864341
1.89057e+06,1.03775,-0.0389837,1,0.868217
1.90012e+06,1.03835,-0.0389837,1,0.872093
1.90959e+06,1.0389,-0.0389837,1,0.875969
1.91899e+06,1.0394,-0.0389837,1,0.879845
1.92828e+06,1.03984,-0.0389837,1,0.883721
1.93746e+06,1.04022,-0.0389837,1,0.887597
1.94653e+06,1.04053,-0.0389837,1,0.891473
1.95546e+06,1.04077,-0.0389837,1,0.895349
1.96423e+06,1.04093,-0.0389837,1,0.899225
1.97285e+06,1.041,-0.0389837,1,0.903101
1.98128e+06,1.04097,-0.0389837,1,0.906977
1.98952e+06,1.04084,-0.0389837,1,0.910853
1.99754e+06,1.0406,-0.0389837,1,0.914729
2.00533e+06,1.04024,-0.0389837,1,0.918605
2.01288e+06,1.03976,-0.0389837,1,0.922481
2.02016e+06,1.03914,-0.0389837,1,0.926357
2.02716e+06,1.03839,-0.0389837,1,0.930233
2.03386e+06,1.03749,-0.0389837,1,0.934109
2.04025e+06,1.03644,-0.0389837,1,0.937984
2.0463e+06,1.03523,-0.0389837,1,0.94186
2.052e+06,1.03385,-0.0389837,1,0.945736
2.05734e+06,1.0323,-0.0389837,1,0.949612
2.06229e+06,1.03057,-0.0389837,1,0.953488
2.06684e+06,1.02865,-0.0389837,1,0.957364
2.07099e+06,1.02655,-0.0389837,1,0.96124
2.0747e+06,1.02426,-0.0389837,1,0.965116
2.07799e+06,1.02176,-0.0389837,1,0.968992
2.08082e+06,1.01907,-0.0389837,1,0.972868
2.0832e+06,1.01618,-0.0389837,1,0.976744
2.08511e+06,1.01308,-0.0389837,1,0.98062
2.08655e+06,1.00978,-0.0389837,1,0.984496
2.08751e+06,1.00628,-0.0389837,1,0.988372
2.08799e+06,1.00257,-0.0389837,1,0.992248
2.53415e+06,1.21206,-0.0389837,1,0.996124
4.56361e+06,2.17425,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p4-4_c3-3_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.003861
33743.2,1,2.11687,0,0.00772201
56238.7,1,2.11687,0,0.011583
78734.1,1,2.11687,0,0.015444
101230,1,2.11687,0,0.019305
123725,1,2.11687,0,0.023166
146221,1,2.11687,0,0.027027
168716,1,2.11687,0,0.030888
191211,1,2.11687,0,0.034749
213707,1,2.11687,0,0.03861
236202,1,2.11687,0,0.042471
258698,1,2.11687,0,0.046332
281193,1,2.11687,0,0.0501931
303689,1,2.11687,0,0.0540541
326184,1,2.11687,0,0.0579151
348680,1,2.11687,0,0.0617761
371175,1,2.11687,0,0.0656371
393671,1,2.11687,0,0.0694981
416166,1,2.11687,0,0.0733591
438662,1,2.11687,0,0.0772201
461157,1,2.11687,0,0.0810811
483653,1,2.11687,0,0.0849421
506148,1,2.11687,0,0.0888031
528644,1,2.11687,0,0.0926641
551139,1,2.11687,0,0.0965251
573634,1,2.11687,0,0.100386
596130,1,2.11687,0,0.104247
618625,1,2.11687,0,0.108108
641121,1,2.11687,0,0.111969
663616,1,2.11687,0,0.11583
686112,1,2.11687,0,0.119691
708607,1,2.11687,0,0.123552
731103,1,2.11687,0,0.127413
753598,1,2.11687,0,0.131274
776094,1,2.11687,0,0.135135
798589,1,2.11687,0,0.138996
821085,1,2.11687,0,0.142857
843580,1,2.11687,0,0.146718
866076,1,2.11687,0,0.150579
888571,1,2.11687,0,0.15444
911067,1,2.11687,0,0.158301
933562,1,2.11687,0,0.162162
956057,1,2.11687,0,0.166023
978553,1,2.11687,0,0.169884
1.00105e+06,1,2.11687,0,0.173745
1.02354e+06,1,2.11687,0,0.177606
1.04604e+06,1,2.11687,0,0.181467
1.06853e+06,1,2.11687,0,0.185328
1.09103e+06,1,2.11687,0,0.189189
1.11353e+06,1,2.11687,0,0.19305
1.13602e+06,1,2.11687,0,0.196911
1.15852e+06,1,2.11687,0,0.200772
1.18101e+06,1,2.11687,0,0.204633
1.20351e+06,1,2.11687,0,0.208494
1.226e+06,1,2.11687,0,0.212355
1.2485e+06,1,2.11687,0,0.216216
1.27099e+06,1,2.11687,0,0.220077
1.29349e+06,1,2.11687,0,0.223938
1.31599e+06,1,2.11687,0,0.227799
1.33848e+06,1,2.11687,0,0.23166
1.36098e+06,1,2.11687,0,0.235521
1.38347e+06,1,2.11687,0,0.239382
1.40597e+06,1,2.11687,0,0.243243
1.42846e+06,1,2.11687,0,0.247104
1.45096e+06,1,2.11687,0,0.250965
1.47345e+06,1,2.11687,0,0.254826
1.49595e+06,1,2.11687,0,0.258687
1.51844e+06,1,2.11687,0,0.262548
1.54094e+06,1,2.11687,0,0.266409
1.56344e+06,1,2.11687,0,0.27027
1.58593e+06,1,2.11687,0,0.274131
1.60843e+06,1,2.11687,0,0.277992
1.63092e+06,1,2.11687,0,0.281853
1.65342e+06,1,2.11687,0,0.285714
1.67591e+06,1,2.11687,0,0.289575
1.69841e+06,1,2.11687,0,0.293436
1.7209e+06,1,2.11687,0,0.297297
1.7434e+06,1,2.11687,0,0.301158
1.7659e+06,1,2.11687,0,0.305019
1.78839e+06,1,2.11687,0,0.30888
1.81089e+06,1,2.11687,0,0.312741
1.83338e+06,1,2.11687,0,0.316602
1.85588e+06,1,2.11687,0,0.320463
1.87837e+06,1,2.11687,0,0.324324
1.90087e+06,1,2.11687,0,0.328185
1.92337e+06,1,2.11687,0,0.332046
1.94586e+06,1,2.11687,0,0.335907
1.96836e+06,1,2.11687,0,0.339768
1.99085e+06,1,2.11687,0,0.343629
2.01335e+06,1,2.11687,0,0.34749
2.03584e+06,1,2.11687,0,0.351351
2.05834e+06,1,2.11687,0,0.355212
2.08084e+06,1,2.11687,0,0.359073
2.10333e+06,1,2.11687,0,0.362934
2.12583e+06,1,2.11687,0,0.366795
2.14833e+06,1,2.11687,0,0.370656
2.17082e+06,1,2.11687,0,0.374517
2.19332e+06,1,2.11687,0,0.378378
2.21582e+06,1.00001,2.11687,0,0.382239
2.23831e+06,1.00001,2.11687,0,0.3861
2.26081e+06,1.00001,2.11687,0,0.389961
2.28331e+06,1.00001,2.11687,0,0.393822
2.3058e+06,1.00001,2.11687,0,0.397683
2.3283e+06,1.00001,2.11687,0,0.401544
2.3508e+06,1.00001,2.11687,0,0.405405
2.3733e+06,1.00001,2.11687,0,0.409266
2.39579e+06,1.00001,2.11687,0,0.413127
2.41829e+06,1.00001,2.11687,0,0.416988
2.44079e+06,1.00001,2.11687,0,0.420849
2.46329e+06,1.00001,2.11687,0,0.42471
2.48579e+06,1.00002,2.11687,0,0.428571
2.50829e+06,1.00002,2.11687,0,0.432432
2.53079e+06,1.00002,2.11687,0,0.436293
2.55329e+06,1.00002,2.11687,0,0.440154
2.57579e+06,1.00002,2.11687,0,0.444015
2.59829e+06,1.00002,2.11687,0,0.447876
2.62079e+06,1.00003,2.11687,0,0.451737
2.64329e+06,1.00003,2.11687,0,0.455598
2.6658e+06,1.00003,2.11687,0,0.459459
2.6883e+06,1.00003,2.11687,0,0.46332
2.7108e+06,1.00004,2.11687,0,0.467181
2.73331e+06,1.00004,2.11687,0,0.471042
2.75582e+06,1.00004,2.11687,0,0.474903
2.77832e+06,1.00005,2.11687,0,0.478764
2.80083e+06,1.00005,2.11687,0,0.482625
2.82334e+06,1.00006,2.11687,0,0.486486
2.84585e+06,1.00006,2.11687,0,0.490347
2.86836e+06,1.00007,2.11687,0,0.494208
2.89087e+06,1.00007,2.11687,0,0.498069
2.91339e+06,1.00008,2.11687,0,0.501931
2.9359e+06,1.00008,2.11687,0,0.505792
2.95842e+06,1.00009,2.11687,0,0.509653
2.98094e+06,1.0001,2.11687,0,0.513514
3.00346e+06,1.00011,2.11687,0,0.517375
3.02599e+06,1.00011,2.11687,0,0.521236
3.04851e+06,1.00012,2.11687,0,0.525097
3.07104e+06,1.00013,2.11687,0,0.528958
3.09357e+06,1.00014,2.11687,0,0.532819
3.11611e+06,1.00016,2.11687,0,0.53668
3.13864e+06,1.00017,2.11687,0,0.540541
3.16118e+06,1.00018,2.11687,0,0.544402
3.18373e+06,1.00019,2.11687,0,0.548263
3.20628e+06,1.00021,2.11687,0,0.552124
3.22883e+06,1.00023,2.11687,0,0.555985
3.25138e+06,1.00024,2.11687,0,0.559846
3.27395e+06,1.00026,2.11687,0,0.563707
3.29651e+06,1.00028,2.11687,0,0.567568
3.31908e+06,1.0003,2.11687,0,0.571429
3.34166e+06,1.00032,2.11687,0,0.57529
3.36424e+06,1.00035,2.11687,0,0.579151
3.38683e+06,1.00037,2.11687,0,0.583012
3.40943e+06,1.0004,2.11687,0,0.586873
3.43204e+06,1.00043,2.11687,0,0.590734
3.45465e+06,1.00046,2.11687,0,0.594595
3.47727e+06,1.0005,2.11687,0,0.598456
3.4999e+06,1.00053,2.11687,0,0.602317
3.52254e+06,1.00057,2.11687,0,0.606178
3.5452e+06,1.00061,2.11687,0,0.610039
3.56786e+06,1.00065,2.11687,0,0.6139
3.59053e+06,1.0007,2.11687,0,0.617761
3.61322e+06,1.00075,2.11687,0,0.621622
3.63592e+06,1.0008,2.11687,0,0.625483
3.65864e+06,1.00085,2.11687,0,0.629344
3.68137e+06,1.00091,2.11687,0,0.633205
3.70412e+06,1.00098,2.11687,0,0.637066
3.72688e+06,1.00104,2.11687,0,0.640927
3.74967e+06,1.00111,2.11687,0,0.644788
3.77247e+06,1.00119,2.11687,0,0.648649
3.7953e+06,1.00127,2.11687,0,0.65251
3.81814e+06,1.00135,2.11687,0,0.656371
3.84101e+06,1.00144,2.11687,0,0.660232
3.86391e+06,1.00154,2.11687,0,0.664093
3.88683e+06,1.00164,2.11687,0,0.667954
3.90978e+06,1.00175,2.11687,0,0.671815
3.93276e+06,1.00186,2.11687,0,0.675676
3.95577e+06,1.00198,2.11687,0,0.679537
3.97882e+06,1.00211,2.11687,0,0.683398
4.0019e+06,1.00224,2.11687,0,0.687259
4.02502e+06,1.00239,2.11687,0,0.69112
4.04818e+06,1.00254,2.11687,0,0.694981
4.07138e+06,1.0027,2.11687,0,0.698842
4.09462e+06,1.00286,2.11687,0,0.702703
4.11791e+06,1.00304,2.11687,0,0.706564
4.14125e+06,1.00323,2.11687,0,0.710425
4.16464e+06,1.00343,2.11687,0,0.714286
4.18808e+06,1.00364,2.11687,0,0.718147
4.21158e+06,1.00386,2.11687,0,0.722008
4.23514e+06,1.00409,2.11687,0,0.725869
4.25876e+06,1.00433,2.11687,0,0.72973
4.28245e+06,1.00459,2.11687,0,0.733591
4.30621e+06,1.00486,2.11687,0,0.737452
4.33004e+06,1.00514,2.11687,0,0.741313
4.35394e+06,1.00544,2.11687,0,0.745174
4.37793e+06,1.00576,2.11687,0,0.749035
4.40199e+06,1.00608,2.11687,0,0.752896
4.42614e+06,1.00643,2.11687,0,0.756757
4.45038e+06,1.00679,2.11687,0,0.760618
4.47471e+06,1.00717,2.11687,0,0.764479
4.49914e+06,1.00757,2.11687,0,0.76834
4.52366e+06,1.00798,2.11687,0,0.772201
4.54829e+06,1.00841,2.11687,0,0.776062
4.57302e+06,1.00887,2.11687,0,0.779923
4.59786e+06,1.00934,2.11687,0,0.783784
4.62282e+06,1.00983,2.11687,0,0.787645
4.64788e+06,1.01034,2.11687,0,0.791506
4.67307e+06,1.01087,2.11687,0,0.795367
4.69837e+06,1.01142,2.11687,0,0.799228
4.72379e+06,1.01199,2.11687,0,0.803089
4.74934e+06,1.01259,2.11687,0,0.80695
4.77501e+06,1.0132,2.11687,0,0.810811
4.8008e+06,1.01383,2.11687,0,0.814672
4.82672e+06,1.01449,2.11687,0,0.818533
4.85276e+06,1.01516,2.11687,0,0.822394
4.87892e+06,1.01585,2.11687,0,0.826255
4.90519e+06,1.01656,2.11687,0,0.830116
4.93158e+06,1.01729,2.11687,0,0.833977
4.95808e+06,1.01803,2.11687,0,0.837838
4.98468e+06,1.01879,2.11687,0,0.841699
5.01138e+06,1.01956,2.11687,0,0.84556
5.03816e+06,1.02033,2.11687,0,0.849421
5.06501e+06,1.02112,2.11687,0,0.853282
5.09192e+06,1.02191,2.11687,0,0.857143
5.11888e+06,1.0227,2.11687,0,0.861004
5.14586e+06,1.0235,2.11687,0,0.864865
5.17285e+06,1.02428,2.11687,0,0.868726
5.19983e+06,1.02506,2.11687,0,0.872587
5.22676e+06,1.02582,2.11687,0,0.876448
5.25362e+06,1.02655,2.11687,0,0.880309
5.28037e+06,1.02727,2.11687,0,0.88417
5.30698e+06,1.02795,2.11687,0,0.888031
5.33342e+06,1.02858,2.11687,0,0.891892
5.35963e+06,1.02917,2.11687,0,0.895753
5.38557e+06,1.02971,2.11687,0,0.899614
5.4112e+06,1.03018,2.11687,0,0.903475
5.43645e+06,1.03057,2.11687,0,0.907336
5.46127e+06,1.03088,2.11687,0,0.911197
5.48559e+06,1.03109,2.11687,0,0.915058
5.50936e+06,1.0312,2.11687,0,0.918919
5.53249e+06,1.03119,2.11687,0,0.92278
5.55493e+06,1.03105,2.11687,0,0.926641
5.5766e+06,1.03076,2.11687,0,0.930502
5.59742e+06,1.03033,2.11687,0,0.934363
5.61731e+06,1.02973,2.11687,0,0.938224
5.6362e+06,1.02895,2.11687,0,0.942085
5.65401e+06,1.02798,2.11687,0,0.945946
5.67066e+06,1.0268,2.11687,0,0.949807
5.68608e+06,1.02542,2.11687,0,0.953668
5.70019e+06,1.02381,2.11687,0,0.957529
5.71293e+06,1.02197,2.11687,0,0.96139
5.72423e+06,1.01989,2.11687,0,0.965251
5.73403e+06,1.01755,2.11687,0,0.969112
5.74229e+06,1.01497,2.11687,0,0.972973
5.74894e+06,1.01212,2.11687,0,0.976834
5.75397e+06,1.00901,2.11687,0,0.980695
5.75734e+06,1.00563,2.11687,0,0.984556
5.75903e+06,1.00199,2.11687,0,0.988417
6.57304e+06,1.13916,2.11687,0,0.992278
9.07158e+06,1.56607,2.11687,0,0.996139
1.73207e+07,2.97859,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p4-4_c3-3_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.003861
12226.8,1,-0.0389837,1,0.00772201
20378,1,-0.0389837,1,0.011583
28529.2,1,-0.0389837,1,0.015444
36680.4,1,-0.0389837,1,0.019305
44831.6,1,-0.0389837,1,0.023166
52982.8,1,-0.0389837,1,0.027027
61134,1,-0.0389837,1,0.030888
69285.2,1,-0.0389837,1,0.034749
77436.4,1,-0.0389837,1,0.03861
85587.6,1,-0.0389837,1,0.042471
93738.8,1,-0.0389837,1,0.046332
101890,1,-0.0389837,1,0.0501931
110041,1,-0.0389837,1,0.0540541
118192,1,-0.0389837,1,0.0579151
126344,1,-0.0389837,1,0.0617761
134495,1,-0.0389837,1,0.0656371
142646,1,-0.0389837,1,0.0694981
150797,1,-0.0389837,1,0.0733591
158948,1,-0.0389837,1,0.0772201
167100,1,-0.0389837,1,0.0810811
175251,1,-0.0389837,1,0.0849421
183402,1,-0.0389837,1,0.0888031
191553,1,-0.0389837,1,0.0926641
199704,1,-0.0389837,1,0.0965251
207856,1,-0.0389837,1,0.100386
216007,1,-0.0389837,1,0.104247
224158,1,-0.0389837,1,0.108108
232309,1,-0.0389837,1,0.111969
240460,1,-0.0389837,1,0.11583
248612,1,-0.0389837,1,0.119691
256763,1,-0.0389837,1,0.123552
264914,1,-0.0389837,1,0.127413
273065,1,-0.0389837,1,0.131274
281216,1,-0.0389837,1,0.135135
289368,1,-0.0389837,1,0.138996
297519,1,-0.0389837,1,0.142857
305670,1,-0.0389837,1,0.146718
313821,1,-0.0389837,1,0.150579
321972,1,-0.0389837,1,0.15444
330123,1,-0.0389837,1,0.158301
338275,1,-0.0389837,1,0.162162
346426,1,-0.0389837,1,0.166023
354577,1,-0.0389837,1,0.169884
362728,1,-0.0389837,1,0.173745
370879,1,-0.0389837,1,0.177606
379031,1,-0.0389837,1,0.181467
387182,1,-0.0389837,1,0.185328
395333,1,-0.0389837,1,0.189189
403484,1,-0.0389837,1,0.19305
411635,1,-0.0389837,1,0.196911
419787,1,-0.0389837,1,0.200772
427938,1,-0.0389837,1,0.204633
436089,1,-0.0389837,1,0.208494
444240,1,-0.0389837,1,0.212355
452391,1,-0.0389837,1,0.216216
460543,1,-0.0389837,1,0.220077
468694,1,-0.0389837,1,0.223938
476845,1,-0.0389837,1,0.227799
484996,1,-0.0389837,1,0.23166
493147,1,-0.0389837,1,0.235521
501299,1,-0.0389837,1,0.239382
509450,1,-0.0389837,1,0.243243
517601,1,-0.0389837,1,0.247104
525752,1,-0.0389837,1,0.250965
533903,1,-0.0389837,1,0.254826
542055,1,-0.0389837,1,0.258687
550206,1,-0.0389837,1,0.262548
558357,1,-0.0389837,1,0.266409
566508,1,-0.0389837,1,0.27027
574660,1,-0.0389837,1,0.274131
582811,1,-0.0389837,1,0.277992
590962,1,-0.0389837,1,0.281853
599113,1,-0.0389837,1,0.285714
607264,1,-0.0389837,1,0.289575
615416,1,-0.0389837,1,0.293436
623567,1,-0.0389837,1,0.297297
631718,1,-0.0389837,1,0.301158
639869,1,-0.0389837,1,0.305019
648021,1,-0.0389837,1,0.30888
656172,1,-0.0389837,1,0.312741
664323,1,-0.0389837,1,0.316602
672474,1,-0.0389837,1,0.320463
680626,1,-0.0389837,1,0.324324
688777,1,-0.0389837,1,0.328185
696928,1,-0.0389837,1,0.332046
705080,1,-0.0389837,1,0.335907
713231,1,-0.0389837,1,0.339768
721382,1,-0.0389837,1,0.343629
729534,1,-0.0389837,1,0.34749
737685,1,-0.0389837,1,0.351351
745836,1,-0.0389837,1,0.355212
753988,1,-0.0389837,1,0.359073
762139,1,-0.0389837,1,0.362934
770291,1,-0.0389837,1,0.366795
778442,1,-0.0389837,1,0.370656
786594,1,-0.0389837,1,0.374517
794745,1,-0.0389837,1,0.378378
802897,1.00001,-0.0389837,1,0.382239
811049,1.00001,-0.0389837,1,0.3861
819200,1.00001,-0.0389837,1,0.389961
827352,1.00001,-0.0389837,1,0.393822
835504,1.00001,-0.0389837,1,0.397683
843656,1.00001,-0.0389837,1,0.401544
851808,1.00001,-0.0389837,1,0.405405
859960,1.00001,-0.0389837,1,0.409266
868112,1.00001,-0.0389837,1,0.413127
876264,1.00001,-0.0389837,1,0.416988
884416,1.00001,-0.0389837,1,0.420849
892569,1.00001,-0.0389837,1,0.42471
900721,1.00002,-0.0389837,1,0.428571
908874,1.00002,-0.0389837,1,0.432432
917027,1.00002,-0.0389837,1,0.436293
925180,1.00002,-0.0389837,1,0.440154
933333,1.00002,-0.0389837,1,0.444015
941486,1.00002,-0.0389837,1,0.447876
949640,1.00003,-0.0389837,1,0.451737
957793,1.00003,-0.0389837,1,0.455598
965947,1.00003,-0.0389837,1,0.459459
974101,1.00003,-0.0389837,1,0.46332
982256,1.00004,-0.0389837,1,0.467181
990410,1.00004,-0.0389837,1,0.471042
998565,1.00004,-0.0389837,1,0.474903
1.00672e+06,1.00005,-0.0389837,1,0.478764
1.01488e+06,1.00005,-0.0389837,1,0.482625
1.02303e+06,1.00006,-0.0389837,1,0.486486
1.03119e+06,1.00006,-0.0389837,1,0.490347
1.03935e+06,1.00007,-0.0389837,1,0.494208
1.0475e+06,1.00007,-0.0389837,1,0.498069
1.05566e+06,1.00008,-0.0389837,1,0.501931
1.06382e+06,1.00008,-0.0389837,1,0.505792
1.07198e+06,1.00009,-0.0389837,1,0.509653
1.08014e+06,1.0001,-0.0389837,1,0.513514
1.0883e+06,1.00011,-0.0389837,1,0.517375
1.09646e+06,1.00011,-0.0389837,1,0.521236
1.10462e+06,1.00012,-0.0389837,1,0.525097
1.11279e+06,1.00013,-0.0389837,1,0.528958
1.12095e+06,1.00014,-0.0389837,1,0.532819
1.12912e+06,1.00016,-0.0389837,1,0.53668
1.13728e+06,1.00017,-0.0389837,1,0.540541
1.14545e+06,1.00018,-0.0389837,1,0.544402
1.15362e+06,1.00019,-0.0389837,1,0.548263
1.16179e+06,1.00021,-0.0389837,1,0.552124
1.16996e+06,1.00023,-0.0389837,1,0.555985
1.17813e+06,1.00024,-0.0389837,1,0.559846
1.18631e+06,1.00026,-0.0389837,1,0.563707
1.19449e+06,1.00028,-0.0389837,1,0.567568
1.20266e+06,1.0003,-0.0389837,1,0.571429
1.21085e+06,1.00032,-0.0389837,1,0.57529
1.21903e+06,1.00035,-0.0389837,1,0.579151
1.22721e+06,1.00037,-0.0389837,1,0.583012
1.2354e+06,1.0004,-0.0389837,1,0.586873
1.24359e+06,1.00043,-0.0389837,1,0.590734
1.25179e+06,1.00046,-0.0389837,1,0.594595
1.25998e+06,1.0005,-0.0389837,1,0.598456
1.26818e+06,1.00053,-0.0389837,1,0.602317
1.27639e+06,1.00057,-0.0389837,1,0.606178
1.2846e+06,1.00061,-0.0389837,1,0.610039
1.29281e+06,1.00065,-0.0389837,1,0.6139
1.30102e+06,1.0007,-0.0389837,1,0.617761
1.30924e+06,1.00075,-0.0389837,1,0.621622
1.31747e+06,1.0008,-0.0389837,1,0.625483
1.3257e+06,1.00085,-0.0389837,1,0.629344
1.33394e+06,1.00091,-0.0389837,1,0.633205
1.34218e+06,1.00098,-0.0389837,1,0.637066
1.35043e+06,1.00104,-0.0389837,1,0.640927
1.35869e+06,1.00111,-0.0389837,1,0.644788
1.36695e+06,1.00119,-0.0389837,1,0.648649
1.37522e+06,1.00127,-0.0389837,1,0.65251
1.3835e+06,1.00135,-0.0389837,1,0.656371
1.39178e+06,1.00144,-0.0389837,1,0.660232
1.40008e+06,1.00154,-0.0389837,1,0.664093
1.40839e+06,1.00164,-0.0389837,1,0.667954
1.4167e+06,1.00175,-0.0389837,1,0.671815
1.42503e+06,1.00186,-0.0389837,1,0.675676
1.43337e+06,1.00198,-0.0389837,1,0.679537
1.44172e+06,1.00211,-0.0389837,1,0.683398
1.45008e+06,1.00224,-0.0389837,1,0.687259
1.45846e+06,1.00239,-0.0389837,1,0.69112
1.46685e+06,1.00254,-0.0389837,1,0.694981
1.47526e+06,1.0027,-0.0389837,1,0.698842
1.48368e+06,1.00286,-0.0389837,1,0.702703
1.49212e+06,1.00304,-0.0389837,1,0.706564
1.50057e+06,1.00323,-0.0389837,1,0.710425
1.50905e+06,1.00343,-0.0389837,1,0.714286
1.51754e+06,1.00364,-0.0389837,1,0.718147
1.52606e+06,1.00386,-0.0389837,1,0.722008
1.5346e+06,1.00409,-0.0389837,1,0.725869
1.54316e+06,1.00433,-0.0389837,1,0.72973
1.55174e+06,1.00459,-0.0389837,1,0.733591
1.56035e+06,1.00486,-0.0389837,1,0.737452
1.56898e+06,1.00514,-0.0389837,1,0.741313
1.57764e+06,1.00544,-0.0389837,1,0.745174
1.58633e+06,1.00576,-0.0389837,1,0.749035
1.59505e+06,1.00608,-0.0389837,1,0.752896
1.6038e+06,1.00643,-0.0389837,1,0.756757
1.61259e+06,1.00679,-0.0389837,1,0.760618
1.6214e+06,1.00717,-0.0389837,1,0.764479
1.63025e+06,1.00757,-0.0389837,1,0.76834
1.63914e+06,1.00798,-0.0389837,1,0.772201
1.64806e+06,1.00841,-0.0389837,1,0.776062
1.65703e+06,1.00887,-0.0389837,1,0.779923
1.66603e+06,1.00934,-0.0389837,1,0.783784
1.67507e+06,1.00983,-0.0389837,1,0.787645
1.68415e+06,1.01034,-0.0389837,1,0.791506
1.69328e+06,1.01087,-0.0389837,1,0.795367
1.70245e+06,1.01142,-0.0389837,1,0.799228
1.71166e+06,1.01199,-0.0389837,1,0.803089
1.72092e+06,1.01259,-0.0389837,1,0.80695
1.73022e+06,1.0132,-0.0389837,1,0.810811
1.73956e+06,1.01383,-0.0389837,1,0.814672
1.74895e+06,1.01449,-0.0389837,1,0.818533
1.75839e+06,1.01516,-0.0389837,1,0.822394
1.76787e+06,1.01585,-0.0389837,1,0.826255
1.77739e+06,1.01656,-0.0389837,1,0.830116
1.78695e+06,1.01729,-0.0389837,1,0.833977
1.79655e+06,1.01803,-0.0389837,1,0.837838
1.80619e+06,1.01879,-0.0389837,1,0.841699
1.81586e+06,1.01956,-0.0389837,1,0.84556
1.82557e+06,1.02033,-0.0389837,1,0.849421
1.8353e+06,1.02112,-0.0389837,1,0.853282
1.84505e+06,1.02191,-0.0389837,1,0.857143
1.85482e+06,1.0227,-0.0389837,1,0.861004
1.8646e+06,1.0235,-0.0389837,1,0.864865
1.87438e+06,1.02428,-0.0389837,1,0.868726
1.88415e+06,1.02506,-0.0389837,1,0.872587
1.89391e+06,1.02582,-0.0389837,1,0.876448
1.90364e+06,1.02655,-0.0389837,1,0.880309
1.91333e+06,1.02727,-0.0389837,1,0.88417
1.92298e+06,1.02795,-0.0389837,1,0.888031
1.93256e+06,1.02858,-0.0389837,1,0.891892
1.94205e+06,1.02917,-0.0389837,1,0.895753
1.95145e+06,1.02971,-0.0389837,1,0.899614
1.96074e+06,1.03018,-0.0389837,1,0.903475
1.96989e+06,1.03057,-0.0389837,1,0.907336
1.97888e+06,1.03088,-0.0389837,1,0.911197
1.98769e+06,1.03109,-0.0389837,1,0.915058
1.99631e+06,1.0312,-0.0389837,1,0.918919
2.00469e+06,1.03119,-0.0389837,1,0.92278
2.01282e+06,1.03105,-0.0389837,1,0.926641
2.02067e+06,1.03076,-0.0389837,1,0.930502
2.02822e+06,1.03033,-0.0389837,1,0.934363
2.03542e+06,1.02973,-0.0389837,1,0.938224
2.04227e+06,1.02895,-0.0389837,1,0.942085
2.04872e+06,1.02798,-0.0389837,1,0.945946
2.05476e+06,1.0268,-0.0389837,1,0.949807
2.06034e+06,1.02542,-0.0389837,1,0.953668
2.06546e+06,1.02381,-0.0389837,1,0.957529
2.07007e+06,1.02197,-0.0389837,1,0.96139
2.07417e+06,1.01989,-0.0389837,1,0.965251
2.07772e+06,1.01755,-0.0389837,1,0.969112
2.08071e+06,1.01497,-0.0389837,1,0.972973
2.08312e+06,1.01212,-0.0389837,1,0.976834
2.08494e+06,1.00901,-0.0389837,1,0.980695
2.08616e+06,1.00563,-0.0389837,1,0.984556
2.08677e+06,1.00199,-0.0389837,1,0.988417
2.38173e+06,1.13916,-0.0389837,1,0.992278
3.28707e+06,1.56607,-0.0389837,1,0.996139
6.27614e+06,2.97859,-0.0389837,1,1


==> data/spectra_1D_segmented/spectrum_p5-5_c4-4_fast.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
11247.7,1,2.11687,0,0.00384615
33743.2,1,2.11687,0,0.00769231
56238.7,1,2.11687,0,0.0115385
78734.1,1,2.11687,0,0.0153846
101230,1,2.11687,0,0.0192308
123725,1,2.11687,0,0.0230769
146221,1,2.11687,0,0.0269231
168716,1,2.11687,0,0.0307692
191211,1,2.11687,0,0.0346154
213707,1,2.11687,0,0.0384615
236202,1,2.11687,0,0.0423077
258698,1,2.11687,0,0.0461538
281193,1,2.11687,0,0.05
303689,1,2.11687,0,0.0538462
326184,1,2.11687,0,0.0576923
348680,1,2.11687,0,0.0615385
371175,1,2.11687,0,0.0653846
393671,1,2.11687,0,0.0692308
416166,1,2.11687,0,0.0730769
438662,1,2.11687,0,0.0769231
461157,1,2.11687,0,0.0807692
483653,1,2.11687,0,0.0846154
506148,1,2.11687,0,0.0884615
528644,1,2.11687,0,0.0923077
551139,1,2.11687,0,0.0961538
573634,1,2.11687,0,0.1
596130,1,2.11687,0,0.103846
618625,1,2.11687,0,0.107692
641121,1,2.11687,0,0.111538
663616,1,2.11687,0,0.115385
686112,1,2.11687,0,0.119231
708607,1,2.11687,0,0.123077
731103,1,2.11687,0,0.126923
753598,1,2.11687,0,0.130769
776094,1,2.11687,0,0.134615
798589,1,2.11687,0,0.138462
821085,1,2.11687,0,0.142308
843580,1,2.11687,0,0.146154
866076,1,2.11687,0,0.15
888571,1,2.11687,0,0.153846
911067,1,2.11687,0,0.157692
933562,1,2.11687,0,0.161538
956057,1,2.11687,0,0.165385
978553,1,2.11687,0,0.169231
1.00105e+06,1,2.11687,0,0.173077
1.02354e+06,1,2.11687,0,0.176923
1.04604e+06,1,2.11687,0,0.180769
1.06853e+06,1,2.11687,0,0.184615
1.09103e+06,1,2.11687,0,0.188462
1.11353e+06,1,2.11687,0,0.192308
1.13602e+06,1,2.11687,0,0.196154
1.15852e+06,1,2.11687,0,0.2
1.18101e+06,1,2.11687,0,0.203846
1.20351e+06,1,2.11687,0,0.207692
1.226e+06,1,2.11687,0,0.211538
1.2485e+06,1,2.11687,0,0.215385
1.27099e+06,1,2.11687,0,0.219231
1.29349e+06,1,2.11687,0,0.223077
1.31598e+06,1,2.11687,0,0.226923
1.33848e+06,1,2.11687,0,0.230769
1.36098e+06,1,2.11687,0,0.234615
1.38347e+06,1,2.11687,0,0.238462
1.40597e+06,1,2.11687,0,0.242308
1.42846e+06,1,2.11687,0,0.246154
1.45096e+06,1,2.11687,0,0.25
1.47345e+06,1,2.11687,0,0.253846
1.49595e+06,1,2.11687,0,0.257692
1.51844e+06,1,2.11687,0,0.261538
1.54094e+06,1,2.11687,0,0.265385
1.56344e+06,1,2.11687,0,0.269231
1.58593e+06,1,2.11687,0,0.273077
1.60843e+06,1,2.11687,0,0.276923
1.63092e+06,1,2.11687,0,0.280769
1.65342e+06,1,2.11687,0,0.284615
1.67591e+06,1,2.11687,0,0.288462
1.69841e+06,1,2.11687,0,0.292308
1.7209e+06,1,2.11687,0,0.296154
1.7434e+06,1,2.11687,0,0.3
1.76589e+06,1,2.11687,0,0.303846
1.78839e+06,1,2.11687,0,0.307692
1.81089e+06,1,2.11687,0,0.311538
1.83338e+06,1,2.11687,0,0.315385
1.85588e+06,1,2.11687,0,0.319231
1.87837e+06,1,2.11687,0,0.323077
1.90087e+06,1,2.11687,0,0.326923
1.92336e+06,1,2.11687,0,0.330769
1.94586e+06,1,2.11687,0,0.334615
1.96835e+06,1,2.11687,0,0.338462
1.99085e+06,1,2.11687,0,0.342308
2.01334e+06,1,2.11687,0,0.346154
2.03584e+06,1,2.11687,0,0.35
2.05834e+06,1,2.11687,0,0.353846
2.08083e+06,1,2.11687,0,0.357692
2.10333e+06,1,2.11687,0,0.361538
2.12582e+06,1,2.11687,0,0.365385
2.14832e+06,1,2.11687,0,0.369231
2.17081e+06,1,2.11687,0,0.373077
2.19331e+06,1,2.11687,0,0.376923
2.2158e+06,1,2.11687,0,0.380769
2.2383e+06,1,2.11687,0,0.384615
2.2608e+06,1,2.11687,0,0.388462
2.28329e+06,1,2.11687,0,0.392308
2.30579e+06,1,2.11687,0,0.396154
2.32828e+06,1,2.11687,0,0.4
2.35078e+06,1,2.11687,0,0.403846
2.37327e+06,1,2.11687,0,0.407692
2.39577e+06,1,2.11687,0,0.411538
2.41827e+06,1,2.11687,0,0.415385
2.44076e+06,1,2.11687,0,0.419231
2.46326e+06,1,2.11687,0,0.423077
2.48575e+06,1,2.11687,0,0.426923
2.50825e+06,1,2.11687,0,0.430769
2.53074e+06,1,2.11687,0,0.434615
2.55324e+06,1,2.11687,0,0.438462
2.57574e+06,1,2.11687,0,0.442308
2.59823e+06,1,2.11687,0,0.446154
2.62073e+06,1,2.11687,0,0.45
2.64322e+06,1,2.11687,0,0.453846
2.66572e+06,1,2.11687,0,0.457692
2.68822e+06,1,2.11687,0,0.461538
2.71071e+06,1,2.11687,0,0.465385
2.73321e+06,1,2.11687,0,0.469231
2.75571e+06,1,2.11687,0,0.473077
2.7782e+06,1,2.11687,0,0.476923
2.8007e+06,1.00001,2.11687,0,0.480769
2.8232e+06,1.00001,2.11687,0,0.484615
2.8457e+06,1.00001,2.11687,0,0.488462
2.86819e+06,1.00001,2.11687,0,0.492308
2.89069e+06,1.00001,2.11687,0,0.496154
2.91319e+06,1.00001,2.11687,0,0.5
2.93569e+06,1.00001,2.11687,0,0.503846
2.95819e+06,1.00001,2.11687,0,0.507692
2.98068e+06,1.00001,2.11687,0,0.511538
3.00318e+06,1.00001,2.11687,0,0.515385
3.02568e+06,1.00001,2.11687,0,0.519231
3.04818e+06,1.00002,2.11687,0,0.523077
3.07069e+06,1.00002,2.11687,0,0.526923
3.09319e+06,1.00002,2.11687,0,0.530769
3.11569e+06,1.00002,2.11687,0,0.534615
3.13819e+06,1.00002,2.11687,0,0.538462
3.16069e+06,1.00003,2.11687,0,0.542308
3.1832e+06,1.00003,2.11687,0,0.546154
3.2057e+06,1.00003,2.11687,0,0.55
3.22821e+06,1.00003,2.11687,0,0.553846
3.25072e+06,1.00004,2.11687,0,0.557692
3.27322e+06,1.00004,2.11687,0,0.561538
3.29573e+06,1.00004,2.11687,0,0.565385
3.31824e+06,1.00005,2.11687,0,0.569231
3.34076e+06,1.00005,2.11687,0,0.573077
3.36327e+06,1.00006,2.11687,0,0.576923
3.38579e+06,1.00006,2.11687,0,0.580769
3.4083e+06,1.00007,2.11687,0,0.584615
3.43082e+06,1.00008,2.11687,0,0.588462
3.45334e+06,1.00008,2.11687,0,0.592308
3.47587e+06,1.00009,2.11687,0,0.596154
3.4984e+06,1.0001,2.11687,0,0.6
3.52093e+06,1.00011,2.11687,0,0.603846
3.54346e+06,1.00012,2.11687,0,0.607692
3.566e+06,1.00013,2.11687,0,0.611538
3.58854e+06,1.00014,2.11687,0,0.615385
3.61108e+06,1.00015,2.11687,0,0.619231
3.63363e+06,1.00017,2.11687,0,0.623077
3.65619e+06,1.00018,2.11687,0,0.626923
3.67874e+06,1.0002,2.11687,0,0.630769
3.70131e+06,1.00022,2.11687,0,0.634615
3.72388e+06,1.00024,2.11687,0,0.638462
3.74646e+06,1.00026,2.11687,0,0.642308
3.76904e+06,1.00028,2.11687,0,0.646154
3.79164e+06,1.0003,2.11687,0,0.65
3.81424e+06,1.00033,2.11687,0,0.653846
3.83685e+06,1.00036,2.11687,0,0.657692
3.85947e+06,1.00039,2.11687,0,0.661538
3.8821e+06,1.00042,2.11687,0,0.665385
3.90475e+06,1.00046,2.11687,0,0.669231
3.9274e+06,1.0005,2.11687,0,0.673077
3.95007e+06,1.00054,2.11687,0,0.676923
3.97276e+06,1.00058,2.11687,0,0.680769
3.99546e+06,1.00063,2.11687,0,0.684615
4.01818e+06,1.00068,2.11687,0,0.688462
4.04091e+06,1.00074,2.11687,0,0.692308
4.06367e+06,1.0008,2.11687,0,0.696154
4.08644e+06,1.00086,2.11687,0,0.7
4.10924e+06,1.00093,2.11687,0,0.703846
4.13207e+06,1.00101,2.11687,0,0.707692
4.15492e+06,1.00109,2.11687,0,0.711538
4.1778e+06,1.00117,2.11687,0,0.715385
4.20071e+06,1.00126,2.11687,0,0.719231
4.22365e+06,1.00136,2.11687,0,0.723077
4.24663e+06,1.00147,2.11687,0,0.726923
4.26964e+06,1.00158,2.11687,0,0.730769
4.2927e+06,1.00171,2.11687,0,0.734615
4.3158e+06,1.00184,2.11687,0,0.738462
4.33894e+06,1.00198,2.11687,0,0.742308
4.36213e+06,1.00213,2.11687,0,0.746154
4.38538e+06,1.00229,2.11687,0,0.75
4.40868e+06,1.00246,2.11687,0,0.753846
4.43204e+06,1.00264,2.11687,0,0.757692
4.45546e+06,1.00284,2.11687,0,0.761538
4.47895e+06,1.00304,2.11687,0,0.765385
4.50251e+06,1.00327,2.11687,0,0.769231
4.52614e+06,1.0035,2.11687,0,0.773077
4.54985e+06,1.00375,2.11687,0,0.776923
4.57365e+06,1.00402,2.11687,0,0.780769
4.59754e+06,1.00431,2.11687,0,0.784615
4.62152e+06,1.00461,2.11687,0,0.788462
4.64559e+06,1.00493,2.11687,0,0.792308
4.66978e+06,1.00527,2.11687,0,0.796154
4.69406e+06,1.00562,2.11687,0,0.8
4.71847e+06,1.006,2.11687,0,0.803846
4.74298e+06,1.0064,2.11687,0,0.807692
4.76763e+06,1.00683,2.11687,0,0.811538
4.7924e+06,1.00727,2.11687,0,0.815385
4.8173e+06,1.00774,2.11687,0,0.819231
4.84233e+06,1.00823,2.11687,0,0.823077
4.86751e+06,1.00875,2.11687,0,0.826923
4.89282e+06,1.00929,2.11687,0,0.830769
4.91829e+06,1.00986,2.11687,0,0.834615
4.9439e+06,1.01045,2.11687,0,0.838462
4.96965e+06,1.01107,2.11687,0,0.842308
4.99556e+06,1.01171,2.11687,0,0.846154
5.02161e+06,1.01237,2.11687,0,0.85
5.0478e+06,1.01305,2.11687,0,0.853846
5.07412e+06,1.01376,2.11687,0,0.857692
5.10058e+06,1.01449,2.11687,0,0.861538
5.12716e+06,1.01523,2.11687,0,0.865385
5.15385e+06,1.01599,2.11687,0,0.869231
5.18063e+06,1.01676,2.11687,0,0.873077
5.20749e+06,1.01754,2.11687,0,0.876923
5.2344e+06,1.01832,2.11687,0,0.880769
5.26134e+06,1.01911,2.11687,0,0.884615
5.28828e+06,1.01988,2.11687,0,0.888462
5.31518e+06,1.02064,2.11687,0,0.892308
5.34201e+06,1.02138,2.11687,0,0.896154
5.36871e+06,1.02209,2.11687,0,0.9
5.39523e+06,1.02276,2.11687,0,0.903846
5.42151e+06,1.02337,2.11687,0,0.907692
5.4475e+06,1.02393,2.11687,0,0.911538
5.47311e+06,1.02441,2.11687,0,0.915385
5.49827e+06,1.02481,2.11687,0,0.919231
5.52288e+06,1.0251,2.11687,0,0.923077
5.54687e+06,1.02527,2.11687,0,0.926923
5.57013e+06,1.0253,2.11687,0,0.930769
5.59255e+06,1.02519,2.11687,0,0.934615
5.61403e+06,1.0249,2.11687,0,0.938462
5.63445e+06,1.02442,2.11687,0,0.942308
5.6537e+06,1.02373,2.11687,0,0.946154
5.67167e+06,1.02282,2.11687,0,0.95
5.68823e+06,1.02166,2.11687,0,0.953846
5.70329e+06,1.02024,2.11687,0,0.957692
5.71673e+06,1.01855,2.11687,0,0.961538
5.72845e+06,1.01656,2.11687,0,0.965385
5.73837e+06,1.01427,2.11687,0,0.969231
5.74641e+06,1.01167,2.11687,0,0.973077
5.75249e+06,1.00875,2.11687,0,0.976923
5.75658e+06,1.0055,2.11687,0,0.980769
5.75863e+06,1.00192,2.11687,0,0.984615
6.36959e+06,1.1039,2.11687,0,0.988462
7.96062e+06,1.37428,2.11687,0,0.992308
1.14911e+07,1.97608,2.11687,0,0.996154
2.25066e+07,3.85547,2.11687,0,1


==> data/spectra_1D_segmented/spectrum_p5-5_c4-4_slow.csv <==
Frequency,NormalizedFrequency,ParticipationRatio,ModeLabel,NormalizedSegmentedModenumber
4075.6,1,-0.0389837,1,0.00384615
12226.8,1,-0.0389837,1,0.00769231
20378,1,-0.0389837,1,0.0115385
28529.2,1,-0.0389837,1,0.0153846
36680.4,1,-0.0389837,1,0.0192308
44831.6,1,-0.0389837,1,0.0230769
52982.8,1,-0.0389837,1,0.0269231
61134,1,-0.0389837,1,0.0307692
69285.2,1,-0.0389837,1,0.0346154
77436.4,1,-0.0389837,1,0.0384615
85587.6,1,-0.0389837,1,0.0423077
93738.8,1,-0.0389837,1,0.0461538
101890,1,-0.0389837,1,0.05
110041,1,-0.0389837,1,0.0538462
118192,1,-0.0389837,1,0.0576923
126344,1,-0.0389837,1,0.0615385
134495,1,-0.0389837,1,0.0653846
142646,1,-0.0389837,1,0.0692308
150797,1,-0.0389837,1,0.0730769
158948,1,-0.0389837,1,0.0769231
167100,1,-0.0389837,1,0.0807692
175251,1,-0.0389837,1,0.0846154
183402,1,-0.0389837,1,0.0884615
191553,1,-0.0389837,1,0.0923077
199704,1,-0.0389837,1,0.0961538
207856,1,-0.0389837,1,0.1
216007,1,-0.0389837,1,0.103846
224158,1,-0.0389837,1,0.107692
232309,1,-0.0389837,1,0.111538
240460,1,-0.0389837,1,0.115385
248612,1,-0.0389837,1,0.119231
256763,1,-0.0389837,1,0.123077
264914,1,-0.0389837,1,0.126923
273065,1,-0.0389837,1,0.130769
281216,1,-0.0389837,1,0.134615
289368,1,-0.0389837,1,0.138462
297519,1,-0.0389837,1,0.142308
305670,1,-0.0389837,1,0.146154
313821,1,-0.0389837,1,0.15
321972,1,-0.0389837,1,0.153846
330123,1,-0.0389837,1,0.157692
338275,1,-0.0389837,1,0.161538
346426,1,-0.0389837,1,0.165385
354577,1,-0.0389837,1,0.169231
362728,1,-0.0389837,1,0.173077
370879,1,-0.0389837,1,0.176923
379031,1,-0.0389837,1,0.180769
387182,1,-0.0389837,1,0.184615
395333,1,-0.0389837,1,0.188462
403484,1,-0.0389837,1,0.192308
411635,1,-0.0389837,1,0.196154
419787,1,-0.0389837,1,0.2
427938,1,-0.0389837,1,0.203846
436089,1,-0.0389837,1,0.207692
444240,1,-0.0389837,1,0.211538
452391,1,-0.0389837,1,0.215385
460543,1,-0.0389837,1,0.219231
468694,1,-0.0389837,1,0.223077
476845,1,-0.0389837,1,0.226923
484996,1,-0.0389837,1,0.230769
493147,1,-0.0389837,1,0.234615
501299,1,-0.0389837,1,0.238462
509450,1,-0.0389837,1,0.242308
517601,1,-0.0389837,1,0.246154
525752,1,-0.0389837,1,0.25
533903,1,-0.0389837,1,0.253846
542055,1,-0.0389837,1,0.257692
550206,1,-0.0389837,1,0.261538
558357,1,-0.0389837,1,0.265385
566508,1,-0.0389837,1,0.269231
574659,1,-0.0389837,1,0.273077
582811,1,-0.0389837,1,0.276923
590962,1,-0.0389837,1,0.280769
599113,1,-0.0389837,1,0.284615
607264,1,-0.0389837,1,0.288462
615415,1,-0.0389837,1,0.292308
623567,1,-0.0389837,1,0.296154
631718,1,-0.0389837,1,0.3
639869,1,-0.0389837,1,0.303846
648020,1,-0.0389837,1,0.307692
656171,1,-0.0389837,1,0.311538
664323,1,-0.0389837,1,0.315385
672474,1,-0.0389837,1,0.319231
680625,1,-0.0389837,1,0.323077
688776,1,-0.0389837,1,0.326923
696927,1,-0.0389837,1,0.330769
705079,1,-0.0389837,1,0.334615
713230,1,-0.0389837,1,0.338462
721381,1,-0.0389837,1,0.342308
729532,1,-0.0389837,1,0.346154
737683,1,-0.0389837,1,0.35
745835,1,-0.0389837,1,0.353846
753986,1,-0.0389837,1,0.357692
762137,1,-0.0389837,1,0.361538
770288,1,-0.0389837,1,0.365385
778439,1,-0.0389837,1,0.369231
786591,1,-0.0389837,1,0.373077
794742,1,-0.0389837,1,0.376923
802893,1,-0.0389837,1,0.380769
811044,1,-0.0389837,1,0.384615
819196,1,-0.0389837,1,0.388462
827347,1,-0.0389837,1,0.392308
835498,1,-0.0389837,1,0.396154
843649,1,-0.0389837,1,0.4
851801,1,-0.0389837,1,0.403846
859952,1,-0.0389837,1,0.407692
868103,1,-0.0389837,1,0.411538
876254,1,-0.0389837,1,0.415385
884406,1,-0.0389837,1,0.419231
892557,1,-0.0389837,1,0.423077
900708,1,-0.0389837,1,0.426923
908860,1,-0.0389837,1,0.430769
917011,1,-0.0389837,1,0.434615
925162,1,-0.0389837,1,0.438462
933314,1,-0.0389837,1,0.442308
941465,1,-0.0389837,1,0.446154
949617,1,-0.0389837,1,0.45
957768,1,-0.0389837,1,0.453846
965920,1,-0.0389837,1,0.457692
974071,1,-0.0389837,1,0.461538
982223,1,-0.0389837,1,0.465385
990374,1,-0.0389837,1,0.469231
998526,1,-0.0389837,1,0.473077
1.00668e+06,1,-0.0389837,1,0.476923
1.01483e+06,1.00001,-0.0389837,1,0.480769
1.02298e+06,1.00001,-0.0389837,1,0.484615
1.03113e+06,1.00001,-0.0389837,1,0.488462
1.03929e+06,1.00001,-0.0389837,1,0.492308
1.04744e+06,1.00001,-0.0389837,1,0.496154
1.05559e+06,1.00001,-0.0389837,1,0.5
1.06374e+06,1.00001,-0.0389837,1,0.503846
1.07189e+06,1.00001,-0.0389837,1,0.507692
1.08005e+06,1.00001,-0.0389837,1,0.511538
1.0882e+06,1.00001,-0.0389837,1,0.515385
1.09635e+06,1.00001,-0.0389837,1,0.519231
1.1045e+06,1.00002,-0.0389837,1,0.523077
1.11266e+06,1.00002,-0.0389837,1,0.526923
1.12081e+06,1.00002,-0.0389837,1,0.530769
1.12896e+06,1.00002,-0.0389837,1,0.534615
1.13712e+06,1.00002,-0.0389837,1,0.538462
1.14527e+06,1.00003,-0.0389837,1,0.542308
1.15343e+06,1.00003,-0.0389837,1,0.546154
1.16158e+06,1.00003,-0.0389837,1,0.55
1.16974e+06,1.00003,-0.0389837,1,0.553846
1.17789e+06,1.00004,-0.0389837,1,0.557692
1.18605e+06,1.00004,-0.0389837,1,0.561538
1.1942e+06,1.00004,-0.0389837,1,0.565385
1.20236e+06,1.00005,-0.0389837,1,0.569231
1.21052e+06,1.00005,-0.0389837,1,0.573077
1.21868e+06,1.00006,-0.0389837,1,0.576923
1.22683e+06,1.00006,-0.0389837,1,0.580769
1.23499e+06,1.00007,-0.0389837,1,0.584615
1.24315e+06,1.00008,-0.0389837,1,0.588462
1.25131e+06,1.00008,-0.0389837,1,0.592308
1.25948e+06,1.00009,-0.0389837,1,0.596154
1.26764e+06,1.0001,-0.0389837,1,0.6
1.2758e+06,1.00011,-0.0389837,1,0.603846
1.28397e+06,1.00012,-0.0389837,1,0.607692
1.29213e+06,1.00013,-0.0389837,1,0.611538
1.3003e+06,1.00014,-0.0389837,1,0.615385
1.30847e+06,1.00015,-0.0389837,1,0.619231
1.31664e+06,1.00017,-0.0389837,1,0.623077
1.32481e+06,1.00018,-0.0389837,1,0.626923
1.33299e+06,1.0002,-0.0389837,1,0.630769
1.34116e+06,1.00022,-0.0389837,1,0.634615
1.34934e+06,1.00024,-0.0389837,1,0.638462
1.35752e+06,1.00026,-0.0389837,1,0.642308
1.36571e+06,1.00028,-0.0389837,1,0.646154
1.37389e+06,1.0003,-0.0389837,1,0.65
1.38208e+06,1.00033,-0.0389837,1,0.653846
1.39028e+06,1.00036,-0.0389837,1,0.657692
1.39847e+06,1.00039,-0.0389837,1,0.661538
1.40667e+06,1.00042,-0.0389837,1,0.665385
1.41488e+06,1.00046,-0.0389837,1,0.669231
1.42309e+06,1.0005,-0.0389837,1,0.673077
1.4313e+06,1.00054,-0.0389837,1,0.676923
1.43952e+06,1.00058,-0.0389837,1,0.680769
1.44775e+06,1.00063,-0.0389837,1,0.684615
1.45598e+06,1.00068,-0.0389837,1,0.688462
1.46422e+06,1.00074,-0.0389837,1,0.692308
1.47246e+06,1.0008,-0.0389837,1,0.696154
1.48072e+06,1.00086,-0.0389837,1,0.7
1.48898e+06,1.00093,-0.0389837,1,0.703846
1.49725e+06,1.00101,-0.0389837,1,0.707692
1.50553e+06,1.00109,-0.0389837,1,0.711538
1.51382e+06,1.00117,-0.0389837,1,0.715385
1.52212e+06,1.00126,-0.0389837,1,0.719231
1.53043e+06,1.00136,-0.0389837,1,0.723077
1.53876e+06,1.00147,-0.0389837,1,0.726923
1.5471e+06,1.00158,-0.0389837,1,0.730769
1.55545e+06,1.00171,-0.0389837,1,0.734615
1.56382e+06,1.00184,-0.0389837,1,0.738462
1.57221e+06,1.00198,-0.0389837,1,0.742308
1.58061e+06,1.00213,-0.0389837,1,0.746154
1.58903e+06,1.00229,-0.0389837,1,0.75
1.59748e+06,1.00246,-0.0389837,1,0.753846
1.60594e+06,1.00264,-0.0389837,1,0.757692
1.61443e+06,1.00284,-0.0389837,1,0.761538
1.62294e+06,1.00304,-0.0389837,1,0.765385
1.63148e+06,1.00327,-0.0389837,1,0.769231
1.64004e+06,1.0035,-0.0389837,1,0.773077
1.64863e+06,1.00375,-0.0389837,1,0.776923
1.65726e+06,1.00402,-0.0389837,1,0.780769
1.66591e+06,1.00431,-0.0389837,1,0.784615
1.6746e+06,1.00461,-0.0389837,1,0.788462
1.68332e+06,1.00493,-0.0389837,1,0.792308
1.69209e+06,1.00527,-0.0389837,1,0.796154
1.70089e+06,1.00562,-0.0389837,1,0.8
1.70973e+06,1.006,-0.0389837,1,0.803846
1.71861e+06,1.0064,-0.0389837,1,0.807692
1.72754e+06,1.00683,-0.0389837,1,0.811538
1.73652e+06,1.00727,-0.0389837,1,0.815385
1.74554e+06,1.00774,-0.0389837,1,0.819231
1.75461e+06,1.00823,-0.0389837,1,0.823077
1.76373e+06,1.00875,-0.0389837,1,0.826923
1.77291e+06,1.00929,-0.0389837,1,0.830769
1.78213e+06,1.00986,-0.0389837,1,0.834615
1.79141e+06,1.01045,-0.0389837,1,0.838462
1.80075e+06,1.01107,-0.0389837,1,0.842308
1.81013e+06,1.01171,-0.0389837,1,0.846154
1.81957e+06,1.01237,-0.0389837,1,0.85
1.82906e+06,1.01305,-0.0389837,1,0.853846
1.8386e+06,1.01376,-0.0389837,1,0.857692
1.84819e+06,1.01449,-0.0389837,1,0.861538
1.85782e+06,1.01523,-0.0389837,1,0.865385
1.86749e+06,1.01599,-0.0389837,1,0.869231
1.87719e+06,1.01676,-0.0389837,1,0.873077
1.88693e+06,1.01754,-0.0389837,1,0.876923
1.89668e+06,1.01832,-0.0389837,1,0.880769
1.90644e+06,1.01911,-0.0389837,1,0.884615
1.9162e+06,1.01988,-0.0389837,1,0.888462
1.92595e+06,1.02064,-0.0389837,1,0.892308
1.93567e+06,1.02138,-0.0389837,1,0.896154
1.94534e+06,1.02209,-0.0389837,1,0.9
1.95495e+06,1.02276,-0.0389837,1,0.903846
1.96448e+06,1.02337,-0.0389837,1,0.907692
1.97389e+06,1.02393,-0.0389837,1,0.911538
1.98317e+06,1.02441,-0.0389837,1,0.915385
1.99229e+06,1.02481,-0.0389837,1,0.919231
2.00121e+06,1.0251,-0.0389837,1,0.923077
2.0099e+06,1.02527,-0.0389837,1,0.926923
2.01833e+06,1.0253,-0.0389837,1,0.930769
2.02645e+06,1.02519,-0.0389837,1,0.934615
2.03423e+06,1.0249,-0.0389837,1,0.938462
2.04163e+06,1.02442,-0.0389837,1,0.942308
2.04861e+06,1.02373,-0.0389837,1,0.946154
2.05512e+06,1.02282,-0.0389837,1,0.95
2.06112e+06,1.02166,-0.0389837,1,0.953846
2.06658e+06,1.02024,-0.0389837,1,0.957692
2.07145e+06,1.01855,-0.0389837,1,0.961538
2.0757e+06,1.01656,-0.0389837,1,0.965385
2.07929e+06,1.01427,-0.0389837,1,0.969231
2.0822e+06,1.01167,-0.0389837,1,0.973077
2.08441e+06,1.00875,-0.0389837,1,0.976923
2.08589e+06,1.0055,-0.0389837,1,0.980769
2.08663e+06,1.00192,-0.0389837,1,0.984615
2.30801e+06,1.1039,-0.0389837,1,0.988462
2.88452e+06,1.37428,-0.0389837,1,0.992308
4.16377e+06,1.97608,-0.0389837,1,0.996154
8.15523e+06,3.85547,-0.0389837,1,1

